Using Videos to Evaluate Image Model Robustness

Human visual systems are robust to a wide range of image transformations that are challenging for artificial networks. We present the first study of image model robustness to the minute transformations found across video frames, which we term "natural robustness". Compared to previous studies on adversarial examples and synthetic distortions, natural robustness captures a more diverse set of common image transformations that occur in the natural environment. Our study across a dozen model architectures shows that more accurate models are more robust to natural transformations, and that robustness to synthetic color distortions is a good proxy for natural robustness. In examining brittleness in videos, we find that majority of the brittleness found in videos lies outside the typical definition of adversarial examples (99.9\%). Finally, we investigate training techniques to reduce brittleness and find that no single technique systematically improves natural robustness across twelve tested architectures.

==> external_ytbb_robustness_test_anchors.csv <==
ytid,time_ms,label
BNARgx_ONu4,22133,11
BX9wEdTRBs0,80800,21
FJDKoEDLbNc,4866,13
LCzQs5ybibU,20733,10
CPgwOYLEsIs,284933,0
DBUA7Tsy6xQ,13933,19
G_rKfnU6FJI,13933,0
G_rKfnU6FJI,60933,0
AGEXifDzHIE,31333,0
AEEVGgiuS5c,15800,0
EpGIWnWbqA0,82666,3
CvriYzrWVHg,15733,4
IfmVLTdH7cI,124666,6
P1DACrU_-gQ,57800,0
JBoW_XXO05k,5600,0
Ey4hcav1sQo,3466,14
DBUA7Tsy6xQ,76333,19
EuDz24OciTw,99466,0
AQCFwc39ynU,195866,4
DHGUaTUBj0k,10200,20
E0gGiIbhQBE,90133,16
B4na86jO9RE,14600,2
BpgbamRcWvs,15666,10
B1KcIfpAsW0,21866,22
LCzQs5ybibU,44933,10
EHPqRnSZa6s,30533,18
PTlTpkwlt_k,15333,19
LoPPmnugJIg,273066,4
ILZvGBKYYrE,105000,4
TzVbv4csGVo,55733,13
CP9p9o9gjwo,49400,12
BpgbamRcWvs,71266,10
H6TuJxifX64,13200,15
HS9czHDh5c0,666,16
AAYEw6szcWg,28400,4
A7SxHqGMRwg,46000,1
LCzQs5ybibU,82066,10
B1KcIfpAsW0,56466,22
HnMcKfvA36I,4266,11
CkXDRSpvGwk,37133,3
D_z8Haj0Zj8,11733,16
ILZvGBKYYrE,123933,4
OOnldG0l3JM,140933,20
GErpi4EgsWI,141466,0
ARaILMtc8fs,47800,0
E0gGiIbhQBE,363133,16
KyNEDB7sw0w,15933,6
D7eDIctNvsI,28200,0
Cb8LW6hIlbo,61266,14
AiWYeKyiT-g,85733,7
Dz5G0q-CVIY,43733,0
DxCw9lJ2qos,1466,15
J7g8JWEFNvo,14466,0
B4na86jO9RE,53933,2
OOnldG0l3JM,177333,20
K0SktTNMXQU,13866,11
BoDdUMsKDSs,8400,3
E8740X0cu4c,44000,6
BBHBoewIXhw,73066,21
LSfmcrdDIPY,48266,14
ILZvGBKYYrE,160600,4
FBQpWJPC5pQ,344400,0
G5jg_wMMXmU,98733,0
BbR7PHEOi70,34933,18
GO_KqqSl3B8,9266,8
Ey4hcav1sQo,36800,14
TzVbv4csGVo,143066,13
IstgZHwenr0,22400,10
KZdOpoUJ3Nk,111533,0
L4dX6f-UgFk,9066,21
Blv5vqBQeTM,16866,1
CF4flWVfUUY,44200,5
MxtJwd0GBkA,18666,13
B_jyJMUhNC0,84600,7
AzVvPUazPYk,41733,11
F0coNuA3q-g,15533,0
ARaILMtc8fs,94400,0
BFXw9kQ-ARQ,94533,7
HZVvEd_Tg_g,164400,0
ILZvGBKYYrE,183066,4
KTpwnsz498Q,22600,10
HPBPx89yqag,35933,6
HUssZ9c2Qvs,30400,16
T8qWfldd2eY,25333,7
T8qWfldd2eY,89733,7
BpgbamRcWvs,102800,10
H6TuJxifX64,66333,15
JeLbuZwqUmI,121666,0
CIvNHjoLoME,30333,22
L0mqjqU7pmw,31533,0
ek7bnCHGZq0,129933,14
Qvq2KMUjwFQ,55800,0
OmRb2rKzdKo,59266,7
JBjeD2xKz0I,29666,19
C4_YaKm2bN4,3533,0
QX63cFuSLcA,183066,18
JMFH9opjbjw,234600,7
UdU0-S924M4,123600,6
UdU0-S924M4,158133,6
UdU0-S924M4,177800,6
IplurhXt3yc,2733,0
O01RA70ld9M,183800,0
ILZvGBKYYrE,254800,4
KFLUTZe-nDk,30333,7
LdEBnULsSPM,6866,11
B4na86jO9RE,123533,2
B4na86jO9RE,169400,2
FBQpWJPC5pQ,672333,0
UfN9tSTQzrE,88400,0
IpjDIlq9cPg,94533,7
QyO_tWJ-2mM,15466,19
Rlnf_x-Rkew,12333,11
ASPK-ZSB9Ts,8000,0
BUnHuRTLmpk,43666,0
INXAXCW6q0U,74800,0
HF49_CydBCc,123800,16
UbP9pCoiRWo,41466,0
N0e8A9q9tyU,13600,15
OtcusF0FX8A,34266,0
QPQO3yUP2vE,76000,7
DkhithUmUsI,8000,7
FjUZqKQz3OU,102266,14
IFlKXl_AEUs,345800,0
PRaq5kZmO2A,30066,4
O_DEr9LeHEI,18600,0
ILZvGBKYYrE,274466,4
ILZvGBKYYrE,313266,4
LogrOjX7oXc,184800,0
GiAoFkS6Sg0,15066,15
JN9EHogCvWk,27600,0
NzUMif9gcT0,100933,7
CIvNHjoLoME,123066,22
O01RA70ld9M,229600,0
O01RA70ld9M,359600,0
HSUqnYSxWkA,70000,9
DT895n1nqqY,42266,2
INlrdk7hgl4,146533,12
Bcck7_6B2Vk,26200,1
CpiOH9Xr4VU,116533,0
DmRsvz7zPsI,80200,11
DxCw9lJ2qos,41333,15
EHqIHUeihgI,45400,21
BBHBoewIXhw,103800,21
C4XwZTyJZos,14600,1
IJgOEnXlXfY,13466,7
NzAEnNO5-fo,217666,2
CX3iS3vgtT0,16466,0
NsbG9FcyTFk,26000,20
EmkhndgcV0A,5266,7
BAiIfp27kKU,384666,0
A7SxHqGMRwg,346466,1
LdEBnULsSPM,52266,11
NHrjnZsJWOw,116733,0
MtX3qGSeZMA,18333,11
FBQpWJPC5pQ,1110800,0
OIcJgyRySrU,22866,7
KTpwnsz498Q,54733,10
FFuW_UWBVpU,119066,15
HBd3gKwOCrI,13866,0
V5AxPrUSdGk,2933,19
PclaLeM0YC0,46800,10
AzVvPUazPYk,71400,11
ILZvGBKYYrE,331466,4
HF49_CydBCc,162733,16
P1DACrU_-gQ,181733,0
IstgZHwenr0,75600,10
AcDKQ0UOArA,116733,7
PRaq5kZmO2A,65400,4
WWcVr4lbq3E,88933,0
C4_YaKm2bN4,103333,0
BUnHuRTLmpk,91666,0
EZ71CDLmsz0,35266,14
CCNd2XotDQo,27400,7
Do7EjqcqwB0,36333,0
UqjE0A44DqU,205666,16
GCK1QMLMoQg,16333,20
DX1_rKFVugE,9200,19
FEX-pGAP1QY,58066,13
NKAtRBYbBno,20466,22
T3wjKsHTMh4,35400,14
H-PhyWWAbnM,13266,0
ILZvGBKYYrE,390600,4
QlQb-SFCA-Y,61200,7
JuGtdrIHirg,11666,0
PclaLeM0YC0,96600,10
ZoBijZvy1Oo,49466,17
BMk79JUkjKw,131333,0
DwPJQotoizk,119000,1
ZxsS87ECHSw,213733,12
EmD8Z1dTT-Y,47333,3
AXuvcwghnRs,7333,22
EzgMolWRmRU,17800,0
OFzSFpD9FWs,11733,19
JnFOOUWjmic,27666,22
Ao3bc5mtlEc,101600,7
QRlktwM4KVk,12466,0
QBrAST1Q2iE,172066,0
ILZvGBKYYrE,430800,4
Wz-FfgTtCYM,7200,7
B4NaQimdxGE,52600,0
GOVFUFYsINQ,59266,20
Hs0-_RWLQuE,34600,10
EXlubb4aI-w,352133,11
EXlubb4aI-w,388733,11
BfyllPk45bc,21933,7
FbbKhweX8pc,45600,0
Ge9ZGg95ras,41466,0
FbbKhweX8pc,102666,0
fMLqnjSZh6U,361400,0
SIFEPo4WRv0,149933,14
SIFEPo4WRv0,250533,14
Swh2mIsKcVQ,131666,0
RVAzeso4xJk,104000,15
IstgZHwenr0,90200,10
Rlz2kLEKZdU,10133,21
IplurhXt3yc,30133,0
J9WytyMvSnE,31400,16
Dw_BBNpKUuI,19266,1
C4XwZTyJZos,45666,1
EmkhndgcV0A,60000,7
ItfloO2owvM,52466,9
RAscHPyfVHQ,31866,0
M8ORa5gC--k,20333,10
Ji8YMVpJE5g,32733,16
KsQ4tqG0Y-0,16933,7
YQZkfnS3lts,54533,0
Suaush4Da4s,66400,0
lk4XeYoaRoA,28533,21
S2FTgueR-80,48200,0
V5AxPrUSdGk,39133,19
GeczgwAGY-M,72866,7
D_mbW5no2XU,92933,21
Fnp80jhSlbs,70066,4
DHQ03OFw3r0,5000,11
PclaLeM0YC0,125800,10
G5jg_wMMXmU,137200,0
bfOMEU8XMXE,240266,13
Ld_mnHOgNdU,126200,8
EcztLW0Ko6s,171200,20
LRnIgDiIBGU,130533,0
MK80dY8pUGc,13400,0
BA5CKksDOao,118200,18
KVWDwgDRu9U,5600,22
MWAIUoPZGbM,58866,18
A_weMKVolQM,333,5
HwZUDp7yxxk,9933,0
OTRWTU5VmcE,29133,0
WGaLCUZ354I,209200,0
JoXs64WgXj8,128333,0
Ao3bc5mtlEc,228133,7
fMLqnjSZh6U,823266,0
HphLvUwP6Xs,18866,17
B9ZyZy6xZLk,120800,10
TCSAYjzVJaM,8600,1
C7zrzQ9xh2M,13666,0
E05ZZ47oQVU,7800,3
K_VpO0NNdi8,15400,18
CnukpFoOiOk,31333,16
M8ORa5gC--k,55866,10
ACDc6tGnXXQ,18700,20
R0oK7ILjXHo,31200,14
IdVZJW1HC9E,73133,13
g-bZKB-MF10,87400,7
T3wjKsHTMh4,121266,14
MXCnFYyKKv8,15000,0
JSabGFW1GHg,418866,6
KtsL2LEuX9E,225933,22
fBHjLVNczbQ,109000,0
AYSR-LMS34U,3666,7
bl4REp6jH-U,10600,16
BbXPA5m_5Tw,10533,0
IstgZHwenr0,128000,10
PclaLeM0YC0,256400,10
W4I1N17VVEg,99666,11
KBCIbwknDew,102733,2
IZjFhm-t0CY,34466,7
IWFeeGDBMig,149000,0
NNUocnKwrqM,74333,7
S2FTgueR-80,83733,0
MXCnFYyKKv8,83933,0
R4ykFUUm98w,61266,0
DXhV8uXKo7w,2333,6
kbZ9dHI0fvI,64533,7
GCK1QMLMoQg,45200,20
GCK1QMLMoQg,103333,20
dOkb5WhLZGU,20066,0
axwK2BTH8Uo,133933,11
FdlDAmvsrR0,47866,10
HF49_CydBCc,267933,16
LhkMnUlUWjE,4333,13
NzAEnNO5-fo,241600,2
C0_CjzFU8zA,14266,22
C5MrhYouFTc,134533,6
WMrGW-17P8g,8066,0
K_VpO0NNdi8,43266,18
SQbey-VTZS8,15266,15
An-vUFBaS_w,14200,9
cbL66gVAa5Y,51666,6
MKGapCayEs0,31533,20
D9u8c8Iyb7I,118866,3
IstgZHwenr0,167933,10
GdoIhC4oW2o,16600,16
fBHjLVNczbQ,288533,0
OeIlAqvcZHE,351600,0
hhyVc2wsXVk,2466,10
Dni4lPw5oH0,9533,0
MwS5KfR3mro,34666,0
Dw4--8weqIA,122600,0
eFNOFqDuCGU,32200,6
GE4gaBGF4uM,18266,2
DeVQ3mr19Sw,8133,14
TJ2joQXKVwA,148600,7
UN_CpXtO6w0,7866,13
UN_CpXtO6w0,34933,13
Tnc7CCuk78Y,3666,0
EXYSeH9qrnM,37866,14
D5HFohiwlSY,44866,6
HMV60j2AF0M,26066,15
IstgZHwenr0,234866,10
fJ9zm8E1aXs,9200,7
NsbG9FcyTFk,47333,20
NsbG9FcyTFk,81733,20
FuUe1CKAQP0,87400,0
fd73v3-Qjqk,45733,12
V5AxPrUSdGk,66800,19
C5MrhYouFTc,271466,6
IWFeeGDBMig,333600,0
kbZ9dHI0fvI,118400,7
R0oK7ILjXHo,70866,14
cDTEBBY_cgE,171933,0
cDTEBBY_cgE,201866,0
axwK2BTH8Uo,158400,11
P-FrYGR7Bf0,5933,0
k5-IPGgeCPc,13400,0
TDlLgW8Fjes,90466,0
JBkwLPruJe0,11933,0
Nk-yFqHQW2k,14533,0
UhHFOH1bPHk,41600,7
Emf6dRnt5x8,61000,0
T3wjKsHTMh4,194466,14
eXmUCWD_xqI,14933,10
gikkrgjK9Xo,323933,20
HdWJB-n9TBg,15400,15
LtIW9sP55N4,89933,0
WTUE3_XG868,101800,7
LdXknhzSrHk,207466,4
JqElhzWZrIo,29666,7
MIYPPWB2DlM,56000,11
MIYPPWB2DlM,87866,11
Y13-TMBppWo,12066,12
jlBGbg_CJz0,13933,15
UN_CpXtO6w0,71400,13
EXYSeH9qrnM,76066,14
HsTUciIH24o,26933,0
KKHtbb80Urw,12666,0
TmGBRziOt6M,187400,14
S4Y6ang4dlw,39266,6
eXmUCWD_xqI,34133,10
NsbG9FcyTFk,120333,20
NsbG9FcyTFk,147400,20
NsbG9FcyTFk,164200,20
IstgZHwenr0,279000,10
bFnzGS_doNQ,69000,0
Tnc7CCuk78Y,487200,0
Us6dL_WD7xg,88800,16
OFr1uEUDrtc,46600,7
EmD8Z1dTT-Y,59466,3
GdoIhC4oW2o,65600,16
ksS4LoDQOPE,43466,0
D21mLV716vI,21266,0
NnHdzNRPlec,47066,0
K6SuhmRMYzU,14000,6
Mcdl3s6oQrc,16200,5
PtrsX_JDntI,285466,3
LZ3S39QfkKA,7133,2
KVWDwgDRu9U,39866,22
ko4el3e0QFI,24333,1
x-26Z1zy1-E,35600,0
k5-IPGgeCPc,45533,0
GdoIhC4oW2o,104133,16
DV4bDUzPAIU,7533,15
IUuJCGd_upY,52066,1
IUuJCGd_upY,82266,1
MwS5KfR3mro,62733,0
MwS5KfR3mro,135533,0
crys7VEeUgU,163400,0
D5P0KwuG3gA,80533,11
XgxYznR79R0,61000,19
N7BThpMPYYg,23933,19
E05ZZ47oQVU,42933,3
HNk5uurEgJM,16600,3
OrDsBu5Q2SE,15200,14
N14QMCrz7K4,7266,4
TOVdgF_rSWs,10466,7
VRtl4gAWELM,2000,14
XaGJvTL6N8M,91000,0
hhyVc2wsXVk,98666,10
fTTfnuwjTUE,91066,0
OJpI1P7ppns,46133,7
CnukpFoOiOk,73266,16
VvjZDh3w3TY,38333,19
PclaLeM0YC0,315800,10
QZ823n9x46o,12600,22
AXuvcwghnRs,105466,22
Xk2u_K7UkWY,30733,11
GN8PUmO-COQ,9000,0
IUuJCGd_upY,116933,1
Tnc7CCuk78Y,698533,11
KeIIjMbzjPs,11266,4
An-vUFBaS_w,105933,9
GrAIXhpuDCE,26600,16
YB2wzBLh7MU,132333,17
YB2wzBLh7MU,177733,17
DT895n1nqqY,73400,2
JDmkzE8Tbwg,21600,1
EmD8Z1dTT-Y,104133,3
Mcdl3s6oQrc,50333,5
YrXZ6ycKG9I,246533,6
CnukpFoOiOk,359666,16
LtIW9sP55N4,216266,0
jlBGbg_CJz0,46333,15
EoiVKZYoEzc,10666,15
K6SuhmRMYzU,69466,6
I6ESaCg4z_8,101933,0
HF49_CydBCc,337600,16
cL6l9AZXbio,83266,0
B6VV0Zkq-nQ,15133,0
EkASzEuxL5k,29066,0
Err0xgROS9M,27800,0
FB8-KO9mQnE,42466,0
BBHBoewIXhw,136466,21
OJpI1P7ppns,62666,7
OJpI1P7ppns,165466,7
DT895n1nqqY,104933,2
QSk6HfePSwE,400,11
rYR077M9Ias,37400,15
x-26Z1zy1-E,68333,0
VhtDbIPRMVk,10466,1
Xv1Bn7lhrSg,91400,0
X701F7nrtqo,14133,13
J8guXZRJNlk,1217733,0
ZjlCSVW2gcg,48733,3
KHeET60K8Jk,88066,13
h2opLXLqfAU,34133,7
h2opLXLqfAU,63266,7
Mcdl3s6oQrc,82866,5
P0tDtdTO5Lc,56333,0
PclaLeM0YC0,376066,10
fMae3MC5jXA,1933,16
d9yfP7XGEVM,50200,0
C5v6UaMlVi4,180466,0
A7SxHqGMRwg,386000,1
JK7ueW96GdA,353133,6
LmCzQ6WrePM,702266,4
Rwi9dYB_Dhg,533,0
R0oK7ILjXHo,119533,14
jlBGbg_CJz0,119600,15
Gw_POjwmL2M,10666,8
OeIlAqvcZHE,386000,0
IUCyNDOFuug,16933,0
RsU8lS3_TjU,138533,7
TF5ChrGHhpQ,257133,6
JDmkzE8Tbwg,48533,1
KHeET60K8Jk,191600,13
rk5Cn7Ca65k,47866,0
vXGn3n_kIu8,2266,0
T3wjKsHTMh4,235533,14
eeWptgpWhc0,199400,0
iTIjNskbqFM,2824266,21
fteJjQuhYo0,145200,0
Wo8ITgPKxGw,15933,12
K91xIR5pKYs,16133,7
JyYBZBogBvs,94866,3
jlBGbg_CJz0,149200,15
XdyMA8AGTgQ,44066,12
H7YJGiQbb9U,38333,6
EoiVKZYoEzc,31200,15
Ilp0c8Hx4-U,101200,9
A_weMKVolQM,33066,5
Mb3yllc1Xn0,14666,4
qmrg7YQVX2Y,29000,0
MKGapCayEs0,106333,20
YoPdTVinZqg,11866,0
iNX2PUAGar0,125200,21
PclaLeM0YC0,419866,10
gvSDtKdaYZc,54133,12
A2dR9SjaKgw,12666,19
I-wivqhufIo,48133,0
fh_P_tJ_PWg,87400,12
DT895n1nqqY,139466,2
jlBGbg_CJz0,179333,15
JBkwLPruJe0,29133,0
DeVQ3mr19Sw,45200,14
KKX4h3bD2XU,90133,18
F-OWsiGzRg0,56466,0
YXjIRWeKdTQ,148133,9
FRFopv_LMJg,12200,3
QkdNf0PaQ84,27266,15
iMkh3Elw6-M,25333,19
IdVZJW1HC9E,114933,13
aXHWdoxCd_k,2266,0
Mcdl3s6oQrc,110866,5
btL-vruELoA,2533,0
ZywW8ywmHgE,17533,14
Gw_POjwmL2M,42666,8
cF-cyta1QE4,579066,11
g_pXFaRqu3E,116866,21
jlBGbg_CJz0,192466,15
DT895n1nqqY,262866,2
OeIlAqvcZHE,437533,0
tUwyzafog70,362733,6
Pmsl6n9iO3g,30400,6
UkjxC7rmOaY,11666,16
Emf6dRnt5x8,88333,0
Slso8MQs2GU,13066,10
QtGTbEOR0M8,14800,0
GOVFUFYsINQ,106600,20
LhkMnUlUWjE,164400,13
khr1-lWZOOw,485266,2
Mcdl3s6oQrc,146933,5
OlrBKCu0s7A,61000,10
oByKMTYRvzE,19800,16
J0lC-32F6ow,100266,0
S3kMZfyHU9g,16600,7
m85gdN7BXJQ,16933,3
IZvOv7tCr00,13866,15
RSLwmLbf3No,15733,10
QmfJmQuF1-I,27533,4
GwkOQLt7qZc,62533,6
KTpwnsz498Q,89933,10
I-zYRGCokM0,24400,11
HsTUciIH24o,76400,0
ZxsS87ECHSw,254666,12
I-wivqhufIo,103933,0
LgPAmWnifes,66333,0
aXHWdoxCd_k,40200,0
wJPs87ctvBw,57600,2
x-26Z1zy1-E,103533,0
MSIIs-CAw_I,29333,1
HMDlxE21Ikc,161666,21
B9ZyZy6xZLk,155666,10
EcztLW0Ko6s,192733,20
DV4bDUzPAIU,38133,15
Jq-Juzs3a88,60200,7
gvIUMoouAgw,6933,0
O67R45We-YU,238533,22
PpqlYEPOXRY,17466,22
Qwv_zLvVv_0,53133,14
Mcdl3s6oQrc,175333,5
sLfyo1VrX3g,95066,12
fh_P_tJ_PWg,294866,12
A4W4KrTggWo,49466,7
OtVpN_MZbx4,304266,7
ZoBijZvy1Oo,124133,6
dZoLIebAWZ8,130733,3
M4EvH_Y-lsM,2200,14
hoMQZK4SZaI,85400,3
JLuEqGbMQtA,5800,10
wf1QOfTu_UY,11400,20
LMBub2Z935E,77466,20
PclaLeM0YC0,437266,10
H8nfKd7MMg8,1000,2
MV6MGXhQwFQ,154866,7
TxJDAxq6G64,18466,19
1gdjtaN4ddw,23333,0
DT895n1nqqY,289200,2
JEpTSJRO3co,88600,0
TwqnC5gXr3E,30533,0
jlBGbg_CJz0,249000,15
fiVKh-Q-iY0,1533,11
sVAmd15r0QI,31266,10
A7SxHqGMRwg,409000,1
NzAEnNO5-fo,316333,2
B7yxjI6dz4s,16533,11
B7yxjI6dz4s,44000,11
Qwv_zLvVv_0,117600,14
gwXwH2Cs3BY,16000,12
KZlTxaRnEp8,191266,7
KBCIbwknDew,188000,2
S8GoEcTYMFU,80600,20
SDtNTZk_Vf4,82866,4
XJ9a7ASjwCk,12333,19
e_zRTk6c75o,62133,22
JyYBZBogBvs,148000,3
iMkh3Elw6-M,42733,19
UduDPhyNxHU,120933,5
rFpy_XW6KBc,30866,13
qlpPIUAW-w4,17066,16
xG-zJEufoMM,14200,19
TxJDAxq6G64,57400,19
MbCEQ3OPP3g,12533,0
4iBMfS5mIt8,44933,1
4iBMfS5mIt8,84333,1
KEpHRYH8r28,228933,8
eD0cMH-1fYk,16533,3
O9dVv2QFkds,1866,11
NzAEnNO5-fo,343400,2
O-8I0gabjdg,3200,0
Vyf_VJEQ1jE,2333,13
eQaDJPdTUYs,16133,15
MPfgu6-snaM,21400,1
S8GoEcTYMFU,135466,8
aFasj4OvgWQ,8600,13
KVWDwgDRu9U,73600,22
lZpTulmbMJ8,12800,12
PNd3tJeahzo,34400,0
SLwsm4uHrgE,109066,12
R-3zwStB73Y,4400,19
PclaLeM0YC0,480666,10
d2Tv6d9rKNA,77600,13
gvIUMoouAgw,55866,0
S9OIsXamtTE,14133,0
kbZjbtrUM1I,45866,15
Pmsl6n9iO3g,186466,6
TwixwqmPU2w,438266,18
UduDPhyNxHU,390733,5
YrXZ6ycKG9I,306733,6
wf1QOfTu_UY,128533,0
J0lC-32F6ow,160933,0
VhtDbIPRMVk,45466,1
OrDsBu5Q2SE,98533,14
Z27RU8XMsT0,57333,0
eGlTzcFWtWI,105000,0
TxJDAxq6G64,87600,19
A7SxHqGMRwg,490266,1
diTQ9ypELCM,149466,16
U0emA5LPyG8,22333,5
A3E72P24pf8,13200,0
Tj7nV9ulM98,15400,10
Vyf_VJEQ1jE,30400,13
O-8I0gabjdg,52333,0
eZFqrD8MAKk,112400,10
LMBub2Z935E,114533,20
K0myh5zRaKw,31600,11
ifL8skTbIYM,87800,0
7ZTiZdQH1vQ,75400,0
iTIjNskbqFM,2878400,21
kqE2rNzUnvU,70333,6
YrXZ6ycKG9I,350800,6
D9u8c8Iyb7I,167266,3
OJpI1P7ppns,235666,7
OJpI1P7ppns,268666,7
zVz6m-6Gbp4,45133,7
PtrsX_JDntI,345866,3
OlrBKCu0s7A,78400,10
H8nfKd7MMg8,42200,2
TW9LBSqxNWo,25600,2
JrNq6Z5YSoc,5133,0
SLCcKr83NoY,13266,7
Q-GM-vuO5fo,58866,7
EQ60FvaQwMM,13400,0
kbZjbtrUM1I,73800,15
sVAmd15r0QI,90600,10
sVAmd15r0QI,102533,10
W86rN6nrllQ,62600,0
B5gMEvDNNqs,8666,0
LgLxraU3A2s,30000,0
B6VV0Zkq-nQ,49000,0
j3GU9tjwqOM,49866,0
-ztjjhkTtvU,82133,10
PdPZkfHUOq0,13733,0
QzR7LKJ-g3k,7866,18
AEJpi1IZa_s,953866,6
Gjc-b4Uk43Q,23000,6
4f_X4WbQu4M,550866,20
iMkh3Elw6-M,95133,19
3bwIFS5IfDo,30000,15
hoMQZK4SZaI,119866,3
7ZTiZdQH1vQ,121600,0
fDDymYFPjak,12466,0
gVVKC5rm7uM,283333,0
eQaDJPdTUYs,47600,15
2_WiobKhub8,74266,14
JYwlJSCGIP0,60200,0
BoBCc2GqGNg,42266,16
YrXZ6ycKG9I,385933,6
OJpI1P7ppns,312333,7
OJpI1P7ppns,329600,7
KMjuHYzcEKU,232600,6
b2Dqcj57lBE,18066,14
DeVQ3mr19Sw,73266,14
TxJDAxq6G64,115066,19
S0UI4hRqoFk,16000,0
SLwsm4uHrgE,150600,12
Vyf_VJEQ1jE,78666,13
QYuoNjpMoVw,255533,16
tjoKmYG6L9Q,85533,7
JYwlJSCGIP0,165400,0
RG0dggOPtmo,36866,19
KQxZxLP32GE,11400,4
5ZXQwmpdOJY,48133,3
NzAEnNO5-fo,368933,2
DpW7VYRtfJQ,21200,22
WQ603pEp_1k,46133,13
WQ603pEp_1k,76200,13
7grmr58cnCM,31400,18
MXEcQSFwng0,15400,7
NLXNQgiWD1I,29333,7
URKLRmIQ9K8,52600,2
jIGvUbXEahE,8600,0
1iVZhBXeKiE,30333,0
AHAYtAtk3jQ,88333,9
AHAYtAtk3jQ,114733,9
AHAYtAtk3jQ,160400,9
VwdZHZPjlT0,12533,7
cdty2Oulmk8,56000,7
axHgIu2XTqk,12800,18
JkpjC1eezlE,59866,0
eZFqrD8MAKk,174333,10
OJpI1P7ppns,384666,7
PpqlYEPOXRY,59133,22
b2Dqcj57lBE,172333,14
TxJDAxq6G64,162866,19
D9u8c8Iyb7I,354333,3
EVSQg1o51r0,49066,0
NzAEnNO5-fo,406533,2
eD0cMH-1fYk,63066,3
iTIjNskbqFM,2904733,21
JrNq6Z5YSoc,33800,0
nFgSUI8BWGM,9466,22
Co3vQvdPQOs,147666,6
RqB6lJeOz_4,44800,20
C0PyT68Wp4Y,13333,0
rcsmJK4eQs8,13933,15
JoXs64WgXj8,176666,0
sVAmd15r0QI,138666,10
fh_P_tJ_PWg,318933,12
B9ZyZy6xZLk,188533,10
ZoBijZvy1Oo,211466,5
GDzHUa5tjSs,24866,19
jKIn9FjbfBI,8466,14
I3Qg3GZSt24,12600,19
eZFqrD8MAKk,240533,10
JAMBlKzb00A,99000,0
KRbV6sJ4Nuo,87400,4
OJpI1P7ppns,466133,7
i1XYaR-C0dA,5866,16
EVSQg1o51r0,77800,0
EVSQg1o51r0,313000,0
VhtDbIPRMVk,76600,1
pXLbIBluyAQ,213666,4
4I5vhIA1EoA,90666,15
b2Dqcj57lBE,205066,14
SLwsm4uHrgE,170800,12
hoMQZK4SZaI,206933,3
iebeYBdvDpo,104600,13
eRi28D2nvpg,29666,16
KTpwnsz498Q,175266,10
oOfwaQyt-0w,1200,16
qj1hWA9z1y4,15000,1
q6QONh2cKTA,6000,7
ykQnvD35jxs,6933,4
MV6MGXhQwFQ,288066,7
O9I3zpFB7QI,27666,7
DYuWnKhwtIg,58266,11
VtkV11WZWEc,126733,6
DpW7VYRtfJQ,95466,22
LNi4BGxtFvU,237466,5
NzAEnNO5-fo,510133,2
KJQu46bYFZ4,14066,14
WtbSrj7WQVo,648266,13
KiUgHP7Izv0,213133,16
_C94Hy5DlxQ,84133,20
fsvUPNX1nzA,15066,7
gePAI8wYSdw,57066,0
1GJ0iwyNHIc,679666,13
D9u8c8Iyb7I,379266,3
TxJDAxq6G64,194066,19
KUWshgMMMRA,49600,0
aAao_9rZ5QA,28133,0
_zPMs-jD9p4,17933,4
ggVHh-Ueu9w,340333,7
EpSQldWjxXY,16800,22
sVAmd15r0QI,194400,10
Xw6aWMA2hn8,74066,4
LMBub2Z935E,143533,20
qj1hWA9z1y4,45800,1
GhQQFR88Bck,271466,0
eZFqrD8MAKk,256800,10
JvHTZuPrusM,5466,19
AHAYtAtk3jQ,201733,9
Kltcfd6A4A8,60533,7
fh_P_tJ_PWg,436800,12
Uj751s2QRK8,11266,7
CH_pQyYb5WY,99666,12
IAXnIJtz61U,1400,22
QZ823n9x46o,47733,22
XviQUaRs8DI,3000,22
bukQVsWudPs,127133,18
Tj7nV9ulM98,51333,10
PNeZzmnEC7g,10000,19
Ef_KY5n1fW8,28533,14
RcPbYx8-Sbc,14933,14
HT3dOIU87N4,2200,5
RIiKeyjvzLY,15333,0
eD0cMH-1fYk,160333,3
iE6YWBbBAHM,6333,7
1GJ0iwyNHIc,788600,13
PlKsPU2aHsY,9000,18
V_3pCvXMhzA,9400,12
V_3pCvXMhzA,43733,12
MNIVZSSzTHw,170400,6
Nh5xSBsXjLE,9466,4
SLwsm4uHrgE,221133,12
PRWJAKqdJT4,6200,15
KUWshgMMMRA,92066,0
TxJDAxq6G64,220933,19
TxJDAxq6G64,275000,19
eQaDJPdTUYs,81066,15
TpvR7SCOKQs,19133,0
fh_P_tJ_PWg,464400,12
PWcpZNg4vNI,16866,19
GkKwBapB0Fs,7466,15
sVAmd15r0QI,233333,10
EQ09ewMQn8Q,14133,1
LN5fjUd5Wb8,14866,10
hSE6tXlc8EA,6600,0
9slSCPmwfrY,53800,14
qj1hWA9z1y4,75200,1
qj1hWA9z1y4,162866,1
fsCwAYYI4js,282266,0
L0nuNWdhmZw,24800,0
O9I3zpFB7QI,122800,7
S5Noi-1FO5U,17533,15
S7G9Y85sxl0,22066,20
STqLhoPhkvE,85200,4
L1cGA2P-IIo,30400,3
AkvM4EnDXBQ,106200,22
jlBGbg_CJz0,293066,15
6JWlWMyLGOg,21266,19
8BsT-i5mqpI,323666,10
B7r3_5Ny6mc,51933,7
Jmds5nyIOwk,9533,6
L7yy_dEARjk,30266,13
RrrLQVvYbIg,61400,6
Tj7nV9ulM98,75600,10
A_weMKVolQM,82466,5
P2noNizPeIU,155133,0
Gq7NQWGviWU,120866,15
d-jwqYoI0dg,54600,13
kiNRbhBS1SY,3600,0
6d5L_VgWLck,30000,22
G4ThsT_ljfY,28666,13
G4ThsT_ljfY,69600,13
EQ09ewMQn8Q,66000,1
G4ThsT_ljfY,99266,13
G4ThsT_ljfY,180266,13
KTpwnsz498Q,257066,10
nFMId0q0AeU,10466,12
iG3Lun1cdl8,6333,15
qj1hWA9z1y4,186333,1
HNk5uurEgJM,30600,3
vMO_CuWQb2w,516400,5
LoG6CPYA3_c,221066,20
YWRbi_v93Mo,55733,0
ciiXVUFE_dw,29200,16
eZFqrD8MAKk,286266,10
PNeZzmnEC7g,42533,19
hwT7otCf268,12066,5
Ef_KY5n1fW8,65733,14
McWX1MDol0w,1133,3
RcPbYx8-Sbc,75133,14
SDtNTZk_Vf4,106333,4
oZzqPK4mwns,120066,9
qieFLYYaLMg,14200,10
UXtKG0wktSY,46200,16
x-26Z1zy1-E,151266,0
VTJsJnbp8BA,148533,3
eRi28D2nvpg,192600,16
d-jwqYoI0dg,98333,13
_zPMs-jD9p4,51466,4
Da3B2zhJ4bk,317933,6
HawMROcDB4o,457133,18
RkmNZ_kiLR4,15133,19
LgLxraU3A2s,76466,0
jxiFnTC6DnY,30000,5
fh_P_tJ_PWg,508800,12
i-sl26vfJB4,6800,3
EQ09ewMQn8Q,105066,1
npAPemisdEI,31000,3
LkkZ8aKlLdQ,17133,11
QF-B7HFlxfo,122266,11
VighJzYx_Ro,23400,7
rePM3_x9tqw,309933,0
VighJzYx_Ro,45133,7
UKPEG1p9cog,24000,0
eD0cMH-1fYk,253666,3
jlBGbg_CJz0,354666,15
zwuhc4gJVZ8,15333,0
LoG6CPYA3_c,773933,6
fYasWygeImI,14666,5
qj1hWA9z1y4,214466,1
qj1hWA9z1y4,264133,1
eAAw6uf9i4w,5200,3
TxJDAxq6G64,374866,19
L1cGA2P-IIo,67133,3
RIiKeyjvzLY,89400,0
gxHGnBrpPZs,46533,13
MPfgu6-snaM,49266,1
A_gkFd_OTCg,210800,6
gFWWx5zoCO4,174933,0
WFPNZW5JhqI,37400,3
JvJ9EMXz2JY,182400,6
PNeZzmnEC7g,76800,19
EQ09ewMQn8Q,122666,1
TxJDAxq6G64,466266,19
qj1hWA9z1y4,310666,1
roOv85Ty4B4,6200,3
RPn80KvDEEk,186266,0
ciiXVUFE_dw,84800,16
Y7_O2pJo7Yk,166000,12
EgOl0kF6nx0,5533,1
SIbCW2pC0kU,147800,11
npAPemisdEI,92800,3
gaxUL4FAlwI,155466,11
hnYblVON_b8,1866,10
aP4_uzT68eo,151133,15
9slSCPmwfrY,84533,14
VhtDbIPRMVk,121133,1
Tj7nV9ulM98,103466,10
QlI-iEFdWds,144600,19
tpaTYiZdqdQ,13933,8
EpSQldWjxXY,60200,22
OAxvbURu3Uk,52933,18
Uv0SPxmhfXs,38400,19
WQ603pEp_1k,100266,13
WQ603pEp_1k,145466,13
W3R-wsPrIJ0,27600,1
V-iFCgvAuCg,89200,0
YjtzW_1MXAQ,8266,6
JoXs64WgXj8,198933,0
WFPNZW5JhqI,63200,3
sLfyo1VrX3g,198066,12
_cH0pHHMOGI,600,0
O6zyO1Sk77s,733,1
atElNgnFvlk,424400,0
Rc2bm6q1OuU,86866,7
Wjz-BTHunmI,169133,18
iLjA2s1TIMQ,6333,7
KTpwnsz498Q,335266,10
OU6fsrIgTvg,128333,16
guelzYFNzR0,10800,2
fh_P_tJ_PWg,578000,12
z5e8za4y-rs,84800,19
EzGsy3y7z9Y,11333,12
roOv85Ty4B4,38133,3
roOv85Ty4B4,100000,3
0ykzZKOKbM8,11666,10
hwT7otCf268,37333,5
KPMriEJ3_Gk,24200,16
r0Yyot2sMK8,20866,7
py0U90-ZTkI,7933,7
EQ09ewMQn8Q,163933,1
MKIVS6K2juA,9400,1
npAPemisdEI,135733,3
diTQ9ypELCM,214466,16
WF0gkXzJMfY,115733,14
rePM3_x9tqw,441866,0
CDPcHxUq294,688266,0
DfXPDpiMGf8,37066,19
W3R-wsPrIJ0,73800,1
VTyhYTTpT6E,37866,1
0ykzZKOKbM8,66133,10
rIl0vBhZC10,44066,6
Ef_KY5n1fW8,102066,14
glcCgpUng8o,74800,0
xIizuktSVrM,113133,16
xJ_xdRV9lzo,33400,7
VwvER7iR2YI,8800,0
PNeZzmnEC7g,113400,19
nFMId0q0AeU,72200,12
pXLbIBluyAQ,389666,4
NS8593nA9fU,168733,0
Lp-sBgrp5Ko,53266,0
PqdorEUxvhs,29000,0
A_weMKVolQM,119800,5
V-iFCgvAuCg,163133,0
NQAdM2oi-JU,25200,0
YHHjcK7gNJI,164200,0
TxJDAxq6G64,506733,19
eAAw6uf9i4w,66066,3
aSP6hDvrZNM,11800,0
TrSR9c5Kxbk,31666,14
TrSR9c5Kxbk,73800,14
nbSrcUx8BeA,72866,22
xJ_xdRV9lzo,271333,7
jCiTA9oIryk,29866,20
VwvER7iR2YI,63200,0
WF0gkXzJMfY,136266,14
0iFKbz0JJ6A,16066,4
aP4_uzT68eo,221933,15
eJmmLphH6yY,23066,9
0crSdgvedhc,145000,7
CtmoRVQPeDo,48333,6
bR_r5x32OGI,8266,0
W_aogHenBoI,10266,4
VDuMgzANGSc,11400,7
npAPemisdEI,179133,3
AHAYtAtk3jQ,241333,9
Eo3Y6r9oaE0,3866,18
YC0PZQvdvQU,92333,4
JRAVv2LgiGo,158333,14
d-jwqYoI0dg,132933,13
ZxsS87ECHSw,283933,12
c4QhyyOUyss,103600,15
WQ603pEp_1k,181133,13
lE3ZKO0XJBM,24600,4
CH_pQyYb5WY,138866,12
d_leoi2wCfk,100400,18
ykQnvD35jxs,360866,4
b35vN1mQqDQ,324800,4
k2A4pGSCEBc,38066,6
I3Qg3GZSt24,57733,19
IVlnjlVA5rc,106133,2
KTpwnsz498Q,412266,10
ZZBBcTBPmis,30333,0
PNeZzmnEC7g,149333,19
A_weMKVolQM,161533,5
sTzQEG7CL70,9666,11
daeBFAZFQhU,52133,0
Fco1pTBcjk0,9200,15
RcPbYx8-Sbc,122800,14
m-Re7KHxMok,107333,20
SHWHQPrO4jQ,288600,0
aviiNRyho40,6466,0
rS0SxV8EbGc,8266,18
yTbsTePmfxQ,25333,0
OU6fsrIgTvg,147933,16
npAPemisdEI,201600,3
VTyhYTTpT6E,86133,1
rePM3_x9tqw,480533,0
V_uB3bzNbiI,47733,0
NOBCygx1JlU,44533,6
2Rc-oAwMJBs,14866,10
urAYVS5Lz7k,843933,0
TxJDAxq6G64,538266,19
PJYe_654bak,23533,7
QEDWauqnaSk,60666,14
sLfyo1VrX3g,236333,12
BBHBoewIXhw,382000,21
LGvjU4PVcC0,109466,3
SDtNTZk_Vf4,141533,4
EpSQldWjxXY,77866,22
0crSdgvedhc,204600,7
eAAw6uf9i4w,96600,3
ZAYBF5KAZq8,23000,22
HT3dOIU87N4,45266,5
4F1lAXlob2M,55733,18
fD-orfDMytg,226933,0
PJYe_654bak,308066,7
RPn80KvDEEk,239800,0
GFAR0DHus9c,270066,2
WxcWM8946us,4266,19
VN74EmgvOEw,57333,19
gJCgJT-t_H4,202666,11
WQ603pEp_1k,200866,13
WQ603pEp_1k,227200,13
PaBjJf_8KpM,151200,3
NQAdM2oi-JU,357066,0
d-jwqYoI0dg,162533,13
d-jwqYoI0dg,238933,13
G4ThsT_ljfY,214266,13
XGVh1G6hijY,79333,21
hxqNh1aJduk,23133,19
YC0PZQvdvQU,370866,4
9slSCPmwfrY,118200,14
CmRqQzYYUgA,267333,0
G1D03txcT94,94466,0
KAm4N1D_Glg,85133,0
TxJDAxq6G64,578600,19
tGJjLPoIuzE,5866,12
aP4_uzT68eo,252733,15
npAPemisdEI,268733,3
aviiNRyho40,32933,0
rePM3_x9tqw,578933,0
daeBFAZFQhU,86266,0
hwT7otCf268,73200,5
FsQ64IjXVY4,103733,11
5fpD-gwWxog,103266,7
mUMJUK6WxmQ,3066,0
LEPsxGhXYxY,134800,16
LEPsxGhXYxY,328400,16
LEPsxGhXYxY,449666,16
SIbCW2pC0kU,216733,11
Isql6SZMdt8,195000,18
bqQa4SF-FQk,52933,3
ZZBBcTBPmis,95800,0
Pjkrgr_Nx0s,217733,16
2Rc-oAwMJBs,45733,10
ZTuIGOXXnoM,182800,19
VTyhYTTpT6E,117733,1
bYsVMX6Oe1E,27200,22
ZmYIRb5dbtA,118933,3
a-9cChPC688,57600,4
hSE6tXlc8EA,38000,0
NpX1wqjd_5o,1866,0
cpWCl2TdOnY,107733,22
QlI-iEFdWds,223266,19
XuR83vCLTbw,58933,9
MNBFpPd3OQo,44066,9
GOVFUFYsINQ,146200,20
gxHGnBrpPZs,75066,13
NY1QlEhjaIg,37600,0
O_hypcyZCFo,120200,13
NQAdM2oi-JU,551733,0
OAjeMwlug6w,44266,14
IZvOv7tCr00,117866,15
Mn8qWbAaEK8,1133,0
RnQPymAc2RI,224200,0
WP2V7AZK8ko,15333,19
WP2V7AZK8ko,36933,19
wufytJ8eUWA,105866,16
jo2u6MWyAgU,156800,17
eJmmLphH6yY,63933,9
KY14DLESjnY,13333,20
DHI0M3n6tAE,14933,2
gFHXtYegnYI,189266,19
m2JuFCbcNQM,5466,6
mUMJUK6WxmQ,45066,0
0kidYsWSVvc,90466,0
3T6CZj0T0a4,46400,7
UtyaA_QRIrQ,43066,16
UtyaA_QRIrQ,81666,16
Wpj96PgTYGM,29866,19
npAPemisdEI,314733,3
KTpwnsz498Q,476000,10
O9dcL5N4RFU,45266,14
OLtf8yhm0tI,52533,0
r2EP5fXW-vI,44533,20
J7I-QXddTIk,86066,0
OU6fsrIgTvg,187666,16
IVlnjlVA5rc,272600,2
5_nrY-60VxE,12000,0
qz1oGhZ-m5w,247866,0
d-jwqYoI0dg,288666,13
ryUMZWWwJUk,35533,0
ux7i1lrgal0,14266,0
A_weMKVolQM,196933,5
Ni_TSyCk1Ak,52600,7
RtD0qNjI2rk,4533,15
IStGOpa4dQ4,7400,4
4b3S3ltFMZ4,169333,0
TrSR9c5Kxbk,210600,14
TrSR9c5Kxbk,265400,14
O_hypcyZCFo,152400,13
f7Tt9YQEtgs,20266,1
Ws7vokf7YQs,45866,8
Ws7vokf7YQs,105333,8
LEPsxGhXYxY,499466,16
eXAJwsjltWs,12733,13
SJJ_dPKdbEo,45533,0
2Rc-oAwMJBs,66933,10
giXT5pEeuyw,5066,0
JrE_-lFLc7A,62866,0
daeBFAZFQhU,122400,0
O9dcL5N4RFU,84066,14
ze7ozXcw7d8,216533,18
pXLbIBluyAQ,447400,4
WuRMg0DFeVo,403200,3
gxHGnBrpPZs,102933,13
jX6Y7iUDjT4,27600,7
waefFOWAZtA,6666,0
eVAEQdogSqk,2733,0
eVAEQdogSqk,56066,0
edAROX01QTg,10933,6
fGRX_I6tK0w,32800,7
mq6q-dYc5ME,9200,0
_fUCCoCMGzc,38200,16
j9gs7W0AbME,43266,4
nFMId0q0AeU,151666,12
To8VzjtX70s,28733,0
ivxnrMJU9_E,14933,7
RYOdkepenyA,77266,21
MRPD8HXXdI8,1533,11
U8BC82FeF9w,44466,20
Er-RnWQrUac,8333,7
KCi4f4Hp6oA,44800,13
KY14DLESjnY,53266,20
VqS6Ni3K4Ck,9466,5
5XdkTs413Y0,163266,14
IwCNfhdtU_k,23666,13
b35vN1mQqDQ,731400,4
gifS6io0KFU,193533,12
gxHGnBrpPZs,166266,13
5_nrY-60VxE,28866,0
LJ1QiqZsfVE,245333,0
VTyhYTTpT6E,140466,1
eZqwZOMGp_0,88933,1
WuRMg0DFeVo,553533,3
bqQa4SF-FQk,76600,3
SHJuZCapj7E,79000,19
PWiyz8b24es,109800,13
Qz0mJy9dc9k,9066,19
nEJNcXyBj-s,208466,4
hwT7otCf268,116400,5
eXAJwsjltWs,79133,13
eXAJwsjltWs,114933,13
GOVFUFYsINQ,209333,20
UJrLRGIZmZk,12333,4
LaIBTGY-_B0,3133,7
TW9LBSqxNWo,58466,2
OM3N4eODv_0,173400,18
r2EP5fXW-vI,106066,20
4y3qJAq5ap0,15533,22
EeL8NTaGMLw,16200,22
0crSdgvedhc,301266,7
Ws7vokf7YQs,164400,8
G-kF2D98oms,1733,20
XBDKQjdxEBc,77133,0
SpbyBYH0OjI,6200,0
cYFGL60kQ6A,5733,22
fnKmSKCIB6E,7266,15
k5POJlX7Szk,163266,7
YhRK-is5lDA,91200,2
OU6fsrIgTvg,236466,16
aP4_uzT68eo,284133,15
h_2BtEM-0rM,20466,22
X7vCIMVhjgw,26666,7
h6nNWYrzWLA,75533,7
K0myh5zRaKw,72266,11
9_3rtdgXrDc,49866,6
JrE_-lFLc7A,128333,0
RlfBQsMWzx4,8200,0
KCi4f4Hp6oA,83200,13
XBDKQjdxEBc,503266,0
sQZeYWw6GgE,16333,1
1FQe7wKjZfk,7600,15
XcHxp0w9N3o,16333,6
gfibz087S9A,123800,0
CH_pQyYb5WY,165200,12
Ws7vokf7YQs,222800,8
wQIDILwUg0A,226000,10
7fgFqKe3KlY,51400,11
--je4GS_hQY,40800,7
Fs0LVU4qKSs,42400,14
K5QHXw7puiM,9333,7
QQqC0_h9vkk,10933,1
S7G9Y85sxl0,56400,20
aAao_9rZ5QA,160200,0
nOZNvPcAKrg,43800,20
ndyXRyRmgeE,105066,19
Jo6gW6d6sq4,81400,0
eWldxwOBWI4,121400,3
FE1x2lXQ2Bw,27466,0
npAPemisdEI,353866,3
rePM3_x9tqw,638800,0
O_hypcyZCFo,202200,13
O_hypcyZCFo,234200,13
iS7wej_vrvM,16133,0
RfOJV0zVuzg,44133,0
fkOq-31HLrY,12800,4
sLfyo1VrX3g,377200,12
ZZBBcTBPmis,234600,0
X7e67fFIL6I,49133,0
pAbV5-SmVUQ,49266,12
MYEUNnDa2b8,1400,0
SOevO_Uo53I,6400,19
8yfEwUAUn2c,139133,21
nEJNcXyBj-s,235733,4
RfVv6ECZ78Y,10933,5
Qz0mJy9dc9k,57666,19
Mfwt4JyxcGQ,17000,19
mW6uTjyhbm0,59866,14
pByXW1809OI,9866,5
gxHGnBrpPZs,201133,13
V-ZKLxW5cuM,52200,10
T2NcicYOBQ4,26666,0
KCi4f4Hp6oA,108000,13
uZG7itmlwo4,14733,13
KBCIbwknDew,265933,2
IVlnjlVA5rc,461666,2
QjBDo4GDnok,15866,3
QjBDo4GDnok,74866,3
pt6v3JZFi4c,201133,1
d-jwqYoI0dg,346533,13
zgRxry9FvEk,15466,10
TrSR9c5Kxbk,330666,14
TrSR9c5Kxbk,405666,14
11Dfpv3IMCs,49666,0
4MXrOLireg8,9866,0
4-guJTz_EQc,35200,0
0VjxP1Kbh5M,13200,11
SjZflfM9GeI,32333,3
eXAJwsjltWs,153533,13
sxYYGVvwhRA,15000,10
bqQa4SF-FQk,114066,3
OpEMSVRTyxk,57466,19
XPUwXoErMRU,34600,16
lprtzyDzi4I,49733,0
e05ANVLxIEY,26933,19
MGa0bBd_KSE,20800,11
ykQnvD35jxs,396600,4
kX6E-Lx4ZnI,12200,4
fXqvJHDRzug,88600,0
lwFg1zRB2pQ,1600,3
dGRVhDo9tyc,46733,5
yL4FOoTt5i0,5533,19
Vr1Wqz5_UA0,35600,6
b06Is_s8v1w,8933,7
wQIDILwUg0A,277666,0
_fUCCoCMGzc,211600,16
rHvp_Dghuho,10800,0
Gzw6X6JvX0M,44333,0
Km6hHKGzLsY,25066,19
d-jwqYoI0dg,419133,13
Km6hHKGzLsY,46333,19
SOevO_Uo53I,45933,19
gWoJ3nqk4mY,11066,20
mW6uTjyhbm0,86666,14
nQXbjOPZmXo,16266,0
CH_pQyYb5WY,204400,12
daeBFAZFQhU,178733,0
Ntw4eqEfrOU,11400,0
uS_3bYXRJrU,73800,14
UvptsJcl_ms,57933,0
UvptsJcl_ms,187600,0
VucPn60c41g,27533,7
V-ZKLxW5cuM,89333,10
dqRJONW5VGQ,32333,2
A_weMKVolQM,235466,5
SpbyBYH0OjI,31866,0
eXAJwsjltWs,223800,13
eXAJwsjltWs,272200,13
Xg7hogES5l4,53466,12
QqqpweBganE,41800,0
7-F4qNHONGM,9466,7
xUVTGaU73sk,114066,0
4Ob-4FAOEw0,9533,1
4Ob-4FAOEw0,30866,1
VhtDbIPRMVk,140733,1
LaIBTGY-_B0,88800,7
sLfyo1VrX3g,574333,12
E7H-44hHE_8,44266,15
XXtszUAnKPs,8866,9
_L0CMbW2lwE,72133,0
Evv_hyf3bwI,20400,0
Evv_hyf3bwI,51200,0
RyxULXJdcJo,93333,3
GOVFUFYsINQ,230400,20
5fVs3tt16ik,29866,15
8SDiqcxrUrk,36133,0
SDtNTZk_Vf4,166466,4
JIO3aeEOj0I,61266,22
RlfBQsMWzx4,32333,0
eXAJwsjltWs,314733,13
hwT7otCf268,183933,5
aYXrM6zg0Fs,16133,22
yRe5qFrDQWg,19066,5
n1RFYMwtPkQ,25266,1
mcvbMBr_0Ac,358400,0
V-ZKLxW5cuM,240133,10
miJ1b0bNn9M,145466,0
hifNCt61E-0,49866,12
IwCNfhdtU_k,46733,13
K8kwz0NaA_o,24066,4
ny4ss3_mZsw,10933,3
zLSMpX2oiYU,4800,10
sxYYGVvwhRA,29933,10
LZ3S39QfkKA,43600,2
xCVw1TGTTXQ,8933,3
K6VulbYpoGM,268800,12
XPPXtpskLdo,3200,3
gj4vBucJkj4,241133,1
O_hypcyZCFo,252533,13
O_hypcyZCFo,304000,13
YnIahFJLxX4,14333,16
6um2PoiKfT4,135333,11
9k1X9nw528Q,8133,3
gxHGnBrpPZs,247266,13
G9Sdd3czaTk,100066,19
IT9D29QKKlA,25133,0
ZgqrFtLJ9oM,2333,15
MGa0bBd_KSE,53933,11
fD49Z--ZOEM,22466,1
eXAJwsjltWs,358066,13
0Je_pdqwfCU,211533,0
zgRxry9FvEk,105000,10
X7e67fFIL6I,105733,0
c9EfODi-ukY,1133,15
uC9NlueMYdY,50000,19
7YYZTw_xBBs,488400,18
CdhR7mZ4IY4,226000,7
HMYjqTIZyEY,71200,0
HMYjqTIZyEY,184800,0
kMxrYDxP2rc,152800,7
V-ZKLxW5cuM,289266,10
WRuM3TanO7U,27800,0
sLfyo1VrX3g,605000,12
lprtzyDzi4I,134133,0
W34fJnV3dZo,14933,11
1owUfrSLOEg,9600,7
RyxULXJdcJo,134733,3
RyxULXJdcJo,259866,3
_qJyJ462eeQ,38866,0
GyaKh-XrQMM,23933,16
KppX5i4QRZ0,91133,21
RqAANAYxYz0,2800,0
Z2kb4LiQJUU,17800,15
aq4x_O_ZPYY,59666,7
MsutsiWe9sE,11666,16
yhn2TeGluY4,44733,7
yhn2TeGluY4,165066,7
8SDiqcxrUrk,160600,0
GRFDQRLjIJk,1000,22
IM4EBlgTTOg,58400,4
TiGRVv7-Lw4,13400,15
WjSzxvOK2j4,14866,4
4aTvA6UAJWQ,564800,9
TGZ1a-gsJso,193866,7
lYSpeuL7-oo,147133,21
cYFGL60kQ6A,62800,22
GOVFUFYsINQ,270800,20
rzJ7v1s8CjE,2466,3
pXLbIBluyAQ,468600,4
dtV2UxV3mI4,300800,18
cLZ4WscXA_c,30333,9
OU6fsrIgTvg,270066,16
YQXwRsP0zvE,60066,0
BBHBoewIXhw,411866,21
QALbxPgtkIk,482866,15
Tc8alrNPpgo,42600,0
moBNY2JjuEQ,173600,6
rsU8n_TvS6c,31600,21
iJcf4PhS_SQ,51066,0
Mw6Cu1mPanU,27000,6
RlfBQsMWzx4,74733,0
yhn2TeGluY4,270933,7
7MQZWaHzUOo,1933,6
LPqKharq6KY,4933,4
PpLfbdrgFmc,24200,16
V-ZKLxW5cuM,389866,10
gxHGnBrpPZs,428266,13
n5fU8XniZ64,8400,16
2mO7-ybapaQ,92066,21
QGcX34OVmiU,124800,21
ehxBk0Pml9M,65333,11
Spu3XcGruEc,22666,2
bqQa4SF-FQk,171000,3
uC9NlueMYdY,239133,19
uC9NlueMYdY,277666,19
fHb0gJFrn64,100666,9
ehAP8wN_PnE,129666,9
9e3Vo1OgX9Q,2866,15
I9ivT_P5G18,45466,0
KSl77cZGep8,28933,9
KSl77cZGep8,56733,9
ny4ss3_mZsw,46533,3
hv5YtwI90QQ,72400,18
o462hQGvkCs,48000,18
gna2JOANNJw,22800,19
nbVgQGddBSk,15133,3
lYSpeuL7-oo,175133,21
A_weMKVolQM,260133,5
ViL9AqWpsLM,19333,10
XEiD6kFEJjY,104866,1
h_uMKJor-DQ,7533,0
k1zzhzzcw88,72866,0
eUmDGIhXmxw,1266,0
O_hypcyZCFo,335400,13
4ZZZdcemP6k,81200,21
qjS0dsKr-F8,666,13
qjS0dsKr-F8,321266,13
hHjvafnww0M,60266,0
m4oh36gaLFw,51933,5
eXAJwsjltWs,380466,13
eXAJwsjltWs,405266,13
JCz_lIJOJ_U,486533,20
7MQZWaHzUOo,43133,6
7MQZWaHzUOo,85000,6
lotZh71qMks,194866,0
9k1X9nw528Q,47266,3
pByXW1809OI,29733,5
LGvjU4PVcC0,151066,3
m1VAqMAJ-Lw,16600,20
oGmMV9LSbrw,29333,3
2mO7-ybapaQ,134866,21
zgRxry9FvEk,136533,10
N33eN_GdJ-g,2600,0
1-V-1rH5Bp8,12533,22
ngRtxoA82O8,90400,7
cLZ4WscXA_c,232800,9
Zx1w9aGEkBc,14600,4
qynk2gzp9U8,19800,15
u3E42F64jkY,22600,13
uC9NlueMYdY,344333,19
V-ZKLxW5cuM,542533,10
tydVw0DQPiI,28800,0
eCTqwj3iRBk,29666,14
SOevO_Uo53I,60733,19
UHqBH42z4pw,14800,19
TGZ1a-gsJso,269466,7
gna2JOANNJw,69200,19
Q4x8OJCgkj0,16333,16
Vr1Wqz5_UA0,90066,6
Rc4di9f7_KI,1600,9
Lzu51HuEhpU,74533,9
kX6E-Lx4ZnI,44400,4
xCVw1TGTTXQ,58666,3
ANeOKwjvX7w,44333,19
gsB5TP8pXos,42266,12
eXAJwsjltWs,460000,13
nFMId0q0AeU,241466,12
Spu3XcGruEc,112133,2
S9VR1tVaXcA,61933,7
kvdSHaRKa1I,79133,14
p8ja1BCyyvg,12533,9
lGJB2hhw5pI,2133,7
4f-a25ktHCs,15933,6
A_weMKVolQM,313400,5
rePM3_x9tqw,1004733,0
uC9NlueMYdY,382000,19
gsB5TP8pXos,132866,12
W34fJnV3dZo,55200,11
ZVvOXGSDpBA,136200,0
fD49Z--ZOEM,61866,1
rzJ7v1s8CjE,259866,3
wOT9e4TwL5s,16466,14
TdiOhGULLhM,44600,22
m8Cu5LAczDc,6600,0
pByXW1809OI,72933,5
acn6LjqGGqE,10000,19
TptIfA9kwz0,15533,15
miJ1b0bNn9M,479000,0
BBHBoewIXhw,434933,21
VkT2QI1PAQA,3733,2
4JD2TMOeanU,9066,0
KMasdLRXAoo,3066,7
TMoHrmPEgkY,344466,6
bLimVg1Imdc,13933,19
dtV2UxV3mI4,381400,18
hSE6tXlc8EA,137800,0
-wDw9rx5zAQ,52333,12
UTqlz0i9KIo,25733,0
eXAJwsjltWs,491933,13
JCz_lIJOJ_U,518533,20
pXLbIBluyAQ,521266,4
3lsMsIYjPZ8,228466,14
4ZZZdcemP6k,172733,21
RqAANAYxYz0,35000,0
oTz_yn3bcUc,21600,0
IiDmTOkR_4U,18733,0
KRNWPLnvZz4,5066,0
M4DNY-YE9Es,151933,14
RV3Tlouq5Bc,77333,1
KBCIbwknDew,324333,2
YQXwRsP0zvE,93133,0
1-V-1rH5Bp8,115266,22
G-kF2D98oms,37200,20
uC9NlueMYdY,479400,19
XZBFfRl6DkA,195733,0
pByXW1809OI,118933,5
vd2v6-9-R4c,62000,14
6degWgGGuWQ,6466,22
5UdJgFtITSM,6400,0
If1zPOV0idg,19533,10
If1zPOV0idg,124533,10
ItuAtlQyLsc,25333,0
Mw6Cu1mPanU,83133,6
acn6LjqGGqE,74266,19
qZdqWIqtaVw,147133,0
OU6fsrIgTvg,301066,16
uVn0pLYopm4,18133,15
kX6E-Lx4ZnI,63400,4
-PgB_s-JIp0,44400,6
j6XmLOQ9h78,71000,20
g2psgLMTelU,3733,4
Mw6Cu1mPanU,138866,6
gandRvxWwYE,6866,20
A_weMKVolQM,339933,5
1-V-1rH5Bp8,147933,22
Lzu51HuEhpU,113933,9
lFuMq2qJzkA,18266,15
aE9gOC5a_io,15466,7
5CD_Ig7na7o,5466,0
eXAJwsjltWs,541533,13
B15LQVAbZD8,11333,7
emb84NcQyeQ,39266,0
iR2JwSc261U,81200,13
jVYzDs5YRM4,42600,7
Vr1Wqz5_UA0,191133,6
qZdqWIqtaVw,225000,0
0gDNxs39oOI,19466,19
uytGPlud3CQ,474333,0
YEmHY9VMi5w,9000,19
2wqdPQKKnGQ,14933,0
RV3Tlouq5Bc,207933,1
n--WXJxTiXg,131400,0
ocJ_LS1PrKU,314133,22
ocJ_LS1PrKU,353800,22
XmIwBKYqOng,9400,19
uC9NlueMYdY,536600,19
ZaLGvEWI26E,120066,0
dXL489RBNOc,3666,6
S7G9Y85sxl0,85266,20
W2lOdnFZWGg,113266,18
jDuOzeAKG2c,13533,9
ZHCdfdVNon4,169933,7
NyIcOK91uaU,122200,22
pW3e73g0-hM,2000,0
ykQnvD35jxs,431533,4
rNYBR2RI2y0,89000,16
qdzrttARQT8,60533,15
o4PVsZPaxOM,14200,15
o4PVsZPaxOM,45866,15
3ryCkL2ttN4,27200,0
JHrNCZVMPAk,2800,5
TW9LBSqxNWo,117066,2
ZzQjAhYHk_4,55800,7
ZLkHna5g9VQ,14266,12
W2lOdnFZWGg,289333,18
RfVv6ECZ78Y,49866,5
pByXW1809OI,154866,5
HUAzItlAeVE,55733,1
pW3e73g0-hM,346400,0
RV3Tlouq5Bc,252133,1
ViL9AqWpsLM,45533,10
zuJ64btB_Uc,153000,0
dWtS-QSfvfY,80333,7
-wDw9rx5zAQ,106200,12
ANeOKwjvX7w,92800,19
saDfy_w0a2o,6333,11
bLimVg1Imdc,30533,19
k1zzhzzcw88,114666,0
e7GhYI3-EJk,7600,4
pn1GrGA8BbE,185866,22
apLT3-LKJgE,40800,16
apLT3-LKJgE,200800,16
l7WcqSalXGw,215800,2
bvEJDHpRNoI,8333,20
pCZ_A9-vHzM,6666,19
eCTqwj3iRBk,57800,14
nAO2Y4kF7b8,151866,2
KSl77cZGep8,99466,9
gm1AHhmwhRY,37933,12
-L1T5HDEWqc,45400,19
uxYQ937Idhw,8200,14
eXAJwsjltWs,608533,13
_BTVpdScLu0,96733,9
hOpeEXNUAn8,37800,0
YMhX737hH84,134700,18
A_weMKVolQM,375333,5
m8Cu5LAczDc,65466,0
YnZU-Qa6yeI,1533,4
dqRJONW5VGQ,103933,2
quFJkWE9A14,4666,6
jR3lj9hIYo4,101466,7
g2psgLMTelU,54333,4
fSFjxB1XU2E,22333,0
To8VzjtX70s,69266,0
7BjEEVuUZ5M,28933,21
jpyoCatUMRo,156133,21
Y1IHmmxF0ZA,5266,0
crKqn0otqNg,12200,10
dGRVhDo9tyc,104933,5
HUAzItlAeVE,90400,1
IMxySf1hhIk,43600,0
9td_rQRqr_w,4600,16
1-V-1rH5Bp8,345066,22
yH3axpSWdhM,126866,16
YQXwRsP0zvE,178266,0
kyabWpf8I2k,101400,16
VjFdf9QPR60,24000,4
hHjvafnww0M,223466,0
RpZuqC9aSyg,179733,4
U0dj3sgv5pE,1200,1
m1VAqMAJ-Lw,42933,20
Zo7X_FUwd_w,2000,0
YoSLkPMnGfk,72066,7
Uojm3KWI6V4,136400,7
nFMId0q0AeU,284600,12
-wDw9rx5zAQ,176333,12
LmmTpr0ORp8,132133,21
jVyDjT14-58,10066,7
qdzrttARQT8,103733,15
bBU-exSI9Ts,304133,18
eXAJwsjltWs,646000,13
eXAJwsjltWs,674533,13
MJRxXikvWls,8733,21
KBCIbwknDew,394533,2
ViL9AqWpsLM,83533,10
YzjjNC-5J9M,25600,4
ZLkHna5g9VQ,93800,12
Mmw1ZzSBaLk,39333,7
fD49Z--ZOEM,96800,1
_epdfuB0qRM,46066,22
ABQJpBm9hP8,3466,7
KkdLE8EkzQ8,222866,7
KkdLE8EkzQ8,294400,7
rePM3_x9tqw,1066533,0
OU6fsrIgTvg,346000,16
bLimVg1Imdc,73866,19
oJ23wgYMH2s,400,15
HT3dOIU87N4,60466,5
tydVw0DQPiI,187200,0
4gDWhqmk5fs,12133,7
6_hyDYeS4cE,130266,0
Dw0NFvrzApY,74800,0
GvPslM5jn-A,282866,0
HJV4BrqX4e8,3400,7
K6VulbYpoGM,304133,12
imDfH3So8XU,35266,22
-pHE_diYblM,48400,7
lTTquh-jLwM,150200,22
tmOvxOg_uQ8,10866,0
apLT3-LKJgE,592866,16
rYPp4Ktr268,29333,4
-PgB_s-JIp0,93133,6
EekOnvEWMtg,56933,9
EekOnvEWMtg,184666,9
EekOnvEWMtg,217533,9
rAGdxLiI5ZY,35733,11
bS8uWzaCP_M,124733,10
nRjd1GDekto,45800,4
ofxrcaq5zDg,42866,7
VfNocPMP_jI,21066,0
ZLs3mAzY_oU,239000,21
vBsBOJJLXD4,11933,4
c1QZiH7VFXw,143466,7
YIqb757vAwA,21333,0
eXAJwsjltWs,723866,13
eXAJwsjltWs,786333,13
ooBVakZCpeU,16400,21
olCuVNTgxFk,13466,7
XkV5vB2w9Fk,215600,9
9td_rQRqr_w,32000,16
-lQ_sEjcGF4,60133,19
HTx1GzLZaK8,159333,3
UN0gTJEiaSg,18400,4
ewr4U3uBjwM,5400,0
Xyl5DgKTrIU,129733,11
nFMId0q0AeU,313600,12
ZbnxzLt8FJk,20066,19
bLimVg1Imdc,90800,19
ZbnxzLt8FJk,124866,19
Lzu51HuEhpU,155933,9
ZelRUJyMMkw,27533,0
Mmw1ZzSBaLk,179466,7
imDfH3So8XU,75933,22
rYPp4Ktr268,44466,4
-wDw9rx5zAQ,209133,12
BHJUY4hQYQ4,168000,6
FQrAPrn6gzs,26866,3
KbhVTI7DC4w,5533,4
z9KMZqDYkNU,58533,14
bfM-zpQiMkY,15266,11
cE9uyvgt2l0,14266,4
iR2JwSc261U,210200,13
2T7QEQd8yKo,7000,19
8tpQ06iPVXs,25933,13
dHSXn5n-mDs,461466,6
d-_c_GZcJDM,13266,0
pROdfKsKcOQ,7600,19
wndQ7tRhmbU,11333,0
-pHE_diYblM,118600,7
C-KZ2Okfvaw,4000,7
Esh0uQrqHGw,176933,0
LfhPiqIDAcI,121266,0
I-qGJYeoqTU,18533,22
tgRYkhC-gJU,293533,0
Spu3XcGruEc,163133,2
6EZdVeLR3f0,5466,6
LEhUARWKttg,29600,7
eXAJwsjltWs,820133,13
BBHBoewIXhw,481200,21
vyTgHPzVn0M,36133,1
_AbwLzzbXcs,38933,2
oUr0j7oLD3o,419800,2
4xRiYQv72T8,24200,22
c8LWDl8WSOc,110866,6
evyGgkwoEpU,44266,10
OKOe_V2dGv4,1400,11
lGJB2hhw5pI,80866,7
qdzrttARQT8,148866,15
nbVgQGddBSk,29600,3
bh4RWs6iuL8,33200,0
rYPp4Ktr268,87200,4
zv2zTcsWGoM,18866,11
74Szm_SowkE,355000,0
BnBNG9PQFo0,183200,0
DYi0GQBHQJo,9000,4
EL-_Xt-saWg,10866,0
TVLaiyD7UEw,87800,7
j8zqTU8c-l4,5800,13
vb-qPUGNWMA,50533,0
hHjvafnww0M,349066,0
Mw6Cu1mPanU,170533,6
A_weMKVolQM,389000,5
gz5c6QLT-bM,67666,0
WBcYTIQ65Ow,218333,0
s27jCJ1vcoU,159133,7
q0MWZx5y2As,100533,7
ewr4U3uBjwM,149133,0
1AwkgkF5F0k,43466,6
pROdfKsKcOQ,52600,19
fUGMXOTg0EE,4000,14
O90OMXDUR0Y,22933,3
nGGyl9fXUSE,31533,0
z9wpJN1R63w,87066,0
JHrNCZVMPAk,46000,5
pe3fN2M17xc,65000,0
ZLkHna5g9VQ,258333,12
6PH-mFChsi0,91000,13
E8InK9_7i5I,74933,22
MaPHATmSezc,26133,14
QJZLrekk6og,15333,11
tgRYkhC-gJU,333666,0
dGRVhDo9tyc,133200,5
g2psgLMTelU,119200,4
U0dj3sgv5pE,29000,1
oh9q7nCjIQc,321600,21
sgulWCPJP9k,30600,10
sOo9ZSzHRcI,106200,7
cgIZaT5cYfU,15466,19
9td_rQRqr_w,73266,16
wndQ7tRhmbU,43866,0
ANeOKwjvX7w,135666,19
XkV5vB2w9Fk,249466,9
rcg8YGYttc0,372000,0
mEttf4OK1cQ,133466,7
WBcYTIQ65Ow,328666,0
xrGm-1D2Zqk,57866,15
oGkWVTytdoQ,18133,22
0VjxP1Kbh5M,338800,11
hLgkYp01SyM,36400,0
L04ehTBBpG4,30333,1
fD49Z--ZOEM,136400,1
n6hVbUVtN5U,115266,7
EekOnvEWMtg,267933,9
LZ3S39QfkKA,116000,2
WItuBm7azO0,46466,7
qfYo_0JG0-M,15666,0
r291aD-LRqE,40533,7
nGGyl9fXUSE,120200,0
xZZ_W6fRi8E,30733,12
Z355MMPPa7s,38200,16
_BTVpdScLu0,331000,9
a0EdUWYNsDA,23266,0
lh09hNSQ6sk,43000,14
evyGgkwoEpU,83200,10
opMQVqX1Jsw,101066,0
opMQVqX1Jsw,334600,0
MBxCP2HXdEM,6200,10
_AbwLzzbXcs,73200,2
DIDtqZ8G1LI,14800,0
aSU46qgCHWA,96933,22
llfOU8Alf7I,14933,12
9ESerezwzMA,224800,0
GnIbUlXogVI,82533,3
LVZ0EWt-rJg,29333,22
LVZ0EWt-rJg,55600,22
4EWioC-KlHQ,5333,0
ZYOUZjfZMhk,59200,6
OKOe_V2dGv4,100866,11
Rlgk4RONbJ4,12733,14
sgulWCPJP9k,52600,10
ykQnvD35jxs,541533,4
cgIZaT5cYfU,119866,6
nxmyxf1FrZY,15533,18
vnecN-CoBTE,343133,15
x2Y3rYxi3QI,1733,19
rEGrCIJ1JZQ,5266,1
sA1PXsv5oPQ,10133,10
TW9LBSqxNWo,161000,2
S7G9Y85sxl0,108000,20
jBYa-gqwSeY,91266,6
rAGdxLiI5ZY,90733,11
3Ly_WWjz5Rw,149866,6
yJha7v9bHdw,27800,7
yJha7v9bHdw,59133,7
YnZU-Qa6yeI,38733,4
1zVWBQWZxV0,118400,0
wI0a0fzgy3w,600,10
4SU0S2-11p8,126066,11
zNr9PlHzM9g,20533,0
evyGgkwoEpU,186600,10
evyGgkwoEpU,223133,10
q0lr0C6hshw,3266,1
zZtW3L2jUJs,8666,7
iKYIV629R50,14600,16
Kok0lVJz5Q8,387133,0
6iqr6oox4to,1600,22
rXCilP6tF-Y,36000,1
hwT7otCf268,208200,5
hIApJ9vGtEY,14333,4
NFv4c9FqxrA,8800,4
Spu3XcGruEc,214333,2
u4eCTi7vwHA,26666,14
1AwkgkF5F0k,103533,6
zbQQdQ4fGCo,566666,7
K6VulbYpoGM,327933,12
rTzYY9Ro3qI,201333,21
L7fZ40x5d2M,38866,12
wJgg4Tl3siA,215133,16
evyGgkwoEpU,302733,10
vnecN-CoBTE,383400,15
Z8xmkwWdR-8,12200,13
Tk89Lk9nIII,10800,19
lTTquh-jLwM,188200,22
K8kwz0NaA_o,54666,4
dJ6yGwl7PmA,17000,0
Lzu51HuEhpU,207000,9
NFv4c9FqxrA,29533,4
lf281jFa70E,33066,10
MsutsiWe9sE,34933,16
VeitwVlL0F0,7933,20
caDHuamG4D8,21200,20
MBxCP2HXdEM,36733,10
iVvcGtCrU7s,80666,0
jiMUPyd0eW0,62866,18
Cc8E7aTdEVM,2400,0
DJTkboM7R2A,3133,0
EC8ftAGy2qA,26733,14
kUV-sQrHhQI,168866,11
mflgU3fUihc,122200,0
YJMWz2YBArw,28800,14
tXHvQy5DB8k,138200,13
Rlgk4RONbJ4,154000,14
Rlgk4RONbJ4,204933,14
hVoI_fo6mcw,44000,19
uoiygCiEPgM,7533,3
r291aD-LRqE,62266,7
JHrNCZVMPAk,91066,5
lffXPEOdUQM,12600,1
m8Cu5LAczDc,194266,0
u4eCTi7vwHA,52666,14
u4eCTi7vwHA,77533,14
ZLkHna5g9VQ,283400,12
0uJKDzuaiys,134533,15
cgIZaT5cYfU,178533,6
fazUJWAMwm8,74933,16
KSl77cZGep8,122533,9
YVLDkwOypSo,20866,5
tXHvQy5DB8k,195533,13
vnecN-CoBTE,410533,15
_BTVpdScLu0,346466,9
T44KX1QO774,7266,7
xLyevePsLEQ,134733,22
Xth0FH8kzN8,38000,3
EC8ftAGy2qA,74266,14
jO_dsjdybFY,166466,0
UyBynWQ1w7c,87666,18
w7V1Z4U73xM,9733,16
evyGgkwoEpU,344400,10
gm1AHhmwhRY,58200,12
p3ny0UNAEGU,116333,7
mOLXDFPArAY,44466,7
FDpV-dduXSs,164133,7
GE3GKiIGU7w,15000,0
GKMoFlXm5d0,49266,19
dXL489RBNOc,61666,6
z46pdxckJGM,36800,14
FbuMSUZjhrc,1200,21
FbuMSUZjhrc,73133,21
GH6b-EWJJY4,9000,11
xzFcPnglQf4,16466,0
nzf12QyuD4E,1333,16
qEbbWagAA9U,174533,18
0ngIpoiYOpc,6066,0
RfVv6ECZ78Y,78933,5
bDlsUcec6j8,37133,2
Rlgk4RONbJ4,240066,14
Z355MMPPa7s,61133,16
x_qBNFXketY,20133,10
3Ly_WWjz5Rw,192000,6
9td_rQRqr_w,108133,16
1-xHwOLf61o,3733,0
vb5ipxiR6WM,67266,14
qKCxIeGHKho,90333,16
xrGm-1D2Zqk,91733,15
rtjlk_iOmdE,16066,15
42YyYT6Cu28,30133,0
42YyYT6Cu28,81333,0
jvlyXCBSuCk,6866,0
fazUJWAMwm8,244466,16
bcpH_DH1g6Y,9400,1
ivpPLs-cqxA,3733,22
OovnO4Jtey4,16400,4
WesweyuxsaQ,133000,0
vnecN-CoBTE,479466,15
yesYH_XPaPY,67333,0
vv-QLGlh6Gk,22600,0
x65YK3z75aQ,7733,7
94nJhhhWSU4,15066,15
3TQrT34tKwI,74266,0
2HV39OjGXAs,15866,7
Mo9fmUOw4J8,29200,22
RKoUqDU26T4,62000,7
rEGrCIJ1JZQ,45133,1
3Ly_WWjz5Rw,208800,6
A4eBQfYJyAU,59800,18
NYOkBGQGm-U,42666,1
NYOkBGQGm-U,70266,1
koomOoaIF0Q,13000,11
qbf7oavkrxU,152600,7
wI0a0fzgy3w,75066,10
5Vmn9JL7A8A,43533,21
kUV-sQrHhQI,302400,18
xv6NQvvvIhk,13333,2
xv6NQvvvIhk,41933,2
rePM3_x9tqw,1557600,0
U0GKcStvd94,15733,9
pn1GrGA8BbE,241200,22
qKCxIeGHKho,156400,16
S9VR1tVaXcA,164400,7
W8tp6NVrUwU,22200,11
Mw6Cu1mPanU,209466,6
b9gMeVAt-Ws,88800,5
f1JkexcKdS0,1600,0
f1JkexcKdS0,37400,0
yQSXHH6bPls,10800,4
KbhVTI7DC4w,31800,4
hgSGOUbIOZ0,1533,10
ZLs3mAzY_oU,736066,21
-O3P4Kg8ZDk,121266,12
ANeOKwjvX7w,162666,19
TYs86ZdtNpg,104333,18
EC8ftAGy2qA,162000,14
EC8ftAGy2qA,207800,14
S9ZNVVhvNfg,6533,1
Xth0FH8kzN8,59933,3
4kxNUMU3sOc,5400,16
cgIZaT5cYfU,476866,19
vyTgHPzVn0M,64866,1
XcOvtXBAW1s,21666,15
jWtjyArM3v4,156133,7
uGl__Nazdi4,3666,7
Zo7X_FUwd_w,35066,0
br8zdge3M2c,16533,16
O90OMXDUR0Y,57400,3
9Z4sOQvwAes,378266,9
ApCj8xvxFsM,522466,21
HirrEX38aFQ,93466,0
KtPuVOhaBCw,14933,4
2BW8Lv_OllE,15733,7
Z-vxgicnkNE,466,4
njKD1sx8K5Y,3333,19
gfXmylc3cGM,13533,9
dJ6yGwl7PmA,65000,0
ef6yTC7diQU,5466,11
K6VulbYpoGM,451333,12
37IXUYq3EVw,7800,0
VoIL7gq4ovw,10666,7
Hy6cdHh88uM,34266,5
Y4XnPfwjsAA,13466,2
vyTgHPzVn0M,109866,1
HT3dOIU87N4,118533,5
x_qBNFXketY,63000,10
xrGm-1D2Zqk,493866,15
p75zPVWMgqo,151333,4
BAVEi1-07jQ,1133,1
I1KIloimf6g,2066,4
K-GQSjACMYs,39933,4
Z355MMPPa7s,93333,16
wI0a0fzgy3w,123800,10
qq842GV0_3s,22600,6
Tk89Lk9nIII,64866,19
lqrYkSLsXB4,425933,5
rePM3_x9tqw,1664600,0
NYOkBGQGm-U,116800,1
K2iBSZlJeGQ,8600,11
LSC0GoX5-KY,139200,7
bnZbj1dD0qs,181333,21
VLYW0zn446U,225000,20
hgSGOUbIOZ0,93200,10
62oTa3vbWXg,45666,0
8vOy2OfbMn0,251333,18
1zVWBQWZxV0,238466,0
19oZ30mOTkU,121333,3
Qu7wQAOvBVU,51133,22
ZQ-N2Xd0hyY,3466,14
bfgVf4d_ElQ,48000,7
Uv22x5ck-V0,278600,0
3WhmVhG1ZwU,8200,3
cD5SQQWAuzI,44200,0
4LWArGMLPGs,246266,0
SUHEgX-8bo0,9333,0
P34O9gHuMqA,45733,7
2kYdqvm2kl8,17533,0
ItK59dCAhWU,9466,0
lqrYkSLsXB4,465466,5
s6ZXcpJN77o,27600,18
zYQgMXPryKc,371666,22
GMPP2GeWeC0,16133,0
K2h4R1wI6gE,2000,0
K2h4R1wI6gE,52066,0
tfh_yGaEqsI,34600,22
njKD1sx8K5Y,42733,19
4kxNUMU3sOc,39133,16
tpeBIe69wr0,10733,4
pEGukZebK_k,94400,7
bDlsUcec6j8,73333,2
rtjlk_iOmdE,72400,15
vyTgHPzVn0M,160333,1
cmOUBp9mG5Y,114533,6
fTssl4JigGg,19800,15
j8zqTU8c-l4,28133,13
-O3P4Kg8ZDk,166200,12
9Y6XZFO31JU,521533,6
BQswg--xiy8,9400,10
BQswg--xiy8,88533,10
CXSeqPLl9-0,31600,0
BNbWbW_WTeI,67800,7
A_weMKVolQM,419066,5
z2RqakqNnIM,69666,14
jWtjyArM3v4,178800,7
YzjjNC-5J9M,88800,4
Ms0eHcELROE,84333,0
tXHvQy5DB8k,230133,13
7UOn_VVDt9s,58666,12
OHfXSmilpTU,200333,7
2MLI6OZXcrU,74266,16
RokaC0DTypg,321200,20
WRuM3TanO7U,182000,0
xv6NQvvvIhk,64800,2
7oZu0wqb_XU,54400,7
7oZu0wqb_XU,247733,7
AWwDsm1WnKE,333,12
AWwDsm1WnKE,148600,12
AWwDsm1WnKE,172533,12
cmOUBp9mG5Y,166333,6
YmWMUuWcSA4,131400,18
KskDOG0jPxk,357266,4
S9ZNVVhvNfg,30400,1
zwSnaqQ-5UU,9400,0
nSUBF0RYH1o,28200,2
KbhVTI7DC4w,79933,4
tKslOyDYNK4,79333,7
_XvCksAehMY,9333,0
L_hMT57TBT0,5533,0
ZmdvunyqJB8,74466,4
fkch5duCwtU,62666,7
kCefZaEK9M4,31600,0
bcpH_DH1g6Y,61266,1
U0GKcStvd94,43066,9
CgpP938DM-A,14733,19
7x8K4JervhE,80733,4
qbf7oavkrxU,196600,7
ZLkHna5g9VQ,313066,12
ykQnvD35jxs,575000,4
pSkjLWKa1QQ,2400,11
5U5EmexgtOk,76466,11
h_PgoBswLYM,61466,7
QmUx1QEv4r4,75866,11
TIhcw-HX5Ck,15600,7
zm5thBXOddU,12266,22
lTTquh-jLwM,271333,22
VaSp0yc9LKM,71066,13
972u_0MJkdQ,135933,9
wSb2DYrvUaA,381933,4
5jowObBvDoE,31200,19
JCggdxWzmsc,7466,11
JCggdxWzmsc,13600,11
YY31LHn8Xis,142866,18
57ceLDWjHHQ,14533,0
LSC0GoX5-KY,168200,7
Zo_Q5Sqd-qM,10333,3
UbNo4p8ZpHo,42733,15
0uJKDzuaiys,254266,15
sGta0Hjg2UI,1466,5
Xth0FH8kzN8,199266,3
jQPz-9OfXRM,19800,17
cmOUBp9mG5Y,301000,6
TVmMBYRhvQo,3533,0
lmFd2UVV-Gg,642133,12
qb4zh62jyTA,479133,6
LGvjU4PVcC0,190000,3
5iVKTgiUUGE,4666,5
lqrYkSLsXB4,499000,5
ymebr0isAes,16400,14
ymebr0isAes,43933,14
tB9IuuIubmg,107800,6
62oTa3vbWXg,82733,0
ivpPLs-cqxA,52466,22
NMeGFel_Tno,3000,15
gu5zTl_Qc6w,12866,22
IV1boYnh5yA,32200,22
rePM3_x9tqw,1710066,0
mOmXOawYq28,26200,1
-O3P4Kg8ZDk,196200,12
aYWpjGn8Dj0,44866,0
yd_8kh3TC9M,27133,12
2czJY3VlXl4,3933,0
9VdrJXF-GXA,31333,15
xwZj8ZEiA_c,27466,18
AZP1-pU_j_Q,1934466,4
CoUYr_LZk4w,30266,22
EaOOXHPClXg,135600,0
3ThT7ND8qmk,52333,12
sj7NOYq8KBA,31600,0
4LWArGMLPGs,267866,0
TBCtf7qrEz8,12733,1
SndDcPzB8Hc,78266,7
t-tFBccBgOQ,3400,3
5iVKTgiUUGE,32266,5
BLgw8cCM0_I,55400,7
CXbwV_Wadis,190600,0
FVcXpG6sw3w,9333,0
jYJ9suQHxOw,45733,14
tgyLWnFYxQw,43800,0
ts6QnmzC70U,25933,0
9IT5qsmpw7s,21000,22
ZLkHna5g9VQ,344666,12
bn72N8YL9aA,543200,20
5U5EmexgtOk,273133,11
WKLp9nZYS7k,49533,12
amxbthRNBDI,132466,21
qxNpVtbteYI,6000,14
f-eG9H8uIzE,55066,0
gKtMCCT5f0o,75000,0
kOqKBgGRd_c,103533,3
lrX0bdv9R6o,55933,14
YmWMUuWcSA4,162200,18
nTfgyYqyO_Y,106533,0
Ga-g266H2tQ,13466,0
lLoeV5zXUFA,6733,10
-O3P4Kg8ZDk,234466,12
UbNo4p8ZpHo,100200,15
zy_ju3FXafk,48066,14
R4QBkBaPmJk,12466,15
dqRJONW5VGQ,171333,2
lY6SEUtjehU,15466,7
0VjxP1Kbh5M,368000,11
vMjEGLcFa1k,61200,0
6m2a8FF1CSE,10133,12
dNURqbwReho,2400,22
8yOKEcytxCY,4666,4
AhYnqPV85EQ,38333,6
AhYnqPV85EQ,106466,6
DPs1R_vzxj8,32466,2
9hnnUp29SJE,22066,0
CX7g_BTcw3I,82800,0
GmmZDi_5JEo,50333,7
MDitW1UsEnc,174133,13
Oz2x6x245to,65466,14
Xth0FH8kzN8,249600,3
2snDWJylACk,36200,13
gu5zTl_Qc6w,33733,22
VNAdmfCQ2oE,7600,16
tB_xgPqmZd8,40400,0
TJ-WMVPyI4w,20333,4
bogoqxZFaO0,43400,0
iFvhuX6lZLc,17066,12
pn5zXGqnxYw,40333,15
972u_0MJkdQ,154933,9
yOlSvrGY3Is,800,7
AVHV-Z_Ci7E,426066,6
FiycJumlaoQ,166400,0
G107tKapVcQ,98466,8
U0GKcStvd94,103800,9
KSl77cZGep8,153400,9
g8M5d--ghFM,15333,0
g8M5d--ghFM,121733,0
iO8aetAw1PQ,139866,0
uhEmttRwADY,285733,19
MBxCP2HXdEM,73000,10
rtjlk_iOmdE,113200,15
GD-zFK-ybmM,75400,16
8Go8uMast-g,16000,12
BBHBoewIXhw,512733,21
qI13JiUSYes,159400,0
25BCfIkHJnw,37733,0
vMjEGLcFa1k,192133,0
WKLp9nZYS7k,122600,12
FVcXpG6sw3w,119866,0
j8zqTU8c-l4,64533,13
6p5oHyWv0oo,16733,15
E7MAfe__tek,27533,16
E7MAfe__tek,596733,16
E7MAfe__tek,811333,16
kGP3oWnyRes,18133,0
lYqMdaO0iOE,45533,0
lYqMdaO0iOE,66066,0
2h15sEmhfmo,42400,4
09IPiBqMJps,137133,7
WWCSJOK96RM,71800,4
VDY8U3ie9Yw,12533,16
3ThT7ND8qmk,87266,12
zBSyK0XmrJg,157733,9
dNURqbwReho,46066,22
2snDWJylACk,224133,13
AoCwLNe6nHM,4933,6
IvH1PVSrnuU,265400,3
I0injK09NVQ,1333,19
V0sliERbCxI,139733,11
_0s4sjKObaQ,35666,18
AQD8YBCTSPs,29666,21
Ec1LB---pYY,118266,4
Il9PH3HsP5o,29266,6
-O3P4Kg8ZDk,257466,12
zbR80RwcLrw,119133,0
6RTb_Nce0iU,52400,7
Nx8BAsviOQ0,6533,9
aodbOrPclLM,72400,7
aqWth5Q2Rys,98333,15
bjFA7U6_Ar0,29600,4
ZL2suDaZBk8,13600,15
bjFA7U6_Ar0,76000,4
Gnj9tH1xA_g,11133,18
6m2a8FF1CSE,28333,12
JJIMOq3r0Ug,87400,18
ZRUXj8o10Po,1666,0
tzNbr-x72gA,15200,22
dXL489RBNOc,121266,6
ib0gtf_FQtI,1066,0
tpeBIe69wr0,59066,4
VMlQ3BjXK8I,434933,4
MKIVS6K2juA,30000,1
r3Upt7U-hLU,10400,7
Mw6Cu1mPanU,343066,6
ohxeFH800SE,53466,14
ohxeFH800SE,194066,14
1zVWBQWZxV0,262866,0
Atu1Oy2XVWA,533,7
EtMlgBveP58,9333,19
EtMlgBveP58,38333,19
2OIysiAQ3kY,476666,9
5RCFimND9Mk,73600,7
wI0a0fzgy3w,173466,10
kMZVaWLG_js,28600,0
d2JqPBHNPS0,24400,0
qq842GV0_3s,58400,6
7L8RgJ957EE,28933,7
FosgziE1w6k,59733,7
JDro--nwbgY,16466,2
LwX1fuRrr64,76466,0
nSUBF0RYH1o,55200,2
c9YCVpns1f0,47958,7
bjFA7U6_Ar0,99133,4
m5uzx8jUhGI,271466,0
rePM3_x9tqw,1855666,0
p8oEbd_CvcY,118533,16
eWZHute7e6Q,8800,0
YUQE0KXr5Ns,29933,7
-O3P4Kg8ZDk,316333,12
NduGKKpBRSQ,10133,0
6m2a8FF1CSE,62933,12
V0sliERbCxI,465200,11
TJ-WMVPyI4w,112666,4
M6mnZtHtLgQ,29400,0
EtMlgBveP58,79866,19
4A4G6jAgs0Q,22400,16
5BSdJ1SdVIs,7200,0
KVNxJlXPKY4,13866,7
vRSiQb-LVqM,4533,0
KPYPI45jZ98,275600,0
mcR2Fi6wQj8,824533,15
VMlQ3BjXK8I,948133,4
CtKplCwzG50,47333,12
0h9x35zsnyo,26266,1
t_7YmaQWCP0,36533,6
ohxeFH800SE,208466,14
Xth0FH8kzN8,312933,3
9IT5qsmpw7s,44666,22
HG4L8jaxupY,8200,19
JLwUHgeyfMQ,125666,3
Mnhx7GqHgEo,18666,19
WKLp9nZYS7k,188400,12
kIT0im6MeT0,52533,0
CgpP938DM-A,55266,19
5aeZXTTQ5lw,72800,0
DWjV1zpyFnU,81933,14
ETWlPXrexvM,29200,6
EfSd4ucOXKs,25466,16
ywXzywmuAbs,43666,10
z2RqakqNnIM,104733,14
rVq4Xo-hhEM,22000,8
WSlDs8RBbrE,43800,0
p4QUcXyrXsk,76000,14
gVmXj1dWXVA,8266,7
X6lrqo56paY,55400,18
j8zqTU8c-l4,196600,13
ZVZWEWzZg50,15933,1
1zw-YXeVNG8,18333,9
KSl77cZGep8,179933,9
Y43fTIAqfUc,30600,12
V0sliERbCxI,478800,11
gu5zTl_Qc6w,71000,22
ZrPn3BODZJM,8533,0
TPnBAN-Ekvg,5933,18
r3Upt7U-hLU,37133,7
3ThT7ND8qmk,120266,12
zbR80RwcLrw,181266,0
FG5qMSnkijM,5066,10
tzNbr-x72gA,35733,22
FG5qMSnkijM,33600,10
LZ3S39QfkKA,146866,2
YnZU-Qa6yeI,75133,4
SMJmQ2Q186w,9666,0
LfxAtXUFGqA,13933,0
zoGWDQ9G7zE,33466,21
kvoHz10WQ1g,2600,7
TW9LBSqxNWo,184133,2
bzXGDYnoVag,7266,19
bh-GFccjCXY,2133,1
rVq4Xo-hhEM,115933,20
PNvfoLBYjsQ,164533,5
YdEtCD-DMdQ,37733,15
Opy1jg_h7NU,13200,13
4pTMxu4Q7SQ,72933,6
sj7NOYq8KBA,212333,0
aEJ7b-GaLco,24333,5
wI0a0fzgy3w,255266,10
sGta0Hjg2UI,69800,5
loBuSOVcbQA,14466,10
c9YCVpns1f0,90025,7
6m2a8FF1CSE,90000,12
LGvjU4PVcC0,215266,3
SYRMchPIE8Q,103666,21
7MqMTGS6bEM,59000,7
BtsSczz3rK0,210466,5
IZJfy_TW-5E,18800,18
IZJfy_TW-5E,60400,18
ivpPLs-cqxA,103333,22
-O3P4Kg8ZDk,409800,12
bQa0fhXT9uI,449266,3
VJVWk9wyMjI,62000,6
_4o-y76T3F8,18666,14
FG5qMSnkijM,100866,10
z2RqakqNnIM,180000,14
vbiTeZPe6Bw,15800,0
hfOwUTLjoQU,1333,7
LfxAtXUFGqA,75333,0
cdOrwVFJSfU,134533,18
gR9VKkOjYYo,26266,0
lPdmH-FUzf8,33933,16
ch5fFfjKvJc,5933,15
zNr9PlHzM9g,53666,0
t0BsrQwGYlQ,2933,0
uyvtozS-X54,25800,0
8Go8uMast-g,74466,12
Ofd4g5ovfwU,56600,11
xt-AkgLZMKY,156533,0
Xth0FH8kzN8,332466,3
ZdFySul5bb8,14400,19
EtMlgBveP58,116666,19
6z8XAD1CB0Q,2600,19
jFwVGKshwfg,205000,21
mOmXOawYq28,47600,1
lGGTcLr8IRs,61200,7
d1Wnq7XlAuo,55200,3
sSVz7MLbG1E,290066,13
yvGsua3lGUk,124200,5
YKuZVxWwc9c,14600,19
AWwDsm1WnKE,251133,12
9v5OKKdSIYY,1800,3
G7fj1pT7YEo,25533,12
L_GAxv2RLg4,2466,1
L_GAxv2RLg4,47266,1
QQ7iCj6W-SI,14600,0
9seGwvXy-Kg,106333,16
G7EfycpKEhE,16000,1
VcAAqys0tVQ,108200,10
aXa5YE_AmKg,105600,0
aPIvlGUF5gw,91000,0
PpZuhon0D0Q,28400,14
ZIrwMl0QyZ0,116600,1
r3Upt7U-hLU,239266,7
zbR80RwcLrw,228400,0
FG5qMSnkijM,142133,10
FG5qMSnkijM,207866,10
Qh4hwGr5EgE,10333,0
_4o-y76T3F8,90933,14
lPdmH-FUzf8,90400,16
lPdmH-FUzf8,172266,16
T3msxoifHDo,144600,20
3FJ4ZWRq_S0,533,0
mcR2Fi6wQj8,1253866,15
25BCfIkHJnw,127666,0
6m2a8FF1CSE,203600,12
loBuSOVcbQA,57133,10
k9IXxYzV3Ss,2133,6
3ThT7ND8qmk,208800,12
-O3P4Kg8ZDk,523266,12
A14QOJdLn54,7000,19
HKZY2Rb8zc0,15466,11
ItG6JX-Y0tU,1133,11
Xth0FH8kzN8,372800,3
TLHu4BqjxJo,61733,7
rePM3_x9tqw,1973333,0
zSJK5ULsMuk,25000,13
0iA11Bisaks,26133,6
G9ggXiHySOo,5333,5
WbEHKQSli3w,2400,7
bTBehGtVfkE,2800,0
KbhVTI7DC4w,109133,4
bzXGDYnoVag,33600,19
_6cY4SVtqms,98333,0
CqYiAanNpo4,64266,0
CqYiAanNpo4,247400,0
QkHU-ny-oLY,480466,18
n1TpMH1MCf4,3466,1
FIa6L0MCBo0,13133,7
MBxCP2HXdEM,93866,10
19oZ30mOTkU,182933,3
pBVZMox3XL8,8900,19
EtMlgBveP58,145000,19
oCbxYJtgzN8,25066,0
PpZuhon0D0Q,104466,14
jFwVGKshwfg,363800,21
Y6uTi3LHRU0,3400,2
bGZtGWULlF0,89333,14
Wqb84sv1P68,56466,7
K-GQSjACMYs,117733,4
6m2a8FF1CSE,286600,12
sJKQHCqjhmI,64133,12
nzmEZ__Slmg,150400,18
-kDs6PUgzIc,27600,3
-kDs6PUgzIc,52666,3
CCI630FiUms,243000,0
C9l1d24y5ak,1000,19
N3J6oadZPao,7800,9
_4o-y76T3F8,142466,14
B_4Lx2pFWLI,117600,11
DX8yBIAdPPM,64133,7
Gokzf7T4oVU,60733,7
sj7NOYq8KBA,342333,0
sUM1AtiPRdI,13666,19
ywDbSuKV3Tw,34133,5
z2RqakqNnIM,217400,14
rIM6a9f-V8M,29533,9
tApnXDKQwms,20600,0
sGta0Hjg2UI,144533,5
h7_4qHh7Vas,292200,16
iphvx35PN_E,534333,6
vCg7rPWvk_Y,164000,12
vbTnJXVgL1Q,22133,19
h39DOVwOs84,18600,12
kJi_NXERnyU,22333,7
djh_Q6BHx5E,40266,0
eKoJLw7QJ_g,16200,11
4ckGf9hnEKw,55600,4
bh-GFccjCXY,43800,1
YKuZVxWwc9c,59533,19
bnBORorLvmk,666,0
cb5pq2TlnUA,12733,16
yiCMaealOnQ,145000,6
RfVv6ECZ78Y,108333,5
Cu3LS9qf0ds,21333,4
bcpH_DH1g6Y,88800,1
ZIrwMl0QyZ0,148533,1
ch5fFfjKvJc,40933,15
feKVN3i_aAs,28266,4
mknkKt0XArw,4600,0
PpZuhon0D0Q,118466,14
VrdBU4-T23Y,26133,0
W9equlpR81U,300466,0
WNTX-VOAEh0,28600,0
oRGGQTCdPV4,33800,12
7LoofyzcfZM,26333,19
NHLBjlX2jeg,406600,0
tApnXDKQwms,104533,0
aPIvlGUF5gw,183666,0
tpeBIe69wr0,74333,4
rePM3_x9tqw,2053466,0
eKoJLw7QJ_g,45266,11
Xth0FH8kzN8,404133,3
PpZuhon0D0Q,193266,14
vSNw-VE4E00,16533,7
bh-GFccjCXY,75866,1
u7iG6Qz5axM,262533,12
PNvfoLBYjsQ,233866,5
yfkEA2aUx5I,89200,0
1ecpkwMLabI,271600,0
bnBORorLvmk,43933,0
kMZVaWLG_js,85866,0
_BTVpdScLu0,386400,9
qdlqYqA-FiU,119000,9
mAj62XUNkIM,21600,10
KedkADy9tBc,38533,12
oRGGQTCdPV4,140666,12
syZTh043BkQ,30666,10
7rY5ENWaslU,13133,19
mRJ3HZs413o,171333,21
ywDbSuKV3Tw,163000,5
KCUQ3nuWLiI,4533,0
cih9W0SPGYA,47733,1
bGZtGWULlF0,134866,14
Wue1ACijDK4,49533,1
6m2a8FF1CSE,335266,12
ZVZWEWzZg50,33266,1
n1TpMH1MCf4,47800,1
ZIrwMl0QyZ0,175000,1
kPsUTfTb9Kw,45933,6
7UOn_VVDt9s,96000,12
_Cg1Vr_gxsQ,28000,19
_Cg1Vr_gxsQ,66000,19
_Cg1Vr_gxsQ,178333,19
Ee3HUrOBexA,46333,6
EnahFhYpuhQ,291800,4
EnahFhYpuhQ,339933,4
eKoJLw7QJ_g,97466,11
aXa5YE_AmKg,147933,0
VMERNZShaFM,13466,10
Ofd4g5ovfwU,97333,11
ybzrplIIY8g,21933,6
9VdrJXF-GXA,766266,2
O90OMXDUR0Y,101666,3
bQa0fhXT9uI,780266,3
bnBORorLvmk,64133,0
0h9x35zsnyo,45666,1
VrdBU4-T23Y,74733,0
WH6JK-iDSiI,45000,0
6pnenPlFGIc,31000,11
2L57v0IIi_w,152333,6
Xth0FH8kzN8,452000,3
O1XYTlHkj4g,3266,0
UnUlhJaHWlA,19333,5
ttzJbLLAR34,4866,7
j8zqTU8c-l4,220800,13
PzMC5F0L8lU,16733,4
FVqveAtvqTc,172600,2
Nv8Uy8EQ2aw,61600,7
bvEJDHpRNoI,44000,20
eDvCYWEHY9M,52133,0
csPrxTNJIq8,2333,7
tG5ZOzziGyE,51066,7
cb5pq2TlnUA,34600,16
gehTga_274I,11066,15
6m2a8FF1CSE,494000,12
KUbYo3fY9SQ,218133,19
bTBehGtVfkE,51800,0
eKoJLw7QJ_g,144466,11
ziVpVhRF13E,538066,22
g4bayrAEhIU,129400,21
iFvhuX6lZLc,103333,12
h7_4qHh7Vas,330733,16
oRGGQTCdPV4,185533,12
y9bQCHDsAzQ,8533,19
sUM1AtiPRdI,132866,19
ryHeXYvzAeU,14266,4
uf2dGGj5RdU,28333,15
lvEkvD9PQyk,3733,9
Qh4hwGr5EgE,57600,0
yDl2I7RmpIM,25666,3
AWwDsm1WnKE,296666,12
cUrf-ZwPzxI,380000,0
SYRMchPIE8Q,210933,21
4x49nh8NBRo,295200,11
_SBcx-YeM90,3066,7
ni3-_3qQiAo,34000,11
C6TF7NGEez8,15933,11
ErD_oNDIw80,161600,0
GgNE6UZDd8A,6333,0
onNuEvEnAAY,28533,19
FG5qMSnkijM,225000,10
a7QY0u7g3Gs,52533,20
2vbSO8uUYCs,27200,0
8bbNlz_07xY,5466,19
6MZn5JH74Tw,16400,22
ywDbSuKV3Tw,210733,5
IcRjjKSX5uc,66200,0
IcRjjKSX5uc,103333,0
Ut9vSbz-4oQ,39733,0
wh3SVaJJfuY,70066,4
LhH-_fpfY4w,12500,7
NV-p8Vp-bdA,137466,10
OjCtAOHN-Ac,1800,7
bPKew4jsGkE,46000,16
wQtHgysmmFg,3333,3
G8T8bNVPG8g,5800,1
KUbYo3fY9SQ,282800,19
VDx33dPyCq0,1333,6
qfYq2NpbsP4,131466,6
zgSx8Y5FaPI,91333,12
To8VzjtX70s,279066,0
ob_UeAUNczo,134266,16
ovMXBqM-ra8,238600,1
yDl2I7RmpIM,132333,3
0h9x35zsnyo,79933,1
IvRDw_IA0_s,61533,6
syZTh043BkQ,45333,10
PNvfoLBYjsQ,268600,5
ivpPLs-cqxA,170933,22
uf2dGGj5RdU,53533,15
Xth0FH8kzN8,488800,3
MqewA8uxL6E,14600,7
r3Upt7U-hLU,272333,7
MQYdllmhMDI,14533,7
5_53xOySgUY,31400,1
6pnenPlFGIc,90066,11
5XHxzA7WseA,5266,15
TxmZpNF3mDw,58333,11
Wo92XicQ6rM,62133,0
bsnxVuqInvE,59133,0
TW9LBSqxNWo,243866,2
qq842GV0_3s,134266,6
QkHU-ny-oLY,525466,18
pfhgni4D4fk,73133,0
taPyucc_cOU,13000,0
taPyucc_cOU,38333,0
TKUQWN3Yexw,68266,3
Fv17u5cId7M,522066,3
u79Ums2QMjQ,28400,6
rePM3_x9tqw,2096333,0
ZrPn3BODZJM,35533,0
Qd5-dyOjxp4,78000,22
gaqc-4UwQmk,29133,6
ZVZWEWzZg50,68800,1
YIyT3wInZ4c,77266,16
YIyT3wInZ4c,117933,16
2a_-AyOXTXg,28200,14
TKpPLCxj_F8,81866,7
0SSiDEpuk8s,12266,7
Gq_hAn2r5NU,80933,0
Gq_hAn2r5NU,123533,0
NjLIYgj08y8,112133,7
tzKDicAMY9I,7800,15
eYBH3K28zBY,59533,7
mZzHhkKWF7E,4666,11
IvRDw_IA0_s,81266,6
7rY5ENWaslU,43333,19
At0r4EqyRls,87866,0
DyY1MPuGf5w,8133,19
DyY1MPuGf5w,53466,19
V8Pbd56XA2s,96466,12
lZ8az05ZXqY,69000,3
pwxnRyCPZE8,102866,11
54Ry5md79I4,108200,0
NZNKnfyzfIQ,106533,18
NqErToYSYaQ,124666,7
SUgURKE5aic,18266,16
31pJG3WvMRY,75666,11
_qEKKJjNTWU,6533,0
PhpSwxPzklE,2000,22
Pt-8Se9IpKw,28333,5
Pt-8Se9IpKw,48533,5
7NCkk6h2dC0,14800,7
AM4cBAN_TuQ,233200,0
GWlU-U3B_2E,117933,0
Lz7uf7cmfAU,2000,10
pv3FbsGOXqA,14400,3
Wue1ACijDK4,91600,1
-odVljCykyU,28466,19
PxIohQCDE7s,15400,0
UebVbzgJiD0,24733,7
ZVZWEWzZg50,95266,1
wQtHgysmmFg,33000,3
P-J0MQAt-mQ,9066,19
UQ2PjFYK34Y,41866,7
UQ2PjFYK34Y,82000,7
fLHsOA4W39c,14200,13
pUVOlemV-mQ,38266,6
UnUlhJaHWlA,45200,5
WszRhr0EZE4,168866,6
0BUPQDR99KY,800,5
eYBH3K28zBY,196933,7
eMAr2LANei4,144533,4
onNuEvEnAAY,101666,19
03g5XboLPMQ,33933,16
2a_-AyOXTXg,65733,14
o-e8LB3H9b4,7200,19
oSU9YyFu83o,27733,0
R4QBkBaPmJk,40133,15
ZIrwMl0QyZ0,267933,1
mOmXOawYq28,87600,1
z6qWTJQlHw8,13400,0
Opy1jg_h7NU,30400,3
yckLmGrxS2c,1600,7
4wox28JkSKY,12600,0
u_D1eyd8AOM,15066,22
SEDwYA51Wx4,73066,0
WWaaKP9DM20,206000,0
6m2a8FF1CSE,543133,12
DyY1MPuGf5w,76666,19
10NbqCTsv3Q,4533,15
0h9x35zsnyo,136266,1
j8zqTU8c-l4,240733,13
Xth0FH8kzN8,539600,3
syZTh043BkQ,118200,10
3gwepj0Timg,119600,16
Fv17u5cId7M,569866,3
bsnxVuqInvE,86000,0
VDx33dPyCq0,36666,6
Vj7_fxZWDsc,30333,13
TnBFTTyQIKo,19600,0
WNTX-VOAEh0,90333,0
onNuEvEnAAY,125000,19
e1dSluToXIU,81400,0
hljwk2WbXGY,10133,0
rePM3_x9tqw,2245133,0
bGcWMIC6sLk,28933,20
SZGz-I8OLGA,10533,18
8Go8uMast-g,113600,12
z1n0fz0mZIk,529000,9
E8k3-cA-7M8,12000,12
HKNkm0t39B4,60066,6
HKNkm0t39B4,137400,6
bGZtGWULlF0,166800,14
1F3PDBqJAXk,16600,0
G107tKapVcQ,485600,5
cb5pq2TlnUA,58933,16
fLHsOA4W39c,39533,13
xFrSmIjflTg,8600,0
bH2Dsf2CNy4,21166,14
KUbYo3fY9SQ,358800,19
DyY1MPuGf5w,116400,19
1BDZhYrY8Rg,83200,7
Vm9-f0pXycc,245400,2
ZgxDAbU-T6M,225466,21
uLdNZSmvSc8,42666,16
22SCmhnWd4s,273133,0
ALQAQGut6GM,100133,0
CJ3oOh-P0gI,31266,14
GoXxeDaopwo,163933,0
cmskeb6S0YU,53066,7
fAENc-BcY6M,8200,5
RiLSb71ZpEg,15866,7
o2wdgMoYROY,103533,6
-odVljCykyU,43133,19
sTvR53DJmx4,11000,1
Q37ujCdelBo,25933,18
V8Pbd56XA2s,131133,12
d-Rfz7sUp1k,21000,2
KedkADy9tBc,87466,12
PxIohQCDE7s,117666,0
PTdnrS3LvB8,88466,21
reXWYH1mKLQ,14466,15
Xa02jTIdifM,29200,0
ZBzVnA8zj6Y,437933,0
UnUlhJaHWlA,107533,5
Y5VaOLFq81E,406800,6
KpHpGcL_jEc,29666,1
cBk8NVntLe4,8333,10
3kd_QEZRUWc,10533,16
AWwDsm1WnKE,318666,12
2h-D7xzyLbo,64800,13
OZy-0MSWC7o,43066,0
PmF91W7exY8,1800,1
tzKDicAMY9I,36800,15
og1iA2_qI6c,46000,0
_i3nWxzoYp0,417533,6
CVIt-xgJm3E,4800,11
Eqz3xG4mWTs,1666,0
HJRd_inBOlI,8666,5
zgSx8Y5FaPI,154133,12
yGhiIXEijKo,12800,1
ckV9ay1lm7A,245333,13
ZVZWEWzZg50,132866,1
O90OMXDUR0Y,221133,3
dWo39z3QWlU,273800,4
hL88lGPsCxY,28333,0
1mgFLiAwu8o,9800,10
uLdNZSmvSc8,59333,16
hMtEtsMeK0M,16466,4
syZTh043BkQ,168333,10
bcpH_DH1g6Y,120200,1
86AQBHSTfCc,7066,3
AVTn-XQ0YZA,3733,10
AVTn-XQ0YZA,50866,10
AVTn-XQ0YZA,75866,10
ZjTIEP6-rzA,53466,14
KH6KO68Gl7Q,35533,11
XOTuWvg315Q,9866,0
qk7Y4gp2TOo,1993666,6
cBk8NVntLe4,30200,10
qZKJBciekxE,102333,0
jrcJoeatg4E,466,10
cndjrKXZY1I,11733,22
ehsTJa7OLXY,1200,19
vuJEenoJAPE,15000,6
G8ov0cL1PgI,12666,0
fFIVNddMFuc,28466,0
27qE3fIQKqs,15800,11
bh-GFccjCXY,111666,1
Z_Ndzxw6b_g,20466,7
py5GSRYXoHc,82200,12
h6WIDIXwJZY,4600,14
tBQ_PrGtCCc,11733,3
xr70GWaSkhw,11733,0
ZrIQDmKfb54,10733,10
-odVljCykyU,79266,19
dilCe3bivVk,540866,4
A4sVm4Zdp9c,11000,0
B8wImql7vmU,684866,9
KCvHKlaCi0o,9666,0
KCvHKlaCi0o,40000,0
69QpvE4R6RU,12133,3
E3dvNYa21So,7066,16
LdusiqJFR6I,167800,0
Njh70_jkBG0,2133,11
eljiGrMEYiQ,157466,0
tpeBIe69wr0,116866,4
zIvzY3cVVbM,14866,0
4YLQ2OAmN2E,191933,0
ivpPLs-cqxA,191400,22
QEPL_6xmRFE,12133,11
fzr3kw3BDDo,17933,13
zKtyFJl-TvY,27866,0
KqX0xb7Atak,13066,20
4oZe44LGRYI,110466,11
cyieLHxQrF4,103000,13
VtVSxjqZYRY,75333,14
nrYVuDoG4TI,13066,7
eg7RYVc6r4o,25600,0
k2r52kKiMgg,165000,12
KbhVTI7DC4w,153866,4
ovZ4In0kLUg,27333,5
tdofXYSaGCs,6466,4
ujjGsd45vAk,75866,5
u25Jazd2yJM,143933,0
hCD94euRozE,82800,6
iTWmrb_QciU,26666,7
kSWPKTtVWms,95133,15
8o58CHfeCKU,13400,0
H2L6MUl05_o,15266,1
PFb83m0smRg,60933,0
UwqaSq4QCCE,794666,15
VC6LDpxN5Is,9200,19
5_53xOySgUY,58333,1
PmF91W7exY8,39133,1
h0dnljIL7hU,25133,15
rePM3_x9tqw,2303133,0
W5iC94-Ejsw,33866,19
aBr2UeeH66g,63600,7
bGZtGWULlF0,222466,14
sHAXW0kH0AE,29733,18
uLdNZSmvSc8,91466,16
uLdNZSmvSc8,146933,16
fFIVNddMFuc,73866,0
f82dZJLs7jQ,159733,6
zgSx8Y5FaPI,186333,12
P6mpmox6gx8,451266,0
Si3RPyZ7SZM,12733,10
6LiW0KF3fME,89933,0
ZrIQDmKfb54,46666,10
uc1NtBQwZ6Y,20133,11
mOmXOawYq28,109200,1
XkE3MISyPS8,175733,0
QmbOSGD3OMs,238400,0
QmbOSGD3OMs,272266,0
h0dnljIL7hU,65466,15
h0dnljIL7hU,1547066,15
TvFr3qBeulM,67733,7
YDy85bFPYXs,468866,2
_BTVpdScLu0,421333,9
eenhoYCwzr8,49266,6
rUfW0gSmmaE,14733,22
bh-GFccjCXY,149800,1
6MZn5JH74Tw,36333,22
bH2Dsf2CNy4,135433,14
jBYa-gqwSeY,243866,6
zeXiTtoSf-Q,7533,11
AWwDsm1WnKE,442666,12
oi_QRvF3hJc,81800,0
oi_QRvF3hJc,110533,0
RfVv6ECZ78Y,155066,5
RSWyviTCTqk,3333,7
dT1EQnuTtwc,14533,0
pBVZMox3XL8,48233,19
dPdWblktmA4,157266,13
O90OMXDUR0Y,243400,3
Vm9-f0pXycc,303800,2
YnZU-Qa6yeI,95266,4
e1dSluToXIU,298133,0
TW9LBSqxNWo,300933,2
3pQ982aX1Qs,34533,0
SAIZ2g1mZjI,75266,7
hlqES8k1hhk,4800,19
sUM1AtiPRdI,178800,19
bmls_RIrBDs,9533,15
R9d1vlii7cs,11666,16
LjUSHlozsOg,20733,1
bub9Au952ds,7266,0
XkE3MISyPS8,206266,0
G8T8bNVPG8g,42200,1
6WlBo6R59e0,35133,14
QFS35qERdLE,23000,0
2iXeHTOq3Vk,49200,7
C2lGgcTMcZY,272533,0
F1zVk9KJDEk,7200,0
GW1-cjSV-js,14400,3
hoKCe8J30mI,163800,21
pGNwnT-KnAM,29800,0
VeitwVlL0F0,56666,20
q3EF6paupt4,118733,6
pn5zXGqnxYw,58400,15
cmskeb6S0YU,164266,7
zVuW214v2d8,229933,12
2ZfS7aEnrlk,165266,0
fzr3kw3BDDo,50000,13
-hYPDfTYJvA,338200,0
F4y3Sq2zhhk,112933,0
F4y3Sq2zhhk,191200,0
F8eVlOwUdkg,54133,14
TwXHb-pCyiQ,15266,0
gOztca-QFTE,1800,0
uc1NtBQwZ6Y,45733,11
3kd_QEZRUWc,70600,16
ezJS7tqdiYg,76466,0
VC6LDpxN5Is,32066,19
dO-OrWse3dA,23600,22
zeXiTtoSf-Q,139000,11
0mNqRBciU40,28466,3
4EHCKbnZmdQ,814400,9
3LhAZVluIrI,103733,13
Njh70_jkBG0,115600,11
O1iqq_iPNVk,73000,0
ekyHK9nMoNY,16400,22
eMsvM8G2Z0s,341133,16
eMsvM8G2Z0s,501133,16
UQLrz1xkt74,210733,6
lwpJzgMY3tI,4133,0
w0nn0UChCXs,104600,20
ay8n7SDRQ4w,133000,2
GoXxeDaopwo,231466,0
bRVO3ZnyQq8,98466,0
fJnfpFc0UZA,161666,3
TS2P756Jn2A,24933,15
fBYtizIh0wc,74466,6
fBYtizIh0wc,116333,6
bGZtGWULlF0,242666,14
s5yuz7QEU6U,150533,3
uPndYeQopIg,47133,14
fGUvV8cbFzY,106666,11
3t3PF5okD-E,206600,0
BhO0SwB8Ee4,15466,0
BhO0SwB8Ee4,94933,0
BlrQK5mZA0I,7066,22
bh-GFccjCXY,179533,1
iPAPC5VBZR8,16266,0
aS34QUgzFLg,29466,9
4wox28JkSKY,195600,0
7wXVcgtdtHY,68066,16
sq-wqsIw5hw,15733,15
6-Z9S0qy8ys,6066,19
Zb13KxFHm6g,10333,22
gJFi9h2Fk7E,111933,14
TRrsHdhZNx4,46133,0
f5ctFHWxQ3I,97866,0
rePM3_x9tqw,2412600,0
bvEJDHpRNoI,74466,20
6WlBo6R59e0,70000,14
ovZ4In0kLUg,44000,5
8cSOpd9gaPE,31066,6
uLdNZSmvSc8,172333,16
aSGod2MJ5ww,39466,10
SAIZ2g1mZjI,94066,7
ecdbojdvai8,23133,22
j0M4AkJhVds,36600,2
cJ4_nvejcDk,133533,0
eMsvM8G2Z0s,531266,16
ZrPn3BODZJM,94333,0
8OIlyJ7_8Xo,379533,14
poocai9cY8s,328333,0
9X079wCaFn0,6133,0
BzzVL3bZ6WI,44133,18
DDwrAvm6CJE,22000,8
DDwrAvm6CJE,47000,8
4oZe44LGRYI,279333,11
XkE3MISyPS8,231466,0
wKfZ5cX28EE,16600,16
wKfZ5cX28EE,31866,16
bn3NnTNmyyI,80866,11
G8T8bNVPG8g,59533,1
qfA4Vk9TVns,81600,14
qfA4Vk9TVns,166533,14
pdusszFk-mo,13466,0
py5GSRYXoHc,112733,12
dO-OrWse3dA,49600,22
6-Z9S0qy8ys,96333,19
gWkTSRUqxoo,142466,0
KMNAnjpGqv4,120066,16
4hCLCX2lLGk,149600,0
iayYiarsV-Y,205400,4
vF7yMilclwc,459733,0
lvEkvD9PQyk,59866,9
6dN5v2HiQGo,197466,6
AICy-rD0L2Y,11200,0
FsH7NhRvkRw,28200,7
FsH7NhRvkRw,120000,7
J68HRSHeqXU,256333,13
ovZ4In0kLUg,92933,5
tJZFZSFGwpA,3533,0
34Pma_R21A8,61133,0
QFS35qERdLE,56333,0
eoIk6xjgQ-4,61733,2
8OIlyJ7_8Xo,491600,14
Iuu8Dpr9biY,3733,7
KARqX_agLpU,16200,12
Kg0XH4mez1A,241533,6
6WlBo6R59e0,97733,14
-ZCxDJ_WPAY,7000,3
ASWpD9Q5MGo,104666,16
Es8kiD72AO4,126533,6
Es8kiD72AO4,212066,6
OSRtFznjiro,105400,11
kDEuPwJ4kTs,13333,1
d7sP8HsVdmQ,22466,0
KbhVTI7DC4w,201733,4
ZOVcqqkOzXk,57200,0
zgSx8Y5FaPI,255266,12
zVuW214v2d8,336266,12
xndl-TXWFWA,106466,9
KedkADy9tBc,168533,12
TRrsHdhZNx4,419666,0
ay8n7SDRQ4w,161466,2
cJ4_nvejcDk,224400,0
f5ctFHWxQ3I,160666,0
3liK-2EflUk,142066,22
doGvA1s1K2Y,3066,19
y9bQCHDsAzQ,33533,19
dMkQIiYJShg,132333,0
9DlEerT4DZ4,285133,20
sq-wqsIw5hw,55666,15
YfvvO_T8j8k,11866,14
ecdbojdvai8,72733,22
FsH7NhRvkRw,312533,7
2inZcWFhMk8,3066,14
tpeBIe69wr0,177466,4
ioOyfzjcd7Q,13800,19
9k-kaGTmEu0,132933,0
5_53xOySgUY,136400,1
5Rps6qXiQGg,346533,0
dc5oaWIkfwg,27400,7
3LhAZVluIrI,162466,13
b_pwAgmOCto,194933,21
k74RrSIjPuk,32666,0
viHph8l6FVk,99200,3
ir-a-tKwX38,42066,15
rEwzilt_29o,5266,0
eljiGrMEYiQ,284200,0
op02tEKqxiw,28333,1
8Go8uMast-g,164933,12
9DlEerT4DZ4,360533,20
Qa8BOYx-9Eg,29800,1
Q8Tv6MdIQg0,49533,0
YpIu0a2ivJE,177333,7
fG8p9CJt0U0,24866,6
zmIKheZue3E,26133,10
1wQ2sNFpKQg,90933,14
qE9qbfUKvM4,29866,0
qmza4zmyijs,154200,11
cslAZkNd0Vo,69800,14
mH2y4rMmjtg,105200,16
unuVGM8awtg,44333,19
unuVGM8awtg,132666,19
AVTn-XQ0YZA,107933,10
bn3NnTNmyyI,297200,11
Xo8IIN6VmAs,35733,1
65s7TpyEsn0,18600,0
idvZLpxsxDg,73400,19
0CxCn2kskj0,3000,0
j8zqTU8c-l4,267733,13
RqqaUsDM-aI,70600,0
JPHPd13gaL8,8800,22
bGZtGWULlF0,303266,14
3pQ982aX1Qs,178800,0
DmiUI1jIhMQ,39000,5
HULLjmpSRUI,91466,6
MMq7AJGfM1A,286133,16
7KehVwqxrV8,234666,3
ovZ4In0kLUg,126533,5
fEVe3Trss88,145400,11
zVuW214v2d8,497800,12
vgEmiecw5k8,8533,7
aSGod2MJ5ww,168400,10
dw1czqGV8vI,74533,7
rT1_DWHA7ag,12066,20
XKy7RKtJ4G0,4666,0
z_3cr6lQdeU,134666,11
pLoOfjlg5UU,16133,7
AgYajOX1Z3s,30800,7
ApabVkGx1zo,28133,13
ApabVkGx1zo,122400,13
uM3baxFpr1Q,60466,0
6WlBo6R59e0,218200,14
BgrEgbAon1k,16200,13
BgrEgbAon1k,421733,13
BgrEgbAon1k,522666,13
pbQkcMO2mxI,131333,7
bn3NnTNmyyI,314933,11
03g5XboLPMQ,66533,16
LaNTS0Dsewo,26800,13
cgfuiYZhBAw,19800,22
eMqFxLhZYU4,15866,19
UHKkNQMZza4,14066,5
O9wQcKgs4es,2466,0
J4re7bubgVE,19400,7
KMNAnjpGqv4,403533,16
fR1lKGvm-g8,7466,5
rePM3_x9tqw,2489933,0
0CxCn2kskj0,182333,0
ivpPLs-cqxA,222800,22
k74RrSIjPuk,421200,0
3liK-2EflUk,213266,22
pJBMnX2HBFo,14666,15
0tBOS4koKsA,506866,22
ApabVkGx1zo,166600,13
KbhVTI7DC4w,234866,4
wODzPBxcT0A,7733,11
wLl3W4OleIU,9466,12
yvDdzmW5jGs,65800,7
szrau5Ds2s0,231200,3
xYqS6bEIGUM,21666,0
9k-kaGTmEu0,301600,0
ecdbojdvai8,104466,22
4HD9rWMBxxA,57066,0
XD-B0Kc8Ypc,33800,12
C1gVIj4iVZY,23533,22
C1gVIj4iVZY,56733,22
C1gVIj4iVZY,75733,22
ovZ4In0kLUg,159600,5
kDEuPwJ4kTs,32933,1
cslAZkNd0Vo,102533,14
gQ0Ddpg0VOw,11600,0
1Z5XPNZrGic,40066,7
6fMN7Xfz85A,71133,0
dpsuHGY15GY,11666,10
qbYjOWN6n70,27400,10
bn3NnTNmyyI,355000,11
oky169_gG6Q,89800,22
piYcwOAyKAk,56266,21
TW9LBSqxNWo,384066,2
zJdOWFEL_CQ,19800,0
idvZLpxsxDg,112000,19
pBVZMox3XL8,87500,19
dqVPnhHImdA,30200,21
Q7mVVHFbejE,3800,6
mJCeYxwZ2vQ,61533,18
5XEAIdyb_ng,53133,0
zgSx8Y5FaPI,305533,12
c5_8xLTnKQo,23333,0
lemTg6Bqdok,33133,7
8BPKvIdYJ_U,21000,19
S3BPUXs9CKo,44400,7
glDR1AcEo8E,5533,15
LjUSHlozsOg,51866,1
pbQkcMO2mxI,153400,7
HJqm6i9aiQM,4933,19
99_W2XqKOYo,7533,0
Di-Kusar6Ow,25000,3
JhbRGNZJUuE,18866,20
JhbRGNZJUuE,54200,20
zVuW214v2d8,640733,12
McsJd58sLnk,345000,18
8FK4xZGaMpU,319400,0
0IkKTiYxmI0,89866,15
hfwRWyVzlnk,102600,7
MLm2ROnm9yQ,222933,12
bn3NnTNmyyI,420133,11
dzZOgUz5-jI,12533,3
KOza4PGcE0M,45466,5
9k-kaGTmEu0,422466,0
HjUpOeLYYTo,3733,0
JFAWrrbkY-c,134333,14
PiBV-BMD1qo,10266,22
_e9Wh0wdPEM,169533,16
c5fPKbV5cAM,454200,0
xEJzNHkTf6c,107000,21
Vm9-f0pXycc,370333,2
pN-rxZaw_jk,286933,12
Pt-8Se9IpKw,83733,5
jONNtvOFJDk,187000,4
towJyxwm3wE,44200,1
3gwepj0Timg,143666,16
9sVAg5UWDhM,757400,13
3kd_QEZRUWc,156533,16
1ExRnJBXYP4,45466,12
9ocZN2THTNc,12666,7
CIPl7co5gNY,9600,11
CQcm7oYp880,31266,2
CQcm7oYp880,132400,2
pknTbsTDImE,259800,22
szrau5Ds2s0,283400,3
pJBMnX2HBFo,58000,15
fKR-us8vL8c,39200,0
YfvvO_T8j8k,76200,14
BlrQK5mZA0I,45333,22
rT1_DWHA7ag,35933,20
8Go8uMast-g,246533,12
_BTVpdScLu0,477733,9
_e9Wh0wdPEM,204133,16
B_J_BTrzRaU,170000,10
B_J_BTrzRaU,225933,10
B_J_BTrzRaU,282066,10
z3q-wCZsV90,584733,4
eZXbonF0KHc,15733,10
RdQ1glkCV8w,51400,7
0IkKTiYxmI0,252200,15
Aq_UoQf9dRs,8800,5
DouaZn-Cbe0,564800,0
EYWn8yUOoRg,12266,10
aSGod2MJ5ww,208133,10
mDINRNLQTdo,90200,20
4XFPGzmOGak,9333,2
dMEe03b7OAY,62066,22
ox0mlEooWI0,79333,14
1ExRnJBXYP4,152000,12
3liK-2EflUk,280066,22
8dVXj1Ccbyw,40933,7
ABVBjqZDqXg,30066,6
ABVBjqZDqXg,131666,6
GlHR5oFHZ9A,38333,10
vx0ODqAtdPA,12466,11
zNF5YxfaNTk,53000,7
cslAZkNd0Vo,133133,14
rePM3_x9tqw,2573866,0
lemTg6Bqdok,265200,7
pN-rxZaw_jk,316600,12
yrIDxSLzXQI,755933,4
n7C66SPnxO4,26800,18
g3vbaqnLXn8,69600,6
Wr4Ag7NQ4f4,13066,19
ZrPn3BODZJM,136466,0
sRjXvlLfILo,99933,9
ioOyfzjcd7Q,55066,19
cWN5f_kQvac,34066,0
KbhVTI7DC4w,284333,4
e1VJlGQGYTA,45000,21
szrau5Ds2s0,540400,3
idvZLpxsxDg,135600,19
4EHCKbnZmdQ,1563466,9
ecdbojdvai8,152933,22
ox0mlEooWI0,104800,14
Y6s9P9UMAqY,53533,6
eZXbonF0KHc,37733,10
iA7evYzMygE,61600,12
n8GffL_l-aI,23466,4
sL72r5gEgnM,22733,13
sByCUshWhWs,20000,19
T_yX_yH3blI,28800,0
wODzPBxcT0A,27866,11
eevc8FgQXq8,58000,5
0v9MR9EX37E,8333,19
BeTptI3ugDs,9733,18
BeTptI3ugDs,180733,18
BeTptI3ugDs,219666,18
HdGxDON2970,6933,19
Pqq5OtPZVw0,7000,0
6g0JG5riO8A,36333,14
HJqm6i9aiQM,46200,19
1ExRnJBXYP4,192933,12
3LhAZVluIrI,426066,13
U4r15JXUcgw,66000,0
nrYVuDoG4TI,35333,7
cWN5f_kQvac,60666,0
0AkiHGXwcYU,16066,16
u79Ums2QMjQ,61466,6
ovZ4In0kLUg,209133,5
pknTbsTDImE,303866,22
e9oKFJwyyl4,29800,11
KMNAnjpGqv4,465666,16
g-yHAyCA2KI,2933,10
tpeBIe69wr0,406266,4
WQx42czlsQA,21200,0
hU_9cs_qw1w,82000,0
oY4MfxFNb_o,13200,2
t9qhDHn6-mo,13266,7
eZXbonF0KHc,72266,10
eZXbonF0KHc,100666,10
ox0mlEooWI0,148466,14
xhqppO4fWlY,163266,21
Kxm3oWPNCxo,6333,7
BeTptI3ugDs,245600,18
Pqq5OtPZVw0,28266,0
ivpPLs-cqxA,263466,22
TBpnes8Z-3s,331333,0
R1y63rA_gYs,400,0
-SWy2SbyrKc,98000,0
0K2WAxdhddA,6600,10
JqDNRTa641M,45466,3
Zb13KxFHm6g,65733,22
UbY2n9LekzU,41400,5
8g1WnUkL7Dc,264600,16
AB-aPUwHIqI,19133,19
AB-aPUwHIqI,46266,19
AB-aPUwHIqI,82666,19
8BPKvIdYJ_U,52466,19
6rSiJRDa24c,28333,18
MknICe5S2TM,9066,7
MknICe5S2TM,31933,7
NlZavptAH7c,40266,2
yrS0nQdbAuE,3200,19
ovZ4In0kLUg,250066,5
zVuW214v2d8,705333,12
QLIEOXduLcg,589000,6
4JcaBLQYdA8,50000,5
xMiQuC8eKGU,180933,0
d7sP8HsVdmQ,89733,0
0t2ooI0jIb4,57066,15
hjOxkabLlI0,53066,7
gm1w8SNdKm4,153533,0
3kd_QEZRUWc,187200,16
rfC9ww-rEwc,90333,7
g3vbaqnLXn8,193666,6
O7MTGzWO1EU,19800,3
pknTbsTDImE,329866,22
pknTbsTDImE,359533,22
J6xJYJaxr0c,3733,0
Mw_Fdxwtggk,16066,9
yfsgNuMYIV4,45600,14
ox0mlEooWI0,249400,14
B3ly7ksok-A,23000,0
B_WnXKd-oZk,134333,0
EgQhKK99uwc,3000,9
04rVDII50JU,2866,0
jByGqVtoaAE,34400,2
sYr6vwfpPnU,14333,14
vRjAbyEwuFM,666,16
qNZxzULdxcI,15866,0
D_OsomdoDX8,154733,0
Nzgr73l1qxE,48466,7
skoCSSTPonA,73800,0
TSDzodhfLLw,73000,13
TSDzodhfLLw,120933,13
eoIk6xjgQ-4,100266,2
0Fy9ZwaxsSQ,11866,0
QY1rz6k86s0,18666,0
eomNxgG_ivE,25400,21
y9bQCHDsAzQ,57733,19
Vxyq13mC_uk,140466,20
nYIUSRVmY30,31333,0
-SWy2SbyrKc,150000,0
f-HtsvhYCEY,62466,22
CUpqlwf-lik,55066,18
T_yX_yH3blI,200000,0
GjPBxymBl1M,45133,7
f059HsYCbFA,6666,5
eZXbonF0KHc,125133,10
K-HFeMiPeVY,160600,15
TKWWoK1T4-E,113066,0
yrS0nQdbAuE,44800,19
R9d1vlii7cs,41200,16
lSZa4pAHgV8,14333,10
34Pma_R21A8,105866,0
g9Tpu5Z5VRQ,57400,0
6gXiKv1bj-4,17400,0
j8zqTU8c-l4,316666,13
egrttkIlVMA,29266,0
gV3CcNeVZcY,15000,20
phXjZ1yxWD0,433933,4
tE97npl0KaA,5733,0
rePM3_x9tqw,2744866,0
Mw_Fdxwtggk,46333,9
bwEPv_wO9i8,91200,4
fDqPprbjnvI,19066,5
7D1ByPzvSKU,127266,0
8FK4xZGaMpU,570800,0
b4_4pLke8KU,9800,11
ecdbojdvai8,186333,22
5vk1AhgF8MQ,50800,0
A9IIimKrrWU,147800,7
BcC8hkOAlDM,76533,20
BcC8hkOAlDM,152266,20
2inZcWFhMk8,30133,14
MBoJopEajCM,2133,7
Qv1JZldYIUw,75800,19
ovZ4In0kLUg,292133,5
QY1rz6k86s0,46733,0
l4_P74HRriU,99866,0
skl1lsZUG4k,20933,0
skl1lsZUG4k,107200,0
7D1ByPzvSKU,205866,0
Vxyq13mC_uk,163800,20
EwqkMKutzBE,232400,12
EwqkMKutzBE,390600,12
tN9AxbGkRFM,178600,6
EwqkMKutzBE,493866,12
xJPf-0sXvLI,10533,22
04rVDII50JU,66600,0
J6klPNMhLKc,34666,6
KMNAnjpGqv4,639800,16
JhbRGNZJUuE,115600,20
Ijupo02e170,8200,15
Ijupo02e170,88133,15
yI33r28fw8w,16466,0
iDSK3oGzgIM,56000,18
mcLOl5Fi4sU,110800,19
eZXbonF0KHc,169400,10
mx114Hlpd1c,7866,1
s7FxwuRE9Ro,39800,0
2ZfS7aEnrlk,455333,20
t6X244WRI6M,453066,6
aSGod2MJ5ww,277866,10
czO8IPcAO1A,185333,0
LjUSHlozsOg,81866,1
vNNIjKz36b8,17133,22
n9BiT91uhfo,119000,12
gp59lJNpVNY,1466,15
G8T8bNVPG8g,104133,1
c7fD9lJMp0U,20666,18
TKWWoK1T4-E,153266,0
bcpH_DH1g6Y,153933,1
Mvd1uzmoOu0,7133,21
dqVPnhHImdA,132866,21
gV3CcNeVZcY,49733,20
gV3CcNeVZcY,79066,20
_BTVpdScLu0,662600,9
zVuW214v2d8,749200,12
rT1_DWHA7ag,73866,20
QoH_MyVQbj4,45866,0
8SJprpaXUNM,148600,18
BizLivGLmFc,10400,7
OIV8ASYsqZc,64733,14
OIV8ASYsqZc,88933,14
S_MMpkS_6f4,13600,5
8eK3ktD9j5o,5200,10
m77tPf0Ulb0,16933,0
VMDBBz7G-Pg,120133,11
8BPKvIdYJ_U,77800,19
bMaoVzvR_Iw,10066,19
snZjH03fjVk,201133,0
KpHpGcL_jEc,64800,1
3LhAZVluIrI,478933,13
9leyfE1fFm0,52266,14
yvGsua3lGUk,172000,5
hRX4Zn5dG2U,135533,0
WlevAu5FoPw,2400,19
g3vbaqnLXn8,237800,6
wODzPBxcT0A,107800,11
gYfLxm6735A,47466,7
kOQ5sMkYe6E,19333,16
c7fD9lJMp0U,99333,18
yfsgNuMYIV4,71533,14
rePM3_x9tqw,2926866,0
4XFPGzmOGak,94466,2
qGLk9s-bSx0,53533,14
kDEuPwJ4kTs,71066,1
jVpLWznKmpA,394866,16
1kXfWeiT4xc,433666,11
BwiGXostxv4,2333,7
GAothctpow4,61000,16
GAothctpow4,78466,16
pEtOW-iQZCA,14400,0
-y2CPQESydo,572333,20
BaUuO2B8aQI,12933,0
VEwz3hUg-LA,74866,0
Vl2nK9gjFsg,26600,0
ovZ4In0kLUg,316933,5
XD-B0Kc8Ypc,126866,12
pBVZMox3XL8,123366,19
5Q9LDAVDy0w,43800,13
TIZ1I7NXN2o,1266,0
VvkrD9DdUoI,72800,0
9leyfE1fFm0,82400,14
zLflV_7noSM,8733,13
zLflV_7noSM,33266,13
m2az5CUluy0,24600,0
F3w51iEY-Rc,241200,0
ecdbojdvai8,219400,22
kH58QKWpKSc,107666,1
KOza4PGcE0M,106800,5
KYoKrIDCi2s,12666,4
vqCN83VsDTk,19933,2
zVuW214v2d8,794933,12
jouq30Wmqxg,102666,11
TW9LBSqxNWo,445266,2
n15n46culQU,29466,0
_K6jYgDC1JU,252866,13
_K6jYgDC1JU,337733,13
tOK5TnF8eHQ,3133,1
NUfe7fAqBE8,115866,0
6kYhRsnekoU,22133,1
s6xx-u5slSI,30133,0
MLm2ROnm9yQ,282400,12
u9HkSfjYpnA,47133,11
oIZ-hni5d9I,22666,22
7pFK989hdac,495133,4
tl9CfYFBPK4,25133,3
_K6jYgDC1JU,435666,13
FBkmUgGuYVo,43400,6
GTfELCp8EWE,27866,14
GTfELCp8EWE,64133,14
h-BQIqLUSlw,4266,0
ZU4XQbNaYQc,234533,12
Q15ouKMmf-A,96533,10
s19cNo9jYi8,299800,4
9leyfE1fFm0,148666,14
vw2IoIeOhHA,16200,7
pTgXKJHGW5E,18733,4
Ihdd_RSAH50,30466,7
R7IE_IohaIk,28933,13
VvkrD9DdUoI,102000,0
bZDsNeqNn9I,87400,22
3kd_QEZRUWc,256733,16
0K2WAxdhddA,47866,10
m2az5CUluy0,60800,0
tJIKAS6MBrs,15266,11
DcBr7nZcoB0,15333,4
mJo7aqOfRww,27933,13
vLDiVxFXxFI,478333,0
G8T8bNVPG8g,190333,1
reUAf6PZhqk,79733,0
-SHz2qPDF9M,20066,11
TSDzodhfLLw,422133,13
eKCumtcSO00,78333,4
rT1_DWHA7ag,111866,20
PrkjB5X1EMs,26400,15
m77tPf0Ulb0,92666,0
vcMZrszJyC0,5866,6
0Neg9vT08to,152333,6
j9aADrULOkE,13866,0
M6JZsYAGd9Q,1200,3
8eK3ktD9j5o,67000,10
rePM3_x9tqw,2960066,0
ZU4XQbNaYQc,261933,12
ahgQlhBvPSQ,98066,11
tJIKAS6MBrs,890333,0
R7IE_IohaIk,90800,13
R7IE_IohaIk,118866,13
y2-MhphU2II,31000,0
TUXI5D7mBcA,206333,20
n7C66SPnxO4,73066,7
6qVpY1VC2hU,110266,7
9leyfE1fFm0,191533,14
GB_GWCCZ8ds,16000,7
SjoG8R9W8E8,166866,13
SjoG8R9W8E8,270933,13
wGWIrs5ja0Y,13333,2
xxdOVyEU-c4,13466,0
KMNAnjpGqv4,676466,16
JhbRGNZJUuE,153133,20
qcmbCgcy3co,99666,0
xwA2bK7fMGU,13733,1
PKGRn71TQGQ,15400,13
j8zqTU8c-l4,361533,13
g-yHAyCA2KI,42866,10
wciiJGoN_ow,623400,6
yfsgNuMYIV4,102533,14
jouq30Wmqxg,199600,11
sqvKLsxr_Tc,18600,6
zLflV_7noSM,72466,13
w2wA224tHUg,7133,0
jVpLWznKmpA,424800,16
Pq1kVNudVJo,3733,3
7ei4zmCfH_s,10266,0
9muklrcigJY,44266,19
0FqRBr-UoBI,44133,3
vTxcrdD13QQ,29933,19
fMxBG-W7nYc,34866,22
i8KEDhTfjxU,12000,2
zJV8jze3Utk,10333,0
OJLOUhvJI5c,450466,6
-nDZCPSvsTg,8466,0
ANpdaJvwFHA,47533,4
ANpdaJvwFHA,80000,4
ANpdaJvwFHA,111733,4
iA7evYzMygE,99933,12
PKGRn71TQGQ,68133,13
KxeX2uXllFU,65466,7
SE0H5tAQAwA,58533,0
3hi81pdqcGM,77866,10
ivpPLs-cqxA,405800,22
R7IE_IohaIk,149266,13
R7IE_IohaIk,225066,13
xwA2bK7fMGU,89466,1
QmuLT1MpdP8,46800,0
reUAf6PZhqk,328733,0
zMnyw4alDxA,146933,6
ZrPn3BODZJM,174400,0
bUHk3IU0X5w,24133,16
kg4TTrU1YZA,2600,19
xduMjmHHNPA,16466,22
UOUVhz57-Hg,202266,0
zLflV_7noSM,121200,13
sBhDwXhyV3Y,9000,21
sMmPlNnXL14,294933,4
zVuW214v2d8,972000,12
9kZydsBZF0A,11066,16
Ab5OSVxeGJ0,64800,9
Aw3qvSTQo_E,103866,16
Aw3qvSTQo_E,177600,16
n15n46culQU,157000,0
faQdc3xi8zE,20800,0
vNNIjKz36b8,71533,22
4EHCKbnZmdQ,1605733,9
G8T8bNVPG8g,207800,1
0FqRBr-UoBI,73400,3
SE0H5tAQAwA,81533,0
f0wxuFAUozY,22000,1
gPjdnmf9V5Y,209266,18
0dEJKUJ0bIA,7666,0
0AkiHGXwcYU,29866,16
fDqPprbjnvI,70933,5
fDqPprbjnvI,97266,5
01TRj3yxb90,62666,0
CBwO_dRrk6Y,16600,7
GlAH7-Rf8gc,29666,16
GlAH7-Rf8gc,52466,16
JqDNRTa641M,75466,3
rePM3_x9tqw,2986466,0
6SSpyLGK1X4,19133,16
PKGRn71TQGQ,89066,13
gngPAzTVisg,90466,4
suDQJP8-7BI,16933,0
qYUpZS8Fyok,18825,18
QRrvJddgYVw,4200,10
TM607HImtyo,21066,10
bAMV0xaI21E,68666,14
3uHzH3ymar8,13866,19
R7IE_IohaIk,244200,13
R7IE_IohaIk,275933,13
R7IE_IohaIk,313533,13
jVpLWznKmpA,464733,16
3kd_QEZRUWc,285266,16
ZaD2J8oKWN8,400,7
zLflV_7noSM,162600,13
kDEuPwJ4kTs,101000,1
Vz7R3h3oapE,95133,18
zVuW214v2d8,997666,12
56bgv0J-cXw,7733,12
yrIDxSLzXQI,807733,4
NlZavptAH7c,194266,2
aokcZXWijKI,12000,0
KedkADy9tBc,283200,12
jIiqfIdrzT8,49600,0
nnjMthBJBZ8,35666,22
5Q9LDAVDy0w,84133,13
5Q9LDAVDy0w,136000,13
XzdqEHWW-tM,2066,0
skoCSSTPonA,306600,0
Q15ouKMmf-A,225933,10
2ZfS7aEnrlk,491266,20
tJIKAS6MBrs,1978800,11
USAjeRaDlJ0,3400,0
5_53xOySgUY,156200,1
SjoG8R9W8E8,294266,13
Jt8HEhFgiK4,22333,3
R7IE_IohaIk,353200,13
R7IE_IohaIk,396600,13
HZsggXYJuRI,15333,10
jKcYFo64DQc,105733,0
KMNAnjpGqv4,734200,16
9muklrcigJY,61933,19
mJo7aqOfRww,46333,13
j8aX3NuEnxc,41066,13
zMnyw4alDxA,180533,6
jz9FpWD5K8Q,33400,16
tOK5TnF8eHQ,42066,1
3hi81pdqcGM,117666,10
MLm2ROnm9yQ,317000,12
zLflV_7noSM,268466,13
W6Y_nvs7x14,221000,4
3uHzH3ymar8,45800,19
myiCWmM3XN4,9600,19
UbY2n9LekzU,67000,5
h9yrfTO-sDQ,157866,22
YSSoV_FIsN8,26533,0
F3w51iEY-Rc,353266,0
up6ahWrGH4w,5000,19
56bgv0J-cXw,28400,12
xwA2bK7fMGU,119933,1
yfsgNuMYIV4,135400,14
oY4MfxFNb_o,27466,2
bAMV0xaI21E,143066,14
DcBr7nZcoB0,97866,4
tDQA6aquVhw,30066,4
8Pz3xq3KFo0,7600,20
gil0piU91VA,8066,7
pmwZfZp9AHs,21666,0
0dEJKUJ0bIA,60133,0
ATqh72KgyEA,71866,19
HEXjzVJRgA4,61266,6
KGqFFTTt5qU,133400,14
QER0jX65HEU,8133,9
QmuLT1MpdP8,258733,0
0FqRBr-UoBI,192533,3
0AkiHGXwcYU,58333,16
G8T8bNVPG8g,271866,1
u6ywwt-uq7o,328866,0
xIHOvN7PHxc,3666,3
PKGRn71TQGQ,188600,13
DDwrAvm6CJE,267266,5
YfvvO_T8j8k,128466,14
Z1UXiiFLmtM,66400,18
_KMWTTbattY,17266,0
GZ2UHeocuyk,2866,19
GZ2UHeocuyk,36466,19
T_qTATjV1k4,58266,15
ocgrrFUx5C0,10800,0
mAhzB1TH8mU,19066,16
y9bQCHDsAzQ,106466,19
3uHzH3ymar8,65400,19
8axtiw8GQw4,44266,0
BzEC1EEC2ts,13200,0
B9rPHBauWVQ,104066,1
D68oMT6tpc4,325800,0
bXtVfPmpiUM,18866,15
5pxLOqSEb1Y,19200,11
zVuW214v2d8,1029400,12
ITo4n9UlsGM,43600,13
rT1_DWHA7ag,144866,20
fMxBG-W7nYc,59200,22
vTxcrdD13QQ,59400,19
bqhHjExlOiA,82333,7
HVlKzIz-SuQ,17600,19
KIQ-PeUpHm0,32400,0
7ROvC1ZcpQk,23866,9
s19cNo9jYi8,421933,4
myiCWmM3XN4,57733,19
49mERb8ykqE,76933,13
i5HXHksnRPc,12266,7
khicinfB1nY,24600,0
xwA2bK7fMGU,149933,1
56bgv0J-cXw,146866,12
56bgv0J-cXw,191466,12
m77tPf0Ulb0,185733,0
bAMV0xaI21E,169066,14
fDqPprbjnvI,122666,5
rePM3_x9tqw,3079733,0
Jt8HEhFgiK4,66800,3
ShqBuRMjkt8,39866,6
KqX0xb7Atak,53266,20
UsCJdEa7tq4,9933,19
3sg9txiHCp0,1000,5
TuOnAlE6TRs,16533,13
PjzR4HEkkfs,10400,0
up6ahWrGH4w,39266,19
1c6Kdma6msg,74400,0
1c6Kdma6msg,102266,0
A_a1H0EO64s,16533,0
A_a1H0EO64s,65000,0
URoqpPuFEHc,225200,0
wODzPBxcT0A,137666,11
v8kyeMoFLqk,13133,10
0N7yCdf7DPs,6666,16
InschVD6v3c,14066,18
QG6w4ie6Ow8,124066,20
QjsQDV2rShk,25133,6
R7IE_IohaIk,432933,13
VVzpuWkPMQc,6333,2
PKGRn71TQGQ,367400,13
XWFUhMDsyJw,28333,3
eoIk6xjgQ-4,176733,2
rJ8gbxJ1MyQ,3666,19
v2keoHBJN8w,72666,0
zy0lNSoVB0A,3733,7
TFeAE-Ymcv4,135066,0
oIZ-hni5d9I,79000,22
j8zqTU8c-l4,393400,13
PJJhKL5MTHM,37066,0
VBQklpk12-E,14533,7
HJ55eKvZCjc,37866,4
yfsgNuMYIV4,194266,14
jiUX862DzGY,16466,2
snZjH03fjVk,236066,0
5_agl9sanas,31066,15
iA7evYzMygE,135933,12
34Pma_R21A8,118333,0
4X35FxOFW_Q,280333,0
lWYYvm6y4_c,70066,16
P8M-dcU63j8,11666,3
TW9LBSqxNWo,512733,2
4FPfPGeCBnU,160733,6
raY4qmfj7u0,115200,7
56bgv0J-cXw,217000,12
7ROvC1ZcpQk,47066,9
G8T8bNVPG8g,309000,1
bAMV0xaI21E,207533,14
vNNIjKz36b8,124600,22
Tyh7bih1Xfk,4666,14
haMoxloUPqI,17733,3
u58-Hja_19o,14600,0
8eK3ktD9j5o,105000,10
qGLk9s-bSx0,79800,14
BmSAGIEaVDc,513733,11
kDEuPwJ4kTs,122200,1
t8TUl3HpXMM,14733,22
bvEJDHpRNoI,100266,20
xIHOvN7PHxc,42333,3
d19q6Ro9I-4,14733,1
zVuW214v2d8,1072333,12
5pxLOqSEb1Y,216400,11
MG8-IGrKVxc,42266,16
kUw808B9gvc,43733,0
aPVqNfLBuxg,15266,0
dcZ3wVzXQio,53400,21
6wc5-YQdcBM,13066,4
7ROvC1ZcpQk,84133,9
6qVpY1VC2hU,191400,7
eomNxgG_ivE,450466,21
tDQA6aquVhw,280800,4
EwqkMKutzBE,555933,12
LPzXMvYB97A,208666,0
TUXsVoZiC9E,173733,11
5_agl9sanas,55800,15
nki1SdWtdCI,22733,6
SjoG8R9W8E8,330600,13
SjoG8R9W8E8,385733,13
56bgv0J-cXw,311066,12
0AkiHGXwcYU,126133,16
j8aX3NuEnxc,104000,13
PKGRn71TQGQ,416600,13
oMZczwLgR1Q,8866,3
hQyZzpzlESw,10333,11
rePM3_x9tqw,3254266,0
KpHpGcL_jEc,104466,1
myiCWmM3XN4,88666,19
sqvKLsxr_Tc,48533,6
ivpPLs-cqxA,517866,22
ccy8NyLkcAQ,733,1
MG8-IGrKVxc,63600,16
6bqAsAClYjc,87000,1
Bbb9LQYWuCY,60066,15
Bbb9LQYWuCY,362133,15
Bbb9LQYWuCY,431066,15
8Pz3xq3KFo0,27533,20
mHFxPudSk8c,16333,11
t3qu0GETtWE,28200,11
R9d1vlii7cs,60466,16
UsCJdEa7tq4,36333,19
RhY2cq4bHrY,7133,19
dGtzlDpXllw,13666,1
wW7wv8kT4Uk,31400,12
jz9FpWD5K8Q,183933,16
TuOnAlE6TRs,288266,13
Tyh7bih1Xfk,64466,14
oMZczwLgR1Q,76000,3
0FqRBr-UoBI,228933,3
7ROvC1ZcpQk,128066,9
DBWSDBbXyvQ,226800,18
GxSCD4w9D9s,78800,12
GxSCD4w9D9s,153533,12
w-eAEp0TUi0,81800,10
jV7ZeVebm9g,25333,6
tJIKAS6MBrs,2009000,11
tJIKAS6MBrs,2085000,11
RG0RROWhBJM,13733,0
SCYdQwx_CJc,5333,14
id3MNvgMHIw,47466,6
VBK3cawAkDQ,173466,16
9muklrcigJY,201466,19
j8aX3NuEnxc,130666,13
yOSHBPGUPjs,9933,4
zVuW214v2d8,1317466,12
3kd_QEZRUWc,323933,16
I3MuwKoPw4E,3400,19
ZPCnGKzzq_g,93933,6
0jx5m43miCQ,92066,0
ytv-uFeJxBU,20333,11
9ki7yYCuS7I,24466,18
5_agl9sanas,79600,15
SjoG8R9W8E8,451866,13
GbVM_7yKmN8,13400,21
8nDaZE-f9Vs,223400,5
bwhPTEvGmIo,13666,0
bZDsNeqNn9I,117933,22
3CucnPY1fco,15333,20
g-yHAyCA2KI,57866,10
v8Kp0jhKsKk,387333,0
w7KocSmogTI,15200,0
dGtzlDpXllw,45466,1
7gJz3nwRMq0,12800,7
id3MNvgMHIw,79600,6
PKGRn71TQGQ,482733,13
G8T8bNVPG8g,331266,1
xJlu3eMXjyk,16200,5
lgmJn0d3F_A,46133,11
C5yKcOIRdY4,50866,6
3sg9txiHCp0,59266,5
tOK5TnF8eHQ,58200,1
lI-A6pFtkLQ,53400,15
MLm2ROnm9yQ,406533,12
rT1_DWHA7ag,180933,20
vTxcrdD13QQ,91133,19
SjoG8R9W8E8,481266,13
kUw808B9gvc,271400,0
svjEY4giTxc,73866,2
9KHUocWG_60,13733,0
fEyqXWJ3veY,203200,21
myiCWmM3XN4,115333,19
3LhAZVluIrI,523866,13
pjf5QMuQwac,3733,11
TyUj9EL-PYQ,30533,5
9ki7yYCuS7I,59933,18
9ki7yYCuS7I,152133,18
6Uo6-9O5FEw,235200,0
d-d1_pCzoyg,28533,2
xIHOvN7PHxc,135066,3
_gCUNsU6LJI,20866,10
AhWU-QUzOOA,92000,0
B53pS0vBS2E,9933,0
H2nBccUbm00,309066,0
kDEuPwJ4kTs,148866,1
mHFxPudSk8c,47333,11
0FqRBr-UoBI,303866,3
_BTVpdScLu0,772333,9
8hcgAgCAnP4,7066,0
MG8-IGrKVxc,106866,16
oMZczwLgR1Q,107600,3
zVuW214v2d8,1370400,12
hYELh24UNnE,558,22
TxAIiw-NZLQ,450400,21
5_53xOySgUY,190733,1
kUw808B9gvc,298933,0
SyldRIQbAGU,17733,0
UsCJdEa7tq4,106533,19
2vxG0jTmAVM,13800,7
GxSCD4w9D9s,223466,12
KIQ-PeUpHm0,178933,0
ni8YGnyRm0w,44200,10
28CES5Zy_bQ,19333,22
4mzlroGTCvI,39266,3
K2Lrxoa75jc,1666,7
K2Lrxoa75jc,177666,7
Ol0exqXuz44,61666,0
xql2EsLEks0,108466,12
0AkiHGXwcYU,162600,16
ISEBoGU2_oA,10800,5
lI-A6pFtkLQ,113733,15
qD8NS4r2Gd8,101200,15
xuUamvq9E4o,15266,22
CEvpD8sfwYQ,224533,0
CEvpD8sfwYQ,320600,0
Ci9DAxR4H7M,10866,7
uLH_4NXy3e0,143200,14
vz7nrEBJnqY,41200,6
dWGn-yCh3PQ,370000,6
mHFxPudSk8c,163733,11
0jx5m43miCQ,256133,0
Wo_6r6DT-gk,12000,7
URoqpPuFEHc,476600,0
tJIKAS6MBrs,2100266,11
h9yrfTO-sDQ,194133,22
khLttA0ASqo,11000,0
khLttA0ASqo,46333,0
WTd-gugR0GY,65333,0
aJWETVChAE8,6133,0
w-eAEp0TUi0,163933,10
ShqBuRMjkt8,58333,6
8hcgAgCAnP4,75200,0
LBka7AzLwD8,120000,0
PZGXEIy1nZ0,44800,0
dbwBzQuj1uA,91200,0
gil0piU91VA,81000,7
4vB9C-pabWU,10066,3
uPEpjUrprK0,40333,9
myiCWmM3XN4,141133,19
sLZh8XaxoYw,17000,0
mHwooTFVL1w,733,15
KSUXI1u2Rc4,489933,0
qhguwpNTEEA,3333,10
zgJHKszSf2o,15400,0
QqMTqa3fMfk,8933,0
svjEY4giTxc,98933,2
9KHUocWG_60,41400,0
URoqpPuFEHc,514000,0
6Tw8n7K6OBQ,202400,9
M72UDyDoUmo,18466,4
M72UDyDoUmo,64266,4
QejSVCNAgMI,39666,0
TOxNfJ1J7zc,12000,19
TOxNfJ1J7zc,30533,19
0FqRBr-UoBI,357066,3
Fb1sFaBg3bc,131333,14
Ggqa3NNIkzc,90000,0
KIOilXstQLY,21133,0
jiUX862DzGY,48466,2
lkmijLsy7hw,82733,7
oh59hrKHWPQ,3400,19
PKGRn71TQGQ,516333,13
sQq3kRDy_M8,43400,11
-Cl4VizEOGg,301000,21
Cf2jOSj7eRg,36000,15
Cf2jOSj7eRg,108800,15
Cf2jOSj7eRg,163666,15
d19q6Ro9I-4,41133,1
5van0YYAEIc,13600,7
YFU50B0dQqM,73333,7
ZPCnGKzzq_g,129800,6
2vxG0jTmAVM,30200,7
5pxLOqSEb1Y,275666,11
ni8YGnyRm0w,96066,10
xd_raY9PCHM,26133,4
dR9CtSE-vvU,15200,7
kH3Hwla_MUM,7733,0
_Ctp2y1-Ppk,89066,21
zJbVANNPmts,1000,0
vNNIjKz36b8,156466,22
_BTVpdScLu0,800666,9
C5yKcOIRdY4,102000,6
bZDsNeqNn9I,140266,22
vk4aHLNTihU,26866,7
tOK5TnF8eHQ,156733,1
vk4aHLNTihU,132333,7
U9KzuJZKLFs,17333,10
0AkiHGXwcYU,186000,16
qD8NS4r2Gd8,140866,15
8pgS38RVLSI,114200,6
BU8sEPifL08,46000,0
MlCQpjZufBc,35733,0
MrVqmOSJpHY,25000,2
ZLJhUtdKHYw,14333,12
kqePan9EH8E,125866,7
GxSCD4w9D9s,292466,12
vTxcrdD13QQ,132333,19
KIOilXstQLY,82133,0
rT1_DWHA7ag,340733,20
zVuW214v2d8,1489933,12
ydxMYuiOJAI,181600,0
j4ZytYglhEc,12866,0
CiMa3XBUW7s,14133,9
CiMa3XBUW7s,141333,9
CiMa3XBUW7s,278800,9
oh59hrKHWPQ,45733,19
9muklrcigJY,233533,19
Bz6XYpRecG8,22266,18
EnsoERakJs8,163866,0
F7dgIwnTGTs,11266,21
gqAG8S9FdFk,91266,0
QE72Ixp1Dnw,15400,15
xMiQuC8eKGU,256000,0
tJIKAS6MBrs,2206800,11
iA7evYzMygE,195066,12
sc15m4_lcvw,37466,0
oIZ-hni5d9I,121600,22
HSCwH1GSbSM,5133,0
X6EMMipPhHY,30133,0
kDEuPwJ4kTs,186200,1
G8T8bNVPG8g,364533,1
xJlu3eMXjyk,43600,5
oY4MfxFNb_o,57466,2
7J_lhEv2o0w,282666,0
BbBcBZ_C65o,23000,3
BbBcBZ_C65o,52600,3
F_Q-c8_jrFs,22066,12
hMvgFaEnxPg,3800,0
LTUd9VgDdXY,4533,0
5TRRIbLqDiE,2066,4
3mOQ1tpso-c,2600,19
lEdPu3PRWck,801400,4
sksfHsH48a8,10400,16
woxF3E1g-cc,372933,18
NAInb4dMC_E,9066,13
NAInb4dMC_E,45800,13
NAInb4dMC_E,88600,13
7dMX5CAUl_k,26800,3
F7lk2A7UT9Q,19666,22
zVuW214v2d8,1528666,12
mSlFPoqCQAI,55866,19
pJdyUEulFmE,11400,7
3kd_QEZRUWc,500533,16
cQloSu7sFQI,20800,1
4ETpmgnqZ5w,50533,7
KEn5iTvTFQ4,8466,7
PRPyaOYfQXs,105800,21
UJav1tATqQw,3266,4
s_GoiNY5hs8,180666,3
u32rdfcNR3c,1933,0
UQNGudDTcN8,14733,14
3sg9txiHCp0,76266,5
lWGO-mc15L8,91533,3
-m5GfF346yc,199266,4
Kjd7D98QULc,95266,13
Kjd7D98QULc,132333,13
Kjd7D98QULc,180800,13
pjf5QMuQwac,31266,11
TW9LBSqxNWo,543200,2
oh59hrKHWPQ,58800,19
x1RBYEheBRQ,17800,0
6qVpY1VC2hU,224066,7
28CES5Zy_bQ,69066,22
sezamC2zGqg,12800,1
zgJHKszSf2o,58266,0
A4T-_QAlLAk,104400,20
A4T-_QAlLAk,555600,20
GS8eA6M-r9A,349800,0
6yq8o1Xg4FY,33466,6
tJIKAS6MBrs,2345466,11
MG8-IGrKVxc,140333,16
UsCJdEa7tq4,132400,19
jn_ZN1p1Pwk,7466,6
kUfHdNm9cVE,118666,0
_VsmSN7YLEE,273266,21
IhVDInJDZfw,80333,18
Ji38mMEfsQY,9600,19
Ji38mMEfsQY,33266,19
dM8oQKFSwUU,9333,11
UQNGudDTcN8,43866,14
0IHYTCKh8HM,29266,0
-4V5gMkUlbQ,333,0
FhWHCllobHk,17333,0
SCVgHJAEg7A,9733,16
YXNDCIDlK1g,71000,11
0AB79uT5dZQ,36400,12
_BTVpdScLu0,1006866,9
zuTw2VeneQo,6133,0
ZICkHEcP20I,93533,11
4MYHneOM06Q,35266,21
OYWf9JfdI0s,5466,1
5CPZUe4hn0M,8733,13
JdNUy9ZYHmA,19400,0
Kw1yk9Cwbys,13933,20
hKawzQWObsU,66866,9
LnoV1Q7_r5o,18400,18
hwc-SS245GQ,15466,12
oh59hrKHWPQ,132933,19
GxSCD4w9D9s,385066,12
UvQp0oOvxBQ,83666,7
9r-4rkIYREs,12133,0
LI9nHeHpyJU,1733,12
Slr45inIbO0,140333,0
Ym3lE2u4vxE,30066,14
Ym3lE2u4vxE,79600,14
oMZczwLgR1Q,151466,3
rJ8gbxJ1MyQ,45933,19
roD7VXTWAIs,30533,0
l7kq2yqxPQc,13333,10
w-eAEp0TUi0,353800,10
RER9fb1udrE,30666,10
MaVTHHq_SI4,360200,4
zLs5b_Vzh8U,13800,18
z1nXL7lrPfg,15866,2
H7-0qtlXcbc,26066,19
sqvKLsxr_Tc,143600,6
keka7aToy_E,4933,0
1IQyFaA1Cwk,33200,22
vE7C_ymXTLo,107200,0
c2T3VDriTaY,59066,12
ngE_mlmsaqY,13533,0
MLm2ROnm9yQ,428733,12
y0tiomwehew,15200,15
8Pz3xq3KFo0,68000,20
uCPwJTUfaMg,823866,9
yl4kfKYxbUs,13933,14
oZ2UN8PE3cA,933,9
oxuFFyh9a3Q,532666,18
NzpPUg0uhtw,38533,0
LTUd9VgDdXY,42800,0
iXFJzjarDQU,284733,11
jzSIDUz8Z1U,51933,0
6yq8o1Xg4FY,267666,6
aMm04sK1SxM,144000,0
5eRQh3Rv1Lk,12600,10
C6N3PPAdQcM,170733,12
C6N3PPAdQcM,239200,12
C6N3PPAdQcM,285600,12
zVuW214v2d8,1598800,12
0AkiHGXwcYU,218466,16
H0D2KmhttK8,674933,16
Dl3yYz1AjzE,277466,12
Og9LiinXMtw,179400,4
U9KzuJZKLFs,111400,10
xAHkAiYCwkc,35266,5
xAHkAiYCwkc,65000,5
2WTwzNufol8,16733,19
r3a40eHe3BA,21666,15
vFwzpLF83bI,34000,18
ngE_mlmsaqY,66600,0
VBK3cawAkDQ,237866,16
aERiDkn_gkY,6133,20
OYWf9JfdI0s,35666,1
sfBwEKXE-E0,2533,3
vTxcrdD13QQ,153800,19
7EnQQhp0xfY,27266,0
7EnQQhp0xfY,126466,0
OKNH-mfyWKo,7466,13
OKNH-mfyWKo,43066,13
OKNH-mfyWKo,177733,13
peHZd4qdOMI,5933,3
peHZd4qdOMI,44400,3
S_MMpkS_6f4,53866,5
WIF7kJ9jjIg,29333,0
0m0km-ycBbw,10866,0
HSCwH1GSbSM,54466,0
26hvktEUBHk,9333,0
0GIdxEUU4yw,11666,19
w5fZF4yioXs,44000,18
bLZ6NRPWogE,643800,6
W-9X5rFse9s,4400,6
G8T8bNVPG8g,421400,1
hcxM-Z8e1oU,76200,7
pebPubSqVp0,15333,15
6yq8o1Xg4FY,420800,6
6yq8o1Xg4FY,463266,6
ZPCnGKzzq_g,157133,6
ng73PicxLPY,800,15
z_HT-8a8YlQ,65133,6
kfAbiPxDukQ,14533,19
R9d1vlii7cs,95666,16
3UZC0AJA5zQ,208466,4
5bPnIBghvuk,44600,13
pQyvf6zIrIo,4600,13
rjYO_33aUmQ,101533,0
YYu-ff8QT90,92600,0
5pxLOqSEb1Y,335666,11
KD8JmTjShLU,800,18
MpjOzadXti0,51133,7
MpjOzadXti0,75800,7
Cf2jOSj7eRg,219933,15
qGLk9s-bSx0,114133,14
RER9fb1udrE,47400,10
eVPD_UI4Upc,46066,0
tWI35E9WyZ4,25333,10
3sg9txiHCp0,135466,5
2WTwzNufol8,68400,19
bZDsNeqNn9I,179066,22
xAHkAiYCwkc,351400,8
YOtK1qqUA3k,12000,15
RG0RROWhBJM,76133,0
S9R9hWz-vxU,14066,15
OKNH-mfyWKo,207133,13
MrVqmOSJpHY,82066,2
O8wVOYieQSw,8666,21
oNPJ6D6Rw-M,14133,0
L74GbQ8RZqc,127466,7
eomNxgG_ivE,466000,21
peHZd4qdOMI,100733,3
peHZd4qdOMI,135000,3
l-KVSItbLHc,4466,3
1Yog-ShFXEU,27933,1
eKaEH-I0eKI,1466,11
gAHcWn06srk,19000,0
eebLluKaz_4,1066,14
lbUwO_a84Tw,25933,20
_toz2Mfopjs,32066,4
S-UwmJawGG0,323066,9
WEHHhKih69k,1466,6
onbk693VPsw,5933,5
xXdFEfKZbNA,4066,22
dbwBzQuj1uA,253000,0
ZlH8Hd961FM,104933,12
1FY5482O9i0,51066,0
wiVG3IFOhf8,150200,0
dXrOzB9TAEE,75800,6
cGcO_FPLahI,8133,7
rk1ByqQSwtI,11066,20
rk1ByqQSwtI,30000,20
y5R95cMizv8,16133,15
l7kq2yqxPQc,53000,10
jHp3oo3Ndoc,11133,2
q9MXoyUF-BU,15133,0
aJWETVChAE8,43733,0
lmYgFY4nbKE,119533,18
eVPD_UI4Upc,79800,0
Mva0VEvA1SM,81666,22
vl4T8C2R8HY,102866,7
EwqkMKutzBE,675800,12
aCVmJCtuPeg,44466,1
26hvktEUBHk,30333,0
26hvktEUBHk,78333,0
ShqBuRMjkt8,89133,6
MG8-IGrKVxc,179333,16
5xYsHK3C3io,41733,0
5bPnIBghvuk,78200,13
5bPnIBghvuk,122866,13
xAHkAiYCwkc,373133,8
0AkiHGXwcYU,247866,16
aMwxqyFJ2nI,7133,7
3mOQ1tpso-c,59533,19
BJLUkQY_g4M,213133,21
BJLUkQY_g4M,265466,21
BJLUkQY_g4M,331000,21
8Pz3xq3KFo0,113333,20
KedkADy9tBc,338733,12
7trl2U6nLPc,15733,10
8PlmYT7rXHE,11000,3
Mec_tHgaZiI,196333,6
NsGo1pbJiXg,1000,7
OYOpvh75QpY,46333,1
Rc3rrebbsIU,116800,14
peHZd4qdOMI,150466,3
2_wFphrvHOw,41266,13
2rgnBSJAthM,50533,18
MpjOzadXti0,118200,7
LiJXmBfrhe8,41200,7
Lo6-bJZin5k,74400,0
b9RCNIAh0yE,1000,0
rk1ByqQSwtI,94600,20
6yq8o1Xg4FY,509933,6
BrC6VbCzRGc,2600,12
BrC6VbCzRGc,93600,12
BrC6VbCzRGc,283400,12
gAHcWn06srk,121266,0
RER9fb1udrE,74333,10
vNNIjKz36b8,178933,22
G8T8bNVPG8g,460600,1
dqcF0fW0vmI,11866,0
dqcF0fW0vmI,29466,0
TyUj9EL-PYQ,64066,5
MP-ui4PwMAA,5400,4
3o9PqOrM4rk,32666,13
y2LiDTw7Y94,94666,16
LzWj341n5nc,105266,4
U9KzuJZKLFs,162200,10
ph95ek9qYIc,177600,20
xYVriT4YV0M,58333,0
MG8-IGrKVxc,214400,16
U_Bbtn62PNg,58466,7
6XwU21mwCEg,262133,0
-EANmlLqt7Q,15200,1
xAHkAiYCwkc,418933,8
xAHkAiYCwkc,449733,17
dXrOzB9TAEE,160800,6
hG-eSX3HKF8,7866,16
peHZd4qdOMI,222866,3
Ym3lE2u4vxE,118266,14
Q0seJj3LNBY,67400,2
lbUwO_a84Tw,141866,20
LbHrVQR9f24,119666,6
XWPgIpOw5M8,12533,12
piOx5e1T58g,23733,16
I3MuwKoPw4E,67200,19
2_wFphrvHOw,60533,13
U8pzXOk7bg4,1266,7
zVuW214v2d8,1637933,12
_toz2Mfopjs,75533,4
yjb5EjYsUrw,2800,4
ZlH8Hd961FM,191600,12
xYVriT4YV0M,322000,0
AXINRPKz_1U,427666,7
BvEkzfVLsQs,49800,0
BvEkzfVLsQs,76600,0
rk1ByqQSwtI,145066,20
9Sc5GJ19QSE,212333,11
mwIh_LD2X2Y,11266,2
mwIh_LD2X2Y,64133,2
TT8Q7Ucr-ME,15666,15
x9G5L8YwxCY,404933,13
7trl2U6nLPc,73333,10
1wLO7z5vA0I,150200,7
qdtr1YNmP3s,20800,0
8AIyYvCsNQY,58733,20
l-KVSItbLHc,37933,3
459EAS8n48g,6200,19
eoIk6xjgQ-4,224333,2
mWeNwTJwEmo,13600,0
-EANmlLqt7Q,44866,1
-EANmlLqt7Q,76466,1
FmrBNdR8RkA,11933,0
FmrBNdR8RkA,136866,0
Is5AVnskfok,1400,19
uTd56vzNrd8,12866,0
GtySlzvOwEc,22333,1
qu-WvqgpnYk,46533,7
6OcAGygviu4,51866,0
xKF2I6TlejM,10066,22
pKqzoSk0e8Y,18733,15
p2hZibVF6s8,13400,13
yNojNgeiXa0,31533,1
3sg9txiHCp0,154400,5
MGULjFvYomI,95600,12
2S1qeI-cJv8,165866,18
BE0oQ2TcoC4,18000,0
EN4RRuCZi3Y,48133,11
EhZ9TOwA2bE,23333,16
4vB9C-pabWU,104066,3
p7LJbVTyKG4,46533,1
ekfKlK5w3Lg,159866,0
MG8-IGrKVxc,259333,16
RER9fb1udrE,122533,10
ph95ek9qYIc,206933,20
p7arj9XcHL4,92133,7
nUsaKPjAnhw,23333,11
dXrOzB9TAEE,192266,6
q9R5IoOJABI,391400,6
wcEFmbRH_Lk,36533,3
SoiA6jtejG4,13733,19
TISjnLr1r-k,13000,8
h1g1wGEfXzc,172133,9
ZlH8Hd961FM,223733,12
nVULsGAU9bs,10133,2
31UiD9CNn0o,58466,11
6S1CfORVOpU,421266,16
R7mHnV3AtwY,11266,19
EwqkMKutzBE,695666,12
e6FwS_DOE-U,40600,10
l7kq2yqxPQc,72666,10
RdZGVs8pH40,6333,14
-gL2EnMsRew,9533,16
XwRvtkSFjQQ,35000,20
n9PlKOB1l4g,195066,16
WSDKoqOoI-w,28133,1
2WTwzNufol8,101466,19
XbtbF5n_4m0,93533,16
1I2zNVLwTAA,68466,0
RN84Jiumaoo,138866,21
aCVmJCtuPeg,88466,1
OAKGQkLraJs,108066,16
6qVpY1VC2hU,248733,7
8Pz3xq3KFo0,139733,20
tOJxUUqfs70,29133,13
GxSCD4w9D9s,448466,12
TISjnLr1r-k,38000,8
Mva0VEvA1SM,200133,22
0PH7YyvoRkE,1200,0
0PH7YyvoRkE,36000,0
rxAy8KzUarw,4466,14
2WZBEC7QfmI,67933,7
G8T8bNVPG8g,528066,1
-xULtrFcR1U,26666,16
BAKqBRJRaU8,12333,7
CQEUJza-7T8,30800,16
CgMW8bCKrNk,33733,19
7trl2U6nLPc,93200,10
tm0Gd5w74Eg,39133,0
mWeNwTJwEmo,57000,0
BrC6VbCzRGc,328733,12
jkfCo5r4UCo,55600,7
OKNH-mfyWKo,258066,13
jZBMDKFS5D0,69400,0
U6-GZOlV-Jk,383266,0
23jGMkPFhbw,15600,16
kI3IjY_bu0M,8600,3
lbUwO_a84Tw,190933,20
4rn_UU_q0o0,3466,19
EhTDjUPKx9g,4466,0
JQfc58C2bIM,32800,9
JQfc58C2bIM,72533,9
oY4MfxFNb_o,106133,2
RdZGVs8pH40,46866,14
qIIs0bPEH5Y,11800,0
n9CZ4riSGRo,5533,15
Ym3lE2u4vxE,148133,14
BwsUEhi9Yd4,28533,19
JUJ3UtaPJjc,21533,5
JUJ3UtaPJjc,47000,5
LzWj341n5nc,134200,4
_toz2Mfopjs,106466,4
wffyAJczbOI,28825,12
tOJxUUqfs70,60800,13
TISjnLr1r-k,61133,8
MG8-IGrKVxc,315866,16
GxSCD4w9D9s,569000,12
SgglaVke5lo,83266,3
O90WVIgQwww,10866,0
6OcAGygviu4,122000,0
bZDsNeqNn9I,201600,22
ZtcrwnSXwYw,66533,0
haiW7jpl3wY,2666,0
cRtt8_tIlDg,8200,22
vNNIjKz36b8,266933,22
7ig2T4xYTDk,26200,13
rJ8gbxJ1MyQ,74266,19
19dncE5DiWU,9400,0
7trl2U6nLPc,118466,10
onbk693VPsw,61466,5
kfAbiPxDukQ,37533,19
MrVqmOSJpHY,113666,2
hG-eSX3HKF8,46133,16
K8Jul-Rhwas,18133,21
zVuW214v2d8,1914000,12
NJ22Hynv9s4,550333,21
k-woygnAPms,7800,4
ZlH8Hd961FM,271800,12
k-o9dxozolc,4266,0
U9KzuJZKLFs,223133,10
WWJ9b8IFfI0,72400,13
uTd56vzNrd8,102933,0
u9226aD5198,44400,7
o7Ue3cm1gl4,37400,4
RER9fb1udrE,176933,10
BrC6VbCzRGc,342733,12
smtkq08w7go,110800,15
-f0JLwuyuTM,256000,0
EwlCKB77dYo,4400,20
EwlCKB77dYo,33800,20
EwlCKB77dYo,58866,20
ts9EcaOOgg0,15000,21
-5P5_ueW8Qs,61600,0
h6YbMwtY0zY,28400,20
3sg9txiHCp0,184666,5
TISjnLr1r-k,104000,8
l_fa37lB5zY,59133,6
QKArbQWp6Jw,31466,0
Tbm_BFLOPic,14866,15
2Wm58nH-jVo,68800,0
aERiDkn_gkY,46466,20
wffyAJczbOI,103091,12
OKNH-mfyWKo,317266,13
K8Jul-Rhwas,45800,21
l5GG1cIcuc4,800,15
l5GG1cIcuc4,53666,15
LfVoeSTVhIc,59133,13
yNojNgeiXa0,54533,1
z_HT-8a8YlQ,210133,6
WTxNhCYZeaM,24066,20
7ig2T4xYTDk,52866,13
VXNEqQb5C4Y,65733,11
KedkADy9tBc,360733,12
sN6nMckbIlo,30800,12
smtkq08w7go,135200,15
MG8-IGrKVxc,353200,16
uAzws057QjE,26800,14
r7-glpmOI5M,41200,2
qXaS7daelL4,59666,0
tWI35E9WyZ4,63200,10
_D-9w3aSX50,89933,0
-anX-ad_gHQ,70533,0
wcEFmbRH_Lk,119600,3
rz06S96BRFc,15600,14
kx0eUm8wJJk,150800,18
OJktr2-sJmY,15266,11
_0Qv8Q-Wh1w,168200,11
NAInb4dMC_E,132200,13
96fH1pZ6tGg,5000,20
31UiD9CNn0o,103000,11
TISjnLr1r-k,155066,8
_cJVsCo3VYs,43266,6
CBYaSUWFz5U,41333,22
FvHW0PyfZ_Q,19666,14
FvHW0PyfZ_Q,49000,14
FvHW0PyfZ_Q,119333,14
K8Jul-Rhwas,89266,21
VKgB2mPZzKI,5333,0
wffyAJczbOI,167691,12
MG8-IGrKVxc,379000,16
LfVoeSTVhIc,228466,13
smtkq08w7go,202000,15
4FPfPGeCBnU,211133,6
7ig2T4xYTDk,77333,13
4zjKqpmCNCk,11866,0
y9bQCHDsAzQ,147600,19
l21DjI4qChs,16333,22
6LJXockthK8,70733,7
7L2IUIVGLs8,6800,7
49gdgio0pXw,1600,0
7qdPhUFVaXg,24600,15
GxSCD4w9D9s,645466,12
HQN8yaKozoA,3866,14
EwlCKB77dYo,109066,20
68KnEa1hVf8,30666,2
BrC6VbCzRGc,415466,12
vjF3xy3AXRk,46000,0
yKJoz5Xd4Lk,27000,7
zVuW214v2d8,1946133,12
_0Qv8Q-Wh1w,314600,11
ts9EcaOOgg0,31400,21
wPVrOmk__wA,44800,13
3fNEZfAnTp4,9066,0
RER9fb1udrE,219866,10
rGdj8DGyo0g,45600,0
rz06S96BRFc,44000,14
9evtrm4ukdQ,98933,0
0mARotWuAWE,9933,19
e6FwS_DOE-U,119200,10
TISjnLr1r-k,183933,8
nIhWz2R1fQ4,157133,12
3nlFhv6N-nE,4800,1
wffyAJczbOI,204091,12
N6tbk9ilqII,192066,5
RxaBb9oOwCA,16400,0
aCVmJCtuPeg,111866,1
F5mgNkR1rqA,8133,9
78YelW_s50w,69600,7
Fb1Mei6_u7A,13200,7
JD8Z9446aHw,124800,0
LERVBX075UE,14600,12
GtySlzvOwEc,110600,1
OYA6V_X7N4I,33866,3
Rx9YjtdgOEI,179133,0
34kVYLtPQ6o,24733,3
8k0ZTMUfVkw,5266,10
CvmWk7hCWz8,35400,14
C8GdNUYfZeM,49133,7
HSzNn5urXok,566000,18
whDzFGzRDaU,45666,22
BrC6VbCzRGc,440066,12
jMLgjCQWQY0,6400,0
dCDqCRlZwRQ,214133,0
o4vtGhCFq_o,18000,1
8Pz3xq3KFo0,173600,20
b0ePCDeydog,27000,16
7ig2T4xYTDk,116200,13
LfVoeSTVhIc,348333,13
OJktr2-sJmY,251066,11
VXNEqQb5C4Y,105666,11
Mva0VEvA1SM,241333,22
7Fm91dzUAPs,28133,3
ZJXnuafICUU,13733,21
_toz2Mfopjs,129266,4
zv9yaa-L1cg,425200,12
r5_WihZwBt0,78666,0
Ym3lE2u4vxE,219466,14
3sg9txiHCp0,221666,5
8XRKxwgKiAk,125933,11
SgglaVke5lo,169333,3
ts9EcaOOgg0,114933,21
vjW_XIxvIdk,228266,11
6qVpY1VC2hU,320200,7
o7Ue3cm1gl4,67466,4
P8M-dcU63j8,35866,3
gil0piU91VA,241266,7
ldbK9YET910,55400,0
OKNH-mfyWKo,367600,13
Rk3syoLYgKo,27666,15
4vB9C-pabWU,250933,3
RCdMhCqL2Dk,2933,0
RCdMhCqL2Dk,58066,0
irwYHLJFNAk,83400,0
zwkqB_mVa5o,96133,10
l7kq2yqxPQc,180400,10
e8XBEqKmWkI,73066,0
NJ22Hynv9s4,634133,21
_0Qv8Q-Wh1w,482133,11
kfAbiPxDukQ,80333,19
0VaX_g70BaY,14800,11
WTxNhCYZeaM,52466,20
hG-eSX3HKF8,75000,16
RdZGVs8pH40,149866,14
MG8-IGrKVxc,417000,16
yEyVih3s5jY,6066,21
KCkrp0Xt33M,75000,1
vNNIjKz36b8,309466,22
WTCpWG1RqdA,6533,1
9evtrm4ukdQ,183800,0
GDSEB_KQrq8,24400,11
G1-ZJ5_ladY,10666,1
G1-ZJ5_ladY,37266,1
_D-9w3aSX50,104466,0
twewRZpG7Fs,69400,6
BrC6VbCzRGc,524400,12
k6RHV2VcqUg,29133,14
6lUmALr_Veg,90666,0
z_HT-8a8YlQ,235333,6
8XRKxwgKiAk,161533,11
9Ls7gSZQt1w,7466,5
EwlCKB77dYo,155200,20
uPEpjUrprK0,84733,9
whDzFGzRDaU,153933,11
1obHxXIBo2s,12333,14
fPCCTxXkXBo,77800,7
bZDsNeqNn9I,227066,22
z0O63VTOvVY,86066,3
g7M7_V_bjCA,3466,0
SV-L6Xxgwcs,24800,0
yNojNgeiXa0,76266,1
FvHW0PyfZ_Q,154133,14
FvHW0PyfZ_Q,179466,14
jsrZZf9-shY,57600,6
31UiD9CNn0o,176466,11
_KMZC4-2Ad8,17533,2
BtN9F9NcSWY,568666,10
HNIH2_rIoZI,315400,0
M1tk9NW-Crk,63466,0
-anX-ad_gHQ,205600,0
AYAkMpj_MHA,2400,2
AYAkMpj_MHA,37466,2
AYAkMpj_MHA,133600,2
Vqd7iQ0H6Uw,126133,22
dCDqCRlZwRQ,354600,0
epVYe4_3fN8,64933,0
mflX-nwtpzs,32266,14
UBu_ETGslYY,199800,4
3nlFhv6N-nE,30133,1
jMLgjCQWQY0,35266,0
l7kq2yqxPQc,294000,10
LfVoeSTVhIc,418600,13
Y3UXyL5Kw34,32666,10
ncht1C6yiIk,162466,11
xzwMnL1tfEo,14533,0
Ym3lE2u4vxE,250866,14
dZn5-_qKgdQ,3400,7
J4gGLkSgg8s,13800,10
NAInb4dMC_E,173600,13
ataS-xOXimA,300933,20
hG9efPyerw4,26666,10
hG9efPyerw4,50333,10
uufnC85E3a4,42000,4
7eUt1EZ5rxQ,43133,9
ts9EcaOOgg0,206466,21
ts9EcaOOgg0,255933,21
KCkrp0Xt33M,105200,1
Mkmpoid1BvA,8533,15
oY4MfxFNb_o,137800,2
AJBtOVA1KSw,8933,0
B8JhSotQ1Pg,13333,10
B8JhSotQ1Pg,41200,10
QzZys0_GFuU,15333,19
7ig2T4xYTDk,132933,13
DrblDa94fu4,154266,0
LT2SryogG64,125600,0
LT2SryogG64,163400,0
KpHpGcL_jEc,137266,1
9QWVHGgvQVc,78666,18
zDHapwTu0ow,2600,0
z0tL2nR5vTA,30600,14
6lUmALr_Veg,144400,0
WTxNhCYZeaM,93200,20
AEKUp1914Ew,95933,14
B6ryFu0LObc,29733,0
MMEc73t1t1w,135800,0
RdZGVs8pH40,192866,14
96fH1pZ6tGg,27866,20
CFPhXPCobFg,9466,0
DXxF81ZJ_Jo,323066,6
HoA-O_tbFEw,14400,0
8dKsd2TbHWY,6800,0
E5Y2nYhfeew,110733,9
E5Y2nYhfeew,140133,9
IR6iuSoy52M,31866,0
o7Ue3cm1gl4,106200,4
5bkEkXSLrJA,16000,10
KY4mXNDM8I0,9933,20
Jio_xBodQxY,243466,0
LQlaBT_Av-E,11333,16
OV3eEPhmsQ4,12266,15
MaVTHHq_SI4,426733,4
T_gGa13__cI,41400,7
zfsBGI1sC9U,17333,0
G1-ZJ5_ladY,64600,1
xTeNW--cpOQ,184333,7
qNrDi7nKZdM,13933,15
LfVoeSTVhIc,483266,13
__xU5XO9DgI,33600,5
JT-KRPjKVYU,31266,10
JT-KRPjKVYU,52733,10
JT-KRPjKVYU,94200,10
qdtr1YNmP3s,119733,0
1vC6j09BL9Y,189600,7
z29ijVd-dvc,22866,13
EwlCKB77dYo,194400,20
P8oMuAoOSFk,142466,4
_toz2Mfopjs,157866,4
F5mgNkR1rqA,45600,9
rygBnIU-kh8,2133,10
UYc0lVVxayQ,7333,19
xd_raY9PCHM,51600,4
b0ePCDeydog,59266,16
r1JSQdejFt8,16000,15
Y3UXyL5Kw34,83066,10
Y3UXyL5Kw34,134200,10
wj2_n9x9SFI,116733,0
kfAbiPxDukQ,143000,19
AftpHYHjAmc,45333,6
E90dEK9eADY,87866,7
E90dEK9eADY,156666,7
JgaE8KDwg7k,133266,1
zwkqB_mVa5o,191133,10
xzwMnL1tfEo,227666,0
z_HT-8a8YlQ,252666,6
cXEcHrktykc,256933,20
zkgIdH48kGU,26400,0
gyQAAKA2ST4,165533,15
KCkrp0Xt33M,123866,1
O4tVkptXbOw,16066,0
RMFz6nqvWkM,158733,0
-SvWxRc0w6c,19933,15
eomNxgG_ivE,509333,21
SbMHhwzxbMU,71933,14
gbS-OaR5pmk,8333,15
l_fa37lB5zY,132400,6
m7jRwlWpkEE,42733,4
k7dhxwUc1Uk,29933,5
duWD2xEU3ps,32400,21
uIu2jQswp94,157400,0
6qVpY1VC2hU,430000,7
0AkiHGXwcYU,293666,16
VXNEqQb5C4Y,299133,11
z0tL2nR5vTA,73400,14
k6RHV2VcqUg,59200,14
k6RHV2VcqUg,92733,14
Mkmpoid1BvA,36200,15
eoIk6xjgQ-4,277800,2
zfsBGI1sC9U,52200,0
dJj3eobXYGQ,13066,7
Hx9niJnT-7g,24133,1
TXmGs9VCFko,105133,15
NAInb4dMC_E,199933,13
5SvEYyeifks,10000,1
SSHGfL-HC58,12266,0
VKNkOySBUJY,12533,0
YLKxCyxeZxY,11333,9
aCVmJCtuPeg,166266,1
piOx5e1T58g,76466,16
R9d1vlii7cs,124266,16
3ve_C7CaROM,14800,0
9lurqoEFXNA,5800,1
Uo4SeoU5EpA,31666,7
AYAkMpj_MHA,219733,2
FvHW0PyfZ_Q,227533,14
FvHW0PyfZ_Q,345733,14
zkgIdH48kGU,59933,0
QWBh_C68SY4,4666,19
Y3UXyL5Kw34,166400,10
9Ls7gSZQt1w,73733,5
Tyxlo3rtw7I,88333,7
LfVoeSTVhIc,530066,13
_toz2Mfopjs,181866,4
GM2plky8DYc,104600,2
GM2plky8DYc,264666,2
GM2plky8DYc,283333,2
n5mxBpjE8t4,7266,11
x9RQ5bqvkOw,51533,0
tSlXTInFXss,73266,0
-uGipczmuYE,125933,8
AYSWNIOfh4k,35933,3
AYSWNIOfh4k,139866,3
Awzt30r0OLQ,23266,4
uIu2jQswp94,200466,0
B8JhSotQ1Pg,72666,10
uufnC85E3a4,72600,4
49M5nsgZSI4,77466,0
MMX7Jgikdw0,11933,4
TWwp2-pAPks,164266,11
TWwp2-pAPks,200133,11
_gN7CmB8Gew,542400,0
AbC4VwFKlDo,51933,22
AbC4VwFKlDo,194800,22
AbC4VwFKlDo,231466,22
7Fm91dzUAPs,71733,3
-qZSo8Kn33I,600,22
RJ7ijriFC_U,7533,7
WST74tZ6YqM,59200,0
Zi8ENhl-JDw,27666,19
3nlFhv6N-nE,58400,1
_Ae4vmwt8uA,5533,0
cn1QGyUa1QA,43600,0
M_oOKwho_0U,9000,4
Mva0VEvA1SM,255533,22
dLWvJ7Jqv-c,1800,1
JT-KRPjKVYU,147600,10
k6RHV2VcqUg,146400,14
tf1ZG00DWTo,51866,11
bZDsNeqNn9I,363666,22
ef9Z3eLelo4,4400,0
zfsBGI1sC9U,135200,0
vNNIjKz36b8,361000,22
g7M7_V_bjCA,42466,0
fchI_QyeG3U,4466,16
yNojNgeiXa0,107200,1
OYA6V_X7N4I,76933,3
Dl3yYz1AjzE,324533,12
t0mcsIUPRic,31000,7
gyQAAKA2ST4,312400,15
d0dyVcS81W4,111800,1
3LruhG4SULI,31533,16
OV3eEPhmsQ4,37800,15
3kTAlvbGeRk,25933,3
fPCCTxXkXBo,147666,7
nwrpItQiGTc,13733,0
vjW_XIxvIdk,266666,11
xmUISTvizLY,13800,14
BNC1Rb10Sp0,14533,0
CgA8reBQNjo,14733,0
F3iJ9TqS-lE,43733,5
iQYlWVVLe1o,328866,15
Px57pj_XcKI,60800,7
G1-ZJ5_ladY,97200,1
G1-ZJ5_ladY,135933,1
QWBh_C68SY4,46133,19
JdRUycEaAgE,169333,13
ZGfOCwbu-PY,23666,0
0P_svK_ucIc,23533,5
34kVYLtPQ6o,88733,3
31UiD9CNn0o,207400,11
WTxNhCYZeaM,167600,20
pHsAHiqdb-c,239800,1
8Pz3xq3KFo0,221533,20
k855dlFyW6U,15866,7
-ZirqImvvoc,15133,15
Vqd7iQ0H6Uw,165800,22
9l_mb5t52qI,97666,0
CdMIcR6jVUc,35600,7
CdMIcR6jVUc,180333,7
Fk7pkHpNBZg,38333,7
NAInb4dMC_E,245800,13
eiBxJLqO0Ys,331333,13
mxAxXQVjV8M,3133,0
xXX3LD4ye5Q,12266,16
Ogiwg_KnuU4,81200,6
rkVD8a4UPX8,27866,9
AYAkMpj_MHA,255266,2
IylkES1okNI,60733,18
9DGpFjuUVBk,14666,0
TXmGs9VCFko,205133,15
PsfdvWlPyA4,28666,0
qGXZhDkEETA,14600,0
B8JhSotQ1Pg,103533,10
hSeHymINF98,4333,4
VXNEqQb5C4Y,391600,11
haC9N0mBor0,104200,4
VI72EH2gcNk,48000,0
TI6T9Ua8b7c,35666,16
OJktr2-sJmY,421866,11
fUr6SMdN8PU,96466,14
-LXr7LdXtrk,71333,3
D8nmoVXIAsA,20933,0
wWc2Ik4BcQc,1600,0
lm4YrmhQJ-E,31600,19
dLWvJ7Jqv-c,28133,1
dLWvJ7Jqv-c,62066,1
UYc0lVVxayQ,74000,19
yGTDsTgTfSI,113133,6
YEPfw3k3vEw,16066,0
31UiD9CNn0o,228933,11
OV3eEPhmsQ4,59333,15
OV3eEPhmsQ4,88066,15
pC8bFNfA0bw,11066,0
M99VFik6nmg,15266,5
4ZYWcd-Fdzg,9333,0
qJtqLs1Isfk,2066,19
QWBh_C68SY4,62333,19
QzZys0_GFuU,68266,19
tmch--OGZhY,299533,8
YlR1DwyVQl0,50933,0
O4tVkptXbOw,40066,0
NFF4UemeH8g,24666,16
nlkpNtdDYiU,8000,4
pwckVZak5-Y,5933,11
_Ae4vmwt8uA,49266,0
VYfGpFDdv6g,13000,22
-TsiflQCw2s,240400,0
BiM37Oql83s,67200,7
EqOPUJTQuuM,16466,5
EqOPUJTQuuM,51866,5
NAInb4dMC_E,325466,13
zo_4rJaEITw,31666,0
0GzrKbW6Reo,116400,0
G1-ZJ5_ladY,172000,1
rLuhEW7y-QU,8333,0
G6iN1OKj_eE,61266,20
k6RHV2VcqUg,174333,14
F3iJ9TqS-lE,121400,5
RmReLu2fmXg,92066,16
dJj3eobXYGQ,76333,7
hSeHymINF98,383533,4
Wca03QH-goM,81533,0
y9bQCHDsAzQ,189933,19
iqMRBsmm7Yc,14466,5
-ivAPaBgPU4,10400,11
TI6T9Ua8b7c,61266,16
n723HLA37ek,8666,10
nD_5X7yi9t4,181266,6
M99VFik6nmg,49666,5
UE40h6VhUaU,1933,2
gW6HdCsty0U,43200,12
dMGO9ATIil8,6200,0
WQzF6l4pfhc,28200,7
TX-5vHOcXA8,188733,0
_T0O1BlYjaU,6133,5
yNj7i-JCTYw,21066,0
0P_svK_ucIc,69000,5
VCglEweOaJc,8200,5
KY4mXNDM8I0,67333,20
LYmpn_EIj48,22533,0
dLWvJ7Jqv-c,117866,1
OV3eEPhmsQ4,194466,15
_Ae4vmwt8uA,240466,0
tygG1C5DURU,12333,0
yK0aa1YqE9s,83000,0
0GzrKbW6Reo,228133,0
D-BE5DqCkMU,10733,15
ES6PSUg276Y,159333,18
F5DThxk-9A8,15600,0
Vyz6_YUZGjA,16800,2
d0dyVcS81W4,237066,1
O51OmJitWEk,14266,11
no1rlMvHQw4,134466,22
XVabRVMuX4Q,12866,11
77H7qq5fpJQ,92133,18
98uwQnGSg10,11666,7
E4ASFksDffQ,10133,4
E4ASFksDffQ,44133,4
E4ASFksDffQ,88933,4
UE40h6VhUaU,34466,2
pj5Fjrn7Rxk,288800,16
mI4yatae6F0,239733,0
URBT2eb3s1s,113000,0
B8JhSotQ1Pg,140466,10
aCVmJCtuPeg,200666,1
z29ijVd-dvc,106000,13
Onj0I3Z5NOk,11333,3
Wca03QH-goM,110200,0
_e0oGoQcFro,44133,21
V0CjVa5_1P0,292933,10
n723HLA37ek,29133,10
987CG-VxDAM,16400,10
OUVfQq28oeY,44600,19
R2G-S2VwDb4,1866,13
dEJYh8tdbUc,9066,19
pLVs58g90MM,360466,3
iqMRBsmm7Yc,62466,5
cDmkhESohro,7133,3
TI6T9Ua8b7c,102800,16
tCCWbJgh5is,15600,7
gW6HdCsty0U,67666,12
4vB9C-pabWU,280600,3
g-RpgrItWoA,17400,18
oIdlT2H4jTA,28800,16
yJsdslKHtw8,68933,14
xXdFEfKZbNA,33333,22
I1yAt_FRnl8,44733,0
Kh3RSj_rimY,21600,3
KyEPtBQoAB0,59066,1
-ZSyedr_IoA,259266,0
qJtqLs1Isfk,119466,19
8181matdg6A,96000,18
WTCpWG1RqdA,34066,1
-ivAPaBgPU4,42933,11
tmch--OGZhY,321733,8
31UiD9CNn0o,493533,11
3LruhG4SULI,40466,16
GRxIKtsWkI0,12600,2
SgglaVke5lo,244733,3
-SvWxRc0w6c,60733,15
CbBY0GBGz08,94866,12
DGP2FazcsSQ,29400,14
FXwBkgA_rYo,136066,4
qjLTNHi0i3I,19200,22
dLWvJ7Jqv-c,143666,1
dLWvJ7Jqv-c,172866,1
LPzXMvYB97A,718933,0
PHvHLFe-EaA,117866,0
SlhbpZ2LMNQ,24133,11
JgaE8KDwg7k,172600,1
JgaE8KDwg7k,209000,1
l4o-VeB4cqI,9933,22
Y3UXyL5Kw34,211466,10
Rk7zxXY5pZU,93733,7
Rk7zxXY5pZU,222866,7
23jGMkPFhbw,75933,16
BzIIwrA8J3g,26200,7
C49gL3NlEoA,151266,2
JBW5adiPGuc,12533,4
VCglEweOaJc,75333,5
_htAaVQd9pg,11266,6
DvXdJwrseDE,56000,16
EHEQYX8SRTg,127400,9
EHEQYX8SRTg,153466,9
EHEQYX8SRTg,202333,9
_FBLQ39gpmw,457266,20
D7csRXVT_Gw,40866,11
HdBSWKYh1N8,50000,10
S04TL0mvU58,342333,3
g7Rn9XSAH0g,30400,0
d0dyVcS81W4,265333,1
OJktr2-sJmY,538666,11
yK0aa1YqE9s,209266,0
CHBPGU9at84,13000,4
DhA0S7lPFVw,63200,20
DhA0S7lPFVw,103733,20
1KkNTCcN0J0,13866,4
4KO9dg_UJ3Y,28333,0
bTso2ScVTss,11333,0
bWJ8unpq3Qo,41333,0
LbYaMCkkg1E,20266,18
NLbeHE-YCE4,36466,7
PIo5FlB1sf4,29600,5
EqOPUJTQuuM,92333,5
6LjLvNS9u6c,14600,4
_4WnE-kM03U,64266,15
a-neYtGWNSY,333,18
a-neYtGWNSY,57600,18
owimeE9rLbg,1533,7
iqMRBsmm7Yc,85666,5
kUbcpFSTp4g,471333,0
h3Fo82UBMRY,29200,19
leJBwvTVnqE,71466,9
Mva0VEvA1SM,289666,22
pLVs58g90MM,744066,3
8ydW87dXDhA,13733,10
1UL5pV7uAF8,8733,18
Rt0VuingJAY,329866,13
MrVqmOSJpHY,148600,2
0P_svK_ucIc,96400,5
no1rlMvHQw4,183533,22
4zjKqpmCNCk,36533,0
PgFIqGCjnc0,14266,10
4KqP6ylUZpI,181933,21
dLWvJ7Jqv-c,197800,1
dLWvJ7Jqv-c,229533,1
yzAdne_xLmE,196866,2
n1Xvqz8LxRo,24600,3
qOE3FLuEW0g,238666,4
uufnC85E3a4,108133,4
ZlEiOICCDdc,5533,0
Onj0I3Z5NOk,59333,3
IPEJs-vLCV4,185733,16
n723HLA37ek,72866,10
YsDvtDikHPs,119866,22
GEaYxSlGTMI,15133,7
XVabRVMuX4Q,185333,11
B8JhSotQ1Pg,164333,10
fUr6SMdN8PU,208066,14
Rt0VuingJAY,512333,13
z5CrDwLz2lI,2400,15
bmGOIVbrty4,9466,0
815lSIZD70M,32600,4
BlfuGN8xhMA,6466,15
Cw3TCLynY7g,3133,7
Jzt1LjpaITk,4800,10
vNNIjKz36b8,388600,22
YZV-3WYmOy4,58733,12
9Ls7gSZQt1w,106266,5
k6RHV2VcqUg,268933,14
eCGZToBmAs4,92891,11
hgIKo9x6LHw,245400,18
lzEpI3Q1OUI,31666,2
KXIJLUzQi5Q,1733,0
Rz39KPhtal4,290200,12
5qdY428zmb0,36800,7
M3Pwgng03co,45400,12
DpQZqoAVS2I,7266,15
DpQZqoAVS2I,29200,15
Ke_YHD4ht5k,120666,6
qJtqLs1Isfk,138800,19
dLWvJ7Jqv-c,255933,1
KY4mXNDM8I0,113200,20
lkTumJWKLOA,43000,7
--bzHoXD8kw,54600,16
Cygmwdj2e7s,6666,19
Cygmwdj2e7s,41533,19
Cygmwdj2e7s,97533,19
tHfOMcj62SY,169400,17
2y-jIPI6Qsk,65200,7
AoAoH9yb6zY,18466,5
AoAoH9yb6zY,106266,5
AoAoH9yb6zY,126733,5
v5CMRah40lc,15400,19
l3EglT0pLBs,19466,6
JgaE8KDwg7k,257800,1
1B3S5K71-EA,46866,7
ME9a3HxrgYs,89800,0
-ivAPaBgPU4,120133,11
3LruhG4SULI,74800,16
eiBxJLqO0Ys,348666,13
n723HLA37ek,99866,10
QWBh_C68SY4,91133,19
_4WnE-kM03U,100066,15
A0LF1_S0EWw,13000,19
MuyIuhdszH0,976600,11
MuyIuhdszH0,1056800,11
OuyPiij2KeE,37400,0
OYA6V_X7N4I,126933,3
VE01UgeXdo4,26533,10
e314i5zgc-Y,50533,10
wA02xHEryFk,5600,2
wA02xHEryFk,74866,2
iFU5RRcnDyg,256666,4
987CG-VxDAM,42466,10
zFRn68mARmQ,7133,11
no1rlMvHQw4,240066,22
pYO0UatvYTU,153800,3
yBr0dB4Iz9Q,23200,15
aCVmJCtuPeg,248666,1
2UFPWyQsEnU,1533,0
eIXwKMFVm1g,12800,6
abOzewb57f4,48400,12
gi1b4maV82s,76133,6
l4o-VeB4cqI,46466,22
LP5AEdu0CxE,22133,0
PgFIqGCjnc0,37000,10
eoIk6xjgQ-4,306666,2
-ivAPaBgPU4,218200,11
-TbSWRIr5fM,51800,14
-86Te2-JCeg,459066,11
eomNxgG_ivE,547266,21
SgglaVke5lo,270866,3
C23MV5mkxhc,44133,13
C23MV5mkxhc,226733,13
u-I6lqqO7ks,8466,6
HxDVUwPAzAg,13466,13
8ydW87dXDhA,43400,10
Yslpi8OXssY,43866,0
HX3tVpwUuM8,15733,15
Igvm-lPMiHc,1466,4
qJtqLs1Isfk,224000,19
UW680Zm4E6o,7133,0
PZkonyYa4OA,14800,19
AYAkMpj_MHA,308400,2
zvVfuMveRoU,33400,3
uufnC85E3a4,207933,4
vHQkxg7kPUk,8600,19
n1Xvqz8LxRo,132866,3
WzrI82-Ak4I,191400,11
Qk232YbE0CQ,46266,0
0P_svK_ucIc,151266,5
eJcmxbq5mSc,13533,6
r2IA_OnIdJQ,13333,7
xoHg6Js7IEE,61066,7
EqOPUJTQuuM,139733,5
Awzt30r0OLQ,62866,4
KedkADy9tBc,555933,12
1Tjb6tnBezQ,158533,0
AZfgQjuBWpA,29533,14
B9d5ihl8PEw,42333,12
E5aMmlEeFck,166533,1
wB4oeXGhTcU,196133,21
K8q3lTvA-tY,31600,22
8ydW87dXDhA,71000,10
zTcx50RwsIM,46066,20
-ivAPaBgPU4,341600,11
FkDdk44AGo0,397666,6
QNruM1654fQ,3666,15
SyS5T3BXGDA,94133,0
Z8YIWwxShfo,1533,9
Wqf9XDAu2f4,175133,0
TrkBkSFrZ_s,91466,11
KY4mXNDM8I0,143533,20
usAsP-m-qs4,41533,19
Igvm-lPMiHc,29533,4
Igvm-lPMiHc,68933,4
yzAdne_xLmE,272266,2
Qwt3OpylJl0,74600,18
K_LOPPGwCbk,30800,16
pjLei6UAHsE,13066,13
TyUj9EL-PYQ,140600,5
Qq0oYAtXQAw,59200,4
2UFPWyQsEnU,39400,0
4fD1H74Awyw,3000,1
EwqkMKutzBE,769800,12
Hx9niJnT-7g,56800,1
9MpaBxTb3H0,44466,0
lvQJWexBEEY,44600,7
G4Dwk-psyhc,76066,7
G4Dwk-psyhc,103066,7
gThkewhm2VY,5866,4
jibbMeQRRHg,53666,0
47rgqTzsYSg,317133,11
bidTlPvnlws,335866,15
aXGpBs9nou0,55000,10
4jGxuhAtCgc,33200,1
htXXDs59jUs,10733,0
7ClUyzWjpZI,31200,7
k6RHV2VcqUg,322466,14
0eTMasTrhMU,27733,16
LcLimbKb8nw,3000,18
2yDeK7WyDUM,630866,4
VH9FeGP-i4E,214133,6
bqJZi8P3rQc,21466,18
dZA938Mz-fs,7133,22
M3Pwgng03co,98266,12
Cygmwdj2e7s,138066,19
Cygmwdj2e7s,196200,19
iiF1abOI-tw,24133,16
8181matdg6A,143666,18
_Y1KlgV8l6k,64800,3
AtB5Ra9-zxU,46000,0
NRicobxlVnw,14133,1
VYr49ml0uaE,50466,0
_Zu8Me-ik78,42133,10
DlS8UWjC4RI,16400,15
E8GPtkcN7_0,68666,16
JYi1DaEHaWc,29000,15
AYAkMpj_MHA,374066,2
nobNE_2Wi-o,32333,0
AoAoH9yb6zY,151933,5
Vd-NhUyQIYI,28666,10
m-Ry10-IgWg,19600,10
sFaGMpk0pzo,85866,0
eEEwGVK9Hyw,13866,0
XVabRVMuX4Q,227533,11
pYO0UatvYTU,294400,3
iFU5RRcnDyg,593933,4
z_HT-8a8YlQ,288533,6
x636NiVC-wk,13200,14
3LruhG4SULI,129400,16
_e0oGoQcFro,151600,21
A0E9sJRd3Dk,28200,19
C-QYDVFou7A,10866,4
OhYswfgu4TA,21466,0
WRZfgoa4WHw,4733,21
Jzt1LjpaITk,45866,10
OYA6V_X7N4I,252733,3
eviu7cspe44,12000,4
WzrI82-Ak4I,220600,11
Dl3yYz1AjzE,376200,12
SLd2Ntv_3ec,463200,0
usAsP-m-qs4,116600,19
cUMRVl8yNYU,44000,0
M3Pwgng03co,137533,12
MrVqmOSJpHY,173400,2
_ONNKM2Ft84,29866,6
dZA938Mz-fs,40866,22
KGm5gq4ZFWA,14133,3
L5OKnQB_quQ,36666,15
PgFIqGCjnc0,60200,10
zTcx50RwsIM,77200,20
ilI-xsPeqKs,96266,7
yzAdne_xLmE,301000,2
ZOnuSLp6asQ,12266,15
K8q3lTvA-tY,147733,22
SgglaVke5lo,315133,3
TI6T9Ua8b7c,140266,16
1wG-8HpO9WY,9133,18
y8r2SJltJ1M,7266,19
Vyz6_YUZGjA,54000,2
KY4mXNDM8I0,168600,20
M3Pwgng03co,208600,12
YZV-3WYmOy4,117600,12
lDWAsuKkv5Y,23333,1
dZA938Mz-fs,217933,22
lskWmTPa9Gk,100866,0
sFaGMpk0pzo,166200,0
4vB9C-pabWU,300933,3
cFGoljW8PDU,81533,7
47rgqTzsYSg,393600,11
rbIYpEELMQc,86666,10
usAsP-m-qs4,145266,19
3SteiaIdo8U,23266,1
yBr0dB4Iz9Q,51466,15
apXNcHROKyY,61866,10
SLd2Ntv_3ec,545733,0
no-b9_3kXiQ,5200,19
mYwEvpKN2-Q,13533,15
Igvm-lPMiHc,100666,4
_ONNKM2Ft84,261933,6
WQzF6l4pfhc,65800,7
_mFW4qDh_lU,30133,4
AWUOltS3Fv4,67333,0
DDa7gx9eRQU,56333,6
DDa7gx9eRQU,99933,6
OW7vNAhixvI,13866,18
l4o-VeB4cqI,467400,22
pjLei6UAHsE,50000,13
8bBXG5HkMzo,54133,22
EwqkMKutzBE,853200,12
HtbeYqMiOOU,28066,13
vNNIjKz36b8,418066,22
-mgNwLW3ODc,14066,0
R9d1vlii7cs,157666,16
fwVyi8tIPeQ,4866,0
M3Pwgng03co,299800,12
OJktr2-sJmY,552466,11
Y1HqkTEuv8c,108800,10
2GZphW1DkS4,16933,0
WzrI82-Ak4I,491000,11
3GLXlSuXWcs,70733,6
AoAoH9yb6zY,209666,5
4FPfPGeCBnU,288600,6
sFaGMpk0pzo,246400,0
c43mnrjx2MU,612800,4
ZOnuSLp6asQ,43466,15
cUMRVl8yNYU,252533,0
ME9a3HxrgYs,293333,0
7Mb_dcvNENM,12400,2
Cygmwdj2e7s,224200,19
Cygmwdj2e7s,357800,19
usAsP-m-qs4,190600,19
8ydW87dXDhA,96733,10
k6RHV2VcqUg,348400,14
KXIJLUzQi5Q,31733,0
nsFr9-_e3F0,166466,0
DDa7gx9eRQU,177533,6
OuyPiij2KeE,60800,0
YHbQKXjStxg,2333,20
MSnEnQ0psW8,7333,22
-Q6g2xZ0PxY,67600,13
XVabRVMuX4Q,494666,11
Igvm-lPMiHc,129066,4
VTUdGvuXZhM,7400,0
PIo5FlB1sf4,59600,5
0bJQf2xb8Yc,83733,12
3LruhG4SULI,163133,16
OYA6V_X7N4I,318600,3
raEiiYG_3ko,18133,3
cWIinBZCPfc,12266,3
M3Pwgng03co,355000,12
GuMiw_OwxlM,34133,12
eIXwKMFVm1g,162266,6
-Q6g2xZ0PxY,120333,13
1kL_QWDiJBU,19666,22
8ydW87dXDhA,128666,10
_ONNKM2Ft84,315600,6
Umvp1XgX6Qc,34800,0
AqqgciM8aQA,7333,10
BIVHlAFFxl4,53400,4
BPdhP8z2fVE,108666,12
_0GDhncNyKU,172933,7
lDWAsuKkv5Y,53800,1
TDP7rOdnK6Y,148333,7
rGAYtgML-hY,15000,4
pjLei6UAHsE,89000,13
wZ7svlIB2-g,28400,12
pltL9-3hqUQ,15666,6
8mHVAmqiGnE,86133,12
EcpwpDhuCQA,42000,7
Enm3x0Ag-To,837000,8
H5f8VhdU_CQ,242400,0
ZHURcze8rOI,58066,0
Awzt30r0OLQ,113466,4
yBr0dB4Iz9Q,88866,15
YFPU6TpxLKw,3133,10
YFPU6TpxLKw,28200,10
eDtD2wm_07E,10600,11
usAsP-m-qs4,258800,19
MuufIYLmw0g,25066,19
7Mb_dcvNENM,50133,2
RGX_0oOuCAQ,4066,1
WLq8OR_j97o,72066,0
apXNcHROKyY,157733,10
qjjk4jEA3Ko,2333,1
ZVzUpPfGwaU,389733,7
PZkonyYa4OA,45666,19
gW6HdCsty0U,164133,12
VzqtP-MRVQE,10333,7
eviu7cspe44,44400,4
Je-lnjK_8fk,55466,0
J-Bsc2JsVDs,73066,12
IPEJs-vLCV4,222066,16
m0wfgCqVJNM,67333,0
WzrI82-Ak4I,1213800,11
l1PJXb6Pgyc,54600,11
Nx5nSAnoJew,167733,7
vwe8ZaV-4z8,105533,2
pjLei6UAHsE,127400,13
G_7tbKSkxOU,86266,7
fwVyi8tIPeQ,127533,0
Vyz6_YUZGjA,84333,2
V2R5H5bsukc,153133,0
cGJLuwZIG5s,8800,8
-Q6g2xZ0PxY,209133,13
Wqf9XDAu2f4,251000,0
sWfelOOUCyM,20266,0
Y1HqkTEuv8c,163066,10
yzAdne_xLmE,359200,2
_0GDhncNyKU,205933,7
KY4mXNDM8I0,241400,20
wZ7svlIB2-g,91466,12
Fr5LZ3aUhK8,82000,21
AoAoH9yb6zY,254400,5
4jGxuhAtCgc,88600,1
8gsiG2Wu3YM,15400,8
KgjAsDjVqWo,11733,1
LiAELRTmTZw,11466,0
M6jlj9C09XI,128733,0
jpwUUudiWRk,82066,6
QIMxc6v3eto,35800,6
YFPU6TpxLKw,72600,10
usAsP-m-qs4,299333,19
Tbev22WDLn4,31800,18
XieeLtw2Qrs,718066,16
zHnK0KxAkSk,12200,0
9wurE0cb5oo,176200,6
xLwv3BOic20,30266,15
eoIk6xjgQ-4,399466,2
YZV-3WYmOy4,162733,12
jK08u_VQ4UQ,4066,16
7Mb_dcvNENM,75200,2
OsFYEaUvS18,15933,0
fBwBtrWywcg,18400,10
bCxToi7-ynU,133400,7
axb_iS9n-DU,44733,6
z3vMp-V0yA0,197666,9
Bi427UaovpI,37000,15
Bi427UaovpI,108866,15
Bi427UaovpI,164266,15
4fD1H74Awyw,47266,1
pSaflziFMX0,38266,7
wZ7svlIB2-g,216266,12
G_7tbKSkxOU,174933,7
lDWAsuKkv5Y,104333,1
VJW9xt5MU7E,113466,7
4uwly-P5oxg,87866,0
sWfelOOUCyM,90533,0
_0GDhncNyKU,378200,7
UOzQ53dsyzY,14466,10
uVrW8Mm2xGY,46933,0
eomNxgG_ivE,576066,21
-mgNwLW3ODc,220866,0
K-xj6esXjhE,158800,11
LAdM1nkCoPs,17600,7
vwe8ZaV-4z8,223133,2
Nr9t7GeBwQY,61466,14
TDP7rOdnK6Y,331400,7
Z6XKceRI1bE,135533,4
OJktr2-sJmY,587333,11
xjOi5B9eDGg,118466,20
wiiV9QdYsYM,60466,4
KkLFQ1_P608,187333,4
e4dwJI9Oz3A,17466,4
SgglaVke5lo,349400,3
WdasRvN4NT0,5266,4
7Mb_dcvNENM,107133,2
7Mb_dcvNENM,142333,2
wGyJeWBe8VA,154000,21
zTcx50RwsIM,138800,20
a6FtwD7Njc4,9733,16
2GZphW1DkS4,57800,0
Nx5nSAnoJew,278133,7
-Q6g2xZ0PxY,222933,13
PgFIqGCjnc0,98400,10
mKuOm9UIb1M,8666,3
BPdhP8z2fVE,145733,12
OT8GAHMiI9U,22333,14
OT8GAHMiI9U,55000,14
apXNcHROKyY,182933,10
9D3tmIgzHPA,533,19
M6jlj9C09XI,216533,0
rbIYpEELMQc,134600,10
YvO4HL7LN8U,51733,4
6xchbGVMlsw,56066,13
n5O9sp9UkwI,242866,6
qf39FVyzMQI,27533,7
no-b9_3kXiQ,29333,19
K_LOPPGwCbk,155066,16
DDa7gx9eRQU,256533,6
DDa7gx9eRQU,414666,6
jNdD05VnU4o,91133,0
slKq_PX22Uc,14000,7
bKB6ESqkOic,12333,16
KYtDauRALOw,29466,6
KYtDauRALOw,95866,6
ZZBSCHtXgbw,12666,6
jJYnxJaxrAo,13266,0
3oqiUybz9qA,25600,0
3LruhG4SULI,211333,16
z_HT-8a8YlQ,414200,6
9wurE0cb5oo,240933,6
OghhP9zVpjg,30200,0
Xy8GacfZl60,110200,3
JuYmpMTgWkg,3333,7
LZNlxXE0_2s,84333,14
LZNlxXE0_2s,177600,14
hKoGkl1wyCU,34866,0
mYwEvpKN2-Q,190666,15
1mQUgrwVcCA,49666,7
7Mb_dcvNENM,178733,2
lDWAsuKkv5Y,126133,1
IoCTm3ifvyE,177066,15
0nHIr2nCRv0,8066,15
2JyKNEBZEkU,63400,10
-qUboOgplOo,376066,14
rNChspjY6p8,48800,21
hcJBaxNIvE4,32466,0
m1Upe_h33uk,104666,0
3F08_mJ50bY,45266,20
ItwSy-N59z8,40466,2
J-Bsc2JsVDs,134866,12
Nhba0t05L10,26266,10
cXZ7JY7YQmE,26333,1
wq7LraIdsUw,88466,14
4vB9C-pabWU,338333,3
b_VYqLiy93E,106066,7
4PLr7D28seE,866,1
2T_EPQc1JJI,37266,14
QhuB0gwUyE0,113000,7
wiiV9QdYsYM,99866,4
yzAdne_xLmE,423733,2
2qxWMHVxK_w,5200,19
d3_3kfZ7rkc,6266,3
AoAoH9yb6zY,295600,5
vwe8ZaV-4z8,239066,2
To-lnvpzIKY,130266,0
7Mb_dcvNENM,226466,2
61HjDR27YnY,15733,10
4M_cjqqVq0I,61200,14
pTMsrsWtIuY,5466,4
OYA6V_X7N4I,419933,3
6qSDUh2ES7Q,122066,0
e4dwJI9Oz3A,48400,4
W5oINdNtZ4U,79800,0
6xchbGVMlsw,74600,13
BGCa1mFPywI,4000,3
WdPDFT-16hw,8733,7
XPi83QmsR90,51933,7
VJW9xt5MU7E,147466,7
995iFiCJhuY,1733,7
EPfywG5KsjI,89600,6
FDSFPxXvgkk,4533,16
FDSFPxXvgkk,57933,16
YmgaPYb_TVI,36333,7
R9d1vlii7cs,254466,16
oyiRl_klW7U,16333,0
ZXuveqAJtEI,477000,11
LZNlxXE0_2s,209133,14
eopotyh9-CM,9000,7
LYPeAbFVTQw,55533,0
b4_tT4NXUmQ,503533,22
ybCbkJl7tog,59666,0
4PLr7D28seE,28866,1
-Q6g2xZ0PxY,257400,13
iws8t__EkNc,13533,1
zTcx50RwsIM,174733,20
DhA0S7lPFVw,145266,20
ZaNz0x40Q-w,46333,0
rNChspjY6p8,173200,21
oPjAJE6M0DU,11600,7
_1zmnFlrUwc,1266,1
2xyMxbuyevI,144666,0
KYtDauRALOw,209866,6
6o61j0KZ9cA,194866,0
M6jlj9C09XI,240933,0
Ptw7bklCnWo,25533,4
TtzkEbvf0Sw,9200,6
mhOkUPnLCD8,29466,10
hiX9eZk4jsQ,47400,21
0rOytuXT3zE,3000,4
TDP7rOdnK6Y,390866,7
vwe8ZaV-4z8,300066,2
PgFIqGCjnc0,170266,10
_T0O1BlYjaU,37800,5
C4q2vp2U_Yo,141000,7
C4q2vp2U_Yo,221733,7
C4q2vp2U_Yo,294600,7
lDWAsuKkv5Y,179066,1
mYwEvpKN2-Q,223266,15
YmgaPYb_TVI,63666,7
p5YRjNSzwW8,5000,10
MrVqmOSJpHY,594133,2
NlUmlw4zPhQ,10800,2
_ICCBxRZcv0,74466,0
BGJd9xDGdxw,157666,11
DciQKIQPdGk,16066,11
HMfFCe-og9A,252733,4
mKuOm9UIb1M,42400,3
cGJLuwZIG5s,35133,8
KY3cBtNGDi0,6400,15
QGfWWNK38eo,13133,20
61HjDR27YnY,59666,10
4PLr7D28seE,72800,1
2UpHhiQWzD4,16733,16
HxDVUwPAzAg,226533,13
OT8GAHMiI9U,87200,14
XYQfSDA6oDA,87466,0
4M_cjqqVq0I,106666,14
7Mb_dcvNENM,301666,2
7Mb_dcvNENM,356600,2
LWFEaqnHaUc,58600,9
ckFwzL1Ot94,128533,16
czInR_VHnLI,12666,11
rbIYpEELMQc,152666,10
TyUj9EL-PYQ,165866,5
_1zmnFlrUwc,46066,1
ByCdPB7Jzes,7066,1
ByCdPB7Jzes,31866,1
D0_vgREpArY,375200,0
QhuB0gwUyE0,148733,7
2qxWMHVxK_w,32733,19
LZNlxXE0_2s,268133,14
Awzt30r0OLQ,140333,4
TtzkEbvf0Sw,44933,6
qV2AQInfvwU,17933,1
ruDZiMV1t3M,26933,13
ui-C7typXYM,82133,7
hTLSoPPSPbA,425400,8
ccshxenEUc8,223400,0
7pi8R_FUGys,351733,0
YeeLwKBaxDs,194533,0
Zo1Xt8qlBTg,44133,0
aCVmJCtuPeg,299666,1
iwRaojuf-4s,35066,0
iwRaojuf-4s,74733,0
M6jlj9C09XI,553733,0
d3_3kfZ7rkc,43000,3
_0GDhncNyKU,537733,7
ASfv8cmreoA,8466,0
Ce2jOHHBDLk,6333,11
C9BP9iS39ME,13733,7
1zGe8gLfxpg,108733,3
PIo5FlB1sf4,211933,5
DDa7gx9eRQU,447066,6
KYtDauRALOw,242733,6
cfKBFUu3fyA,42133,0
2T_EPQc1JJI,228333,14
2qxWMHVxK_w,82866,19
VsOw_U6hYRY,277266,11
Qc3oAfHiDhY,26400,0
2VbAyEOKRps,313333,9
5t3NkD-vUzI,45133,22
KpHpGcL_jEc,181266,1
cGarCl7I_bo,25000,19
HPua1g8JiWw,28800,13
d3_3kfZ7rkc,103933,3
5M5A_dl1gpE,12666,3
YAjrbKYZ-u0,43200,0
NoMuwxRUzEQ,47400,16
TDP7rOdnK6Y,434266,7
To-lnvpzIKY,210133,0
wiiV9QdYsYM,132600,4
4PLr7D28seE,95133,1
61HjDR27YnY,85866,10
8ULd_OL1Fjw,338533,6
4KYtNfb0-64,1066,0
8mP4y2bcrFI,85266,20
KedkADy9tBc,590866,12
Zo1Xt8qlBTg,131933,0
kZahHA-zQ6w,172000,1
Qq9sM7Rbefc,30333,7
zTcx50RwsIM,240800,20
2TCcpffh2dM,8200,1
xFC-TeClqJc,42666,14
cXZ7JY7YQmE,66066,1
ybCbkJl7tog,169133,0
lDWAsuKkv5Y,194000,1
_hNImP8Pa04,29533,16
cxlTUuf7CZY,44733,19
8bBXG5HkMzo,161000,22
_W17cfccfSA,125200,9
KYtDauRALOw,275600,6
PcOA0udkXhI,69666,0
bKB6ESqkOic,46000,16
vwe8ZaV-4z8,395466,2
NBSkSlA3YyY,38800,0
bVtTHhIWnoM,20400,9
VsOw_U6hYRY,388800,11
gHYzGPx8f_4,43133,17
9zI2fIHR6Dk,71866,3
Oh6A-oyWMLM,30533,4
Oh6A-oyWMLM,88066,4
VWAS5piwPNM,13666,19
hcJBaxNIvE4,160066,0
OYA6V_X7N4I,438733,3
YAjrbKYZ-u0,282333,0
-7Im8MyvaXU,78800,7
D40zF9Sz7us,46000,4
EzZW0lM284U,259533,14
HjCqUItB7M4,16333,10
8vKmHdjlznA,40866,0
YmgaPYb_TVI,96600,7
2UpHhiQWzD4,71800,16
dhKIfzJsdWs,32466,6
AoAoH9yb6zY,389466,5
XI3219t6H0s,29933,0
rZsGWVBtuIs,7733,1
ruDZiMV1t3M,56933,13
hKoGkl1wyCU,76066,0
jpwUUudiWRk,178333,20
7pi8R_FUGys,403666,0
KrHM8srEKA0,21933,7
wiiV9QdYsYM,191400,4
3LruhG4SULI,258066,16
T4VY9s8LdYc,2733,22
kZahHA-zQ6w,218466,1
LZNlxXE0_2s,392733,14
ifqpbnaWWII,481533,22
Dl3yYz1AjzE,456733,12
88rpmQXMuPM,41866,10
oqTkYf3qoMo,29800,14
aMkxPh0MbKA,111000,0
n5O9sp9UkwI,376333,6
NlUmlw4zPhQ,30266,2
ffzLKpbakKI,41666,0
hg3O_OzHTtM,13000,0
mhOkUPnLCD8,106600,10
KML2msVr5mE,1400,20
Awzt30r0OLQ,193933,4
YAjrbKYZ-u0,310533,0
88rpmQXMuPM,110933,10
qc_JxNsBDNo,132866,18
C7LpHnd0leA,13466,18
C7LpHnd0leA,58200,18
C7LpHnd0leA,80933,18
HjCqUItB7M4,49600,10
iws8t__EkNc,44000,1
kd9Tn_hyeb4,30933,19
mZ3CxSIBBHQ,4133,10
Q6hwtMw2jkU,11800,14
p4q0HHg9QM0,46600,22
SFk7f0f3pLU,8666,3
Ve6cLdVCUHc,11000,5
ty3iURJku9k,13400,0
NHckFpao2cU,29400,12
486_L0q8WIA,38200,0
a56nFnJmg3E,17733,15
hPO-0HDVKY4,10133,17
cRkVGjTUwpo,16533,5
8vKmHdjlznA,111533,0
9JGt9382Uvs,48733,0
YmgaPYb_TVI,231266,7
rbIYpEELMQc,319133,10
_hNImP8Pa04,133666,16
Vd2z0ntPs2U,85733,7
W17CFtB5Oy4,7400,16
W17CFtB5Oy4,32000,16
PgFIqGCjnc0,208000,10
hyNwXcKelY0,41266,15
lDWAsuKkv5Y,236733,1
UHO129a_p0U,31200,13
Ort4NtWUMEU,25866,16
LZNlxXE0_2s,430933,14
cXZ7JY7YQmE,114133,1
Nr9t7GeBwQY,208866,14
Q4BDR7DgNI4,9000,4
8ewNcrMhg-w,8466,0
Zo84LAUeyXg,73466,7
_W17cfccfSA,181800,9
Jk4KhfBXpmY,39466,16
Jk4KhfBXpmY,81066,16
Jk4KhfBXpmY,120933,16
R_ZSOaRw0yc,33800,6
wiiV9QdYsYM,223066,4
w6ejJV74j4A,15666,2
3Zwa4XoeZcA,241200,0
BjzrJtbwBuo,7466,2
I75Dta65zNI,27533,7
NIX8V9ak9SQ,67200,14
no-b9_3kXiQ,59266,19
XI3219t6H0s,109133,0
M6WECzrwehk,850400,19
HMfFCe-og9A,278000,4
2TCcpffh2dM,36066,1
vuiNHZLRzQc,28200,0
SzPKgfs3dEU,6800,7
kd9Tn_hyeb4,64200,19
OYA6V_X7N4I,478866,3
7pi8R_FUGys,528333,0
Q6hwtMw2jkU,57666,14
8ewNcrMhg-w,43200,0
Ilg0_1JZbGk,140533,21
N7FqhyxXrVk,12466,3
N7FqhyxXrVk,32533,3
xFzsK94M68U,119133,0
cRkVGjTUwpo,49466,5
VI5twaRc0oQ,46266,0
cNajpbwDGwc,76933,1
vwe8ZaV-4z8,436133,2
1yIZDvpreKY,42200,18
YXr28n_oT8s,1000,18
cmQG6Jm8rQ8,27066,4
k6_zHENw4Y4,57533,18
4uwly-P5oxg,117266,0
04Sy3WRPoj4,9066,0
4vB9C-pabWU,365000,3
jW36zHNLU4k,16266,7
9D3tmIgzHPA,56000,19
C7LpHnd0leA,134666,18
C7LpHnd0leA,208933,18
T4VY9s8LdYc,76800,22
rZsGWVBtuIs,42866,1
lDWAsuKkv5Y,267600,1
4jGxuhAtCgc,107933,1
5t3NkD-vUzI,77266,22
aCVmJCtuPeg,319266,1
txDhTthoXSk,204866,11
3LruhG4SULI,286066,16
zTcx50RwsIM,270800,20
2K2gLrhP9AU,11533,13
tBlPdyu-syw,9600,1
9JGt9382Uvs,103066,0
JerVzlWZwac,40066,4
QgMWGwg7bKA,152600,6
VGUdH8bADQ4,12133,21
QIMxc6v3eto,126933,6
ND-VrJY7mU0,89533,0
2qxWMHVxK_w,108000,19
2qxWMHVxK_w,141400,19
DEnqBEwPykc,88800,0
O6kULaNibcs,314200,9
PIo5FlB1sf4,247666,5
Snxl1hitjus,9533,14
nlYqcczDzWs,105533,13
m4Vg7M1MwTM,40066,22
bx6LE_0mcco,312200,0
cmQG6Jm8rQ8,332400,4
qBZPGF_xamk,28733,6
x50U6LvuY7s,2800,18
2K2gLrhP9AU,46000,13
2K2gLrhP9AU,62666,13
2K2gLrhP9AU,103533,13
HNC9Hgonz5M,31933,9
Arjz6f-OTH8,4266,19
GvRQ4QZHPGc,8733,2
GvRQ4QZHPGc,29333,2
kl7PD0tvqHU,43466,1
uVhpWHsi3dQ,11000,18
djboUyFeuOc,16466,1
og0R6WnDM_E,1866,0
m1Upe_h33uk,153066,0
jK08u_VQ4UQ,36666,16
cXZ7JY7YQmE,222533,1
xjOi5B9eDGg,153133,20
wiiV9QdYsYM,243533,4
kvBsMHvkM-k,19866,1
NlUmlw4zPhQ,65400,2
rxmF6djTBJs,14666,2
Ve6cLdVCUHc,51066,5
3GLXlSuXWcs,151333,6
AoAoH9yb6zY,442733,5
KML2msVr5mE,33400,20
nDwjpl9aZJI,180266,21
HxDVUwPAzAg,253266,13
CbpAv8c2Vsg,18266,22
tBlPdyu-syw,49266,1
bh10rXClvOI,146000,0
pTYOTqIOD7s,70466,22
xFzsK94M68U,181000,0
_QRy9nd4kcg,29466,13
XEz1p_QgEu4,363333,6
egbQbEuLDlE,16733,7
e_2uu-Mikk0,241866,18
nnmUlyW0xzQ,746200,0
n2daSQR_dTI,44466,11
iYL_l0MxgMY,44666,1
rxmF6djTBJs,57000,2
OYA6V_X7N4I,561800,3
k0VWHk6gnhU,34800,7
lEW4JXiDaAE,89866,0
Q6hwtMw2jkU,91933,14
YxBRs5rtNmY,46266,6
p4q0HHg9QM0,91533,22
KpHpGcL_jEc,195466,1
cxlTUuf7CZY,76266,19
R9d1vlii7cs,271666,16
2TCcpffh2dM,201066,1
3LruhG4SULI,361200,16
wiiV9QdYsYM,307133,4
p7Ua5XqA0gk,127933,3
anHQzE1SsVo,5266,1
8AfcjbS1i5k,21800,7
H1QOsYcKLeE,34600,19
OqkQgeaDpBs,14466,15
Qdu4Atvs6-w,132666,22
fNyol8KKx08,150933,0
tBlPdyu-syw,87533,1
hyNwXcKelY0,1094666,15
auJpj6HxL8s,23000,11
VGUdH8bADQ4,43333,21
nDwjpl9aZJI,247933,21
qBZPGF_xamk,76200,6
5xMsXxovFNo,315800,6
T4VY9s8LdYc,103400,22
oXIzZ0-skDg,2733,19
qV2AQInfvwU,68200,1
4Ii_PFaWfqs,6733,15
NlUmlw4zPhQ,103133,2
Z-SGIkBN9YU,15133,22
cyN6mBb9U_M,299333,3
e8MqPAhKuNk,23466,1
f5hhpgVFzHc,94466,15
lF6XqznS8pI,16666,0
4uwly-P5oxg,217866,0
anHQzE1SsVo,29133,1
umahW9gCyQI,61600,6
Xcu8V2-EwY0,3133,7
PIo5FlB1sf4,289000,5
VGPNojlCO14,69066,21
ND-VrJY7mU0,131733,0
olh2GL2UWwY,104266,6
9xz0BUpZ6NI,58400,7
D2hRnCm0JtM,17866,0
FQeUb8AjpHk,15000,22
HiRPk4qHJU0,57466,0
Oc-oRkk1d2Q,1933,18
RBj9hsNO6rk,10200,0
PgFIqGCjnc0,223266,10
Q6hwtMw2jkU,135600,14
y-wjvSQ7_94,175933,16
Ve6cLdVCUHc,104600,5
AoAoH9yb6zY,470600,5
KML2msVr5mE,66666,20
pTYOTqIOD7s,108133,22
5eJM4jn-StM,389533,0
Pme4vX8KcII,3466,1
_QRy9nd4kcg,74666,13
Ed-cfsA3BsU,36333,10
Ed-cfsA3BsU,100800,10
Ed-cfsA3BsU,170333,10
qDYzdjri7uE,25266,0
qJugj62heF8,160666,13
Jk4KhfBXpmY,152000,16
VWAS5piwPNM,58866,19
fm5ioJjS8DU,19933,7
umahW9gCyQI,115933,6
umahW9gCyQI,178466,6
9D3tmIgzHPA,83666,19
A3cgW1rDOcI,10533,0
A3cgW1rDOcI,170333,0
BxptihRalYg,16266,0
cL0GOidaVvo,613866,7
PgFIqGCjnc0,256666,10
aCVmJCtuPeg,361333,1
k24lvYKkK5g,28400,3
oxBT4q7h_Us,18933,22
o8fG_v3T2Kc,9200,0
z-S4MmZSg9w,116133,14
gLWzz9Zt-04,56200,0
fcBFoZVbKCY,7400,0
KedkADy9tBc,650733,12
rGGKGC3wl5s,25600,0
o0bTg1hjKxI,83933,7
KVV4F3I46jM,224466,6
tBlPdyu-syw,136333,1
OVRaAGGQhOM,13133,7
gFyu_y8hzv4,205666,0
gJwtAwSqEow,338866,15
Qdu4Atvs6-w,148533,22
ieF3lJ8Pm0A,12466,0
l0delvstUTE,839133,9
p7Ua5XqA0gk,269200,3
RCJRpdXDsqM,59733,0
tRECbUMOrak,30400,6
HPua1g8JiWw,42600,13
Q6hwtMw2jkU,173600,14
dKIO8hS1SY0,2400,0
9oXVkpX1hX8,55800,6
y-wjvSQ7_94,202200,16
2g19BgbKrDA,48800,0
QM9Kddu2XcQ,9666,15
cGJLuwZIG5s,69600,8
ncZiTQHehfk,38733,0
6SdX0oE9Qm8,64333,7
eoIk6xjgQ-4,507800,2
Ort4NtWUMEU,89933,16
umahW9gCyQI,273533,6
umahW9gCyQI,362600,6
pAVwx70oxIc,9066,0
qjhrPEl_Sos,16466,6
3RizpchR-OE,8400,22
p4q0HHg9QM0,132333,22
nSkNpVlv-_E,58333,0
AoAoH9yb6zY,494466,5
NlUmlw4zPhQ,148200,2
viy7_jyjmco,79333,7
btdvBpsGM7A,14933,22
OBcSrIRnNzg,788933,6
4Ii_PFaWfqs,42333,15
tyAhpXNZFYY,210866,11
8bBXG5HkMzo,225466,22
mcuD_xwqz4A,60533,7
CWCfCeYh2bA,11666,15
CWCfCeYh2bA,59333,15
CWCfCeYh2bA,80666,15
PgFIqGCjnc0,343733,10
MG1BJyWTDyE,15466,12
czInR_VHnLI,143533,11
PscD8Xzd8Y8,193533,12
gxxwSRHlAxE,6800,4
qJugj62heF8,318466,13
gJwtAwSqEow,1898933,15
Nr9t7GeBwQY,232866,14
Ed-cfsA3BsU,193600,10
Q6hwtMw2jkU,194400,14
WvUiJ8ZRRfc,5066,1
-fieTjZQIwE,28000,11
_Ws0_sLck10,4866,19
BPTxnDqdx70,20066,3
KvUWk08PS1A,4800,3
brJqQ_iH2VE,103733,0
3LruhG4SULI,391133,16
K76sIC4xj_M,360000,2
QIMxc6v3eto,148266,6
6SdX0oE9Qm8,193200,7
iYL_l0MxgMY,72133,1
5mhh2KgDtTE,250733,3
3gKPpXkPzFA,112266,0
fFT1LpdsEhQ,58533,6
EEU-s4Te4vI,73933,7
2qZzO3KQlBQ,29933,4
Cy-WiEwwMnw,29600,15
DNGSgBHZmNY,2333,19
DNGSgBHZmNY,38266,19
EMfLjdgQiGU,16133,0
tAj0iBV3BfE,94800,13
ocNww6qcck8,88066,7
3RizpchR-OE,42866,22
p7Ua5XqA0gk,433266,3
QgHQPQpMHTY,28333,1
OQ0rMczhIRM,13933,0
N7FqhyxXrVk,105266,3
k24lvYKkK5g,43200,3
q5ZyYhmgPow,7533,1
5suhY99XeJ4,12600,8
8Pz3xq3KFo0,256600,20
Co7ew75NoKg,81733,4
Co7ew75NoKg,163400,4
DEqhVtUNp6w,8600,0
hHHLOdtZk9A,43600,20
5zxG7ByQbpI,132000,1
EEUTIR3WrR4,48200,2
EVD8F2ZOBbI,25000,20
HtWTx8BcYwc,20600,1
rM2Qf5jr2zo,933,20
rHO9ZWU9rCo,13333,10
tRbFQVGN-Mg,13600,10
kzXPjkyULXM,3066,10
zoauKAH7fqs,10200,7
wa_AHXDJfQA,7800,0
wa_AHXDJfQA,29466,0
9RZCK24Shec,733,7
ff2ETGDAeoQ,15800,0
CWCfCeYh2bA,133066,15
GvRQ4QZHPGc,59466,2
iQVLcpSjz1o,296466,0
olh2GL2UWwY,144800,6
cNajpbwDGwc,108133,1
dt2O22woJWI,61266,6
Jk4KhfBXpmY,201333,16
J-_IsJVUbmU,7933,19
qBZPGF_xamk,102000,6
ryrL3F3zDSw,10333,3
CnMMdc6syXM,3933,21
M6WECzrwehk,874733,19
brJqQ_iH2VE,160533,0
Wfrw7_Zsa1E,67000,4
ncZiTQHehfk,100866,0
PgFIqGCjnc0,377000,10
3RizpchR-OE,95200,22
qW3kRKJunwA,12333,7
-OKkWC2wAx4,43600,0
ocNww6qcck8,147800,7
AoAoH9yb6zY,538266,5
lgu8w926uNg,9600,13
rM2Qf5jr2zo,35666,20
kVJx7oxkP74,279866,6
CWCfCeYh2bA,162600,15
HjCqUItB7M4,85466,10
dXuIgtu879s,14733,1
9yt1if13PHk,18266,20
qJugj62heF8,427266,13
AcYd7y_-V74,79066,0
AcYd7y_-V74,300133,0
Mn9QMKo04bQ,2933,0
Ed-cfsA3BsU,285066,10
vgv-nYR7fcA,71533,7
YXqqcYSZ_ns,16000,19
jIBMAaqxI8A,27866,6
R9d1vlii7cs,302666,16
HPua1g8JiWw,83066,13
Nay_N_6NzlE,474666,20
J-_IsJVUbmU,29866,19
J-_IsJVUbmU,70266,19
oHef229HUQY,51533,9
VGUdH8bADQ4,61066,21
eLxaygalfEc,5466,22
NlUmlw4zPhQ,190600,2
q58sUxJgqMk,28400,14
fFT1LpdsEhQ,121000,6
9yBsyl6-UkA,112200,22
t1PqBr77x9g,104600,7
tAFnJQYbx6s,15333,0
OYA6V_X7N4I,689200,3
SXJEOK_I-Z8,20733,2
k24lvYKkK5g,95066,3
tRbFQVGN-Mg,57200,10
lgu8w926uNg,44133,13
rHO9ZWU9rCo,69133,10
wq7hrsD_wzw,4333,7
4vB9C-pabWU,401600,3
Wl6tOpDQpCg,14200,22
5hIiGzm2avE,157066,7
pQ9-yHwJXYM,11866,10
MmsWj727WGs,42666,16
40_K10AsO1M,167666,0
8IFZuJsZEdQ,7200,2
d27zz013hq8,32200,7
aI40QZedbuo,31733,21
-k1LZ1kU15A,46600,0
BJxH5jQynrM,169533,16
C0BRqV_tmlE,1466,10
C0BRqV_tmlE,30200,10
-piXNeAVkUA,17733,16
B6UVKIngy40,7866,7
Cqbu8vOsszI,5266,7
ETO4DEFC6vM,57600,6
CWCfCeYh2bA,182933,15
IRZTbH5OOPY,58400,12
rM2Qf5jr2zo,64800,20
mVrSZZhuXJs,136200,0
aCVmJCtuPeg,381733,1
twIKjKS3gVc,2000,21
PgFIqGCjnc0,421266,10
J-_IsJVUbmU,89466,19
d-CkujEJl24,12600,17
GvRQ4QZHPGc,191800,2
3aT1MxVS428,164733,11
5LkfLqh-tJk,44800,0
j2gWLto0nYE,72666,7
CnMMdc6syXM,57800,21
Nay_N_6NzlE,506400,20
XRKZRwdqhNo,15466,1
dPc8bEivWh0,286133,0
Z6XKceRI1bE,156533,4
XRXjbI1s11M,81466,7
dsCuIBrsanU,59733,12
eE6eZ8T3qTE,8800,7
yeqBpQt8HOw,283666,16
6tKXe1COIc8,2066,14
SLrO8M47f9A,11200,9
iYL_l0MxgMY,145666,0
uB4Uefisdg8,73866,7
rDfJ1yyem5g,82600,5
Awzt30r0OLQ,328733,4
rT4P9ZJeBG8,23733,15
6HCyknes000,122600,17
Ru9ksAvNYc0,71533,6
sWX-ZEmvYX4,2000,12
0aX5yy-3Vdw,116333,0
Sw5w0sKJajg,31000,19
AoAoH9yb6zY,567600,5
vQWh1cxbri4,3866,19
8NJEfm7AyXo,42800,12
eLxaygalfEc,37333,22
VtqELBU3lGs,12866,0
Q0M_Fog02Yw,1266,10
RmfIcQBYpQg,27800,20
xjOi5B9eDGg,493733,20
FDSFPxXvgkk,101466,16
a9KVJ65c0gk,29733,7
xEhGiIlQJRc,116666,21
3_DeqcBRuwE,20933,20
GjbKjoXBptM,10733,0
lQuFC-E7VUM,165733,0
d-CkujEJl24,51666,17
5Q-FDGyjiZ8,10800,3
idMC53tTO0k,52933,15
PUR-rAx0tLQ,29600,14
PUR-rAx0tLQ,60000,14
n1XAUCqJYIo,44933,18
uQDnQHwINu4,44533,7
p4q0HHg9QM0,151400,22
NlUmlw4zPhQ,211933,2
6AFdBuJhyLs,8533,0
Dl3yYz1AjzE,479666,12
_JUpmut1ie4,8866,6
ASJ8kD-0f7c,29800,0
D5maMxzZBe0,63800,0
D5maMxzZBe0,120400,0
6WnIujt35nQ,17800,18
oY5CyHk-QEo,12800,0
ypNo6Tx60NA,5666,1
DhA0S7lPFVw,184733,20
9oXVkpX1hX8,189400,6
5mhh2KgDtTE,301800,3
QaK0GGDwWUs,257133,1
5Q-FDGyjiZ8,57533,3
EN7uG0kCLII,4666,16
SIpmzbd9TlY,10933,4
S1vTt1X7BDs,135400,0
gtza7JajMBU,118133,18
k24lvYKkK5g,193533,3
GvRQ4QZHPGc,210466,2
Z8pujku9bPw,95133,0
Wad6mFgVybw,93933,0
Q0M_Fog02Yw,58133,10
WUe44AoqEwI,69266,21
kl7PD0tvqHU,59000,1
PscD8Xzd8Y8,237533,12
CWCfCeYh2bA,218466,15
FZKcfQJKOMA,73533,5
1LmCkh8Dd-o,5133,19
eLxaygalfEc,59066,22
w4xw7P0XmAo,93200,7
CnMMdc6syXM,80933,21
Wcf2M7mLv5g,54533,6
pQ9-yHwJXYM,74333,10
nLFtkByuYDQ,59266,7
q5ZyYhmgPow,57266,1
LzH-cgVE6OI,13266,18
nSSa7mgYYLQ,47600,0
aOe5WLlAKNY,77600,14
XocaP_gyqJU,80800,0
JhdyYrqxn_g,52733,11
5xMsXxovFNo,458266,6
xlT93OXr3uc,2800,0
mIY94K_PGqE,394600,11
rGGKGC3wl5s,69400,0
Jbt-O72Jeok,59800,9
X9PyIHlnVV0,4666,19
X9PyIHlnVV0,36666,19
ypNo6Tx60NA,45666,1
HkTzy9aUpVc,34066,7
JAl2G0sXSoE,16000,14
U9ZPFofURWc,9466,1
cGarCl7I_bo,47266,19
IQ5YbqZdqNk,493066,20
8IFZuJsZEdQ,47533,2
SXJEOK_I-Z8,56933,2
T406qi8vIlk,10200,13
T406qi8vIlk,32866,13
v4H5VwQyKEU,333,15
gwRTd0O-NsY,6200,1
k24lvYKkK5g,223933,3
iKzpo0D7b_8,5866,7
PHunbTKqKwk,13466,15
n2daSQR_dTI,241466,11
nSSa7mgYYLQ,104066,0
MmsWj727WGs,88733,16
NFT88YvHGt0,222800,13
L8NKQaL0rX0,26466,0
ta-F6R7NF2s,72866,7
swQ-EhNWhPk,29733,8
2yEUVUqYMPc,14200,8
DnmV0B655O8,30266,7
EsjDWGnKXpg,20866,20
FxsXEo9v66o,14933,7
he2XD6jbY1s,96133,11
jRw9KXXoN48,166533,2
X9PyIHlnVV0,89333,19
PP3gc9TemHY,34333,0
j-ae3jYZlg0,3533,7
lWwLZ1C9LY0,10600,16
OYA6V_X7N4I,722466,3
rDfJ1yyem5g,108000,5
vNV49srb70c,50466,3
NlUmlw4zPhQ,239400,2
m1Upe_h33uk,372133,0
Sqa9Geil6cY,9133,0
Q0M_Fog02Yw,112133,10
CWCfCeYh2bA,240066,15
fkZgod6VAy4,11800,0
Ocgu6s_t2BA,135133,0
tRbFQVGN-Mg,97133,10
xlT93OXr3uc,53533,0
xlT93OXr3uc,578800,0
bTm0mo64pBU,27800,16
KVV4F3I46jM,286266,6
JhdyYrqxn_g,366866,11
kqiHy-EzdcQ,40800,13
enOmKzMEm2k,289666,3
zCfqnm5-JN0,254066,2
7MjPCeDzJhc,12266,0
T406qi8vIlk,65600,13
T406qi8vIlk,100466,13
3Ky1iZX2ppY,6733,19
0ue1I7ITNrk,27600,12
pcMn8JVeeoE,94600,16
CnMMdc6syXM,110133,21
pQ9-yHwJXYM,106400,10
X3j2aTFYOv8,18266,9
ytxeiTlmz_c,106000,0
eoIk6xjgQ-4,539933,2
9fUBI_ZdF1E,75933,0
MQPCE6QSgGQ,94333,14
Rr2O-pAoCqU,2533,4
TQgcD2LC6Qg,77066,18
oNdhCvSfXhs,28733,9
G-5iXA4ERtM,45266,15
-OKkWC2wAx4,103066,0
yU23iNn-UoU,17733,15
6UPEr98n06U,14266,19
Awzt30r0OLQ,362466,4
mboIIChd8tY,25933,2
nv44FkN-6oE,18733,11
GvRQ4QZHPGc,260866,2
PgK-zlwygK8,88133,7
oCG5y2k7PcM,157666,0
a05AxtyO1qU,62533,3
CWCfCeYh2bA,290466,15
zaYmS2nCAXY,2066,0
gwRTd0O-NsY,38866,1
NPVJgFbDahs,115400,19
JhdyYrqxn_g,458600,11
8IFZuJsZEdQ,82133,2
q5ZyYhmgPow,84866,1
g3puLESdJ0o,59466,3
p4q0HHg9QM0,210266,22
wvfCaFGnLdM,13466,0
x2ptnP4YRHg,28866,1
5xMsXxovFNo,549666,6
tAj0iBV3BfE,122066,13
CbpAv8c2Vsg,136466,22
T406qi8vIlk,144133,13
T406qi8vIlk,178000,13
9oXVkpX1hX8,446266,6
AEF4kjqQx7M,6733,14
Ayznjyf6WeY,15733,10
CH2hHG8eB_Q,18933,1
3_JJA53X940,43000,7
1Ud0RmpjLp4,47400,10
gwRTd0O-NsY,73800,1
m8r6lml4TdQ,121200,16
yU23iNn-UoU,63466,15
aCVmJCtuPeg,403666,1
TJdJqfHrFJc,4933,0
cjnxOB9OIb4,3733,0
pZH-QFYRpoc,4333,11
k3pTU4KNdvE,15600,15
cK1ItbQk8wk,31200,0
7MjPCeDzJhc,33466,0
1LmCkh8Dd-o,76733,19
k24lvYKkK5g,299000,3
rDfJ1yyem5g,145933,5
zwS0nbFvi3Q,88866,7
nv44FkN-6oE,53600,11
Wad6mFgVybw,150600,0
NlUmlw4zPhQ,271200,2
PUR-rAx0tLQ,77866,14
kW6fB62GCxI,237000,6
bTm0mo64pBU,154066,16
w4xw7P0XmAo,153933,7
Wl6tOpDQpCg,111466,22
ZK9oQO6_MDc,343133,21
KedkADy9tBc,688800,12
3GLXlSuXWcs,192133,6
U9ZPFofURWc,76066,1
CWCfCeYh2bA,364800,15
yXUcsroxhh8,11400,10
JhdyYrqxn_g,664800,11
jIqTFAgBLpc,8333,19
qFPP51D_2uQ,15600,13
QaK0GGDwWUs,325666,1
pe00hbvqjDI,16866,11
CH2hHG8eB_Q,43266,1
CH2hHG8eB_Q,82733,1
T406qi8vIlk,253333,13
T406qi8vIlk,282800,13
M7ezEjrOpCE,16066,21
Xcu8V2-EwY0,30066,7
ccomDTXaook,17933,0
3OXk-TCqgJY,5533,14
2eTXC3X6g0g,8866,10
CpHfIZOiepw,89200,18
MZ1gK5enE3M,157600,18
OXpPVrdEoko,11000,20
x2ptnP4YRHg,56466,1
_kjR3gNHZts,74000,13
DGVNUPP8zSU,147666,3
DGVNUPP8zSU,180466,3
DGVNUPP8zSU,219933,3
k24lvYKkK5g,337666,3
UnlH6O_JgVA,93866,0
m8r6lml4TdQ,257466,16
91CC3iEu6pU,125600,22
619AZ7Mv79E,5533,10
AuJsMxCxIjM,163533,0
AuJsMxCxIjM,183133,0
fFmghP5NQVA,2533,10
FEOco9Y8B0c,15333,5
O0Cl7T_A6qQ,10533,2
c0m6mvGjg50,13733,16
nv44FkN-6oE,103000,11
VJ2iYOiIqrc,525666,6
XRKZRwdqhNo,54800,1
Wcf2M7mLv5g,104733,6
R45GXs1N-Bo,315733,7
CnMMdc6syXM,167000,21
GFpHA4XBXIQ,164800,3
tRbFQVGN-Mg,122200,10
HNC9Hgonz5M,72666,9
T406qi8vIlk,321200,13
Ru9ksAvNYc0,133733,6
XL6F81iUyiM,209600,7
jRw9KXXoN48,219866,2
kqiHy-EzdcQ,71466,13
5xMsXxovFNo,568800,6
OYA6V_X7N4I,775133,3
4JxyU9Qx7FI,258133,6
v4H5VwQyKEU,349666,15
EExHYyuWa-o,28333,1
EExHYyuWa-o,58000,1
RcNeuKQTgDM,61000,19
CWCfCeYh2bA,395133,15
q5ZyYhmgPow,113933,1
zwS0nbFvi3Q,139933,7
GamxX3ikGY0,13866,6
JFr2QJYCi78,35933,6
JFr2QJYCi78,75400,6
igLlJmW0Fb4,138866,10
bTm0mo64pBU,183266,16
Awzt30r0OLQ,397000,4
rDfJ1yyem5g,179266,5
IICGIPeUYBA,2533,13
IICGIPeUYBA,35933,13
SEOj6SGxre4,283800,0
a3_uLcR2Z24,44466,22
mVrSZZhuXJs,211000,0
oooSSUC3p9Y,27800,12
5mhh2KgDtTE,379600,3
1Ud0RmpjLp4,117600,10
TJdJqfHrFJc,51400,0
Im7XjkaBRiI,239866,0
kVJx7oxkP74,328933,6
-OKkWC2wAx4,145466,0
xCxldCAn50E,55666,16
Hv_d6KPoSgA,71866,14
KfsJMur5Bz4,13666,15
OXvvMzMlfe0,4333,15
y11-Yd6rmsE,13600,2
4oePo_Uc5pY,28133,1
gHYzGPx8f_4,117666,17
yYlYxlbkj6E,60533,3
U9ZPFofURWc,92266,1
YUc7HKInaUA,12800,7
kW0KPpGKAlw,47866,0
HI7eV37ZOuU,164733,0
K2WsSTHs45g,26000,20
o14m2EOXTB0,4400,15
VJ2iYOiIqrc,553000,6
xv4fy9zyuNE,131533,0
5jBYTmyF2Bc,87600,0
HbnDyQI_-7A,46866,12
LpjbdSyW__A,155133,16
LpjbdSyW__A,245866,16
p4q0HHg9QM0,231266,22
4vB9C-pabWU,435866,3
DcS97zeNLPc,11266,0
yGD_BY9mQlM,54066,3
GvRQ4QZHPGc,305133,2
4jGxuhAtCgc,150933,1
RrAv9fPNug4,55800,6
yXUcsroxhh8,42533,10
QPfee2SB-2s,17466,0
TTOJWbOtT3M,10066,19
5x2rszzHPZk,240066,4
CWCfCeYh2bA,422266,15
yhg_UP8HE9M,13000,0
SSmKIvI1Sh8,60666,0
SCLi5OFtzQk,62933,14
nv44FkN-6oE,618866,11
ZU9vEb5yE4M,32933,14
WQxBO5oL228,40200,0
1LmCkh8Dd-o,124000,19
rn9-fIMYEkA,59933,11
yk9Wnc0ojw4,104400,6
5xMsXxovFNo,635733,6
PyGQyN9-xaY,113466,18
kFtVZsyEpLI,1533,0
OXpPVrdEoko,29066,20
PgK-zlwygK8,250733,7
o14m2EOXTB0,43200,15
mVAhDEM7Cnc,29333,13
K2WsSTHs45g,48466,20
K2WsSTHs45g,72733,20
SzkobSwGTMk,54933,1
fFmghP5NQVA,37533,10
tx-DhIuGgug,58733,7
HjCqUItB7M4,168600,10
8A0gKZNIKAE,34933,7
GNsjYZ1Lr2A,30666,0
GNsjYZ1Lr2A,48133,0
dElaQ10vYqg,53066,11
ceT1Tvcn78Q,12666,0
RmfIcQBYpQg,74533,20
siwcwhuC35A,13066,0
Or-6AInE4Ok,94933,0
Z68yTt3upjk,17866,11
Sq7-lvQht88,7066,0
igLlJmW0Fb4,199400,10
cNajpbwDGwc,155666,1
SSmKIvI1Sh8,119933,0
tRbFQVGN-Mg,151066,10
3L7LWpMShiw,40000,14
W9M32noSuto,15133,3
bTm0mo64pBU,211733,16
lLh12gkpKW0,152800,22
hIui-L5wxHQ,313266,0
p3dnNOvpOK4,12200,10
nv44FkN-6oE,865866,11
XCzJHPQVrEE,135400,16
rn9-fIMYEkA,105933,11
619AZ7Mv79E,35200,10
1lwxGEIrdfw,2266,0
eoIk6xjgQ-4,559000,2
TOFD1nGFwtk,103933,7
T17aBVENU-M,23133,10
bOHkQ2kmPOU,138933,14
5SzM9sW4fNg,10600,5
JFr2QJYCi78,254066,6
_BgeuSSdcVc,73800,7
_yuC5FqrI4Q,35400,12
F0PPPvVTNnE,886733,5
F0PPPvVTNnE,968533,5
F0PPPvVTNnE,991333,5
GvRQ4QZHPGc,365200,2
NrdTGKNjdDw,115466,6
EExHYyuWa-o,121133,1
qV2AQInfvwU,104533,1
igLlJmW0Fb4,270133,10
RO1lOJ23sGQ,203733,9
zMjW-G29IRA,13066,5
q3xdjAU2uU0,39466,0
arn8ME5i-QA,14600,5
UXF4RBr3dOI,73933,22
yjla5nGweBo,44666,0
zmeuTOg2H08,21466,19
YxBRs5rtNmY,107733,6
U9ZPFofURWc,123066,1
v4H5VwQyKEU,380800,15
TCrjWEAqI90,466,11
dElaQ10vYqg,88266,11
Xbculsmd9Kc,13600,19
a9f-OAwBxZE,127466,7
Z68yTt3upjk,59200,11
QXMLgnF1XHw,7333,5
X3j2aTFYOv8,51200,9
bTm0mo64pBU,244933,16
Ru9ksAvNYc0,184333,6
nGlnuiY7zKE,40400,11
Vfgglo3D5zY,466333,6
arn8ME5i-QA,44933,5
av1FWwQI6R4,47400,13
ogasV7ZIzAg,7600,19
T17aBVENU-M,53000,10
kqiHy-EzdcQ,101733,13
6UPEr98n06U,67266,19
8A0gKZNIKAE,121066,7
wcOuc6Y3Gek,4866,15
0sMDgljE8oE,16400,0
p4q0HHg9QM0,284733,22
zmeuTOg2H08,73866,19
6s99yukrphM,98066,0
tAj0iBV3BfE,211733,13
fFmghP5NQVA,127400,10
1LmCkh8Dd-o,176133,19
SCLi5OFtzQk,125800,14
DGVNUPP8zSU,239533,3
j0q8Mf-1Lzg,18800,10
gB8JWJuYwxE,90266,6
aCVmJCtuPeg,462466,1
T1dUTRHD09M,34200,7
w9APbYJ4V1Y,14600,19
RNhiPgiArcM,4533,9
8NJEfm7AyXo,56933,12
4IUjw1DfTd4,13600,6
LEXpJRLTRak,14200,5
LEXpJRLTRak,41666,5
LEXpJRLTRak,69933,5
Z68yTt3upjk,115266,11
RvmfJhInf5o,8333,0
rPEIT9eAAMY,51733,2
pO-xWaiE_bU,58533,9
yYlYxlbkj6E,91800,3
GvRQ4QZHPGc,394600,2
YuwAsYc1qZ0,15133,12
Y90GVaBqVoY,65133,7
b52_e4kp9eY,105266,7
nMLuXCBldbU,7400,1
arn8ME5i-QA,89600,5
zBuwKh80Mq0,18066,7
CbpAv8c2Vsg,172066,22
47Nn3ywWOlU,16400,0
d0_REPvUdoY,13800,0
OVRaAGGQhOM,71066,7
dk4f_Bfw6v0,15133,1
VzRBII57OnU,56666,3
xjOi5B9eDGg,524266,20
4vlfrMFgqP4,191000,11
XfUIrHPVj-s,15733,7
vE5oAU1fLUw,195533,12
R9d1vlii7cs,340733,16
xpkCGRfyL4Q,36800,3
zmeuTOg2H08,115000,19
nBfnMhVECqI,146333,7
rT4P9ZJeBG8,49933,15
Wl1vbjfAxeA,83133,19
RuaTcLgCQHA,113400,15
gaZYW-liirc,179200,6
fFmghP5NQVA,178000,10
mI1XdEJO_2w,377733,4
sfyVDt91l0k,88666,16
dXuIgtu879s,47333,1
huEki-Jbt6E,6800,0
jIqTFAgBLpc,33200,19
1lZU2auDcGM,5466,7
_mN-JPZJhj0,118600,0
_mN-JPZJhj0,148200,0
fb84Pzh0tyo,30933,12
fb84Pzh0tyo,104000,12
Dl3yYz1AjzE,584133,12
SzkobSwGTMk,112200,1
rn9-fIMYEkA,129200,11
F0PPPvVTNnE,1031000,5
5xMsXxovFNo,683000,6
EExHYyuWa-o,139533,1
EExHYyuWa-o,169666,1
bTm0mo64pBU,300000,16
UXF4RBr3dOI,125200,22
GvRQ4QZHPGc,436533,2
zBuwKh80Mq0,88333,7
E-OVfwKqTTk,7333,4
ICj693xC5DY,52866,13
ICj693xC5DY,79533,13
SLrO8M47f9A,73066,9
nGlnuiY7zKE,63933,11
_mN-JPZJhj0,184200,0
B7FA1TjAHbE,42066,1
Kz0gauCMflU,6733,4
Kz0gauCMflU,59800,4
SCLi5OFtzQk,157000,14
6867XocDCyE,65600,7
Aq4dBqb2SbQ,117466,0
CsfZ4mOpiWs,11866,6
GYM460lVV-k,30333,10
tQj85vHtmeE,10933,4
5SzM9sW4fNg,42933,5
eBIZSQg7pV8,59000,13
kOc0402t28Q,8733,4
EExHYyuWa-o,202133,1
Z6XKceRI1bE,193000,4
Awzt30r0OLQ,429133,4
SEOj6SGxre4,300733,0
PgK-zlwygK8,323466,7
mZ12tba6lFk,134266,9
wcOuc6Y3Gek,47200,15
bTm0mo64pBU,347733,16
bTm0mo64pBU,409533,16
LEXpJRLTRak,155933,5
DhA0S7lPFVw,222266,20
sX5GCwZG8d8,14333,4
U9ZPFofURWc,203933,1
zmeuTOg2H08,150666,19
oHef229HUQY,87466,9
65SrIr7BQ7A,9400,7
K2WsSTHs45g,135733,20
K2WsSTHs45g,149133,20
Q6dpEnuqoAw,56666,5
uEeLz2nK9nY,38466,15
bm8-eKg8oU0,46266,3
coiXJdvwmMk,13733,22
Wfl0LOShC_I,21400,4
JPeFgZSz_PQ,66066,6
8Z2VMwpxu8k,34400,18
x3O6ETVrUOI,1600,19
n-6GnYwnqO4,12866,7
oooSSUC3p9Y,48933,12
5xMsXxovFNo,711866,6
FeQvxIHUDfY,444933,13
LLyAW75B7wo,2333,15
Me-IcNWatXA,301933,3
qa0nGDihb7U,29266,2
EExHYyuWa-o,283733,1
EExHYyuWa-o,322600,1
DGVNUPP8zSU,280333,3
oYqjgRif_jA,84666,3
mVAhDEM7Cnc,59466,13
619AZ7Mv79E,70800,10
2JwdGT9BOWI,15866,3
CttKQip6B2E,24333,0
DGLgwMkOU0s,30600,0
DGLgwMkOU0s,57400,0
mungFWJMSsg,411466,19
cObpT0lTI6k,98066,0
bP2ynkprr9g,74866,13
-1JF6lU4coE,16266,0
vdJMWci3iTI,346666,20
o2-K6U7B9rM,90133,0
Q6dpEnuqoAw,122133,5
Q6dpEnuqoAw,208733,5
bTm0mo64pBU,458600,16
XRKZRwdqhNo,94333,1
stZ13DYmrnU,14866,0
m44aryeQYy4,1933,7
D3Wo9UDqKhc,25533,12
zMjW-G29IRA,28466,5
1ZbSl9tPtbA,74466,1
oDL0b0JDnHw,3466,22
xWwDnTfkWL8,2466,0
24nS1LrS0K0,12666,19
UskQ0XmUxAc,8800,7
x3O6ETVrUOI,28933,19
7i2gPewuazM,25533,4
UkUeqyUViDU,1466,11
b-6pKQqA7dc,3933,1
Zu80Ctpe8CA,26266,19
lahDGDRe7X8,29800,10
ORbXPRWiz1E,7533,19
oqvt4SQPu3c,22733,0
fm4syrPib5M,82866,0
ZggoqTlQneU,193800,7
6yoglcLkkEs,165600,7
PgK-zlwygK8,551266,7
o8YNCS3Axsc,97800,0
1LmCkh8Dd-o,200200,19
Awzt30r0OLQ,466866,4
47Nn3ywWOlU,42933,0
5Aaveheogyo,183133,6
RuaTcLgCQHA,271133,15
3GLXlSuXWcs,244800,6
vdJMWci3iTI,479800,20
NlHOsqYByVM,77666,11
V2A3UQAxUEY,58600,13
Zw4-vF-vOMk,10533,0
5SzM9sW4fNg,92800,5
sD8jxxA-NC4,469866,8
GvRQ4QZHPGc,471800,2
sX5GCwZG8d8,48800,4
rzEcO1eQT74,39866,12
nc_VJRfAfmc,72866,16
IHFF7DOpF4Q,34200,11
2PLU2TBlU2Y,19333,6
sfyVDt91l0k,119866,16
GOEqT5_bhls,26066,20
SzkobSwGTMk,138466,1
xpkCGRfyL4Q,67066,3
Xbculsmd9Kc,40133,19
qiw0ebJ8ND0,1733,4
av1FWwQI6R4,94733,13
gzSnYFemPsY,24666,10
qYvDHytxc40,133400,8
06V473j0Jys,136666,4
nGlnuiY7zKE,96000,11
lwdzsk12x6A,16600,11
bTm0mo64pBU,509000,16
e15zW3tu7Vc,13200,19
7WNaQHiWI-c,40066,0
OVWCIoYD3Wo,49533,2
24nS1LrS0K0,54600,19
7bkSb8DF4ek,310133,13
5oyxWtZrTOA,52466,18
ZggoqTlQneU,284666,7
8NJEfm7AyXo,90133,12
swHd8AqMhWk,14666,0
OXpPVrdEoko,60866,20
pcMn8JVeeoE,132600,16
EExHYyuWa-o,352200,1
dmArtHKw9b0,131666,3
5eaRbk1547E,12466,0
viPk17Og7iM,18133,0
W9M32noSuto,58000,3
qdO_nuPmLJA,34466,7
oidrWrBFkE8,5200,4
o2-K6U7B9rM,174866,0
ycCWZcEoRIw,26866,18
aRp5NYNmCt0,53466,20
aik1JR0MpVs,208466,16
2IJ4H46ZxEE,16600,0
9c7jcrKfFsg,90800,20
Am7nEwg6HrM,4333,14
IK35frKc23E,58933,22
X-EfzdUKTQU,10866,0
4vlfrMFgqP4,363400,11
v5DVsjWrlMk,53400,14
kUCYFy6A0gA,14733,6
5SaQFQS6FH4,20466,4
5SaQFQS6FH4,73866,4
24nS1LrS0K0,91400,19
Ia_0l_WVXkg,11733,4
Zu80Ctpe8CA,52133,19
_QraWJOoCJE,21933,0
HDvdL2Cv8js,7600,3
MgFhoihDD1U,46266,0
MgFhoihDD1U,118866,0
U9ZPFofURWc,235733,1
8-em_80un4Y,74266,12
aPOsvNz7UXM,13533,19
rPEIT9eAAMY,89533,2
RuaTcLgCQHA,318266,15
NqiprMaG7kU,10533,6
O6QgIMUmaIA,13800,11
phjJhuKxT5Y,89366,15
shiIdcOonRs,177733,0
Awzt30r0OLQ,494200,4
Wl1vbjfAxeA,127266,19
aCVmJCtuPeg,481800,1
bTm0mo64pBU,569533,16
JMaX9D-HIbk,68000,0
x8WWUgqAmWU,18866,7
nc_VJRfAfmc,125866,16
XjggSie3J2s,734000,13
Sehy2xZuKeE,6266,1
-1JF6lU4coE,46066,0
BO7KZKb9bkQ,181666,6
FHRrYqTZExQ,66666,0
I6j4P8wzByI,18066,0
w7g5pDCGteg,31266,0
4kFLjO9_vX0,26066,0
PscD8Xzd8Y8,269333,12
2LPX9YZ0K1c,2133,1
elCVKI0My5w,22333,13
678EZqW3A-c,35800,21
66N_Ju8hg2U,63866,12
W6mzqNxF_KY,260200,13
RmfIcQBYpQg,154133,5
aik1JR0MpVs,240133,4
5IfCZQcoxHk,400,14
sfyVDt91l0k,215400,16
zhrg5HomR-E,30733,3
zhrg5HomR-E,226600,3
GMv2RuLSKSQ,10933,0
GMv2RuLSKSQ,71466,0
Lkh7qEOAezw,114200,4
CbpAv8c2Vsg,204133,22
SzkobSwGTMk,207933,1
ZU9vEb5yE4M,63266,14
YnCVsTwnNy4,18066,16
TnB8G7eZm24,91000,0
lCc5-WmCZJk,164266,19
coiXJdvwmMk,47000,22
qdO_nuPmLJA,182133,7
aPOsvNz7UXM,42933,19
ZGbvYJ3Ia8o,15866,1
xpkCGRfyL4Q,100866,3
9Lpikx45iYs,3866,0
4w3ykGq-Q_E,29666,2
git_UzTsuvA,2789066,17
R9d1vlii7cs,385333,16
0xJ_4XK3f3M,153133,6
dmArtHKw9b0,161600,3
T3dPosimVvI,17600,6
6kPKRm7fyks,107933,3
9ELQq5BMR1U,28600,0
2IJ4H46ZxEE,45666,0
nc_VJRfAfmc,175933,16
ROIR0pkooIo,10266,3
zMjW-G29IRA,104666,5
r7WW1Fl-s6s,7666,4
miFOmu05ocA,6800,12
O-yg1divqAM,30933,22
NAh4CON_vKs,5866,22
DGVNUPP8zSU,342866,3
bTm0mo64pBU,603866,16
6UPEr98n06U,101466,19
YDcXUvGwOE8,68333,7
rPEIT9eAAMY,222866,2
yS00cFPqpBY,9866,19
LEXpJRLTRak,240600,5
VnGXtaGEuu4,128066,7
xeCRLlw_6qM,57133,0
-ZT1ohvdA9w,36266,7
GvRQ4QZHPGc,505666,2
5IfCZQcoxHk,39133,14
5IfCZQcoxHk,61733,14
5oyxWtZrTOA,226533,18
KdnIWsl6W1A,112533,0
V2z2HolTGOA,26866,0
V2z2HolTGOA,122600,0
F0PPPvVTNnE,1065266,5
U_xXATemqhw,35266,5
M6CV9Gg6m7w,244066,9
TUo5ImR81Iw,17000,1
ZGbvYJ3Ia8o,68866,1
t_Wh4iKr4aA,4266,19
2ptMqbeJIqo,2866,19
678EZqW3A-c,81933,21
RTAarc6DdcM,30933,14
tq9WP-2U1QM,27133,0
2LPX9YZ0K1c,31533,1
XfmUCc5Yt50,8866,0
lSLsgaRAUx0,6600,1
ToJ1j1u5lCc,70666,14
dp_NKVCOl3U,46666,10
cd_9Qot5wZY,73466,4
U9ZPFofURWc,280600,1
vNV49srb70c,140066,1
UHVvcdZyosY,74666,0
c16NHaD0Nbs,291466,18
_oufCa8iplU,6266,3
OsZMNWNAPc8,8600,19
OsZMNWNAPc8,37400,19
OsZMNWNAPc8,89466,19
rZlzAlnYZoY,13533,1
xkXOb-YiyNU,28600,0
0i_Uv1aBrUU,70666,7
4jGxuhAtCgc,213400,1
7Dm-rX1xkXc,29333,12
ENtYzxIBd8U,12200,19
JMaX9D-HIbk,224466,0
nKfhxWUyc4I,3733,20
bKvgblSAXOE,142200,0
58Kk9kkI9QU,43533,18
v7DA2W-jNZM,4200,0
bcN5-EWKJHU,15666,19
6VaI6aDBFWs,4933,3
L4_JqQJy0zE,8733,3
I6j4P8wzByI,55000,0
cObpT0lTI6k,194866,0
ZHl2rU0LeF0,109933,21
ZHl2rU0LeF0,225333,21
bTm0mo64pBU,654400,16
-4KeIt2eIpI,130533,0
Dy1cEUgZRpM,216133,20
EVYb5simSY0,48933,21
EVYb5simSY0,100133,21
uIrC2_sShc0,17933,14
v8leQuA2iSk,191133,19
b7nfg7oCU3g,59933,4
fIh-rI1ygcg,94333,0
bmSqGPSwQtU,14333,0
S3oEaja5RNg,25000,10
GvRQ4QZHPGc,581666,2
tlyjtiiKM64,135200,16
uzvKgqTqSlk,21866,7
JPeFgZSz_PQ,113200,6
U_xXATemqhw,75733,5
2LPX9YZ0K1c,59133,1
yfvYOMVi_XI,34866,22
hCD2w9Ya7m4,27200,7
ICj693xC5DY,187866,13
mVAhDEM7Cnc,75200,13
5_SIToYeCP0,101333,6
Wl1vbjfAxeA,160933,19
rZlzAlnYZoY,57866,1
3wPyeFaf4Fw,66600,0
7n__pAn50uw,30000,12
jvLg-armu90,538466,21
fm4syrPib5M,119200,0
4XV6HDnpAnE,91933,7
5e84K5OEIj4,16000,0
678EZqW3A-c,114800,21
x2N7FfcT0Uk,81066,9
619AZ7Mv79E,89133,10
B_QfKbXwPjg,81666,10
CfI0UoxE9TQ,933,4
CfI0UoxE9TQ,41133,4
c9cepDBW46Q,25333,20
7fYoK_ZZNB8,12933,6
BFMWN1unm6g,76066,7
BhNpuh5jD-c,1866,12
B4ZBPgUoAOY,35400,0
5mhh2KgDtTE,467466,3
qKYY9wpQyzg,42733,1
9Z0QYqkMlE4,187000,22
jcnMAb4a2V8,551533,0
7p4RxRFB_Eg,9333,10
n8TXkpaUxyg,513200,6
2LPX9YZ0K1c,99400,1
8hKbXuJZLk0,6666,1
kWGPeDzZGOA,34666,0
lCc5-WmCZJk,182133,19
rzEcO1eQT74,257933,12
zMjW-G29IRA,119333,5
MIjP_MBInmM,5066,4
rPEIT9eAAMY,273600,2
Z5Sh3GHPoE4,10933,0
1ZbSl9tPtbA,88200,1
Nlppyn5TN24,44533,11
VzRBII57OnU,101866,3
QGo4Q_LqR74,108933,7
jcq6Pv0d510,54600,11
-Dj0YUO0Y_A,155000,0
B5GVudI81dM,20933,19
B5GVudI81dM,50333,19
B5GVudI81dM,89400,19
ROIR0pkooIo,29400,3
WJ_wICdL-EE,13666,7
T3dPosimVvI,74400,6
miFOmu05ocA,136666,12
U9ZPFofURWc,334800,1
eRk2r1uFfBE,22466,0
sfyVDt91l0k,310733,16
Vgpm6fwLIns,21133,11
o_lCWIvTdT4,50200,0
r7WW1Fl-s6s,47200,4
678EZqW3A-c,156733,21
oevS0cx4iC8,9600,4
elUUQkaXENY,28333,20
t_Wh4iKr4aA,55133,19
9ykPmw_6-8I,891,7
_xMVx44FbT4,14800,10
ZU9vEb5yE4M,92333,14
3_DeqcBRuwE,54933,20
buHWGB2Ht0Q,11666,22
DGVNUPP8zSU,378400,3
rZlzAlnYZoY,89733,1
gzSnYFemPsY,60733,10
UITzL25zdQo,29200,8
NMCTRPDAsKI,24400,7
F0PPPvVTNnE,1102933,5
eoIk6xjgQ-4,612200,2
giy_SOmkBY8,8266,21
miFOmu05ocA,172333,12
8NJEfm7AyXo,135066,12
iua1mpPiRnQ,17933,2
mreJmtgZxBQ,35933,13
3L_XzhxvRqI,48533,6
bzwIZsgTXXU,4266,19
4w3ykGq-Q_E,64133,2
ZdLF8FAfmDU,22533,9
PscD8Xzd8Y8,350066,12
buxJ3CFgOas,30133,14
reBZ0LnEKR8,350000,4
yJsHEOJWiac,211933,0
R9xLKmaHcvY,165133,6
b7nfg7oCU3g,93000,4
eYoXztD-WYo,174266,0
t4FZmjCINtw,7866,4
T98BMmQPlcY,90933,0
O3fIkB3tHZQ,29866,0
NLKWVPKbxC0,152733,6
EVYb5simSY0,129066,21
RuaTcLgCQHA,389666,15
7btWgTgBaG0,334933,0
Tai1kFQtKyM,36600,7
fVDf80H989s,184466,0
q5-eaZZztyY,39200,14
eBVq2u1auJ4,13000,0
jcq6Pv0d510,143200,11
8Fy6cngEfjk,5533,0
SP9LzL6R0HY,28200,7
7p4RxRFB_Eg,48466,10
8cFQOdyOsKI,301333,11
Nlppyn5TN24,66666,11
dmBkyKXZZHw,46666,4
-BKSEcrCiEA,2600,1
K6EhXG5vY3A,5933,0
Pd9bh2hiWAk,2333,0
TMaLrtjFU34,101733,6
fyiU28qdy_w,17533,7
678EZqW3A-c,190333,21
7oinxSuFHrQ,26200,14
XTaCwrvSar4,121133,4
9cD2m-n685I,1866,7
FEOco9Y8B0c,38133,5
dk4f_Bfw6v0,39866,1
xI2CnSiBwnU,12866,4
sfyVDt91l0k,437133,16
e15zW3tu7Vc,39733,19
x81e6YG7pf4,533,19
r275IQjhIyE,14133,11
ICj693xC5DY,214933,13
J9Mtl1StS0M,63200,12
P_uUbR7h2Ac,63733,0
EVYb5simSY0,175400,21
X8dvoex0WFQ,7666,0
PAdlK00oDVQ,169400,18
le5-YBhrVkc,33400,10
7btWgTgBaG0,441066,0
kxQS0bWcbVQ,3200,0
reEDM869Bto,96800,14
4uFHcf-qpkU,11466,10
2LPX9YZ0K1c,120466,1
2LPX9YZ0K1c,163400,1
F0PPPvVTNnE,1150400,5
VCkpd_d1z4U,208933,13
8CJTmWtEPm0,6933,22
9DNb_b2iGu8,41333,0
BRlFz6a3xa8,27466,15
KodSHiJwq3c,32866,0
aX66OOfSw7U,62866,21
yQJHdqspvvg,14266,10
lCc5-WmCZJk,218466,19
g9TEEDwBK7Q,196266,7
kgSdP7t182A,4133,0
cNajpbwDGwc,195933,1
buxJ3CFgOas,72200,14
-pcY6hi_wJo,8733,0
W1juH0nZ8v0,24000,13
y2eYthEBlUY,12066,11
GxFT9cHfnbw,83133,18
_1HKQcGM4Sc,221333,7
BiyjmnnfHRM,7400,11
EU1VR9HsyqE,15533,22
H8c59Hv81hk,44000,6
miFOmu05ocA,225133,12
7oinxSuFHrQ,60800,14
tlyjtiiKM64,155600,16
Wl1vbjfAxeA,193800,19
rzEcO1eQT74,388200,12
rPEIT9eAAMY,306800,2
4tjVFXt-hGc,41066,9
B6YkZ2g3MTs,141800,16
B6YkZ2g3MTs,256600,16
D3UEy8YHpIw,4200,0
ImayDbKMigY,31200,13
xU_2MZdWfxM,165933,6
xUUuBb0eB6Y,27466,13
r7WW1Fl-s6s,169200,4
Q7CWdDYm0j0,17133,4
18O_UURKr6I,125066,7
3hjO1xtybjE,122133,3
WW1gYcxAM18,24133,16
sXSjs2EV61Y,17000,12
F0PPPvVTNnE,1176933,5
gzSnYFemPsY,76333,10
m8a_p224qn0,163666,0
P_uUbR7h2Ac,259333,0
nCVL2xt2zno,12800,0
NuJMyyJXeSE,7933,6
0b2sm2htqRg,14400,19
36zopo-HS48,7333,0
eBVq2u1auJ4,33666,0
Hs2W9hbZTjc,61600,0
ZdLF8FAfmDU,103266,9
pNMswillZag,59133,0
HNC9Hgonz5M,98866,9
8hKbXuJZLk0,53733,1
pcMn8JVeeoE,175533,16
Va81siK4zeI,61266,21
Z22DSYtblFo,30866,2
buxJ3CFgOas,87800,14
T3dPosimVvI,108800,6
L4_JqQJy0zE,46600,3
b5mLh6LaKnk,58533,3
miFOmu05ocA,265666,12
lLmsVVI5BCY,134400,0
ajos4xygg0k,201533,4
w1j-YVcZpfc,6066,0
gBq1_qfOPww,67466,19
XRKZRwdqhNo,132600,1
a-ahBBxZq4A,190800,10
jTXLAYh9k3Q,19000,6
CbpAv8c2Vsg,246333,22
4w3ykGq-Q_E,186533,2
3wPyeFaf4Fw,149866,0
acI-baevHBY,4933,14
7oinxSuFHrQ,101466,14
5vPU_a0DmRA,43400,0
OtHHLfag4xg,133266,12
OtHHLfag4xg,186400,12
OtHHLfag4xg,238800,12
XGk04ksyrnU,21066,7
_xMVx44FbT4,86333,10
AY0G50pTdcM,132266,7
Er0_jTnLglQ,99133,16
Er0_jTnLglQ,173933,16
ROdLDBVtV9k,116533,0
UxPh-hnwal4,47000,16
i5OwI_kA4fU,22666,19
2dW7TZ-FZtg,1466,15
kgSdP7t182A,38266,0
JZwkhw8YDLM,55933,11
yQJHdqspvvg,32466,10
miFOmu05ocA,297066,12
eiLVpPj1m8o,31333,10
zSTUPWh67Ow,109733,22
byesk_XAz6Y,58600,0
JPeFgZSz_PQ,195866,6
4s10PVs8m2E,138066,10
HBxHXJN6i4s,92800,13
3SeaCqgZBAg,299933,2
IZtpzdEEBLU,18333,2
VCkpd_d1z4U,1094333,13
F0PPPvVTNnE,1202866,5
jvXCYogZqus,13466,4
TMaLrtjFU34,343666,6
s4wsUGw-0y8,5200,19
5WdPF2_ZGgQ,10333,11
JhxZfFbewZs,77466,9
RmfIcQBYpQg,176600,5
2aXbQsC2Vv4,43266,11
93P0Yd5F4ss,80600,6
5mhh2KgDtTE,781200,3
gcMxTrUcULI,33200,16
2LPX9YZ0K1c,177800,1
7n__pAn50uw,94466,12
kYOShCctbbY,21400,15
buxJ3CFgOas,144333,14
nKfhxWUyc4I,29666,20
R9d1vlii7cs,403066,16
lCc5-WmCZJk,359066,19
Pf6slLteFnM,198533,3
pQoXkVGki-c,11666,0
p-J_LbVq7CU,3000,0
le5-YBhrVkc,81133,10
PgK-zlwygK8,594800,9
atfOk0y424c,142666,7
j-FcvntT_PU,31266,14
Z3_VRpTKpmQ,37466,0
1ex7Vbb9A3Q,202000,7
YNEDPsAWm5I,9000,0
zMjW-G29IRA,202666,5
OG66RH5xOYg,21733,9
7wwDjh9mi0E,34200,16
2dW7TZ-FZtg,30400,15
8AM5SqMTS2k,4666,10
84P6L_HrN48,36800,1
A9KasdX8Ra4,26200,19
NwwNkYAWAGk,209933,1
PeRcApb1xAA,58533,12
dnbwuFHU-uo,276400,9
4kFLjO9_vX0,183266,0
Hs2W9hbZTjc,158933,0
4EjM2L9mq3I,12866,22
4fYK0le7KkY,82600,1
4fYK0le7KkY,199266,1
3SeaCqgZBAg,612000,2
NqiprMaG7kU,112800,6
DGVNUPP8zSU,419466,3
p2sH3dDucNg,59933,11
ro9dVC6UJps,29266,16
buxJ3CFgOas,172133,14
lI5k7uESrgo,54533,21
YTd8Rxtpt1E,8733,15
gHYzGPx8f_4,167266,17
XsK5KxttYBA,25266,0
eY6ZsaaWhKU,26266,22
feMxoQY38A8,116333,0
mVAhDEM7Cnc,124666,13
qNvfB4fclFo,25800,3
Z3_VRpTKpmQ,166066,0
_QjpWGzOcO4,28866,11
WahtfKoNhbk,127666,15
4w3ykGq-Q_E,393933,2
EhQXwVQsngU,29333,3
c8u5Y95o7jE,73800,14
uG0Wug0gyQ4,495533,9
jrRgJgHJO8Y,140333,0
4he_S4gM_6A,87866,7
qRhBFAPGZA0,95466,0
QZWTHje8vlI,148133,6
2Tp0YJi7JwQ,376533,8
tn0sSvivTt8,223533,0
yQJHdqspvvg,71600,10
kYOShCctbbY,56533,15
m8a_p224qn0,237733,0
coiXJdvwmMk,80200,22
_wu3Nj_Dlt4,26600,19
CGg2FXjvvOA,30333,0
DeeFOKii_tI,733,4
DizIyJBr7f4,301533,9
TmfrXWPdOFo,253866,0
ZUDEU03XDDI,59800,11
PaCASYSNlGs,22866,16
tlyjtiiKM64,198800,16
TMaLrtjFU34,403466,6
d0v-CtU7fDQ,165200,18
RmfIcQBYpQg,215066,5
zjogtC3uL5E,60400,6
8NJEfm7AyXo,176266,12
93P0Yd5F4ss,202466,6
4fYK0le7KkY,228866,1
4fYK0le7KkY,259400,1
4fYK0le7KkY,288200,1
4fYK0le7KkY,330600,1
4fYK0le7KkY,415000,1
_zztrkm7lCQ,7733,9
HBWnZSk86sk,284333,9
PsYiPPJJSUM,438200,0
Qz_8CVDX3A8,29600,0
g635wCKqC9o,33733,0
cd_9Qot5wZY,121400,4
kUCYFy6A0gA,32466,6
1ZLv3vbu5CY,15266,0
Bekm52tUJZ0,43466,0
Bekm52tUJZ0,61866,0
ESxRPsxVX-U,81200,22
Wl1vbjfAxeA,225666,19
Sq5SjReDOfQ,9133,22
gBq1_qfOPww,121066,19
bx6jOyAdkmU,90600,0
QQLrVBS8VSo,1800,0
lCc5-WmCZJk,411400,19
pewDyf1Gn7U,2933,15
bqoDChNwIYY,110133,21
yQJHdqspvvg,88266,10
N0NwOeFNgYg,24866,16
W2n8fdJQDCE,299000,9
b5mLh6LaKnk,750133,3
kQ6EikFQmxM,44800,22
4uFHcf-qpkU,105333,10
rKEBprGbQGA,148600,6
rPUzTjaLdkk,141066,7
2LPX9YZ0K1c,220333,1
TuEArk4EFWg,35200,0
iFVwtlc6IYE,304266,10
feMxoQY38A8,155800,0
43wwmVt86aA,16466,4
7g8SI9aAn70,316333,21
5Ko6ZHOz4IY,9866,0
Gm2YN7paqh4,221333,6
Gm2YN7paqh4,282733,6
cUrajeQPzpQ,13933,21
j__RlgkCDYo,60066,7
oFSzef2YJHw,800,18
UO_zNFtEt3Q,55733,0
UO_zNFtEt3Q,189133,0
CmzZwL-Pzbs,36533,0
cSvibAOaTk0,34533,7
Fp2WKSG1qGw,373200,0
rSSbdX8817Q,8266,19
r7WW1Fl-s6s,283066,4
XsK5KxttYBA,57333,0
sXSjs2EV61Y,86333,12
SV9jy_WJ2bY,72000,7
xU_2MZdWfxM,238066,6
0aVk9O43tGI,31200,15
ja9oCSn_sYs,22266,0
NFyq3cwteVg,7666,22
wYr_DL8PgrA,2266,4
FXR_3K4JiXs,11400,15
Ln-f8xZVA0g,739066,6
Ln-f8xZVA0g,1342933,6
rPEIT9eAAMY,358266,2
pNMswillZag,135800,0
RkKtEcB5wvk,150666,5
qNvfB4fclFo,61200,3
nBvM4Vq6CtA,328400,0
ahA4aVF2j8o,60666,10
tI89qArpfB0,80866,7
uEnRIj7ispY,24000,19
OGnAZ9VhI94,16133,16
OGnAZ9VhI94,33600,16
PCy6Ab7uK_c,124733,7
5LgSdxETVd4,57666,19
eBVq2u1auJ4,160266,0
hNdtcOAF1VE,22266,19
FBo954IqOlo,28066,2
FBo954IqOlo,48400,2
FBo954IqOlo,86400,2
7oinxSuFHrQ,125200,14
-XP5Yk6ktEg,232066,9
0aVk9O43tGI,75333,15
3kt5U0FMiqc,13933,10
coiXJdvwmMk,151400,22
uisARbt3LPY,139800,12
X7wJP2mkYOk,68666,6
IOCq65QPcGU,42866,7
tqy3XprB11s,55000,10
5w3hOhIvbcg,15200,0
LBg87mMdIyE,27400,0
fhWE0XDoxjM,1268000,13
2bVIT2_NKQc,5333,20
4jGxuhAtCgc,223800,1
hg-t7qxCP9g,92533,12
n8uc9yoqnCk,12000,11
upI3kmcTGaA,1600,13
-mGIRwQ3bbU,28066,3
IQEn99f_AO4,42533,7
IZmxhggEetU,6800,3
PtbZ2Ft_69s,24266,10
6LYs0CyGhEw,120733,0
jonTrc3k3-w,14200,22
3q6LFZBelUs,326466,0
rSSbdX8817Q,77800,19
FnpviEPAqCM,24400,6
n0tx4V2rF3I,716400,8
PscD8Xzd8Y8,385333,12
pcMn8JVeeoE,201066,16
bl7rSterG4M,80733,13
riNqBOlFCuw,83933,19
gBq1_qfOPww,190133,19
YTd8Rxtpt1E,36200,15
J9Mtl1StS0M,117400,12
lCc5-WmCZJk,480400,19
y1FU4OIxFzc,1080200,5
lk2BzzMEakE,14666,11
os6Ccrzl_00,65866,11
u8-Lc2J9ZK8,89066,0
7oinxSuFHrQ,148000,14
7oinxSuFHrQ,181000,14
yQJHdqspvvg,156933,10
fKcQHKylUP0,10066,11
kk41Jjw-BpQ,37066,10
-RsW4cn6YOs,14400,7
OkPLdI_eneA,76000,12
rPEIT9eAAMY,432800,2
g6mKPXH6dog,51666,3
_QjpWGzOcO4,366866,11
T95G52MuPFU,42533,10
FBo954IqOlo,108266,2
6FMCi0M4ZUQ,11000,18
r7WW1Fl-s6s,305400,4
riNqBOlFCuw,119466,19
Fp2WKSG1qGw,424800,0
ci58benQ7c0,278866,9
TMaLrtjFU34,478400,6
lBfPVOpWgUU,146800,0
qECeI1EeHZQ,62466,6
UnFTEJyqkCo,182600,11
ahA4aVF2j8o,105466,10
NZY_xruIwl8,24933,0
7oinxSuFHrQ,222200,14
6U68MbzPTVQ,72733,7
ZzJMZgX5t14,19400,10
93P0Yd5F4ss,236266,6
nKfhxWUyc4I,75200,20
bPui60QmF3M,192666,10
-FkxvMJYGu4,106400,7
mZLlTgSde_0,42600,9
Z6XKceRI1bE,209466,4
uisARbt3LPY,209066,12
zMjW-G29IRA,222400,5
6LYs0CyGhEw,191133,0
pod3Tzy9jBo,4200,3
YaO0y-zoPKg,2533,6
6VaI6aDBFWs,77533,3
468w3XkLHwc,73200,3
PtbZ2Ft_69s,54066,10
Mx551OIzYMM,70933,0
rPUzTjaLdkk,196666,7
fNTptXtpsoo,91200,6
-5paDqLGfNY,313400,0
EQRFTuta1KY,17933,0
HyHQRrpWhpk,180066,3
HyHQRrpWhpk,362200,3
nTjHoXf28sw,102400,6
n0tx4V2rF3I,733533,8
cNajpbwDGwc,224333,1
7g8SI9aAn70,327866,21
G2gyuboBt-E,24733,20
G2gyuboBt-E,173333,20
HOnVh4FcVJA,130400,0
NZY_xruIwl8,61333,0
rSSbdX8817Q,120000,19
qNvfB4fclFo,116533,3
VFZJKdhJUQU,83733,14
bWB0Qtgz5YI,50200,7
2LPX9YZ0K1c,252000,1
nDxvyivyCA4,44933,3
ZzJMZgX5t14,107266,10
DhA0S7lPFVw,266600,20
SV9jy_WJ2bY,268600,7
8NJEfm7AyXo,204733,12
GOEqT5_bhls,59200,20
g37kHCkWK5Y,91400,12
mZLlTgSde_0,78000,9
rPUzTjaLdkk,234000,7
RmfIcQBYpQg,255200,5
Sq5SjReDOfQ,41000,22
F0PPPvVTNnE,1316533,5
vXWhO0a4oK8,141533,22
XRKZRwdqhNo,177933,1
rzEcO1eQT74,464800,12
PtbZ2Ft_69s,77266,10
i4S9__SuQfI,24266,15
tqy3XprB11s,89466,10
taCynL5k8Yg,9466,4
_QjpWGzOcO4,428400,11
4he_S4gM_6A,187666,7
7n__pAn50uw,346133,12
yOil8gJ_55c,65866,19
4iCel9HkNvs,36666,0
-2AbKpfsZwM,103200,0
GKls2ehYqNA,14933,0
I9RnM18u-No,74800,4
I9RnM18u-No,135333,4
5LAhZPx6nhw,239866,18
Wl1vbjfAxeA,288800,19
YTd8Rxtpt1E,141600,15
SzkobSwGTMk,234866,1
468w3XkLHwc,88000,3
9aQOAnspXGo,20666,1
TMaLrtjFU34,610066,6
H7NqfgewRkM,866,0
mZLlTgSde_0,192000,9
HNC9Hgonz5M,132666,9
ZzJMZgX5t14,210933,10
2LPX9YZ0K1c,299400,1
TuEArk4EFWg,184266,0
UzPkpU6Ti5I,88866,21
s5EmkrMZZnY,98666,21
pVefZeSVThI,5200,7
YpDsXa1kNZU,69200,16
hQ1uSO-pTX8,12066,0
uS1QmKXc0uY,67533,0
wTKh5-27_qs,44800,11
g37kHCkWK5Y,117600,12
uyLmIAZs_8E,28600,11
riNqBOlFCuw,163733,19
Qr9apkrMsq0,332333,13
_6v5rowqDVg,29933,10
Bz6Od4GfW6A,30400,16
B-4KbEQXp0U,40200,11
DfEuqGS-Fg0,142066,5
7i2gPewuazM,166866,4
ndXSIiXa4mc,83400,22
VFZJKdhJUQU,105933,14
0eErs-yIokc,56266,0
kZv__zVbJII,4533,7
DizIyJBr7f4,391733,9
lQsTpo0uOIw,48000,3
KvBgSYIftuU,293533,0
gBq1_qfOPww,221066,19
PtbZ2Ft_69s,117800,10
F0PPPvVTNnE,1343133,5
QQLrVBS8VSo,32266,0
qy3DHfMUKPg,18800,12
zLFUoAShHZg,21333,12
zMjW-G29IRA,286800,5
SUulPkneDDY,9066,19
l1SChBKjHUY,31533,0
bW_Hd7lQTMc,384600,21
Iiw_p_5YlHs,108200,4
RnyL69PsVoA,21266,15
iaOyVMJftWM,45600,0
n0tx4V2rF3I,780400,8
H7NqfgewRkM,33066,0
rSSbdX8817Q,525800,19
tKFTIxeYhx8,58400,11
VFZJKdhJUQU,149733,14
hvKtmBboi3w,10533,0
3IgOwKkKALw,163733,7
93P0Yd5F4ss,276933,6
r7WW1Fl-s6s,339066,4
tlyjtiiKM64,225466,16
nDxvyivyCA4,194666,3
WCXIibaCWvo,31000,22
l682n6ZmpNk,240666,0
IuFNH5bFOeA,3600,7
NCMvbRPV1Ek,65466,22
QD9wsP-clKk,18333,16
RJSspQCI0DI,58600,7
_QjpWGzOcO4,467266,11
JleuMvVSg2I,401533,1
Qs98j5wEvns,6133,0
Qs98j5wEvns,59466,0
2LPX9YZ0K1c,313466,1
VinWIEUJUVc,78200,4
jonTrc3k3-w,57733,22
ahA4aVF2j8o,125733,10
gHdQuifa1fI,61400,7
g37kHCkWK5Y,162066,12
PgK-zlwygK8,617933,7
D5m40zCfU8E,148400,0
oG295_J31Ek,43400,14
3Xu9GG3OxJ4,49733,7
lQsTpo0uOIw,135733,3
QppcKFjXmts,162333,13
rPEIT9eAAMY,462866,2
i4S9__SuQfI,48533,15
khV7E35iAA8,16133,3
7LTKFUY3Xo8,12600,1
PtbZ2Ft_69s,222533,10
fC_yCKkuVTU,11800,20
f5fNTN-mf9E,86133,0
OtHHLfag4xg,313466,12
v9DwsDLUZLA,1933,0
mVAhDEM7Cnc,163533,13
AnYZHleGnMA,21733,0
FbKjgfMJNoI,681000,12
XoBXvysiRx4,34266,22
XoBXvysiRx4,159066,22
tqy3XprB11s,112333,10
9aQOAnspXGo,68866,1
Bc7UqH1djEA,9933,7
JppoXBDpOyM,10066,5
JppoXBDpOyM,45733,5
boMU1mjUSDw,123133,14
bx6jOyAdkmU,136333,0
qQ6TQFa8-RE,8400,13
2LPX9YZ0K1c,359066,1
4uF_hJzdybE,14733,13
ZzJMZgX5t14,222600,10
Pob6RWgCbnU,4133,8
g37kHCkWK5Y,268133,12
sXSjs2EV61Y,105200,12
fvxc7ruCiYk,21000,6
7uG6pvppgIo,28066,10
468w3XkLHwc,218800,3
pVefZeSVThI,84000,7
5mhh2KgDtTE,871933,3
gPFpCZBkRIA,46466,19
PtbZ2Ft_69s,320733,10
wZE4ixhYi4s,42000,3
43wwmVt86aA,34200,4
VQqnNjvlUfE,38400,14
44goVOL21eA,5400,7
ikgfCvvxT6E,15066,0
Hp2MpsdxCCo,387733,21
WFXitJ_sghA,13666,0
XVuZUueIOMY,33933,0
1AcsNm2kiok,29466,10
1AcsNm2kiok,58600,10
HyHQRrpWhpk,419266,3
6id5A0aiJbE,15933,15
rzEcO1eQT74,494800,12
riNqBOlFCuw,181600,19
yQJHdqspvvg,190933,10
lQsTpo0uOIw,148466,3
Qs98j5wEvns,121133,0
4p5QvDdVNG0,202000,14
nNG-5GCfcjE,70466,15
qsy5SXVHTJg,36666,1
kJnlRi9FaqE,22000,2
8v8FcMZZhSg,4066,11
-D5CZUwMFD8,14333,0
gsqCE4j4Yv0,299733,9
igZHGfXa4CI,14266,15
7QlxsuGeWto,119933,9
NDPCTh_RJUU,358666,9
Nbl33RqktIo,235400,13
fycK7kJWV1I,1838866,21
2bVIT2_NKQc,32066,20
v9DwsDLUZLA,52733,0
2LPX9YZ0K1c,400933,1
WuJmx27onac,16333,1
RmfIcQBYpQg,281400,5
cd_9Qot5wZY,213600,4
93P0Yd5F4ss,340066,6
iZFmlvHjaPs,16333,0
rPEIT9eAAMY,552733,2
YRdhIXazO7o,253933,11
7uG6pvppgIo,64866,10
nDxvyivyCA4,298333,3
Awzt30r0OLQ,553533,4
FBo954IqOlo,217066,2
f8LO9GpDZGk,4333,10
g37kHCkWK5Y,359133,12
XyldpxZmUN8,2133,19
VFZJKdhJUQU,178866,14
VQqnNjvlUfE,88200,14
VQqnNjvlUfE,110733,14
JwJ4BptDZJA,554133,18
V8w3jn7u33U,61533,7
yQJHdqspvvg,224733,10
6cfOqDf4KPs,31133,7
igZHGfXa4CI,43000,15
fS0DsgYYeeI,113000,14
8OCFS_ML-FE,46866,16
kI1RrSzC2zw,5200,0
dk4f_Bfw6v0,64933,1
WCXIibaCWvo,269466,22
RKFpQfRSYIc,28533,11
sJbQNiCEN08,733,12
7LTKFUY3Xo8,57466,1
zMjW-G29IRA,319866,5
g3swsx-acTI,16000,19
riNqBOlFCuw,225666,19
kUCYFy6A0gA,87866,6
YTd8Rxtpt1E,194933,15
2mcDFKI6wh0,28666,3
S0laVMY68uE,3866,6
jBOIMT55tRM,117666,0
sbkHA-DWPSI,1133,0
2RzkGrSpF-c,20066,12
1AcsNm2kiok,94666,10
lQsTpo0uOIw,197200,3
qGo9_M1-HP0,29133,0
7uG6pvppgIo,135666,10
i3KrOLxAn-w,50066,0
GUMAgiab8bg,109200,0
IvHLjL57fx8,37800,0
Nycn-ZknJSo,21666,19
OG5nVPV56OE,32400,6
3IgOwKkKALw,217666,7
kJnlRi9FaqE,43133,2
FBo954IqOlo,292400,2
ZzJMZgX5t14,274000,10
tJ_T6OJ1lLE,9866,7
YsX4zmesHaE,6400,6
mzuRrlD3N5M,866,13
sHdmjAPzZZ0,4000,14
ikgfCvvxT6E,172866,0
lmXF-rpxfcQ,14600,15
e-rrDr-qBZ8,769666,5
U53wchfyaYc,12933,10
_OZnCz0YYPc,202666,3
IUnFYhMxPm4,7333,16
N1FHODYiOT8,108000,9
Wg4s5XOdmO0,12866,10
m3AkOr3pYdo,5666,4
tqy3XprB11s,138800,10
5MDwZF4zw6w,12733,0
WCXIibaCWvo,563466,22
PtbZ2Ft_69s,356066,10
-1LwdM0fM7I,21733,19
twXj3l51mAg,333,0
8dEO8sVc_WI,132066,18
8poWB-6q4xk,306266,2
cNajpbwDGwc,259600,1
sJbQNiCEN08,83466,12
fS0DsgYYeeI,141066,14
SzkobSwGTMk,271600,1
yOil8gJ_55c,94000,19
ULdZGJs5ta8,5000,11
RAlcIKksTlc,13666,0
wobqrVSI1sU,128333,19
wZE4ixhYi4s,67466,3
8NJEfm7AyXo,376400,12
SPQyatxSvGQ,15000,13
SPQyatxSvGQ,50066,13
SPQyatxSvGQ,167600,13
nDxvyivyCA4,355266,3
9BVgbNz-bi8,116533,0
9BVgbNz-bi8,331133,0
J40neYxbEYA,84200,14
cykLpmZmsCI,6466,11
r8SPXPg3e90,180266,0
5mFYDUjWLx4,180533,3
YRdhIXazO7o,315866,11
kKB6_COUM4U,31800,0
fwKw2r8By_0,26266,15
r7WW1Fl-s6s,359266,4
yQJHdqspvvg,280733,10
vEn-WPppYiY,7133,3
2LPX9YZ0K1c,450533,1
vNDi8THBsd8,44600,6
vNDi8THBsd8,134666,6
8poWB-6q4xk,369933,2
MYaVuq2wVbM,164533,2
MYaVuq2wVbM,390800,2
MYaVuq2wVbM,439733,2
kZv__zVbJII,35800,7
m2y8ev9M5BI,216733,6
dupDueEBgZY,114266,0
huuoZ8yDntI,16066,5
XRKZRwdqhNo,221933,1
VLUA9gq6vcQ,37400,2
ZVcThvZc4w0,100266,0
jRUeQo3V1bk,12066,0
WPsAIWUaGaY,62600,1
VSVF9zd-6nE,15400,2
yWevN0t4R5w,105933,0
0oBkWhWAmwA,13466,0
93P0Yd5F4ss,414600,6
eHC_ay18Bzk,239400,6
nNG-5GCfcjE,93333,15
8O5GE55y4FA,123600,7
UHYwdGF9W-0,67533,10
3Of5tMMYRLo,21800,21
9749M29pPZ0,20133,14
A32Fi06yKpU,1533,10
I_kjDM_T-i8,181400,0
WTWurfZ2Nno,194000,0
_sIsg_Xe8C8,15666,3
fS0DsgYYeeI,180666,14
2mcDFKI6wh0,89000,3
OtHHLfag4xg,373000,12
TvuhORVyaL4,800,0
ZzJMZgX5t14,299333,10
tyem40ZMKGE,26733,0
9ZpZZoTtySo,26333,5
6aQTl72WYdM,8133,20
HN9nWSgR750,48200,0
ml_P86ympno,72200,14
qNvfB4fclFo,166266,3
sbkHA-DWPSI,58066,0
tb9WxedGass,80000,18
1AcsNm2kiok,124466,10
1AcsNm2kiok,163200,10
jlOOUqYlNNY,6266,11
7n__pAn50uw,384400,12
RKFpQfRSYIc,134200,11
FEOco9Y8B0c,66400,5
qQ6TQFa8-RE,31600,13
UhOU8vg43dg,31400,3
HyHQRrpWhpk,438133,3
YRdhIXazO7o,418000,11
QDkFCjpzSP8,162933,11
f8LO9GpDZGk,53466,10
93P0Yd5F4ss,578733,6
dYYVw7daDEk,32533,15
eBNuOyKGUHE,30266,13
X4BUTjm44hk,1866,11
sXSjs2EV61Y,193933,12
yaYtyO3C6_A,16866,22
biIFNnX2Nl4,214266,14
vNDi8THBsd8,545400,6
9nqU8e9IUPU,58866,14
R9d1vlii7cs,538400,16
-9QCSeRs8mo,196133,2
vKcKED3McIM,233866,6
fS0DsgYYeeI,225600,14
2LPX9YZ0K1c,484600,1
2mcDFKI6wh0,222733,3
8YnFHev8q-Q,12600,15
DgnYNuoL3vQ,50333,7
GAMvudiRXeQ,16333,11
KzDLvBPcQew,5533,12
-1LwdM0fM7I,45400,19
fBKS_bP96UU,5400,19
zMjW-G29IRA,351133,5
tyem40ZMKGE,402466,0
wI6yA2T1Xtg,105866,7
sJbQNiCEN08,191733,12
SzkobSwGTMk,301533,1
tqy3XprB11s,164666,10
uH0jKXHq7Lw,5000,10
luaomj3Nvto,600,2
g6mKPXH6dog,96933,3
LpjbdSyW__A,273066,16
2gfVTNA5DKg,13800,21
na6hNW8gSx8,16333,4
krpJkSEU2yU,4400,4
EoA6uOIfDp0,153866,18
JRUvqZtBMrM,85000,12
JRUvqZtBMrM,240133,12
1AcsNm2kiok,203866,10
0FcVxRQTNMw,48333,11
8yfSbJRNEeU,72800,7
7i2gPewuazM,196600,4
fbwS9SYd1XY,42866,6
YTd8Rxtpt1E,215666,15
WCXIibaCWvo,595800,22
cmhECWYzPZM,57400,0
y3VNGZBlDb0,328866,7
gmyyJ1a6MGI,42866,14
8rBxRMDJEFY,18000,0
ZVYWOfNdg1Q,13000,13
JppoXBDpOyM,74200,5
vV1MMjQHrvg,11066,16
1t4MQSMrav8,94133,7
IBp36lea6d8,55558,0
VHuvKRAGXVE,14800,15
r8NwODfEuhI,15066,19
6VaI6aDBFWs,117266,3
YjBeZ43qxJc,104400,7
MYaVuq2wVbM,508866,0
5mhh2KgDtTE,1137466,15
-9QCSeRs8mo,404333,2
nJLCvHdW38g,108200,9
n7k3f-Qd4dg,14800,4
Y_XWENxWHOY,42400,0
RmfIcQBYpQg,326400,5
-IIW4mhZnOE,49200,3
e-rrDr-qBZ8,1010000,6
OmvpfZf_--4,467866,9
mj2ClgQE_Q0,23800,14
yOil8gJ_55c,302600,3
KzDLvBPcQew,102400,12
n5-RrJI-Lxw,38533,0
sJbQNiCEN08,213266,12
uH0jKXHq7Lw,40200,10
qWIqnGNSk0M,45533,0
_mN2fFM0yis,78200,6
y6CWSAwWYZI,67200,4
hYlCIqoftAQ,400133,18
lxnB6RRL654,11533,22
fvxc7ruCiYk,129800,6
-1LwdM0fM7I,74266,19
Aa0uPr8DbgA,20733,19
T1T5_YzsZvw,60266,2
fLVi5fWXusA,11133,6
8rBxRMDJEFY,57200,0
D5hLbpKurPo,8866,14
FNOVRLwrCus,15733,11
IEeOnZu2oqg,10133,7
jlOOUqYlNNY,41666,11
ijD0GQSGx54,66933,0
vJZV8-dqYW8,13666,15
6id5A0aiJbE,38066,15
2mcDFKI6wh0,269733,3
MYaVuq2wVbM,545066,2
faL04ivD3MI,166666,2
twXj3l51mAg,60400,0
3GULyU-IOhA,2466,0
_mN2fFM0yis,192466,6
DonLBf92rMc,46000,19
DonLBf92rMc,96800,19
DonLBf92rMc,189666,19
r7WW1Fl-s6s,391866,4
-9QCSeRs8mo,434600,2
TnpwfaJT6WE,16533,6
jXB4heitKdY,31600,10
-m2lapVUcdI,3000,0
VZkrgZT9EGk,168400,0
XWR5IRFp--Q,74400,15
d8GWgCsv0fo,9666,0
tyem40ZMKGE,624000,0
9ZpZZoTtySo,68800,5
GdHdfX2MJT8,273200,21
Orwr1k0mKho,27400,0
Orwr1k0mKho,207800,0
HNC9Hgonz5M,218533,9
huuoZ8yDntI,57333,5
wI6yA2T1Xtg,238133,7
2ZKlkN1PZe0,31533,7
kbrVrmG_CKg,19466,7
rZO30f2MAcs,38866,18
hh54__DiDdY,50333,0
ULdZGJs5ta8,31266,11
KzDLvBPcQew,191000,12
1AcsNm2kiok,236800,10
_GOFXqxOoCY,53533,3
ADWNgv6trag,32000,0
ADWNgv6trag,174200,0
A2X-di603MA,77066,7
2gfVTNA5DKg,54933,21
tqy3XprB11s,210866,10
YRdhIXazO7o,465333,11
ijD0GQSGx54,124666,0
-q6jQK6vRv0,12666,9
MtcrkpYOhsA,29533,3
ZVYWOfNdg1Q,298066,13
2mcDFKI6wh0,426933,3
9gJk7JiDh0M,48333,11
ciS3uR3tySA,3400,2
QL9fAvc4wB0,44400,15
SzkobSwGTMk,329066,1
c7KNWn--ZZ0,40333,4
-9QCSeRs8mo,507933,2
RKFpQfRSYIc,224800,11
7jMe_Lp6QFM,40733,3
rVTa5NayiU0,10733,7
3QcedcxauPY,14066,18
CuxNisu37hI,16600,0
CuxNisu37hI,68800,0
Dx34WdmChm8,7333,10
1bLEamtm31s,235933,22
hh54__DiDdY,117666,0
owMJsmxABFE,49066,0
L0cBaAK3F-c,272800,0
VHuvKRAGXVE,36933,15
f8LO9GpDZGk,85600,10
3C458dgDyPM,14466,13
-0YK_khn9sU,12933,0
BYfBJ87k6sw,97466,0
CpLMLRdeJJ0,27133,15
CpLMLRdeJJ0,111200,15
sJbQNiCEN08,246533,12
v0tUEeE4RGc,10866,16
22ztStWwd8g,15466,15
pVsLPfcYtcI,59800,0
4jGxuhAtCgc,263866,1
npIeC7U2H-A,142333,7
uH0jKXHq7Lw,70000,10
zMjW-G29IRA,420333,5
sofKbpbuX84,80600,0
84RlPRLnwPE,24133,13
yLRHr9YkkTc,14933,22
e-rrDr-qBZ8,1064733,6
qNvfB4fclFo,229466,3
1AcsNm2kiok,283133,10
m3AkOr3pYdo,44466,4
OtHHLfag4xg,421600,12
DonLBf92rMc,286266,19
jRUeQo3V1bk,76600,0
vKcKED3McIM,282733,6
bTXQsYQpL78,13666,7
mj2ClgQE_Q0,90266,14
L4UgfSZ7U9Y,412200,0
7eeGc6nwNno,59000,7
-b3CfAWDn1I,24733,7
FU8G3W5cGg8,1800,5
HzndiYLBzFM,5800,0
IKzCJa9AyW4,10533,4
-IIW4mhZnOE,100200,3
r8NwODfEuhI,78466,19
eSWiH5vyN9c,14733,15
ijD0GQSGx54,154133,0
Ryr0nN_QtWM,110533,20
xcaHerEUNtY,67800,0
nhu8Ck53Acw,38000,0
DNGNUtyQidk,180533,0
ZozhLCT9Wpc,48200,2
I9RnM18u-No,186733,4
PIhvmycDhfg,24933,0
8XhI00-S16Q,3866,9
nNG-5GCfcjE,165466,15
xR8Uvt9rQLo,27200,21
JRUvqZtBMrM,344866,12
3e1rZ1UmfEo,38000,0
uH0jKXHq7Lw,104000,10
kJnlRi9FaqE,134600,2
gwRPfbbzCgE,54000,0
sXSjs2EV61Y,259800,12
22ztStWwd8g,58000,15
hpMmS9LjRao,10733,19
biIFNnX2Nl4,243000,14
luaomj3Nvto,77800,2
pVsLPfcYtcI,235200,0
sJbQNiCEN08,316133,12
-9QCSeRs8mo,526266,2
CJzSIewxmMY,77666,21
CbYPR-eCn-g,72066,7
Fr298zXE9O8,147266,21
R2O770hnPx8,14266,8
9--KVCcnPZs,143600,7
_GbxusPzSRQ,2133,19
Pob6RWgCbnU,33733,8
r7WW1Fl-s6s,436000,4
NRHBnHCRaHg,8733,0
KzDLvBPcQew,226333,12
YTd8Rxtpt1E,350200,15
93fNnOlvdz8,451133,21
bTXQsYQpL78,262333,7
1AcsNm2kiok,299266,10
cSIkduHBo5w,9800,16
8m-GtOBjbzY,4533,2
1cA3TCQXtkE,49333,22
L1xr5gaSzeQ,14000,2
MoJl6xgCOOQ,2466,3
OXKeV1Vxigk,46933,14
hgCgJm0LEiM,90133,14
EchFMtDHDjk,29600,0
mAEnlKe67pQ,28466,2
0MrFsuUxL0U,134600,18
VcF_gvrBCpM,299866,6
fvxc7ruCiYk,202733,6
_sIsg_Xe8C8,29600,3
A55JrTUfy3Q,50266,6
A55JrTUfy3Q,805600,6
A55JrTUfy3Q,863666,6
EsvRecM47I8,16466,0
uVllV9FzXo0,21800,4
EkG99ZunUo0,16466,0
akLfvR6gmKY,22400,1
95A2aASibTw,264666,0
AyhoHUXJoUc,379666,0
KJ9X2Iw8siY,94600,7
Q4uZSQYXLJU,104933,6
dEIsHmiK-ZE,45933,4
LIDnQHAeOv0,19000,3
jXB4heitKdY,58400,10
Som6lBDW860,333,0
h03vMUY_Flk,38866,11
7WIEA9myHus,29800,0
7WIEA9myHus,188600,0
VHuvKRAGXVE,59400,15
uy4mtVPvET4,1466,1
9_hokmdPyII,256533,18
NVxeDmkDSh8,26733,3
Dx34WdmChm8,30933,10
22ztStWwd8g,98200,15
kUCYFy6A0gA,143533,6
tqy3XprB11s,239266,10
rVeBSwEP__0,55733,7
XRKZRwdqhNo,251666,1
XmMgOIMh9A4,304000,6
Z6XKceRI1bE,265000,4
muNAuJJIHks,30600,6
SzkobSwGTMk,371000,1
B8opNd6uzmY,238466,0
cku_khvb6Z4,32466,0
iXiDOOvPNOg,2866,10
mj2ClgQE_Q0,120466,14
mj2ClgQE_Q0,191133,14
ieBddiqf0DQ,72333,0
hIWM6v4zcSM,12533,20
gSLqVhxEP7U,14333,0
_GbxusPzSRQ,90333,19
ciS3uR3tySA,82933,2
f8LO9GpDZGk,109733,10
i6QP6rakx4Q,110266,0
OSngK0HccbE,61733,13
0wGRb_jbTss,90600,6
gx3GvK0-OSY,466,7
urH6m3y4cSU,5466,19
z9uP34iLRHM,30000,7
n7k3f-Qd4dg,471266,4
-eX2sk6EnVM,10066,0
DsDovgELltQ,9400,4
DsDovgELltQ,30533,4
IbbRHWsvFmI,13000,0
jXB4heitKdY,167133,10
KzDLvBPcQew,307933,12
zMjW-G29IRA,433133,5
mA6kPlCNC88,43000,0
QZk1HSA90KA,26533,12
lDkR_EwfGUs,523533,4
sPtk48DJ3xs,115266,3
bJviDDrUSwA,13133,11
hpMmS9LjRao,35400,19
22ztStWwd8g,118533,15
hgBGh1h4j_g,32400,0
tafdN9GXP0g,163133,14
TnpwfaJT6WE,43266,6
mj2ClgQE_Q0,243400,14
dpZO62qlJuM,19200,0
RKFpQfRSYIc,295666,11
h03vMUY_Flk,100066,11
1TDm2ySZ3vc,1933,1
tiZCAZPnR9I,75133,0
CpLMLRdeJJ0,136333,15
HCq4RaocmY0,31400,19
uUU-VpxxSiM,350466,6
yO-HPaZAlpA,174466,0
sofKbpbuX84,201000,0
_GbxusPzSRQ,119266,19
7ZxMw8NfK3I,58933,6
HY-JEctyHOs,139200,12
LPakEgu1_IA,74666,15
LPakEgu1_IA,336533,15
g3swsx-acTI,54666,19
jdaPXywFATw,19333,0
9AcWKkS70V4,5000,15
F1H8yh3sre8,13266,5
GGJ-CSd6FTk,67933,0
GGJ-CSd6FTk,121400,0
u00GnauzfLA,1666,19
dk4f_Bfw6v0,105266,1
kJnlRi9FaqE,236133,2
uzbHfyhmeag,7800,0
8m-GtOBjbzY,41133,2
Bbl315KCd2A,241466,0
DaIOlSBqZ8s,30066,5
KqW5b-3dPjw,42333,12
TC5Q1i57pYA,9133,10
tafdN9GXP0g,184333,14
r8NwODfEuhI,199200,19
3fkIKkn_XAI,36866,0
ZozhLCT9Wpc,77400,2
OXKeV1Vxigk,83266,14
r7WW1Fl-s6s,568466,4
-KSR4hDYE0U,13933,19
-IIW4mhZnOE,176666,3
iKnUUR6Ajfo,6533,7
lq_K0OP9mGI,16000,7
z9uP34iLRHM,52666,7
hgBGh1h4j_g,69466,0
ieBddiqf0DQ,116733,0
0DlpwpBChKY,14133,0
mj2ClgQE_Q0,274800,14
mj2ClgQE_Q0,303466,14
xzX0sd1mKnI,144133,9
YTd8Rxtpt1E,382733,15
QDkFCjpzSP8,516133,11
DhA0S7lPFVw,283933,20
NVxeDmkDSh8,50333,3
R-gEy0t56gU,24066,14
6HdCHajguYk,105533,0
TsY-qebGCcU,12400,13
tqy3XprB11s,262400,10
UFjH1chFOqY,12133,0
lWiHlFjbacw,29466,15
_GbxusPzSRQ,156466,19
7jMe_Lp6QFM,73466,3
7mVpbhCftfk,194333,0
XaJCUawasAI,15533,1
2l7TuAfDgO8,81600,16
ZquVWSu1RbE,1133,0
_bMlNpbWZfE,293800,0
CWvjAYt5eR4,28000,4
DkMnApOlHWQ,118000,7
E9w2-Y4d3MM,69666,16
E9w2-Y4d3MM,92933,16
_RFx3h1ti7w,64733,21
H3iVk-GiMNg,36866,7
QV_W8ww0Vbc,7600,4
lPgcCSHuER8,7666,0
OXKeV1Vxigk,120400,14
f8LO9GpDZGk,144866,10
m3AkOr3pYdo,78400,4
oR38LWue550,54400,10
15GtvbSQNKU,45466,11
lSA2gSqs_Dc,400,4
sqszv04ohdI,299800,15
HyHQRrpWhpk,528133,3
cNajpbwDGwc,343866,1
tafdN9GXP0g,217133,14
sj2SGcvt6Qo,2933,11
kO7gSmT6OyY,111800,5
fvxc7ruCiYk,301200,6
Q6xDC-njhJY,22600,0
ViQ5RkJNppc,22533,5
1D99GNHDUTU,6733,0
hpMmS9LjRao,73133,19
n5-RrJI-Lxw,68266,0
mf4u_sOVO2Q,13266,18
4Q0M6mWNDiU,1000,10
zzgtwp0Yekw,94200,6
sofKbpbuX84,388266,0
vEn-WPppYiY,30466,3
QDTspqkUqYE,551533,7
-KSR4hDYE0U,31000,19
AadU7PWZ3mM,14400,19
DFjNOBQBqpU,14466,16
Fn8mPLfhTag,42933,16
cBWl8FHpY6Q,503333,12
aQcTwMVs1Zk,28266,14
VHuvKRAGXVE,116066,15
pjvfk0igNxM,74733,0
OXjc7JlWYwk,13466,1
0X1pzq8O8Nw,6333,7
u14Sp3wCQew,10133,22
T-O3hDa4A5c,16400,3
aE2pYde7k3Q,10866,10
mskjdEMDGqY,7266,1
RKFpQfRSYIc,380933,11
x5U5Z7knLLQ,11333,6
CklZDg6WSs8,8733,11
Fz0ODtVSl38,95933,10
GEo9s3pgiAk,83666,0
o4Mr_U32RDk,164200,4
h9-yGe4lNTM,44400,15
tqy3XprB11s,294466,10
z124NkzQx_E,44933,0
p1nYDjAe1H0,222466,0
9NsmnTdRiik,12266,13
ieBddiqf0DQ,184533,0
r7WW1Fl-s6s,606266,4
kJnlRi9FaqE,266866,2
yGH_L4fF03M,2266,7
TXo98FgdwJU,36400,0
pmrTy1xQ5kI,15466,0
YTd8Rxtpt1E,407400,15
g5ty_7So5Dw,166600,6
lSA2gSqs_Dc,91600,4
lWiHlFjbacw,42733,15
5mFYDUjWLx4,192866,3
3_DeqcBRuwE,82600,20
vU3WaZCY_Ms,65333,19
XRKZRwdqhNo,278600,1
u00GnauzfLA,28066,19
I9RnM18u-No,247533,4
E9w2-Y4d3MM,117866,16
jAeWL0aJuAI,163666,6
qcpTjZ94kUI,4066,0
KzDLvBPcQew,460333,12
OXKeV1Vxigk,132466,14
lRuif4Zc7CI,21666,3
mLAzdR5qFl8,33000,0
DD4VeuwTzls,137666,7
QDTspqkUqYE,843066,18
FCp2wjLytRI,197666,1
W0ZrmXFuDHU,19733,12
c7KNWn--ZZ0,297200,4
hzFORvTVZAc,114666,7
qrGub5nftHM,104533,0
qrGub5nftHM,178733,0
nNG-5GCfcjE,177400,15
qNvfB4fclFo,310333,3
cOAzmXidlhc,16333,10
g3swsx-acTI,75000,19
6id5A0aiJbE,73400,15
rUJ7zeax1zY,105800,0
FrH9lHQNsjA,110266,7
wWSnSwP5QrQ,6466,7
TnpwfaJT6WE,163733,6
j4FRXc3PH40,6600,10
zESRFobSQMU,110133,16
tvO3CG1ifuw,19866,0
r891hCzq2x8,16666,0
FqhzgwvMISE,27400,2
VHuvKRAGXVE,160266,15
jXB4heitKdY,247600,10
mgX0NFBteS0,15733,10
R9d1vlii7cs,609933,16
UHYwdGF9W-0,107000,10
bi94BIGMCRw,23600,0
Onup3CK96mI,23133,15
B8opNd6uzmY,329933,0
aQcTwMVs1Zk,90266,14
jiuQMIvr8TU,1000,7
hRhOzWF661M,7666,10
n_V24hge_zg,2666,0
9NsmnTdRiik,57466,13
Ocg5JCiNmPI,45600,16
KzDLvBPcQew,489333,12
HZqmuh1C9e0,46066,16
HNC9Hgonz5M,253600,9
mskjdEMDGqY,59400,1
nJnRwOgIz2w,44933,21
Gj_Nqp2MgT4,133800,0
Kd1Xtuyh6AY,72133,0
uYVTdgRPS_g,89933,0
qx7xpuGSXsU,12800,11
sWUCgtxcWA0,135600,18
nhu8Ck53Acw,112133,0
6eNVzOf1Y90,2220266,21
6mhPwTBKzm0,414533,3
mnmju9oovHo,45000,6
tyPt1EmOYjM,82266,0
BU3iU3zJnDI,43066,0
FtEi5TPqRiA,10733,19
FtEi5TPqRiA,50333,19
h13NReLCQGs,72933,13
VSZwEXIGRH8,34066,0
4_fQRa0jmOo,331333,3
zcnuhicURAE,15200,7
ENPh0zyq2wo,286266,11
SFfnflO27Jk,50600,7
SacR-14T1p8,7200,20
pXQTytuaaH4,6533,9
3HSErnt_lNI,111333,0
9JBJzFFpq3k,93558,0
Bgp9yBcAnLg,553066,7
FBU4Z3NgZpg,8533,1
Oe_dGH65lzk,16533,22
pl950owVrRA,6533,7
JppoXBDpOyM,102666,5
WSUXgpeYIdM,21466,0
3zV0wmpiS78,47200,0
lSA2gSqs_Dc,198266,4
6zwZHMcE1JA,119533,7
vU3WaZCY_Ms,96533,19
pqHdSNFOogo,164200,3
_8iyumFI4sQ,250666,20
XaJCUawasAI,60466,1
W_1Jk6x-A_4,4666,0
W_1Jk6x-A_4,37933,0
tlxc2jpNkvg,121200,4
wb9x3QDpcYA,2066,0
KzDLvBPcQew,803200,12
g3swsx-acTI,125533,19
YaA5NfVAbns,280733,10
uVz-MWoctts,16066,12
Kd1Xtuyh6AY,124466,0
gswVEMzUyXE,164600,0
80B4rLCeOZg,4800,0
80B4rLCeOZg,42666,0
1Op82rGAgKc,119200,14
FEOco9Y8B0c,93466,5
6VaI6aDBFWs,148600,3
FwwJcKUewSs,15066,6
O2RHRFj3jj8,489800,16
O2RHRFj3jj8,982466,16
zESRFobSQMU,150533,16
akLfvR6gmKY,44533,1
YcjMrWCSRSA,11333,0
GUUwCGQi_Yo,54400,20
T-O3hDa4A5c,34333,3
pXQTytuaaH4,36733,9
ry83cgkpyTc,50400,10
4MHqj9HSEmc,2533,7
5DoH4iqNM3s,27266,0
B52lKm_dmSE,10800,13
DhrZnHA0wl4,7866,0
GIM6FHDMp0A,149933,0
2nUETP2Hix0,20600,2
TsY-qebGCcU,38133,13
m05txZ4NqVw,42933,0
SL53-pNGUmo,128133,21
lWiHlFjbacw,86800,15
ua6Xyj9aWT4,108933,5
aE2pYde7k3Q,33733,10
pqHdSNFOogo,252333,3
r8NwODfEuhI,224533,19
1KtAEpmsQnw,55200,14
faL04ivD3MI,294200,2
mskjdEMDGqY,74800,1
ng1W_K1ZmpQ,21466,0
XsGxEs_taqo,27600,22
XsGxEs_taqo,70666,22
6RoKp2T32DI,57800,0
uD61MeBNw9Y,95666,0
1yJNF0tGi9A,16066,13
qm7plRNUtmg,1000,11
TvuhORVyaL4,105600,0
IG0UmL5bvEo,9666,7
YTd8Rxtpt1E,438600,15
h13NReLCQGs,93400,13
ixezmGPTwiI,4266,7
NFgX3boFUb8,26800,0
dWzWXDN8-nY,78266,9
FtEi5TPqRiA,78933,19
qyQFBM_7mBw,122200,1
xHOcerZTZxM,102933,0
xHOcerZTZxM,210066,0
sXSjs2EV61Y,297533,12
u00GnauzfLA,61933,19
_AcvI8VF5ig,9733,6
4Q0M6mWNDiU,36466,10
Mt0ORUnrMMw,78666,21
nNG-5GCfcjE,237266,15
s5EmkrMZZnY,135666,21
HmPP3E4Kxic,15266,0
ry83cgkpyTc,76066,10
g3swsx-acTI,157600,19
RKFpQfRSYIc,501600,11
SdZPYjuniQk,80066,3
S-HhLUBQCPU,6866,3
-IIW4mhZnOE,211466,3
gaNoRNKFNwg,14133,16
WSUXgpeYIdM,65000,0
WSUXgpeYIdM,120866,0
8FM8AAj5qJU,333,10
-A3M71XfvrE,66933,0
vU3WaZCY_Ms,125266,19
5ovlgihl130,476666,12
GUUwCGQi_Yo,102733,20
NFgX3boFUb8,105666,0
oYNKXHZlYxA,89133,18
rV51u8CkixM,53266,21
rV51u8CkixM,130400,21
2l7TuAfDgO8,140933,16
XaJCUawasAI,74666,1
6rEjgd_zqLc,26933,7
HJ6LISJJDAs,17000,0
H7Y01g2GAos,352600,14
OK8CZArq6PY,14266,2
wb9x3QDpcYA,29333,0
C65PRKuiqVQ,44266,0
C65PRKuiqVQ,309200,0
GCLF3JbJt4Q,31933,7
_Z1yhoA1IYA,32200,22
DKqSAw9uVoY,5600,10
ayajhz6rlEo,12000,4
4gcGgeVFSI8,31466,13
_8iyumFI4sQ,300066,20
9jkBP0CMum0,121466,2
y3VNGZBlDb0,473200,7
n2RIvRtcV3M,120400,10
1D99GNHDUTU,69933,0
wknjcXL9vro,28600,13
7ky02kx1bOI,208600,2
nJnRwOgIz2w,225133,21
vtnbu5rWdfE,7800,0
gswVEMzUyXE,211000,0
7Oe6Ybvw9PM,16400,0
HUlr-7g-o7s,255733,4
IivckXNlx0k,19866,4
JikmaMVkdQs,1933,19
r7WW1Fl-s6s,641933,4
pu0G99aVryc,104066,22
MfkRBXbtW9Y,26600,14
LPakEgu1_IA,360933,15
uIeeo_7-O2Q,28800,18
uux1o-VJoos,73533,0
uvUYJyKD97k,4800,7
QyxFsiIVpfM,133000,16
9LAtuqjAX0Y,252225,18
9dOPPvgyMqk,74400,0
C_VCmNUWH-Q,4266,15
T6WgrnOYP4w,7266,0
w5vBLFcMBzU,9133,0
5mFYDUjWLx4,237800,3
hogVYZMJ-4I,9800,12
YwQY0caq-qc,114200,0
KzDLvBPcQew,1161000,12
XrnKELfydKA,40733,0
7bXV5fU0BmA,400,4
ANfUodTbIUA,1023133,5
A_gzZXMyyd8,14466,22
GSfFkH9voDA,74000,0
OWdhlsOzu2o,58600,10
QT_TS3Ti9Fw,21133,0
zESRFobSQMU,192933,16
44W4aupDwps,255066,7
RT0mh9U0YDc,30000,0
kD1EmNxYi3M,33200,7
nDNoOG9aQ1Q,5266,5
v0tUEeE4RGc,69066,16
OjQG5rVxOWY,16533,0
8ZlrAMLdGnE,214600,9
ANHyVdzd6E4,12400,2
GPuU6gUbllo,3066,0
NLBa6Y-arGM,43733,0
NLBa6Y-arGM,76600,0
e9QeTOo4XBE,9266,0
zQc3n1Za7JA,55266,0
rapMY9BRkPw,72166,7
cOAzmXidlhc,30866,10
nZP6Ew33gd0,400,6
9jkBP0CMum0,239000,2
G3P3YcQ7C5A,98800,1
G3P3YcQ7C5A,130800,1
G3P3YcQ7C5A,157666,1
uVz-MWoctts,49200,12
ua6Xyj9aWT4,144466,5
aE2pYde7k3Q,90200,10
8Ak4Y9Vi6x8,132200,0
fvxc7ruCiYk,348866,6
lxTj84uSOec,94666,22
tqy3XprB11s,324333,10
OjuXRA_PuZg,31466,14
KDzwomD-yfk,10000,0
vU3WaZCY_Ms,209333,19
hogVYZMJ-4I,101266,12
xfWhRsR7W4E,2533,7
HmPP3E4Kxic,89333,0
8GhxU8DO3no,54800,7
JoG_vw2XfHE,52933,6
J0GQPUbNwrI,9600,8
XRKZRwdqhNo,314600,1
4jGxuhAtCgc,289933,1
QT_TS3Ti9Fw,77133,0
7ky02kx1bOI,223200,2
vPHV_26A1W4,113000,11
3O4ynxtRIDk,13866,15
n5-RrJI-Lxw,118333,0
QDkFCjpzSP8,735466,11
e9QeTOo4XBE,45933,0
RKFpQfRSYIc,717866,11
o4Mr_U32RDk,205933,4
YvjSaYpQdOk,129133,10
Mt0ORUnrMMw,155133,21
qDRpu1uk2HQ,184466,9
OjQG5rVxOWY,96400,0
Nbju8yapEL0,134866,0
ODzNb3qNlWM,38333,7
UwTJAD9qq80,28200,13
UwTJAD9qq80,89933,13
wjZBlpvjl3U,121400,7
Znbtw9Dn4j4,271266,7
297SxHm_5t8,424733,0
YwQY0caq-qc,247066,0
xSIjCyHBypw,203866,21
sXSjs2EV61Y,331866,12
Sft517O3bf0,11133,3
9FTOvdcnzDQ,10600,13
AGn1-2j0RAQ,4666,11
AGn1-2j0RAQ,51400,11
F60uBgqO0FU,24000,7
3O4ynxtRIDk,30666,15
r8NwODfEuhI,274266,19
q6IS62zU3oE,420600,9
tsMTiOeM52E,93066,7
0wGRb_jbTss,132933,6
AP5w8CpB_bM,29000,19
CJBqFTX2buo,8333,1
CJBqFTX2buo,43733,1
-q6jQK6vRv0,275133,1
JjtPQh9FirM,5933,12
SIOVfX0DYEQ,70200,5
aBFRgSF6NmE,16533,0
oawVPT2hI9w,21800,7
pu0G99aVryc,177533,22
4Q0M6mWNDiU,111133,10
1xzhc_yfUCc,61866,7
7ky02kx1bOI,271533,2
OXjc7JlWYwk,31466,1
MfkRBXbtW9Y,96800,14
UOu-2oNu70I,12000,18
bQqw5ceEF6Q,867933,6
SWCgWSWQ3h0,13466,22
fOA4yzgQi0M,87466,7
zSfOwe9tfS4,166666,18
SYW-8EJBfGs,80266,22
_9bypka_Q4c,16066,4
B51WFjwIsd4,88225,20
B51WFjwIsd4,225025,20
DjrNax4Wp3Q,126800,11
tfrpjgRLNqY,12733,6
g5ty_7So5Dw,186066,6
-A3M71XfvrE,88866,0
1xwtLAtRCKQ,251933,4
LPxteAUTc3o,36133,14
OnRL69PzM4I,41200,2
fvxc7ruCiYk,487800,6
xo54E-kQcoA,26466,3
VO_ZUPEsl9U,800,4
g3swsx-acTI,190666,19
uIeeo_7-O2Q,45200,18
tPNk0hSqNuo,13600,0
soxnYgT_B7k,3800,0
Kisp_dr6WwU,113800,14
r7WW1Fl-s6s,676400,4
b5TLqeAk0Gg,33533,0
G1M_p8aUp_Q,210133,22
YTd8Rxtpt1E,494800,15
ZWUQKTfiSHU,15866,0
qNvfB4fclFo,328600,3
akLfvR6gmKY,170400,1
QYnl62SJSAY,23666,0
tqy3XprB11s,371466,10
XaVZr4HPh2M,158333,7
Y68wUhDy41k,92133,0
3O4ynxtRIDk,59133,15
3O4ynxtRIDk,100066,15
piGT-hRYHHQ,26200,10
c7KNWn--ZZ0,316200,4
w59aWJIrF8k,3800,19
Z4WzCzsUqF4,8133,10
l1YPaDVF7FQ,27600,19
n-eDiuWYJUc,43266,0
v3LIQHdveBA,20400,0
XGQOWpkkYdU,73533,12
yAxdK1GXutM,27200,13
4350VS9IG6I,12400,7
dk4f_Bfw6v0,130533,1
ua6Xyj9aWT4,180866,5
TsY-qebGCcU,72733,13
7ky02kx1bOI,300133,2
9YVkZ7QxD5E,611333,0
AvpZJ9yyMYo,15533,3
AvpZJ9yyMYo,49133,3
A-A8jv3sIV8,15800,15
GjIYNy0SFL0,187400,18
yRZJoNjaVHc,207800,7
zaWNwqBPvzI,27933,13
arySu8JMnpo,8533,22
297SxHm_5t8,479200,0
cOAzmXidlhc,62133,10
xo54E-kQcoA,49400,3
-1je1K1ihbk,7866,14
ViQ5RkJNppc,60533,5
D5fdAcxxiVY,90600,7
SS9QPM7BQuw,13933,0
EpTp_8i2kbA,87800,17
Tp2IEMSM1kE,43200,0
YpNyGBpa9O8,15600,0
yAxdK1GXutM,91733,13
2UL1wxBEFcE,108133,12
z1D1RWlnmCc,72400,22
1W2jsjzSLU4,13800,19
_8iyumFI4sQ,320866,20
aFEOvm-1KvA,3600,10
aFEOvm-1KvA,50400,10
pu0G99aVryc,209733,22
_dbo3VPYaw8,8400,10
cNajpbwDGwc,384666,1
nJnRwOgIz2w,402666,21
oFyH0WzlHsQ,99733,11
3O4ynxtRIDk,132000,15
XaVZr4HPh2M,183866,7
wC2mmG6hC_s,17866,0
ZL0FaRmyIYU,3400,0
o02m7tfad28,14066,0
LpjbdSyW__A,297800,16
txkCGPZlycw,10266,22
0iOjteHiMnQ,64800,21
MvxUj_Du2IY,7000,10
n-eDiuWYJUc,192933,0
8nsl-r_i0AI,1400,0
CADW3z8x4AU,17066,14
CADW3z8x4AU,42733,14
HRcVM9md3Xg,30600,6
R3rDAaPE_s4,23333,16
vU3WaZCY_Ms,250933,19
hS9mjaFhmhc,582800,6
qd6FYT17VJc,165000,0
M2ZfjzEoy8c,15933,19
UOu-2oNu70I,100533,18
bml35fIeIPI,5200,7
-IIW4mhZnOE,249333,3
CEFTDw_HyvA,496666,21
DtB0gu3pZdM,46000,7
DzV-LWU5GoY,93800,0
dK3_HiQMH4o,28800,19
dIJKgTqs-4M,18266,0
MfkRBXbtW9Y,187533,14
YTd8Rxtpt1E,533733,15
44W4aupDwps,295133,7
JvifjBXrMTk,187733,0
MzP38BJemg4,50866,22
MzP38BJemg4,170733,22
aFEOvm-1KvA,73866,10
_dbo3VPYaw8,35866,10
A2MGG5kfyf0,25800,19
CQCloyUvY3g,143800,0
JeBUjMaX5JI,2933,10
uIeeo_7-O2Q,105400,18
H6a38s3a6cU,122000,9
4ntd3wbH4m0,13066,21
zqctw93prvo,404000,21
xSIjCyHBypw,281333,21
3HG3YAtzBPs,35466,16
AJgxayQuiHg,11533,0
CA-j2phEyeE,69800,0
Mkj_nTAfGGQ,29400,0
VZWBCd2nR2E,54200,0
3iTSle5YyAI,9066,22
I6IkQmueykc,8266,10
ua6Xyj9aWT4,205933,5
piGT-hRYHHQ,91400,10
SacR-14T1p8,41533,20
aE2pYde7k3Q,104333,10
INxjW516bcI,155133,0
1W2jsjzSLU4,49266,19
1W2jsjzSLU4,117266,19
1W2jsjzSLU4,150400,19
1W2jsjzSLU4,163866,19
1W2jsjzSLU4,197600,19
OXjc7JlWYwk,68066,1
F_88eTR1pKU,14266,15
F_88eTR1pKU,29266,15
QdVHc0ZSfEE,2933,11
OK8CZArq6PY,119800,2
dK3_HiQMH4o,46666,19
zESRFobSQMU,237666,16
3O4ynxtRIDk,155333,15
HNC9Hgonz5M,298933,9
uVz-MWoctts,108600,12
3O4ynxtRIDk,209866,15
DxOwH8u4jn4,360666,16
HErGkjR3TDs,108533,7
K2oIvJd-d-A,79600,0
uK-8gN4qMH4,13800,9
9zroWMwZHGI,3200,0
04gNIg-kFI8,22533,0
ccSmDPylyiY,43733,3
1ejXxhBIpfw,1400,20
RKFpQfRSYIc,768666,11
6R2N_w6ksAg,373733,16
AGbQh8cJgNM,2866,11
ZMxaVSL19wo,10466,13
ZMxaVSL19wo,117733,13
d2ugQO5Z8M8,14866,13
d2ugQO5Z8M8,53266,13
w59aWJIrF8k,39866,19
R9d1vlii7cs,636933,16
96iqXHgOXKY,47066,0
jhjVA8JZgQA,49400,18
wC2mmG6hC_s,53933,0
52FX-2M0Zrg,13200,6
MvxUj_Du2IY,34600,10
bs1ior8ccXE,9066,0
tqy3XprB11s,405800,10
n7k3f-Qd4dg,628333,4
JjONCJqUQDc,10266,9
d-zUQnIrpLM,17066,15
QPeGvjxCQF4,13866,5
aFEOvm-1KvA,110133,10
bejCW0FV-70,84866,6
xDpr99K3X_Y,195800,6
-1je1K1ihbk,45066,14
y3VNGZBlDb0,574666,7
lBJZCUqmqIw,420666,16
fru3ScznXy4,220533,10
M0gXdAJXyMQ,127800,0
TsY-qebGCcU,184866,13
L2txCIdRFw0,93933,6
QdVHc0ZSfEE,68333,11
f65rTlprptk,763133,10
r7WW1Fl-s6s,1095333,4
bgAl2BuyW14,46666,19
ua6Xyj9aWT4,228800,5
o4Mr_U32RDk,232933,4
7UQ1HvMnJIM,583066,15
HTFWbbM2XzU,78466,0
LdsTzWG0Gh0,4866,0
QBBgL-fhfbs,90133,9
o1ti2hVQZNI,4666,7
o1ti2hVQZNI,38133,7
3836zDeIt3c,14533,19
L8RLPz6nKfM,25733,7
dtsLwaO2des,14400,15
3zV0wmpiS78,140333,0
Z6XKceRI1bE,306800,4
uux1o-VJoos,106266,0
GCLF3JbJt4Q,141400,7
OBwsHYA4Z2E,11600,16
SIQp0WKQsVA,26000,0
fvxc7ruCiYk,534800,6
WjJYLl7Q4-U,1066,5
M2ZfjzEoy8c,57400,19
bnILBindYs0,27933,14
whb6udgkgZA,32200,12
lZVwQoLPjBU,248133,8
4mYKF__fYAY,13400,4
HmQijOqUvVE,95200,13
VZ137lM3mEo,20466,16
e-cp0_J3fvc,29800,2
I6IkQmueykc,55800,6
DhA0S7lPFVw,335266,20
aFEOvm-1KvA,142000,10
zSB96Kdmde0,80333,16
PItgCWm2eQ8,64933,7
SdZPYjuniQk,141933,3
fGkwQryTBDQ,11400,0
SS9QPM7BQuw,113266,0
Kisp_dr6WwU,165866,14
iV_ukojegvA,53000,7
x0RxwpR4wIc,22066,1
SIQp0WKQsVA,114466,0
4skAfQd8nX8,6800,0
uAU_9W0VZAM,52800,0
N75hQvvzwrY,135600,0
LU539OYJ_z8,14400,0
zi1xKnyb85M,28466,7
_hTWT4OaiqU,1733,7
_hTWT4OaiqU,32533,7
ujyITObx_Gg,15866,0
hW5TC4ofjis,481266,2
J2voWqq89Pc,4733,12
J2voWqq89Pc,29733,12
J2voWqq89Pc,196133,12
dRNMzguBdvA,89000,0
qNvfB4fclFo,456800,3
hwB-TJA3puw,14466,6
96iqXHgOXKY,112600,0
GKJnQclTNr4,29333,0
GfKipwk5Sno,88266,0
2NzE9DQWRa0,20400,22
NTBPmc96UWM,55266,16
4YU6KgviNeE,13400,2
o02m7tfad28,75800,0
6Rxi-UFC7yk,12600,7
g3swsx-acTI,217333,19
5kGS08RlNBk,74200,7
YTd8Rxtpt1E,564800,15
m89TERdaglg,13600,7
73Wonc3xnLI,11066,0
Kisp_dr6WwU,182800,14
RKFpQfRSYIc,852600,11
ua3V864EPZw,89466,0
8jRFQ8RKZ0s,50600,22
R3rDAaPE_s4,47600,16
NjknyzAAQpM,63733,0
fru3ScznXy4,531800,6
iV_ukojegvA,97333,7
Pqk2y601mao,5933,0
3_gXscleQ9U,11733,4
WjJYLl7Q4-U,76333,5
Pd9wqLd-zbQ,9533,0
5ovlgihl130,531933,12
G9drBJKA9yI,1400,5
TJzhaxplypI,7266,7
w59aWJIrF8k,63066,19
l8IzhvY9qqU,46533,13
ljLO1myCfoA,72733,12
uVz-MWoctts,225266,12
XGQOWpkkYdU,195133,12
-1je1K1ihbk,87933,14
3LT8C38E5qE,25000,1
4NKnUR1OMGo,54000,10
z7Wb_cjFjLc,4066,4
NTBPmc96UWM,102866,16
uLRVDGs1ZJ0,60333,16
SIQp0WKQsVA,258133,0
U64eMon0R9w,14133,0
80eDwjiHA0E,2266,2
bhoUxK8FSqc,48800,0
rOg2O0flSDs,29200,7
TdRjbz1rVi0,26200,14
lZVwQoLPjBU,282600,8
SWCgWSWQ3h0,51133,22
izHN9JUwtJ8,143333,3
XRKZRwdqhNo,340866,1
PK9wH4h9X-k,13333,0
p2QsmFuYxdI,83066,15
pCpgzSpVrLs,76333,7
cAljPyTSJ3Q,55800,14
WRzkWwIKYZA,27066,7
8c8TJ_Jzngk,15800,10
6c0pM_UWUAs,5733,6
QwpDReoRKMM,110800,10
tqy3XprB11s,431866,10
uIeeo_7-O2Q,132266,18
RIIn_0sFOHw,4933,13
fvxc7ruCiYk,563866,6
HRcVM9md3Xg,125866,6
_n7YjSoD_FM,16066,10
Pesc6MR4Y7I,49533,6
xPL8zHIhDOE,62400,12
NAs9bFRS-bw,24200,19
yrvdRypAzAE,9933,10
XgfXdqjWIGc,75266,0
VO_ZUPEsl9U,42666,4
9zroWMwZHGI,69000,0
Oq8udVx4ic0,84066,9
aLVIS4s54uA,8666,10
dVGnT6i9Quk,16133,11
piPRbF1SECc,283200,15
mf3UNTWhcQE,9000,22
_m1LurNyR6Y,89666,18
Mg4dmw9-MWw,15466,0
SeBOeRzwqrQ,122666,14
XGnzc2MN66Y,91000,4
zb8-yrB5SlI,26800,1
85GkrGAMEqU,17266,10
GF9unI6hEMI,15666,13
IwEiKMPQ8N0,6066,0
IwEiKMPQ8N0,33733,0
9gWV3IrZqjw,103133,0
_8iyumFI4sQ,398066,20
cOAzmXidlhc,119333,10
c39xfJcSlxk,30333,19
U64eMon0R9w,68133,0
U64eMon0R9w,375666,0
mQhKtoBgnAg,85933,6
TJzhaxplypI,72400,7
8c8TJ_Jzngk,176933,1
CCBM0FZivug,53866,0
DO9HuqCihkQ,1693333,0
HP_qI1_NyXo,13066,22
ua6Xyj9aWT4,279800,5
tfrpjgRLNqY,93866,6
4NKnUR1OMGo,128000,10
19UmUpkjRbs,50533,0
PK9wH4h9X-k,29866,0
8CJRCoA1Rps,22000,0
8CJRCoA1Rps,61600,0
MvXw9T2aHto,4866,9
N036Dx-2Yk8,105200,0
h9mZ_DVVwQg,29800,0
ML6e4uvTVto,1800,0
cAljPyTSJ3Q,78400,14
xDpr99K3X_Y,481533,6
RIIn_0sFOHw,59000,13
NPf2ibRNM0E,24866,3
ViQ5RkJNppc,104133,5
lZVwQoLPjBU,554733,20
asLQi6rBO0E,114466,0
_n7YjSoD_FM,32066,10
xPL8zHIhDOE,202466,12
9urbtXg26XU,129066,11
LjyZ7Djyq1U,27600,0
NTjvarirl7U,35333,7
Q-fkyBg3kGA,31200,0
d-zUQnIrpLM,71466,15
rOg2O0flSDs,173866,7
sKFjKvmlNS8,64200,0
x0RxwpR4wIc,53200,1
XGQOWpkkYdU,245400,12
ZMxaVSL19wo,233066,13
iK-7fByPADo,60200,0
_gBVDVkTuNQ,25466,18
0SCEphO5uzk,1133,13
bhoUxK8FSqc,142666,0
19UmUpkjRbs,107666,0
wNcjU9-ck10,38866,0
PY0FoITNeqg,38200,0
QBdTOTijCAU,21133,21
QBdTOTijCAU,64400,21
z55drGYrJes,2733,3
2q1j-bDGeOM,89666,6
2cNeQvWE-3k,10733,11
TJzhaxplypI,215133,7
Vc4G9q_q3OI,19066,19
TJzhaxplypI,327800,7
Vc4G9q_q3OI,60266,19
2NzE9DQWRa0,71733,22
Jq-AimhaUF4,15266,6
4NKnUR1OMGo,243733,10
4NKnUR1OMGo,307600,10
aDxGdoepGr0,192400,12
sWyX7v6GNHc,39333,3
aDxGdoepGr0,240200,12
XgfXdqjWIGc,123066,0
jy5C7Gvk6hU,22666,22
XF8Bsh8ld7I,389533,5
qNvfB4fclFo,870733,3
xAaVKO_UQwY,14666,21
faL04ivD3MI,323133,2
dqv1KbsBIO0,18866,15
-DgARJTu8iE,8066,12
-DgARJTu8iE,89800,12
BpGAEtatJNc,87066,6
FPQYHQf_RIU,35933,0
PS8T6Oc2CRo,92800,3
sOuiUYYHvOg,27733,15
Q8iTozwX9Do,185666,0
tqy3XprB11s,481066,10
zy9ALJYR5vc,5933,0
SsPymxAClms,45133,7
iG4PvtWoxG8,48533,6
x5QND7jqKAw,20533,22
OEhrO1p2agU,3266,0
Pesc6MR4Y7I,358400,6
SDQ3_XKmElc,7800,0
fNcSPckfjp8,124066,18
2JXvPHwqkRM,8333,3
piPRbF1SECc,312000,15
vxmdsyEpU6A,13133,4
YZZHtNLWEsE,2866,12
WoFwoqEEbI8,24666,0
ebBbWqDF5Lo,183266,12
p_A3EmNDJ2Q,267800,0
TvsURCSpShg,1333,0
ua6Xyj9aWT4,299666,5
xXQ6KCTSGAE,11466,0
vFWq1JYv-OQ,10400,16
ckGWQOi4SCI,12066,16
jOVGIAXGuoQ,3466,7
w3W5LzcMRk4,113800,14
QIUbNd0T9tc,3133,3
4NKnUR1OMGo,402866,10
4NKnUR1OMGo,493400,10
_n7YjSoD_FM,73000,10
RKFpQfRSYIc,876800,11
2q1j-bDGeOM,126466,6
Wj1RUuKLlmM,77400,4
TsY-qebGCcU,259466,13
Xm1D-ViuXAQ,61533,4
ljLO1myCfoA,111133,12
TnpwfaJT6WE,180133,6
UZjD1X_U920,74000,16
pWSN7IQERA4,73000,7
2kArsdFvT5c,60800,18
uIeeo_7-O2Q,180066,18
uVz-MWoctts,261733,12
4YU6KgviNeE,147600,2
TFS4z-tclq8,194600,22
aQx68fklEXA,15933,19
aQx68fklEXA,58800,19
4Gjx9BL_sE0,43866,0
tMp5Y1zucfI,77200,15
h7Wh8l3jhb0,44200,22
XSlqSZXu7YU,77533,0
bZdhEoIFZ6I,12800,0
G9drBJKA9yI,34466,5
SDQ3_XKmElc,47733,0
RN6TzMbUlyg,21266,13
xPL8zHIhDOE,492333,12
5lv2GCs3_E0,31333,0
6KZke_p7JOc,94666,0
_gBVDVkTuNQ,45266,18
AT6Zi1JWFEU,513000,0
Ce7IPtXkNcs,209600,0
EjiVd_u-InQ,131733,22
g5ty_7So5Dw,313866,6
e-wf_hfs9sY,106466,9
xzeOv0AmQ-A,37266,7
VGnkf97RvYU,3400,0
XGQOWpkkYdU,359733,12
3kUuU5vWELg,118933,0
WxjXpwIN_54,111866,7
fGOk6ec15e0,150333,17
jadTJJulf-c,388666,0
Ya7qDSOOu8A,33200,7
y416VlWqVEA,8733,6
16h6SUKL5DA,116933,0
V9kX-1g6uMU,15400,16
2q1j-bDGeOM,202466,6
V9jASo_nKhk,9400,0
4NKnUR1OMGo,520000,10
4NKnUR1OMGo,553733,10
itpMAM8tQ2g,3600,18
cNajpbwDGwc,407066,1
7d_JNE7LUnU,97000,22
_8iyumFI4sQ,450400,20
65u4BXZ10RY,2600,19
yQLGypU_WiY,133866,12
zb8-yrB5SlI,52933,1
j0HbUavn70k,167666,21
YE4Jy4eOyLk,31200,15
iK-7fByPADo,102200,0
_n7YjSoD_FM,103800,10
HReuF0g6ix0,15200,0
HRcVM9md3Xg,183200,6
4Gjx9BL_sE0,106200,0
TvB846UYVpI,9400,16
TvB846UYVpI,42533,16
xyyz5QJ7wi8,5533,19
xyyz5QJ7wi8,89266,19
xDpr99K3X_Y,699200,6
6N4_2B7FG_s,6200,4
y3VNGZBlDb0,612466,7
5Txm428OE9E,21066,11
abRp15YA5g0,11466,21
piPRbF1SECc,340333,15
TFS4z-tclq8,222266,22
mWS02fO2yRE,145333,13
UTVHYldt9s4,12200,9
lU3V15HKd1M,1133,11
bnILBindYs0,47066,14
2NzE9DQWRa0,123200,22
A5sqbdsxEUk,16133,0
K9VtPV-Jdx4,44600,0
MnHOxIrFgvg,22333,0
krv2yJmiNdk,15266,7
tMp5Y1zucfI,103933,15
bMYE3K1TbkY,61666,6
g_CNzQNQaoc,30466,0
6GQ5iwPPYKs,14733,11
_8iyumFI4sQ,526400,20
ANNrkPunniI,13333,0
WB6p_6X1_tQ,9733,7
WB6p_6X1_tQ,52733,7
OXjc7JlWYwk,115600,1
65u4BXZ10RY,34066,19
j0HbUavn70k,196333,21
Y8xJEDx-lbg,45666,1
w3W5LzcMRk4,153733,14
TvB846UYVpI,83000,16
RZLAEMh4Op4,34333,6
4NKnUR1OMGo,573933,10
gNfQargrILo,14666,22
HP_qI1_NyXo,28333,22
_n7YjSoD_FM,134866,10
Bt0RfEEuMtk,7600,1
CoPzLTQZyr0,733,22
ljLO1myCfoA,141933,12
Ec9byeff7c4,24866,20
whb6udgkgZA,200000,12
qaqYKw84tSc,6666,15
x7mWVP9GJkw,109933,0
03Sfd2X4X3k,2666,15
xeBhbPbmS8w,31733,0
0m4w8-WkHuQ,11800,22
18fM0ooH8KE,27666,11
x4h9pGwdSMU,1333,10
sBsLUDA0HFU,77866,0
WxjXpwIN_54,183866,7
XhOx4rgdI-8,7066,1
aQx68fklEXA,106266,19
6N4_2B7FG_s,60733,4
yA6cSMJ6ew4,231600,18
T94f_MeC1U8,188866,7
b6yGYw2EnjE,80200,0
4uw8yJ4oAgM,19666,9
vn4tyg-V-ZQ,16466,19
kZcfsku1oJ4,28733,2
4Gjx9BL_sE0,285266,0
AsMdT2lL_rg,127600,18
BPpXNyHSQ2s,27400,6
C5SKibJTnR4,73200,7
EjiVd_u-InQ,180000,22
4fys0PcOTxc,88533,20
soTSnXge_MM,67600,12
HeXQHABz0Qs,45733,14
POCjScU-s5k,23466,7
RLJACYXQvKY,168533,14
hxaATAFfek0,71866,15
bMYE3K1TbkY,175933,6
bMYE3K1TbkY,209333,6
RKFpQfRSYIc,939000,11
fGOk6ec15e0,168266,17
mhRXE3JxYIg,5333,7
t1N1ijCr5NE,104800,2
t1N1ijCr5NE,133133,2
WHi14aq1Uo8,13733,16
XGQOWpkkYdU,475466,12
Ec9byeff7c4,48800,20
dk4f_Bfw6v0,173800,1
iK-7fByPADo,201533,0
X9ZqEji5oN8,14866,16
fk85Ace_-LM,14800,19
xyyz5QJ7wi8,123200,19
yu2v206waMs,186933,0
7cuq0_3sFE0,5933,10
a_iTAcPll98,66866,13
nxok2Z7yPxI,6533,3
rd29v71wQec,73333,0
6N4_2B7FG_s,96533,4
0SCEphO5uzk,27733,13
6N4_2B7FG_s,147933,4
0dBF013e6xs,7266,10
-iX3JivG5eg,6000,10
dnkF3Yuehs4,117933,9
dyGU_4JpmR4,3466,0
VaZV-h561fE,78200,0
4YU6KgviNeE,192800,2
aQx68fklEXA,183466,19
xeBhbPbmS8w,106400,0
YR1T2JBlKys,120600,20
YxX5l8ywsKY,45000,22
iERHfgc7vl0,29266,13
YWhwljQ3efA,88800,15
1v6EOGIj4HE,18533,22
iubJfP4EdA4,23866,7
nXI_3roNiNs,149866,18
3jGV7xlNBU4,42666,19
UlIgjs_u8S0,16733,15
wHHTElUrDlA,104266,16
hxaATAFfek0,96666,15
65u4BXZ10RY,94000,19
yu2v206waMs,252666,0
ljLO1myCfoA,259666,12
eYX8CNFgBFc,70266,7
xb-Q06NX08w,123800,15
-0UOoIfs2Kg,29600,0
ViQ5RkJNppc,120133,5
w3W5LzcMRk4,203466,14
Fd1uYmMhzPE,13133,10
p_YDzQNzW2E,165033,7
QlnxpSqjOzg,24666,13
jJuwmjrJeMw,53533,0
6GQ5iwPPYKs,28000,11
3OpGU9QCwP4,62933,0
AOi5bfnFCMI,55800,9
GOI0mCYi0s8,51866,3
GOI0mCYi0s8,87600,3
fk85Ace_-LM,38066,19
lge9f_bgAOk,43800,0
klxQpVdft5E,51733,2
zqnw08LHApY,26066,0
kZcfsku1oJ4,65000,21
l1i1FT3VcG8,41000,2
tMp5Y1zucfI,138333,15
APP17gURiBU,42466,5
APP17gURiBU,90533,5
H3UlBSz7WFQ,13000,12
z-91EVIrDS8,57466,19
kqgsnMk0Y-4,93400,21
5oh5T5-KhB0,61133,0
5oh5T5-KhB0,144066,0
6N4_2B7FG_s,173333,4
yasacZvi0TU,31400,13
0E1o7nvXy5M,13800,14
-C0rYHhL_x4,133866,11
GJjqCFYQXYc,84000,0
HylH7-rD0wA,26333,1
HylH7-rD0wA,48866,1
wL0z6-jkCcc,13733,19
X8difa1YF2w,13866,1
YWhwljQ3efA,151200,15
3jGV7xlNBU4,116600,19
SdZPYjuniQk,360933,3
MfkRBXbtW9Y,376200,14
qozVV3XjTSg,42533,20
RfvNPPjs-bw,279466,3
5rs6nVmxV90,29733,19
kE_nLxLzxYU,46200,0
885fHL8i7TQ,171400,2
Az1pAlEU40s,25266,4
XiSjHcHG5IU,301000,1
bZIU-ajwk6Q,44333,2
m-Q0vkHDBIY,74733,16
fk85Ace_-LM,73600,19
fk85Ace_-LM,105000,19
2oA7J6HSmt8,46000,2
nDNoOG9aQ1Q,58600,5
YR1T2JBlKys,259266,1
zTnSqknZwEQ,25800,19
HRcVM9md3Xg,220000,6
WypmJptPzX8,16866,2
khdj_ZMUYHY,758733,10
gCDC8R7IB7k,13933,0
tYlrB79nwew,38800,0
l-gEuboURyk,6066,11
aiOHs3hApm0,24866,14
JWXq4sFn1vI,206933,5
OXjc7JlWYwk,145066,1
7cuq0_3sFE0,41000,10
7Ep7nYuA5JI,14733,15
Fd1uYmMhzPE,61000,10
Fd1uYmMhzPE,86200,10
soxnYgT_B7k,53533,0
Ya7qDSOOu8A,153066,7
cqWiD4VD0_w,119133,18
__Q5A7gExpI,11400,0
YZZHtNLWEsE,136133,12
CWOR7HLnCdA,191800,0
D-ZyW3goB2g,12533,13
D-ZyW3goB2g,74666,13
Z6XKceRI1bE,331200,4
Sx1yQ66Dv1Y,13133,19
klxQpVdft5E,108800,2
p1-mFHCRtkk,9000,18
3RHWLnIicuQ,112200,0
_ZcESxQ7pMg,95000,9
R6Xaxq5hT00,8666,9
R6Xaxq5hT00,89400,9
R6Xaxq5hT00,196466,9
-iX3JivG5eg,35400,10
fGOk6ec15e0,193600,17
YWhwljQ3efA,165533,15
l8SlKAviVVM,11666,11
iG4PvtWoxG8,154800,6
Pqk2y601mao,111533,0
lj2wCvLNNL8,286266,6
4jGxuhAtCgc,318066,1
vXLgrm8JrkQ,25866,16
ZVjep3tDJjU,23000,0
5rs6nVmxV90,57333,19
qozVV3XjTSg,178666,20
2oA7J6HSmt8,87000,2
mQ-hjFKVleM,9600,3
RN6TzMbUlyg,49533,13
fk85Ace_-LM,125800,19
61zh4Qx3Ppo,116666,4
y3VNGZBlDb0,642733,7
gCDC8R7IB7k,46000,0
zCnZg9VP1xw,30666,16
4lQIi4_D5zw,76400,7
w3W5LzcMRk4,239266,14
wa1KdARQXXg,39600,16
kH1_1BYBU8o,58800,22
vtbzytq-B2Y,14333,5
qLWjGFVjeOA,16666,20
GOI0mCYi0s8,145600,3
ljLO1myCfoA,299000,12
3jGV7xlNBU4,155733,19
Fd1uYmMhzPE,131533,10
YVFnGgyJLos,43466,3
HSq2erZX55A,207533,18
Ih2gG0269H8,234466,4
m-Q0vkHDBIY,150000,16
XGQOWpkkYdU,511866,12
8FkV1g7HclE,486533,18
y-t_ldG1TuU,23666,4
gFfY7HzE-Zs,34800,0
_WKJaPPBz8Q,245200,21
EpTp_8i2kbA,106733,17
0Pxt8YhHYqY,27600,7
o8KS5SYj0GE,19200,1
dT6bx2y2TEg,3466,0
RKFpQfRSYIc,960066,11
3g5wjAehjog,31533,14
sK9RlKPtoac,4000,0
HP_qI1_NyXo,64200,22
WlL9OFcc3Go,63333,12
4YU6KgviNeE,224666,2
-iX3JivG5eg,69200,10
CkOTs8LiAGA,241200,18
HjyObQ7hRu8,112000,2
KFGp_ykTbOs,54933,0
8abbd88joEM,144866,22
M-RxKPJocxA,71933,0
M-RxKPJocxA,125000,0
M-RxKPJocxA,156200,0
2oA7J6HSmt8,104400,2
OXjc7JlWYwk,162933,1
z17j-p2PfJ4,6200,0
2dH8NEBaM1M,163066,9
RfvNPPjs-bw,311266,3
7AIlhh0pfKA,4333,0
Sv_3mM8Z1TA,526533,2
C5SKibJTnR4,210400,7
y9jAthuLV1w,35933,22
Ih2gG0269H8,305000,4
xb-Q06NX08w,152066,15
m-Q0vkHDBIY,187666,16
gd584Njjums,1466,4
GW0_Vpyetik,29333,15
z-91EVIrDS8,97933,19
Fd1uYmMhzPE,161000,10
liyMSOY0bOE,166600,21
cCxd7W3LIB0,237866,6
MHq2c3JYeEg,21800,5
7cuq0_3sFE0,85066,10
YWhwljQ3efA,213600,15
vkUcbdNw4Go,9266,15
4EN6LcmxHTE,45066,11
DKuNVD_ffS8,11733,9
DjXo15Er3Rk,88866,21
Is7kDJpf41o,10933,0
zENqtwedOVE,178266,3
l8SlKAviVVM,69666,11
fk85Ace_-LM,164133,19
m6mhj-GOcH4,7866,7
fk85Ace_-LM,198400,19
0SCEphO5uzk,74733,13
vtbzytq-B2Y,35400,5
lPNPGWFsJSI,241266,0
zTnSqknZwEQ,45066,19
2oA7J6HSmt8,168466,2
fAc3DVvgL94,3266,0
9Xy75BXVNng,42000,4
BwqWFdpd2P8,87133,14
Dm-XQKFA-BQ,84533,16
Dm-XQKFA-BQ,129466,16
H3UlBSz7WFQ,62933,12
56_FhYRpKhw,90533,9
5rs6nVmxV90,90400,19
_DDnhdjAciI,10666,14
JWXq4sFn1vI,299733,5
8Lx004yCltY,16666,20
YWhwljQ3efA,271000,15
asevDhnVOR4,38533,0
wLfkpyKqvCA,61333,0
rfA7IuTWbTU,22133,14
3kUuU5vWELg,268200,0
o9xQ7LgfrPU,2000,15
x29EcPsdK1Q,12466,19
PkzlSjT0XhI,69000,0
t_D6-Cw9l2c,5333,10
mZ-FP36QGU0,30333,3
nBHLh70fr4g,14200,1
DhA0S7lPFVw,378600,20
58nDWUXD4JQ,450600,20
_nrVzL-0TN4,5933,0
2oA7J6HSmt8,223266,2
ljLO1myCfoA,326000,12
fk85Ace_-LM,231600,19
fk85Ace_-LM,270066,19
vtbzytq-B2Y,61866,5
xCUdNNw511o,27133,10
6BbP-4Uqm5Q,13800,0
YZZHtNLWEsE,253266,12
OK-2ALhNWts,8200,1
jf6h3xF40J0,14400,13
-TmJ3rYd3Uw,27200,1
jws7gMv-wH8,64800,3
hZ9o0PLDQAU,8333,2
vmr5AZNCgD8,8600,5
Gco3HwwVgsU,24200,6
HRcVM9md3Xg,242400,6
XTVScfA7mUE,7133,19
z7-VPle6AV4,147933,15
80CcMFD-Rcw,44866,0
Lz9VHZQ5SOQ,56866,13
dR8fUgE8l40,13800,6
7AIlhh0pfKA,148000,0
yp9kACFk9KU,4333,22
zLKxfmNKrIc,28866,22
RfvNPPjs-bw,362466,3
NoP-ZQNCsvc,27600,5
YWhwljQ3efA,314133,15
sFWJKDjMKEI,615266,3
cBHqOZ_7Rz8,58733,7
iG4PvtWoxG8,180466,6
EjiVd_u-InQ,200666,22
s5EmkrMZZnY,225200,21
aiOHs3hApm0,50000,14
3_DeqcBRuwE,119066,20
hbs69ial0j8,384600,12
x_iqUmuf3tg,226466,4
bZFOGnIREjc,32733,12
fk85Ace_-LM,311866,19
gk-cycr3xjo,118066,0
HP_qI1_NyXo,116933,22
2oA7J6HSmt8,356600,2
8lLhF09O-Cs,1933,1
KNDie0Mh1ok,166333,7
faL04ivD3MI,363200,2
WlL9OFcc3Go,91866,12
vtbzytq-B2Y,90600,5
jNT04wT0Vm0,13933,0
7cP-V71GVVs,10800,0
PIzyVPr2kvQ,111466,0
0EvSUpHltnM,1199733,0
hZ9o0PLDQAU,40400,2
41nBZG6h8RQ,132466,6
XGQOWpkkYdU,583133,12
d-zUQnIrpLM,91400,15
4YU6KgviNeE,276400,2
z-91EVIrDS8,120866,19
7AIlhh0pfKA,298266,0
GW0_Vpyetik,51533,15
rY7wwQSHAD4,45333,0
R9d1vlii7cs,721533,16
7KRp3dFC6yQ,22000,0
RKFpQfRSYIc,1024800,11
zENqtwedOVE,192800,3
WlL9OFcc3Go,153266,12
oaWyMbcmFw8,333,0
7cuq0_3sFE0,104933,10
8JBJKy5FwbY,224466,2
Yur4ISwb-Do,3666,14
gNfQargrILo,115200,22
Dm-XQKFA-BQ,148733,16
be30TAE-gq4,70733,0
_ZGE5z3f150,27600,4
w3W5LzcMRk4,287333,14
OHF0J-rx4sg,68666,7
Gco3HwwVgsU,207666,6
m46MYDc5FGA,211400,11
cNajpbwDGwc,447733,1
2oA7J6HSmt8,390133,2
8Lx004yCltY,51866,20
fk85Ace_-LM,344400,19
7Ep7nYuA5JI,46466,15
R3rDAaPE_s4,111200,16
_oiaLw_u1r0,16600,9
zENqtwedOVE,401933,3
_DDnhdjAciI,33466,14
dR8fUgE8l40,142066,6
YZZHtNLWEsE,327666,12
5rs6nVmxV90,119400,19
wMAdty-pkIU,95533,0
gA5ygl3woSs,65533,0
SUUU-p9O-UA,5733,13
TLZTNeZT5Qg,19066,19
RfvNPPjs-bw,398400,3
UvuLWmi7Mfo,12666,7
2uqK73IFqSU,27466,1
YYxtShXTw70,126000,7
x29EcPsdK1Q,40466,19
dbXKW9_L9sE,5333,1
whb6udgkgZA,363800,12
lPNPGWFsJSI,358066,0
OUeSqgMRLUg,44466,1
2oA7J6HSmt8,415466,2
jws7gMv-wH8,215800,3
eQGN3BRObNw,297400,6
f8jcaURyeA0,149600,9
RN6TzMbUlyg,89866,13
2AdhgJaFr_8,13533,0
wL0z6-jkCcc,95600,19
uLRVDGs1ZJ0,98066,16
jKD0oOyMl2g,38066,0
j01eIBHfl68,9600,19
hbs69ial0j8,672800,12
sbjgLGaP6Cg,165600,0
959Z2MWQg7E,50066,0
tSXVRvsTCAw,398200,20
fjr1n6Vh6GM,5466,16
06SHLmmwfqY,253866,10
y5-SxMVltGo,37866,6
ViQ5RkJNppc,166066,5
4l14OUjSHF8,48000,12
QlnxpSqjOzg,133600,13
uu3KluYuhc0,103066,0
yp9kACFk9KU,45333,22
rA595TIyUgY,6600,1
W4iSCn6ILJs,12200,11
8koctWf5e6Y,4600,4
ktkSxEwUG6k,359600,2
jPH_726JYhw,183866,22
Y-03QPX9lQg,69266,0
Eqm977Nxg6I,59400,0
RKFpQfRSYIc,1072933,11
2oA7J6HSmt8,435733,2
7cP-V71GVVs,35000,0
m-Q0vkHDBIY,222733,16
NUgxlm76sFE,5000,2
iG4PvtWoxG8,214533,6
ljLO1myCfoA,450333,12
e_PJgTtyGG4,54533,7
jo76tcAbKuE,69600,6
y-t_ldG1TuU,68133,4
HP_qI1_NyXo,184800,22
9dIt2roz6VM,31933,0
ivCCrm1ILoc,43333,12
jKD0oOyMl2g,151200,0
SPLzdRn13lw,73133,20
8Lx004yCltY,85200,20
2olPOge9JrI,48466,18
v1qt1VPY7Jk,16466,10
-TmJ3rYd3Uw,50133,1
XTVScfA7mUE,42533,19
_5eLC6pU5EE,38133,11
89jspOP_-0k,77533,2
7Hthj7LhsoI,21333,20
WypmJptPzX8,68666,2
dP4L30gpcZg,12733,4
xGZnmgXccDg,90600,0
j01eIBHfl68,39200,19
bZIU-ajwk6Q,59266,2
fLeqi9sS5Ts,88000,13
R3rDAaPE_s4,186866,16
HRcVM9md3Xg,461066,6
2uqK73IFqSU,54666,1
2oA7J6HSmt8,471533,2
SdZPYjuniQk,390533,3
ehb6fQBScRk,12666,22
uO1hyTt8J_U,14066,22
NoP-ZQNCsvc,50600,5
tbbuwMMLJao,55866,0
rA595TIyUgY,41866,1
jr4kk0gGQ5s,61400,0
YYmzW1-XLcA,10066,6
hbs69ial0j8,703466,12
eTMUjGrOnGg,30866,18
5rs6nVmxV90,171733,19
YZZHtNLWEsE,358600,12
34l1bvR1udM,106533,7
z-91EVIrDS8,198200,19
vwxzh1lJ7iw,7933,11
lJG1raxtEpI,28400,21
zt6sr88trTA,85333,16
PIzyVPr2kvQ,146266,0
jKD0oOyMl2g,213666,0
8jRFQ8RKZ0s,81400,22
hGOZqIjuB-Q,39400,15
ixuSPd3Xwko,103800,0
o0kHfKlTrj4,19466,2
_gRxUsGvs0Q,13800,5
x29EcPsdK1Q,101800,19
vxmdsyEpU6A,417400,4
5enKNMe1Dpg,131733,0
jws7gMv-wH8,514400,3
xs1kBHxDpxU,8800,15
_FebhzsbDiw,130066,16
yp9kACFk9KU,64133,22
oohy-XVPCeQ,129333,6
1ZLR3r81_04,16266,16
WoFwoqEEbI8,69666,0
N_5Xf4hpanE,22800,19
y-t_ldG1TuU,87400,4
gUDZmZN6PSo,119933,18
dk4f_Bfw6v0,224933,1
7YLbXnLljCE,9333,19
rA595TIyUgY,69200,1
XV0RLq3afvE,8466,20
m-Q0vkHDBIY,527600,16
2oA7J6HSmt8,553133,2
gNfQargrILo,162400,22
rmUzBk0GIvg,91400,0
o1_o6CSm054,21000,0
fyPMZJBC3yw,5533,7
lYSews1MSYo,54733,7
pNG0qeNr-Vo,104266,0
j01eIBHfl68,63066,19
3kUuU5vWELg,490333,0
dbXKW9_L9sE,43733,1
JIsrfF1F9PI,20733,22
80CcMFD-Rcw,115866,0
Sx1yQ66Dv1Y,53533,19
Y3mx4jYyagQ,420533,15
tGig9PSZ1fI,466,17
o8KS5SYj0GE,47066,1
2olPOge9JrI,90866,18
v1qt1VPY7Jk,30266,10
XGQOWpkkYdU,658066,12
ZP_vxEOxbNc,16266,19
_H-IF2u82kU,8066,18
Pw188s2p1z0,117066,0
9ScZtgWAJZA,90000,0
4l14OUjSHF8,108266,12
rmUzBk0GIvg,165200,0
2oA7J6HSmt8,589200,2
TDvgaPhs-Zw,19066,0
4qKzBP7AlLw,10600,15
0TBtZRl8884,9600,4
QlnxpSqjOzg,169266,13
nXNNjqOCRbs,133600,0
5dSYRNL8ENk,380466,0
rA595TIyUgY,96800,1
dR8fUgE8l40,178666,6
nc1-1rJaVfc,5333,22
jDRgzTAqJSg,39133,9
KxDh7a8_AmU,44666,0
sjapHTlMzSw,28266,22
1ZLR3r81_04,263533,16
doJ0WgEn8gM,11133,18
ZP_vxEOxbNc,44733,19
8Lx004yCltY,105466,20
8DlXcc1IXlw,165866,22
yzE2GgYffew,31533,11
7haXANJBW1o,46533,14
-TmJ3rYd3Uw,77333,1
hbs69ial0j8,724400,12
IRg764nt2O4,117133,7
7X8jLfzIPHw,284666,0
jr4kk0gGQ5s,85800,0
jcW8CF32zk8,2800,16
_gRxUsGvs0Q,35400,5
tpZn8lIAPbg,737400,18
9ScZtgWAJZA,143666,0
qhmscyJC8dM,29066,20
8DlXcc1IXlw,207733,22
i_FOS2cIaxU,175066,17
mZ-FP36QGU0,46066,3
uUCclek4kh8,21733,4
wH7_yiYR56E,14400,10
xs1kBHxDpxU,28733,15
6UFejK54wn0,7333,15
hkSv_YxmN7w,138533,0
Z6XKceRI1bE,575733,4
pNG0qeNr-Vo,176466,0
nc1-1rJaVfc,34733,22
R3rDAaPE_s4,246400,16
kdZH3BEidOA,16600,10
EpTp_8i2kbA,532866,8
XV0RLq3afvE,54466,20
fXWf-iCCo0M,112400,19
yp9kACFk9KU,98600,22
x29EcPsdK1Q,124400,19
VOMRvqnzJq4,11933,0
pHF2uWixQ2E,49866,0
ycERYNw4LJg,74666,19
H3UlBSz7WFQ,142733,12
5rs6nVmxV90,204666,19
uXGgei6UXl0,8533,15
YZZHtNLWEsE,376066,12
yzE2GgYffew,60733,11
1C9B8TJok3A,14066,19
zKgTq4Zy6pA,16066,1
crnXdKLWAQ0,33333,19
j01eIBHfl68,93666,19
7YLbXnLljCE,34266,19
7jfc1hbeiMc,151466,0
hIMr9xBcAWY,15600,1
4l14OUjSHF8,182333,12
rmUzBk0GIvg,398800,0
tvnICfqeuJA,6133,7
doJ0WgEn8gM,29933,18
jJWk9R0VoBg,7266,7
7X8jLfzIPHw,656733,0
6wXOqF-g2AI,44200,7
_54I6T0Tt5U,3200,1
0TBtZRl8884,67200,4
xU1KAZtxTSo,5533,4
lypzEJAF9Mk,9400,7
ywWYL-4EzSg,104800,6
jws7gMv-wH8,556600,3
yjLkHquD9UE,81600,4
fCVsRanBID8,62266,0
bu19z-XgNQw,132666,4
_gRxUsGvs0Q,72533,5
dbXKW9_L9sE,81933,1
2ASHEEgYHcU,26933,7
8Lx004yCltY,135200,20
7T2-1k_4m64,58933,13
xQ7FymPWT9k,210200,3
8vTYioxzD8s,61733,7
R9d1vlii7cs,734000,16
7haXANJBW1o,89200,14
pVR9b-qG1Ig,13333,8
Y3mx4jYyagQ,500933,15
g9H2Fd-AHLc,16600,0
oSIzimZ2Smo,91866,6
KxDh7a8_AmU,141600,0
TNNXwm3Bt5I,26800,2
4Bw4gKDBQCM,13400,19
y-t_ldG1TuU,133000,4
d1sFq9T-zOo,189466,18
1C9B8TJok3A,33933,19
K9qUjLAsdno,25466,7
xs1kBHxDpxU,77400,15
_54I6T0Tt5U,30066,1
_54I6T0Tt5U,73866,1
_54I6T0Tt5U,104200,1
fLeqi9sS5Ts,155933,13
moOOt_JbAao,16466,18
W4MrEKFqAsQ,18800,10
rbLJZGaRkfU,9133,20
bZIU-ajwk6Q,138466,2
owtKQFT_gNk,16133,0
vwxzh1lJ7iw,88800,11
gPusCmf1EBA,3933,20
bu19z-XgNQw,153333,4
oSIzimZ2Smo,184333,6
6aoCfebDySU,298866,0
nt_BXwq_xhA,15133,8
XV0RLq3afvE,92000,20
lypzEJAF9Mk,62933,7
qGuSHgiM4Ko,63933,0
XTVScfA7mUE,86400,19
dR8fUgE8l40,227533,6
5vaBUAh4HkU,32866,13
5vaBUAh4HkU,83733,13
o9aK5Zq7MAA,10800,22
8Lx004yCltY,353866,20
fXWf-iCCo0M,141866,19
4i1K43WWLtk,12733,1
-TGTaHNRvVA,22466,5
1jTBUo98fyo,13533,0
7YLbXnLljCE,72466,19
0txAuEdZYTI,13533,11
7Hthj7LhsoI,56466,20
juDuRr0YHDo,411133,18
kH5hBIrmbA0,14200,0
OK-2ALhNWts,128400,1
Sn9gOBw9bf4,26200,0
_nkwHh12U2A,105333,0
whb6udgkgZA,417933,12
pRKMCiRnU_8,52600,7
lPapZHOAdzk,110800,2
pceUU6aj_ao,10933,7
94_wpzWwvOw,95133,13
tdt5MKikpCA,15133,5
K_8qaiUwm18,65333,12
xU1KAZtxTSo,56933,4
bc0UBSAGp9Q,70666,18
jws7gMv-wH8,573733,3
0TBtZRl8884,116933,4
yMkAcnSWsm4,103866,21
8DlXcc1IXlw,313000,22
xjdEiJ_z4T8,16533,11
KSYRTkWr2dI,27600,5
gNfQargrILo,193333,22
pWxy53XyZuk,247600,0
uiUF2UDzEYY,12066,0
q60So8U4-L0,20933,19
5rs6nVmxV90,252400,19
wL0z6-jkCcc,192333,19
5vaBUAh4HkU,107800,13
xEHJMriXwto,20066,1
5vaBUAh4HkU,175266,13
x29EcPsdK1Q,152066,19
aF5OHtD0bRk,94800,4
R6Xaxq5hT00,242600,9
Sx1yQ66Dv1Y,78200,19
4Bw4gKDBQCM,120866,19
4jGxuhAtCgc,351666,1
nzZqbuxAxTU,30733,1
y-t_ldG1TuU,165933,4
X6FQKOJpUKE,91800,20
zKgTq4Zy6pA,40000,1
h3PBWibdVUc,5400,15
MfHC-8WyCQ4,208733,1
1C9B8TJok3A,67266,19
YZZHtNLWEsE,479400,12
K_8qaiUwm18,112733,12
W4MrEKFqAsQ,70466,10
1EiH3PTqhLE,4933,0
n3Eb6Cf77Vg,70000,13
2JN_uMTDa9I,31733,14
itQ68Nsr324,26333,1
rZM7ZczBrHo,3733,15
t5B7vIbyRNQ,444800,0
SdZPYjuniQk,432866,3
4l14OUjSHF8,267800,12
7euUtBb8r1g,28466,15
uLRVDGs1ZJ0,117800,16
j9quxUcjTLk,160866,0
wXiNp8LJmzs,290066,0
8Lx004yCltY,373733,20
6PBKPTCkWOo,43066,0
jgSm27P7eYk,609600,0
s2GM14FAowk,10133,0
4i1K43WWLtk,51933,1
RN6TzMbUlyg,112733,13
25acoE_mpvg,74466,14
-TGTaHNRvVA,73266,5
Y3mx4jYyagQ,538400,15
4Bw4gKDBQCM,178266,19
xGLOaJXet1w,102666,14
N_5Xf4hpanE,43866,19
nzZqbuxAxTU,48066,1
72VG7SslOo4,2466,20
itQ68Nsr324,52800,1
ridcoqHNn6k,42800,1
7fSMUG5W8vk,76200,2
b4qC2fctnLU,48333,10
vTIEFJ5STDg,11333,6
bKRAinEnagU,74933,11
8jRFQ8RKZ0s,166000,22
5roWcarEO6c,28066,1
bE-w_TSdHaQ,83133,14
8DlXcc1IXlw,358333,22
6AQiE3S1JaA,45133,5
faL04ivD3MI,399400,2
8Lx004yCltY,422600,20
x29EcPsdK1Q,206333,19
0G0kmqoDz8s,9000,7
UNCBdr_-6cY,10200,19
1leBPM1Bak8,11533,18
dbXKW9_L9sE,116866,1
YZZHtNLWEsE,509400,12
1vtjpRSOfJ4,12733,0
8pBTddH5J-E,24400,7
tJxkJ76o1aw,9866,7
lDnsf5TT7sM,8266,15
h3PBWibdVUc,32933,15
5rs6nVmxV90,279466,19
y0MuNY36FK4,148866,0
yhqWqBkqZn0,358600,18
pceUU6aj_ao,135800,7
7YLbXnLljCE,102600,19
7T2-1k_4m64,120066,13
Pws4JVM9EmM,119533,6
vwxzh1lJ7iw,129866,11
dR8fUgE8l40,286466,6
d2ujjyZwyNE,525400,8
-v2JDizHBhU,268133,4
n3Eb6Cf77Vg,94733,13
9WIjam3V5ww,378066,0
8YwFZGP6c2g,142000,6
3wI_ureHDBY,91133,15
3wI_ureHDBY,122200,15
rZM7ZczBrHo,43866,15
rsQJBIaUVfk,207600,21
3nbim5nlANI,12866,10
xPxDw7ajfGE,30066,1
5uYObEyAbCQ,32933,10
1j7_hHRA3kc,102066,0
_jhfFZuqA2U,15000,15
5l34VbNpTVo,14866,13
LKKd8Yy7z6k,37666,13
4lW2DzMtJGY,10000,0
4lW2DzMtJGY,44800,0
lnUDI1G6n2s,33800,6
9Cl09OtA6rI,297866,0
zL2EE4Xv6vs,493066,1
bKRAinEnagU,131733,11
vQ6eOB8rxUE,20533,0
y-t_ldG1TuU,187533,4
RwwAMC0tD80,103933,7
nDNoOG9aQ1Q,103666,5
IqgB9zAGYoU,286266,4
niQ2DNNlBSM,29333,0
t5B7vIbyRNQ,477733,0
6AQiE3S1JaA,76400,5
3nbim5nlANI,169200,10
T3gtCal-7aI,61266,22
MfHC-8WyCQ4,248466,1
7YLbXnLljCE,161133,19
-TGTaHNRvVA,89933,5
9x9DDr7NTc8,149133,22
DhA0S7lPFVw,415400,20
ausvALCXkPw,45933,7
0xO0nf_7iJU,15800,0
4y48lRoO458,4400,16
e5_SGCO3-S8,75266,21
3CAZHBXwxqw,41200,19
-RjxMfaV-Vo,5666,12
mZ-FP36QGU0,83333,3
o8KS5SYj0GE,100000,1
Pws4JVM9EmM,186666,6
vlEoRHpJctg,50733,6
5rs6nVmxV90,319933,19
d2ujjyZwyNE,570800,8
4i1K43WWLtk,78333,1
8GGPEczCn7M,38000,11
KB6VPtXK-6c,14733,7
1leBPM1Bak8,57533,18
8Lx004yCltY,458000,20
pVR9b-qG1Ig,33133,8
7fSMUG5W8vk,118400,2
hbs69ial0j8,1033733,12
bO0lXVg73Xs,68666,3
n3Eb6Cf77Vg,120333,13
9x9DDr7NTc8,240866,22
vQ6eOB8rxUE,180800,0
6wiwCg_Kj5A,22600,0
bE-w_TSdHaQ,182066,14
qHYGw5LpBe4,6533,15
h3PBWibdVUc,70466,15
4i1K43WWLtk,112066,1
MS8fVoJJgc8,22200,22
v4zat3IbvX4,186400,13
jVhD9_6qULI,71400,0
lm7boMISZyM,58600,9
Pws4JVM9EmM,255266,6
Tbwe1j7yhaM,14533,0
YoFfsRgrNeY,13133,0
zcV0OHSdGjg,39333,0
sXDmEMxYWhM,8800,22
8Lx004yCltY,556266,20
IwY7Xg_v3jE,12733,4
-TGTaHNRvVA,129000,5
nrEv-Plh45s,8266,5
7H7sxDHofxc,20133,22
MHq2c3JYeEg,87066,5
7YLbXnLljCE,195400,19
KSYRTkWr2dI,80533,5
6qRIuIHqJco,2466,15
L9pe12hvM-4,60866,18
NZfPbelYmH4,15933,19
jyHwOelBlFA,56133,18
9NiKN4-MUJU,14933,10
9k6ETinDx2s,135200,9
H3UlBSz7WFQ,162933,12
n3Eb6Cf77Vg,148133,13
9PsezNNV0Jc,43400,13
vwxzh1lJ7iw,153066,11
oWCwDGHqXAM,1333,1
dk4f_Bfw6v0,249933,1
OK-2ALhNWts,202466,1
y-t_ldG1TuU,233600,4
FbF-nKQx0WI,3466,0
fCVsRanBID8,99866,0
v4zat3IbvX4,221066,13
vNOwV0yQUjE,1091133,16
5dW_3ZtkjC0,42133,7
0P6bIRmFCmI,32333,0
S6JG1oYWIdQ,365600,13
YJRgxg6sX38,285133,0
r-paJlxMtAE,443533,19
N_5Xf4hpanE,97266,19
NZfPbelYmH4,30466,19
wv5vk1Qtbw0,11800,7
4t79zNxVi0Y,12800,20
P7h9C7MbKq4,74200,0
Yj6XWsgomO0,151133,7
Yj6XWsgomO0,197133,7
4QUtHPqEGSA,33400,10
36yL53ox1no,45533,14
v4zat3IbvX4,291200,13
lxXwMvanqo4,65733,3
c2PI3xW3t7Q,22400,9
5wCloM3svCg,35133,16
-RjxMfaV-Vo,58400,12
4jGxuhAtCgc,378133,1
4i1K43WWLtk,292733,1
fmosIu7__Wc,129466,0
6qRIuIHqJco,35800,15
6qRIuIHqJco,60400,15
G-L3QSm_544,46466,5
zzCbcA5d9Wk,55133,9
5vzJymbUyNo,21000,11
dTHMPMweF6Q,666,20
o8KS5SYj0GE,129800,1
NZfPbelYmH4,59533,19
T3gtCal-7aI,144733,22
dR8fUgE8l40,502066,6
klIXEvgwdW0,18133,10
7fSMUG5W8vk,165600,2
bfCWX_kjn8g,28066,4
hbs69ial0j8,1157200,12
EpTp_8i2kbA,570600,8
viOLo2WKl1U,84466,20
9EJ1FXM3hqs,57200,0
vwxzh1lJ7iw,214266,11
8Lx004yCltY,568400,20
Z6XKceRI1bE,619866,4
MfHC-8WyCQ4,272933,1
bZIU-ajwk6Q,244000,2
5l34VbNpTVo,66133,13
wL0z6-jkCcc,222266,19
y-t_ldG1TuU,284600,4
n3Eb6Cf77Vg,180266,13
SdZPYjuniQk,489400,3
be30TAE-gq4,106133,0
_F5JX8p0y7o,14066,1
3bNVdZt9XTY,80000,0
awFxEIoAR00,246400,15
89dGNkDuvxE,11333,5
klIXEvgwdW0,48933,10
klIXEvgwdW0,106466,10
9EJ1FXM3hqs,79866,0
-TGTaHNRvVA,172533,5
1MUMdGzNcEU,282133,9
1zeA9i8DOnY,24466,0
hEdlAaeNR2I,24933,6
vGlCjENWe6g,1933,13
_YytrK4ou-Y,103733,0
oWCwDGHqXAM,91400,1
8GGPEczCn7M,110266,11
0P6bIRmFCmI,87333,0
lL_4QscWdx4,90000,0
9PsezNNV0Jc,77133,13
yM4n6c6f8So,54733,7
lxXwMvanqo4,269933,3
zcV0OHSdGjg,76400,0
n3Eb6Cf77Vg,225333,13
7YLbXnLljCE,234400,19
PCFgiqBJ7zg,270333,18
9NiKN4-MUJU,45800,10
9z09P7_l9ko,114733,6
vTIEFJ5STDg,61066,6
mZ-FP36QGU0,123000,3
klIXEvgwdW0,136666,10
lDnsf5TT7sM,33800,15
6qRIuIHqJco,89200,15
6qRIuIHqJco,117600,15
8YDK3Zl9xY8,8466,0
4i1K43WWLtk,340266,1
hbs69ial0j8,1196200,12
0aoY2bIRmag,15400,10
2uFaPiA5G9E,1533,21
mvwDkKLCPaQ,180733,3
qCpzXGmQd8Q,14533,18
rbLJZGaRkfU,46333,20
zhDC_SqN7lQ,8000,5
vwxzh1lJ7iw,236733,11
iRNDrDL-_qg,59800,7
q_dqx0-AtKk,5133,0
0PGgtfL2Cmc,150400,0
-RjxMfaV-Vo,164933,12
LKKd8Yy7z6k,155200,13
azXlb1cxVGQ,133400,17
MfHC-8WyCQ4,317266,1
k0E8GHFLSQU,4800,4
klIXEvgwdW0,163066,10
ztHxkV59OfI,21533,4
-eZUdm8ERQQ,4333,0
-eZUdm8ERQQ,164000,0
y-t_ldG1TuU,316600,4
7MClojeaN8M,15133,19
fKsvZpzE7BY,160600,0
h-S7qPqRl8I,32866,7
T3gtCal-7aI,211533,22
b19JV35CfIw,67333,7
7LKG4ReUlZA,29533,0
7LKG4ReUlZA,212333,0
4y88HNGom7A,1866,4
cR-AWpc5zTs,600,0
7qdyvQis5AA,33666,0
4t79zNxVi0Y,36533,20
8Lx004yCltY,615133,20
8DaUh-v9760,38733,0
7Ayb4DWCCbw,7266,19
tMXzr417iik,6000,0
thxAGH9D6ss,34733,15
ixH9tlDQESs,59600,0
rsz_6qYDAa0,266133,2
89dGNkDuvxE,41533,5
fmosIu7__Wc,194866,0
3_DeqcBRuwE,152466,20
4lC7BU1eHxc,156533,4
-TGTaHNRvVA,198000,5
7DITbzXOVyU,8666,4
rkIzABhjHkA,266066,0
x6rTGcYlnoc,28000,0
VQYbNWpNcVU,90400,16
0aoY2bIRmag,27466,10
wb5KD-hMcxU,30066,6
b19JV35CfIw,92400,7
5l34VbNpTVo,182333,13
4i1K43WWLtk,555866,1
65bNliwIH8E,6800,0
8Z44ST2bwac,11066,0
SqEu5hRE5pQ,5866,10
0aoY2bIRmag,66200,10
_YytrK4ou-Y,161466,0
N_5Xf4hpanE,135266,19
2HRmOcgcgfc,29733,0
vxmdsyEpU6A,601933,4
947K1MqEjIg,26533,10
azXlb1cxVGQ,152000,20
osgMb9VvkdE,34866,0
jp_4PrAxcxw,34466,7
pVR9b-qG1Ig,77666,8
qKViNifNyQo,5533,16
mvwDkKLCPaQ,277466,3
tYkekgGImPI,318800,21
srSH75P8MVo,13800,11
kuQv4zI1C_A,9600,4
MfHC-8WyCQ4,425266,1
7YLbXnLljCE,259000,19
PYV7Nqm2KYo,11466,19
viOLo2WKl1U,104000,20
8jLj3SXeqdA,14800,19
-RjxMfaV-Vo,218533,12
bZIU-ajwk6Q,369600,2
-a__1n6ue0w,36933,0
1C3_qaiKlwo,23400,16
_K0EoYQHqvE,29066,18
ld4RiEv9WZk,97733,6
_1h_76Gf4KA,9600,10
tdt5MKikpCA,34933,5
weH4PvRo2GU,3333,5
7k3PiURSLEo,13933,7
MHq2c3JYeEg,166866,5
srSH75P8MVo,43666,11
8Lx004yCltY,631333,20
Y9raBSlM4DI,48866,4
cEUX5ptsxIU,9333,10
_F5JX8p0y7o,91800,1
vwxzh1lJ7iw,256933,11
9NiKN4-MUJU,61133,10
TIYDNagsdzU,13466,4
y-t_ldG1TuU,334800,4
-TGTaHNRvVA,237866,5
7MClojeaN8M,42666,19
2u_NLGQgyTI,120000,7
QqzU1AUm2Y8,12600,4
pBT_tQNGTYE,46066,0
vGLLTnZCUME,23733,15
4i1K43WWLtk,607333,1
88ihpSST4Gw,41466,6
dKjGLEuQ6sY,23600,21
mZ-FP36QGU0,152866,3
mvwDkKLCPaQ,363933,3
qn7TUYS8YyM,39666,7
jDRgzTAqJSg,87866,9
8VzjERSpeS4,31666,20
cR-AWpc5zTs,42466,0
7wLmP1dVkJI,9200,10
fmosIu7__Wc,241133,0
WfRC9OR9DZc,12733,0
YNFX1JDFPnM,8333,19
0imr8lyXkeA,39533,14
35wfsiB-Uio,25933,7
KSYRTkWr2dI,103600,5
MfHC-8WyCQ4,551066,1
9ZAQ916Hgxg,16266,4
3vWtExu__oM,19533,0
R6Xaxq5hT00,297000,9
0nktJe8csk8,18266,0
Zf3zUqNFBRU,141200,0
QqzU1AUm2Y8,51400,4
_F5JX8p0y7o,191066,1
VZqdzb_qI2g,19800,0
VSLdNogDia0,100000,1
nrEv-Plh45s,37733,5
gDHnBnqogX0,19733,13
azXlb1cxVGQ,520000,20
_1h_76Gf4KA,37066,10
e7xmbeExDVc,16733,0
lWIDthi0yWI,188466,11
8VzjERSpeS4,83466,20
YNFX1JDFPnM,38600,19
vQCaJnhwVvQ,26733,0
5l34VbNpTVo,228000,13
ld4RiEv9WZk,132333,6
qn7TUYS8YyM,148333,7
-RjxMfaV-Vo,294333,12
7YLbXnLljCE,297933,19
LKKd8Yy7z6k,218600,13
-TGTaHNRvVA,257333,5
2u_NLGQgyTI,137000,7
xYABVqaU4to,26200,2
vwxzh1lJ7iw,360600,11
-EgrBwbYd4c,338666,2
9PsezNNV0Jc,116933,13
89dGNkDuvxE,67133,5
ZRlNm6cwGpY,14066,0
Zf3zUqNFBRU,266800,0
7ybHh5AwbHA,6933,0
NlX16383x_g,1200,21
8DaUh-v9760,135666,0
7wLmP1dVkJI,44600,10
V5djCBcepWk,75200,9
cIxdxFkZ7y8,17600,19
yip1E1lpa0k,27600,0
iFdOAHM4xDg,344866,0
f6iaRYOOAaQ,204266,3
0nktJe8csk8,61600,0
x1HNo8RANrg,12600,4
bKbGfhm6XxA,66000,12
oJrRtxp4f7A,97200,6
eWU6Kk9K6lI,15300,13
-EgrBwbYd4c,380733,2
Owh1BStG9kc,9533,3
o8KS5SYj0GE,149266,1
y-t_ldG1TuU,391333,4
8Lx004yCltY,687200,20
Z0Xi9OIN4xw,16400,11
9NiKN4-MUJU,104800,10
36fUaaEOjBE,12000,10
a4TNJi4VHkY,27066,13
s7KGV1AtFHE,84800,0
6zP-jWv3skk,29533,22
vTIEFJ5STDg,104000,6
svOdfAw6HgU,56000,0
8VzjERSpeS4,135666,20
xs1Yj93AO5Q,35866,19
gDHnBnqogX0,103333,13
VQYbNWpNcVU,127733,16
5JJGHkzZGeI,13533,7
7YLbXnLljCE,327133,19
_3PitebGbBs,20933,7
thxAGH9D6ss,70066,15
_JHkcmWuZKc,121000,21
KayueSZpylc,34600,7
bKbGfhm6XxA,92466,12
cIxdxFkZ7y8,27933,19
5H_TOIoyXzY,106066,7
cbpCt9IRnyg,7933,20
vwxzh1lJ7iw,582600,11
uvHzFZDZgKM,10933,13
iuU-KGVS0No,272200,0
kbzDNXEH8K8,16200,7
KxrP9SmCBVg,21000,20
fxDRsBnFJgg,83933,18
Owh1BStG9kc,44533,3
weH4PvRo2GU,44000,5
5JJGHkzZGeI,362066,7
-RjxMfaV-Vo,361266,12
dk4f_Bfw6v0,291533,1
sVKNuiZuYAE,21333,5
7wLmP1dVkJI,85133,10
y-t_ldG1TuU,413400,4
gDHnBnqogX0,122400,13
iFdOAHM4xDg,376666,0
ftjxzfwcxts,13666,0
66wLbx-W9F8,61733,18
36fUaaEOjBE,90800,10
faL04ivD3MI,421200,2
lDnsf5TT7sM,62666,15
1fkvHBdC838,172400,4
4B_spg_Uxd0,22266,7
NlX16383x_g,46400,21
_gksO19ooh8,31000,7
wmbamj_BMaE,38000,11
vSb9wIDFlxo,8933,3
gAlCioHFnuk,22066,18
RwwAMC0tD80,210733,7
MHq2c3JYeEg,225133,5
ld4RiEv9WZk,215800,6
bZIU-ajwk6Q,496066,2
mZ-FP36QGU0,187200,3
7wLmP1dVkJI,125933,10
KxrP9SmCBVg,45866,20
VSLdNogDia0,165866,1
lv3eDles-LQ,42866,0
sVKNuiZuYAE,146133,5
bKbGfhm6XxA,162800,12
89dGNkDuvxE,112000,5
4WsqhUxB778,139133,16
pnC7u6jDbrc,29533,6
8Lx004yCltY,713866,20
0imr8lyXkeA,74400,14
wh6Jdu7NA1M,9066,15
fXKj_9-s6gg,38466,10
sG_L0khgBGY,36200,0
TVuX76wWzwY,499066,0
8hrB5WB8aIU,15066,11
9NiKN4-MUJU,153800,10
36yL53ox1no,99933,14
skajfpZqHjk,106266,0
skajfpZqHjk,176400,0
qEjyhyeCIR8,25666,6
oZZ5P2b9ujE,117733,0
xzYSsKBv6u8,8733,19
5l34VbNpTVo,298066,13
gAlCioHFnuk,74266,18
WtzGl4ZRNjY,28200,7
KxrP9SmCBVg,73200,20
wBT0TKhhMJs,9466,10
KSYRTkWr2dI,156666,5
7YLbXnLljCE,357600,19
EpTp_8i2kbA,683000,8
wquCsiauL6s,14533,0
_gHTLmaxOkY,466000,4
66wLbx-W9F8,112733,18
dpmUgG3GnNI,25333,14
o8KS5SYj0GE,190333,1
7AAILugu7Ec,24800,1
tu6yuc5Xedw,15666,6
s7KGV1AtFHE,143533,0
NlX16383x_g,91333,21
NsySwYZNkh4,36200,0
gDHnBnqogX0,157200,13
vxmdsyEpU6A,658933,4
ld4RiEv9WZk,286600,6
7C-yNxf5uuo,14933,1
xzYSsKBv6u8,30000,19
z7zJY5o_SL0,7266,15
XxmNQjB1D_Y,168800,7
7wLmP1dVkJI,171866,10
K6ofwN0yZ8s,86266,14
7AAILugu7Ec,54800,1
4jGxuhAtCgc,419466,1
zmEU5n2Dy8Y,57466,19
42GW3-iwyTA,84400,14
tSeNoKdWe4s,10266,1
wquCsiauL6s,133200,0
66wLbx-W9F8,143800,18
w3adXMIxupk,127600,7
dpmUgG3GnNI,61600,14
UD8uVrc0AiU,74333,0
ftjxzfwcxts,91133,0
36fUaaEOjBE,195533,10
djGjtpxqoEc,12733,0
1aPtnfsXaWU,256333,0
4YVZhixI_LU,614133,19
s8iXLTb2oLA,14333,15
jGiyG0NJYfQ,1733,7
TzSYoee-wS8,226666,16
tSeNoKdWe4s,71133,1
8Lx004yCltY,753733,20
Z6XKceRI1bE,655866,4
xjW7MAG4RnE,14533,11
9PsezNNV0Jc,170333,13
wBT0TKhhMJs,54466,10
oo3eTJKpErU,31066,20
VQYbNWpNcVU,160533,16
kiNaxISO1Tc,16600,19
sVKNuiZuYAE,454400,5
89dGNkDuvxE,145466,5
1kX-C1YCnag,164200,12
6OITYl84LWc,54200,0
VSLdNogDia0,178200,1
ukRDr3QVM0s,533,18
dpmUgG3GnNI,98400,14
uiM-lDuYaeY,359933,0
uhm0JnSA-kQ,15066,0
-Gk4iMiEMCc,51466,0
ReONZnXgzKA,107400,5
bX-ocjRn6w8,72333,3
kJYmWrq8t0g,12466,22
pVR9b-qG1Ig,121600,8
w3adXMIxupk,153600,7
wBT0TKhhMJs,75866,10
tdt5MKikpCA,79133,5
yPscRV8ebRg,14866,0
kBKDYM4RUtM,33800,0
3xVmInvzg0M,141466,7
5l34VbNpTVo,314200,13
wRB0pTuNyKo,29400,0
8MkowH4Tkfw,30533,11
s7KGV1AtFHE,297933,0
Y2jXJzRVhMI,666,0
ygyfNg65Zsw,254025,4
1z6LQMHQeBs,52533,21
MHq2c3JYeEg,241600,5
o8KS5SYj0GE,222200,1
gyCLBMkjCvg,4800,11
TzSYoee-wS8,322400,16
jGiyG0NJYfQ,133533,7
1kX-C1YCnag,188266,12
_Zd46sITdQc,10133,7
lDnsf5TT7sM,104000,15
7uZaEUvMyWY,34266,20
9NiKN4-MUJU,191333,10
wBT0TKhhMJs,106333,10
4Me3lyNuZ7k,16066,10
k5oey7bw5kA,8066,0
lzYm60LHsko,83533,0
1ccnYRzb2gg,68133,0
dk4f_Bfw6v0,330933,1
ys0NGUqcXVM,190200,11
77CHHvWjA-c,61600,18
8RPjg9e-8pU,30266,0
907A5I4-LpA,73933,11
8Lx004yCltY,788733,20
WW0Ci9hRzX0,280933,0
f12RWveylcI,28400,18
td9cyWgHVU0,23866,0
mZ-FP36QGU0,222533,3
tI2i9_rBdwo,52200,1
kJYmWrq8t0g,42333,22
wBT0TKhhMJs,144000,10
lv3eDles-LQ,74733,0
WrSS3nc07hE,33000,7
VQYbNWpNcVU,207533,16
VSLdNogDia0,231466,1
4K7i9dN4e-A,9600,7
0imr8lyXkeA,159600,14
umXB6Y-OwQU,141266,7
-sX_tYTVOLA,13533,5
resfgrG6EoU,1666,19
Z7bUIQ1-HV4,45533,4
tI2i9_rBdwo,142866,1
8FnUAZp_VN4,22200,12
96F1Q5VTFR8,40666,0
axlEMhMrlZw,46066,1
lqu4tjd3Zg4,11600,5
7uZaEUvMyWY,59600,20
vGgXthLrqco,105600,18
s7KGV1AtFHE,435466,0
resfgrG6EoU,47733,19
resfgrG6EoU,76800,19
pnC7u6jDbrc,153666,6
WqB1VSAnU4k,201400,0
_EAS-0c3LA0,117000,0
qNsmGJkFtjE,48000,18
1kX-C1YCnag,209800,12
8Lx004yCltY,818866,20
2OSx5mUla3g,16400,20
ZAG_DIbbSpQ,147066,21
tI2i9_rBdwo,204266,1
kJYmWrq8t0g,71600,22
q1g0YJfq_a8,241600,11
4jGxuhAtCgc,449533,1
tCkz5PlgaBk,205533,0
nKOszUZd1o4,46200,0
ZHawWLZ4S4k,39200,8
8Lx004yCltY,843200,20
KSYRTkWr2dI,193600,5
wzr2VrIOZXI,27666,7
yzKo1pFE0cw,15400,1
faL04ivD3MI,504466,2
-tl1fZQfqSI,238933,12
7uZaEUvMyWY,107666,20
q3eK8LZxDXk,103333,11
uroLDzB3REk,117666,0
xeHTGx2atsQ,60400,0
VSLdNogDia0,268466,1
uXGgei6UXl0,61200,15
lzYm60LHsko,112000,0
eqLyECxNCF4,29133,7
kJYmWrq8t0g,88666,22
tI2i9_rBdwo,245533,1
cbpCt9IRnyg,44200,20
pVR9b-qG1Ig,173133,8
f12RWveylcI,54266,18
6vafM_LKdhA,1000,21
0mOjGyqHQfM,43533,19
-sX_tYTVOLA,52933,5
tI2i9_rBdwo,300600,1
aLMPlrwQ7gs,42933,3
lqu4tjd3Zg4,40466,5
oo3eTJKpErU,87933,20
1kX-C1YCnag,340066,12
2OSx5mUla3g,65200,20
hCui0FsKRY0,15200,15
y_VhVyExeLw,75600,3
-fHzUZRD53w,106733,0
oZ8mXfLezyo,442066,11
l8Wj1TM8JRs,15333,0
o8KS5SYj0GE,237600,1
36yL53ox1no,135066,14
y5_wtafshu0,4066,6
pIHbW9IMV2E,86200,13
kAKiVxpXSsc,18466,3
fS4Yl9AG66M,103066,7
-bJkl4q5f-A,37600,1
1LappZsS1Ro,6333,19
1LappZsS1Ro,90466,19
1LappZsS1Ro,133733,19
xJt2pKvlJMs,2333,1
tI2i9_rBdwo,331133,1
3_DeqcBRuwE,209133,20
gyCLBMkjCvg,133933,11
vBxAb9bVSSM,31066,6
pfuz1NvtkEY,15733,0
edux32gRP1s,46200,0
k6eG4CURlzs,31333,14
-sX_tYTVOLA,85333,5
qLG7GUSbbIo,15533,18
2OSx5mUla3g,100333,20
26kWe8Ikgxk,38000,1
n8nWTpm9OXc,35066,0
R6Xaxq5hT00,349200,9
tI2i9_rBdwo,365533,1
pIHbW9IMV2E,128600,13
mbXHc3drdDw,4133,11
o6LJYE5edec,20066,13
vxmdsyEpU6A,707333,4
pfuz1NvtkEY,50933,0
1kX-C1YCnag,362400,12
VSLdNogDia0,301266,1
nTRrtEO5uus,42333,0
0mOjGyqHQfM,529600,1
Z6XKceRI1bE,681333,4
n8nWTpm9OXc,188733,0
w5eTfMBb2co,198133,22
qBHknizkX3M,15466,7
tI2i9_rBdwo,389266,1
xJt2pKvlJMs,47000,1
lqu4tjd3Zg4,72333,5
x2QKQ6CaCVw,33733,3
2cku_-qub58,307866,4
owRXed1D5SM,11533,0
4jGxuhAtCgc,478933,1
89qfsC77BYk,269000,0
MHq2c3JYeEg,509266,5
KSYRTkWr2dI,267466,5
1kX-C1YCnag,429600,12
-sX_tYTVOLA,122333,5
5qU79qAxgLQ,2933,14
-Hnh9w9tKHQ,41733,7
-Hnh9w9tKHQ,128000,7
PJUvXC0Eumw,14800,13
PJUvXC0Eumw,64333,13
_ENPK9cPxSo,178466,3
bX-ocjRn6w8,127333,3
2OSx5mUla3g,133600,20
y5_wtafshu0,87866,6
lqu4tjd3Zg4,109066,5
pyiGhpWp1GE,14400,1
o6LJYE5edec,133533,13
xJt2pKvlJMs,79933,1
SadX5aOMDuU,27266,20
jDRgzTAqJSg,119866,9
0mOjGyqHQfM,684200,1
PJUvXC0Eumw,115866,13
zNfVxQPGrvM,952400,20
yzKo1pFE0cw,54066,1
tI2i9_rBdwo,460266,1
tdt5MKikpCA,115600,5
_J4daq9SUo0,1066,3
yI-OdROEy9g,215466,0
StF7Sm1rhMs,67133,0
0imr8lyXkeA,198333,14
pVR9b-qG1Ig,193266,8
VSLdNogDia0,330466,1
qN9F7oeXqI4,144200,0
-sX_tYTVOLA,154800,5
lqu4tjd3Zg4,164333,5
tI2i9_rBdwo,518133,1
o6LJYE5edec,177933,13
uuNqkHuP2zw,28866,4
StF7Sm1rhMs,187400,0
zNfVxQPGrvM,980933,20
oo3eTJKpErU,239400,20
pHcC-_j9Mgo,38533,16
2OSx5mUla3g,176733,20
qEjyhyeCIR8,76200,6
mBVwDT02TKk,480733,21
xJt2pKvlJMs,122600,1
vx0oKJcOQb0,8133,15
sRb7OHsI6s4,26333,1
52jhm1L1QYI,26133,3
cbpCt9IRnyg,121066,20
0mOjGyqHQfM,779533,1
0ykDmQW4-yQ,3266,19
y5_wtafshu0,129066,6
WkvpcaxQTSg,23000,19
faL04ivD3MI,524333,2
yFSQmrgTWuU,73733,12
1dHAiXV25T0,201000,18
r8thP2gaNUs,68666,11
2KyBHn4eWLk,32400,0
18z8pNMysR4,184133,11
wMKcHW38lPo,26866,8
uuNqkHuP2zw,55666,4
7Imkm5NigSM,268333,22
0ykDmQW4-yQ,41133,19
udSt7agUpSU,10800,4
vx0oKJcOQb0,47400,15
lqu4tjd3Zg4,191466,5
o8KS5SYj0GE,316466,1
zNfVxQPGrvM,1013800,20
k6eG4CURlzs,85533,14
2KyBHn4eWLk,76333,0
-sX_tYTVOLA,198333,5
mJRAEbU4BMU,17800,0
Tsei66tEkPY,46266,0
vx0oKJcOQb0,77733,15
1fmLDrIfCSw,384066,9
zp79p3nZmP8,87533,4
VSLdNogDia0,456266,1
xJt2pKvlJMs,155333,1
KSYRTkWr2dI,283533,5
U0h4SwwNSks,22133,14
4jGxuhAtCgc,526266,1
vx0oKJcOQb0,107933,15
7D6vq3AWHWs,62133,21
zNfVxQPGrvM,1076600,20
3cu_jWLpEIM,46600,7
9ZUKB47-Mu8,3000,6
0ghRNQFgHow,15933,2
wCgJlIivwVQ,149533,13
ngUQk8phAj4,38466,7
tYGSL1CFV4w,70200,0
2D5g312To1U,17333,0
U0h4SwwNSks,73200,14
3Ajc6xmOnmc,209066,4
7Imkm5NigSM,493800,22
ywjc-3s_oRU,9000,0
6u6Gc88h-ls,1933,22
lqu4tjd3Zg4,228000,5
VSLdNogDia0,627066,1
vx0oKJcOQb0,133066,15
xv-53cuGH0s,3533,18
xv-53cuGH0s,63800,18
5gNhZJMFmis,13666,5
5gNhZJMFmis,50200,5
7A08JhTyjxI,165266,14
4PxLGSy75rk,510533,12
8Pbd3dd3v5E,13600,0
eaAA1hHB-1s,56066,9
Xv1N_VzwSxs,279266,0
8hGeIQ26DLw,218800,21
4XvvajDOfkA,46466,15
7D6vq3AWHWs,88466,21
ybmi_XwrZ7U,29866,19
qT5V_aND_oI,285800,6
8Pbd3dd3v5E,27666,0
59UHT8YW3tE,196000,6
-sX_tYTVOLA,234333,5
4PxLGSy75rk,704666,12
4PxLGSy75rk,870000,12
qRkJdnClFZ8,360866,9
aWgi7_oIxfE,2066,10
7eBkveQQSBU,495200,16
9evPboCfh2k,46600,21
ybmi_XwrZ7U,50333,19
36yL53ox1no,170400,14
o8KS5SYj0GE,374466,1
3A4oCDgMkHw,42533,6
yzKo1pFE0cw,80066,1
-J_dmQITTpU,10466,4
uRPvXQq6oHs,29000,0
07zMfnGizTM,409333,4
6YAVBq4KDbw,29866,0
4PxLGSy75rk,1019400,12
aWgi7_oIxfE,48866,10
lqu4tjd3Zg4,299266,5
pVR9b-qG1Ig,224066,8
0imr8lyXkeA,240666,14
4PxLGSy75rk,1078933,12
4PxLGSy75rk,1108400,12
yxsz4uI4Dgs,127066,9
1d2IuoIxseI,2933,15
k6eG4CURlzs,201800,14
cgD2EZgxe0Q,14200,4
2733b1DLxRA,21466,20
zA0jvgHO1XQ,12933,13
-K5s1FE99BI,15000,0
Z6XKceRI1bE,759733,4
hbYrVTWp7is,100533,21
4PxLGSy75rk,1163000,12
-J_dmQITTpU,55866,4
3A4oCDgMkHw,71333,6
1xQnE4NND6c,72933,12
7nzY38tPTM0,4000,0
4jGxuhAtCgc,545333,1
m9oeiC_X64A,30133,0
2733b1DLxRA,52800,20
4PxLGSy75rk,1215866,12
bX-ocjRn6w8,153200,3
lqu4tjd3Zg4,359533,5
9KOArokh5uw,13666,6
_IhkqtAQHBw,22666,15
kHuS-WPgoiQ,20266,3
R6Xaxq5hT00,377400,9
4PxLGSy75rk,1241733,12
zA0jvgHO1XQ,48266,13
y2zyo9zHuus,128733,7
1xQnE4NND6c,177400,12
7nzY38tPTM0,46466,0
KSYRTkWr2dI,348533,5
lqu4tjd3Zg4,383933,5
ctR_14P26DI,52400,18
rbMVAO2mJiY,30266,0
fEoLS3pd_dA,27466,3
f1A_FyNXpY4,117266,20
-J_dmQITTpU,106400,4
1t_1mKOYnpE,197466,11
2733b1DLxRA,86600,20
9y4NNalotHc,13800,5
9QpVCSVicXo,14866,5
9KOArokh5uw,309800,6
cbpCt9IRnyg,154266,20
zA0jvgHO1XQ,109133,13
neVjDmBXXZE,16333,22
uiMNr-kxHYI,88933,10
hhvHjnVPTII,5400,15
tdt5MKikpCA,161533,5
mLeSFwCf6R4,15933,4
4VFm42V9LWM,332333,5
2zQmM4Wo6aE,7200,7
3_DeqcBRuwE,229000,20
qBFOLQ5WSRM,14533,3
wMKcHW38lPo,57600,8
9ZMeFv29sbA,25533,5
pVR9b-qG1Ig,275133,8
-J_dmQITTpU,145200,4
neVjDmBXXZE,29200,22
82I0U89mE0w,394533,16
3UyaT8KDA0o,241000,7
zA0jvgHO1XQ,153933,13
lqu4tjd3Zg4,411533,5
4zNTLwKPtvA,10333,11
7FxnVR3FqF8,67533,4
4jGxuhAtCgc,620533,1
uGZIJtAEb1M,507933,2
qBFOLQ5WSRM,50000,3
9bzmQFGK8m8,15600,0
zA0jvgHO1XQ,220666,13
36yL53ox1no,240466,14
neVjDmBXXZE,80733,22
4VFm42V9LWM,442533,5
_AMZa_AU1w4,94933,11
o8KS5SYj0GE,392400,1
uh-WqaZ5EKA,12933,4
82lK9rB-e08,103400,11
-J_dmQITTpU,171066,4
9QpVCSVicXo,51133,5
ubx5fiRnlIk,39866,11
vnUNyDj2UV4,58533,7
lqu4tjd3Zg4,457666,5
KSYRTkWr2dI,402800,5
wRBvDlxep9g,270733,7
7LlQHGrUSnE,3333,0
neVjDmBXXZE,147333,22
4VFm42V9LWM,824933,5
9ZMeFv29sbA,44466,5
uXGgei6UXl0,89266,15
iA1I1HfASzc,4200,3
zA0jvgHO1XQ,260266,13
4hjW385XyHE,16466,7
6vAGEaKFuyY,37600,4
lqu4tjd3Zg4,478800,5
neVjDmBXXZE,184266,22
zA0jvgHO1XQ,298933,13
6vAGEaKFuyY,91333,4
-J_dmQITTpU,201400,4
5T6kNnVzxBc,103000,7
6vAGEaKFuyY,174866,4
R6Xaxq5hT00,453333,9
dCjKa9IWK84,19066,0
5bIO0Gl25u0,79666,3
o8KS5SYj0GE,443000,1
uiMNr-kxHYI,194400,10
neVjDmBXXZE,220600,22
lqu4tjd3Zg4,515333,5
6vAGEaKFuyY,368133,4
l6JRm9jAiog,106200,16
9ZMeFv29sbA,74866,5
zA0jvgHO1XQ,329466,13
5bIO0Gl25u0,157133,3
iA1I1HfASzc,47333,3
6fuQ4tLBZ2Y,8933,0
82lK9rB-e08,223400,11
l6JRm9jAiog,151200,16
6vAGEaKFuyY,386133,4
zA0jvgHO1XQ,450333,13
neVjDmBXXZE,244200,22
_vADoslQGVE,15000,0
4jGxuhAtCgc,661600,1
njqUf004oYo,15933,0
_2mIWIhbDPY,194066,4
lM6ADJ1L4S0,28933,0
-J_dmQITTpU,248666,4
6vAGEaKFuyY,435333,4
6vAGEaKFuyY,457466,4
qEjyhyeCIR8,133866,6
neVjDmBXXZE,280600,22
3_DeqcBRuwE,256666,20
KSYRTkWr2dI,429000,5
0V8YScW8jWc,41600,6
cbpCt9IRnyg,222600,20
6vAGEaKFuyY,523466,4
oiPaIPRt97s,4866,0
9ZMeFv29sbA,115200,5
o9nAa5nxDT8,294466,0
9mhfMcHek-c,151466,0
9mhfMcHek-c,218733,0
6vAGEaKFuyY,545133,4
neVjDmBXXZE,327866,22
nmQuMduuMVQ,15466,0
8XA5gMFSyvI,390533,21
lqu4tjd3Zg4,547533,5
qywYqT8IzaQ,12266,14
um22CD4bkqo,2000,6
Ky4ahEexJUc,76600,13
9l-HIsltWJM,11333,15
0V8YScW8jWc,162133,6
4jGxuhAtCgc,670866,1
02Ec0mPAJ6A,263066,6
8QuvRq8di_U,14800,0
9ZMeFv29sbA,164733,5
t8MqK7LWqs8,59533,13
u52odhjR4pI,376333,0
MxVBuFt3b9k,45400,3
o8KS5SYj0GE,492733,1
xbQZucd8eu0,5666,2
lqu4tjd3Zg4,569400,5
uiMNr-kxHYI,491333,10
pcUV4ja1VRc,9333,16
xbQZucd8eu0,89800,2
1ZInvufdAhs,5800,4
9ZMeFv29sbA,223466,5
OyT01j2eZvE,30466,11
xbQZucd8eu0,132533,2
_j0FhI0O32o,4533,19
xbQZucd8eu0,164666,2
xmdGO7UQXAI,8400,10
1ZInvufdAhs,106133,4
Xiz7Fe42oas,44000,0
7LjRHtiQh7Q,186133,7
_FBTgP1n4Fw,100266,0
xmdGO7UQXAI,27800,10
7X65ANZ5o90,61266,18
vAIFCSQYois,24666,7
1ZInvufdAhs,121400,4
8pcOhx0JOaU,7266,12
cbpCt9IRnyg,313600,20
4N7GVrP27BA,10933,7
wziSZ8SHZtI,21600,10
xmdGO7UQXAI,80066,10
zY4qq8INWC4,181400,7
3xJTgq94lpw,151733,6
ZBQIju-eCpY,118733,12
dWS05MXh3K4,240000,11
7NMx_Jl8jY4,45400,6
wziSZ8SHZtI,46266,10
4N7GVrP27BA,45933,7
o8KS5SYj0GE,524666,1
wziSZ8SHZtI,153800,10
ac68trlkEnw,45066,10
nvYR5LxfKsk,29133,10
_gxN07VzXJ0,142333,0
zF_mbTx3b_Q,45066,21
7NMx_Jl8jY4,98066,6
_gxN07VzXJ0,301466,0
q38XK8fMCHE,48400,0
ac68trlkEnw,60266,10
wEGRxOS3680,176466,20
7NMx_Jl8jY4,119266,6
nvYR5LxfKsk,67066,10
q38XK8fMCHE,73400,0
ac68trlkEnw,103866,10
qEjyhyeCIR8,200733,6
nvYR5LxfKsk,146866,10
x4r2tx9_9wQ,6133,0
uL-mmgrU_jg,28133,19
ac68trlkEnw,145266,10
z27nUnsJyuk,28866,4
nvYR5LxfKsk,175933,10
nxBkP48NgKY,44400,11
ac68trlkEnw,165666,10
x4r2tx9_9wQ,50200,0
oengf3_RG9Q,14866,11
uL-mmgrU_jg,64200,19
vwyyxnnCSNI,18400,0
ac68trlkEnw,216533,10
0vK_6B2ikEA,15600,6
x4r2tx9_9wQ,148000,0
yH8psh5QXWQ,79533,4
_NZ4o-omJLE,136133,21
yVQgwZTGpR0,31533,11
yx-k4fJ1vf8,20866,1
zHrPCwSdMyM,36466,1
ac68trlkEnw,252333,10
yx-k4fJ1vf8,47800,1
ac68trlkEnw,281133,10
zVVQ63dPpe4,1000,2
ac68trlkEnw,306000,10
1mMPAXJzJXI,23533,2
0WXBBK3zbso,64600,7
ac68trlkEnw,327800,10
0ctx6_9Sd9I,12600,0
_MH2d8B592U,88800,7
0vK_6B2ikEA,67066,6
ac68trlkEnw,384133,10
zVVQ63dPpe4,82866,2
0vm7eMWCFHc,70466,6
ac68trlkEnw,414400,10
5zKtWxffw-0,51466,3
jDm7ir8hNlA,8066,15
jDm7ir8hNlA,28133,15
pX4f9De4KqM,27733,4
zVVQ63dPpe4,105000,2
tM3FYC5IVPo,85066,11
tM3FYC5IVPo,137000,11
zVVQ63dPpe4,170666,2
wcjnFIBHoc8,4200,5
wcjnFIBHoc8,40066,5
yx71-P2sDTg,40400,22
zVVQ63dPpe4,256533,2
yx71-P2sDTg,91200,22
yx71-P2sDTg,131266,22
yx71-P2sDTg,148800,22
zVVQ63dPpe4,314000,2
yx71-P2sDTg,252666,22
0i-Nv28lRT0,149600,2
yx71-P2sDTg,312666,22
yx71-P2sDTg,353866,22
yx71-P2sDTg,388533,22
02SWehZKr7E,10666,0
yx71-P2sDTg,409466,22
47cBD-Sq9mw,73733,0
47cBD-Sq9mw,95466,0
47cBD-Sq9mw,158733,0
yx71-P2sDTg,463866,22
7Or7kQ0QEhE,19800,12
yx71-P2sDTg,510333,22
7Or7kQ0QEhE,96400,12
yx71-P2sDTg,550400,22
7Or7kQ0QEhE,150200,12
yx71-P2sDTg,593333,22
6xUU3KFb_04,13933,14
7Or7kQ0QEhE,247266,12
7XmS9CUiWM0,84800,21
7uVWIOHRdss,99133,7


==> external_ytbb_robustness_train_anchors.csv <==
ytid,time_ms,label
BgjdCfaJfsE,44200,20
Gd3w2IF0Mak,11800,7
BszQ-7AIKXA,33666,7
AEHuxJYv-xk,16200,7
FDU-YvcSVqA,12000,7
HVD-huLhvmw,41266,19
BgjdCfaJfsE,75800,20
F77I6mkMOmM,13666,0
AhfC9sPnISA,26200,1
F2ECxsylpr4,71533,0
BezlbA5t77I,136266,0
BcyoJEqC6ks,12691,7
OO2fbq7J690,160266,0
BGpx9Xow9Ew,29666,7
BJ05o1_UKzw,11533,19
EW86PylHFV4,57933,13
EW86PylHFV4,222266,13
GkoK2sCr4kg,106333,0
Ih3Lqn1RrsA,304000,13
E6Am4hIuXvk,1400,0
Ak8y7dALcJI,48333,0
BjZ9JRI_WkM,314466,0
DZYjfZMMVAE,50933,0
EeHvqEGj8dQ,45333,7
CuOVSYf47yA,62200,15
BdNqq5_HYXk,70266,0
QazWqSdzmO0,16933,0
EvDZK2cFYVE,24533,11
HmPvsdwo_fY,52200,19
C34_EkCWJaU,11133,11
AwAy76HqmPk,14666,19
ACk3nweTw6w,4200,18
AoH_DxemX90,42466,0
AtWXRh26PHQ,92533,6
Di7wQomnJDM,10000,0
BEFNwmArB3g,36333,7
CeU4GWO5MdU,96066,14
Cf82xk1Wd7M,39333,10
F2ECxsylpr4,365133,0
HFc2nXmHNjg,125200,18
AdZF564j5Jk,18800,22
EzHmI_RlvL0,11333,14
C1_tauCAYjs,5200,0
BezlbA5t77I,178866,0
FHVfAtP-KXQ,31266,7
BHyJzIJOGYc,70266,7
BDKnU9MsF08,16466,18
AI00Hva5A8g,82200,0
Fj5LeWmQlIQ,4466,1
Dg5_sDrW5Wg,2133,13
CqJfqNKk-1E,99400,4
DdeLB41GRNQ,5666,0
BHyJzIJOGYc,175266,7
Ih3Lqn1RrsA,1562400,13
AZ4YoxqRqL8,13266,7
ApxOsrr6MLI,27866,0
DDiQF8cAVhY,360466,18
B6_goOzJzdI,400,7
Dhhu0e2WVx0,14600,0
Dhhu0e2WVx0,47866,0
BiUYQJ-RgsA,14133,0
COoBCYVaS-M,13800,0
An-cHqsUdTg,312800,7
D0h1nKNU8FE,211466,11
BQz5dDgQPxo,15533,2
Dsv1OmsU8Qo,19866,11
AoKs5jwMuHc,36066,0
Eof1PyV2eG8,222666,13
AaGCxI_xOtA,51333,0
DZIFKtO6y2Q,29333,0
F4XkFCkOMew,4933,7
Afung7rHJpg,104733,0
BAkxdF1Ll5c,6133,19
BHyJzIJOGYc,305000,7
ErCVNVtBzsA,68400,20
BQ8Lv4ML5qw,8066,11
IVhl_4ws0qA,154800,0
ClBCXl7l2pw,222733,14
ChpF5zP1o-s,40533,7
ApxOsrr6MLI,115266,0
C-okFlz6jvE,99466,0
BQrN7LKChAs,24600,2
Fnv6GlZeZ98,7400,13
DZIFKtO6y2Q,100866,0
HSm4KPT44KE,1866,6
BcSXX5O_YDw,9666,2
Eg92dbBUmVM,4000,20
FPFEZjz68RM,3066,0
CuOVSYf47yA,91200,15
CuOVSYf47yA,123600,15
FpZJa1Kyvqc,7600,2
Ckn1Yf1s3AM,11266,0
B6sthW35wkg,143066,14
Gv__zb0l-_w,91266,18
EScvo9qURJA,14933,10
EWPuBpny-q0,75200,19
Aj8iQN2Dc4E,75666,9
DZYjfZMMVAE,99733,0
HltdXtTDdhA,18066,19
IVIRFi51bKU,121666,14
IVIRFi51bKU,164800,14
IyiEugO3Fgo,256866,0
LWXdMgfsuHw,61600,4
Ay-ZsNOE9Ro,173000,0
KS69AtjIRFQ,44533,0
GXt5CLxq9WI,572466,0
Aa_biYfYp08,29866,0
AorhP4fVc9U,8266,12
CeU4GWO5MdU,134733,14
BezlbA5t77I,507466,0
HVYf36PFglw,8400,19
H6pn_OcfCPA,151600,0
A1oQZf9EXPg,175733,0
CiJtTSkV1eg,2266,1
T4MYGxg6qkg,27800,0
BrlVDeqjFuo,181600,7
DmqETUtL60w,37866,12
BQzPih18jZ8,30066,0
CqSne7pSfqM,15866,1
Eof1PyV2eG8,661066,13
LstWXuDxO04,72066,13
ItGLXHWoETI,117933,21
MBvoJKCdoXU,46733,11
byTFFE2Zlcg,12866,19
ASJArZmp2kQ,20600,4
OcNZti1nrGs,4600,7
JkOqi3cIZzI,20866,0
HGvXva6SUvE,179666,0
AtWXRh26PHQ,240933,6
NruItBxLODM,403266,7
DkPYbKRQBE4,46333,11
KROa8JVgKYM,2400,7
HxiIBjCjGIM,51533,7
Lyv1ie4iWns,332733,6
BkKm3tJbr00,3266,19
JhJ_6SW7gGc,9866,12
CZKoJo3ZP00,825666,4
E5me_giHEOE,37466,0
ClBCXl7l2pw,267666,14
Q5wVz9MjR0U,155933,4
FifzoPfWagg,43266,6
CmMVlJsniFw,575200,15
JoW_ZaklDKg,19400,0
NZJeOlSI8W8,11066,0
byTFFE2Zlcg,56066,19
AaoK6DPQKII,13866,4
JHz21j_hmsQ,400,13
AaGCxI_xOtA,102533,0
J5haNPPfWIo,86133,2
ADHNPU5iB_4,2533,7
LOFQDsPQ7BM,150266,0
IWNreubsCJc,120866,21
HQ54WzpOL7I,15733,5
CSxwgFtBx1Y,149200,7
PA5XlyLDw1Q,3400,10
DNTdQqWs-L0,74666,7
Dg5_sDrW5Wg,40933,13
Dg5_sDrW5Wg,106000,13
FZfD0ASOr-0,16600,0
Bp1-PwnuaqA,65266,0
NP33_inbIV4,15533,13
Fnv6GlZeZ98,95466,13
K44suoIXIZU,2200,7
Lq6kAFgPHiA,15466,0
Lq6kAFgPHiA,72000,0
BGAQlsAiJ_0,42000,13
CceJ1xvNvgs,9800,15
A1oQZf9EXPg,253466,0
A66jI2n790Y,13466,6
Aa2Ddv3t1uw,21400,7
byTFFE2Zlcg,102266,19
IL-0EFa5myU,6866,2
GLTcmtEP3PQ,99333,0
K7o18De0hFE,184000,0
Q3aysNe92wU,43533,7
HF4157l2kL8,53866,4
J8Rz-BKW-SI,131866,7
Fnv6GlZeZ98,133533,13
Ha8tASzG0TI,229800,7
DxpMePWSgjs,223133,0
ClVFy-g2c08,84866,13
U6fO8X4dK7k,26466,7
FQX1Pyi1ixk,466,14
byTFFE2Zlcg,136600,19
JhSpOIEHI5M,16466,1
Cy002CigJRQ,14466,0
Dsv1OmsU8Qo,133866,11
J8Rz-BKW-SI,225133,7
RF-2_4jnmvQ,7533,0
NP33_inbIV4,44066,13
JuO7qvp2GBs,111866,12
ESAyFt03vfA,14266,15
B-oGzgyWPBQ,15066,11
FpZJa1Kyvqc,55266,2
MEKAYal9xQA,11000,4
BAPkVTwB6jA,30533,22
A1oQZf9EXPg,628800,0
H3Kq2QdQ3zk,22600,4
DxHHCn5jaJ4,370800,18
U6fO8X4dK7k,146533,7
Cmg2z__Dz9Q,13000,10
E1pCdtuXSHc,58133,21
Awt4RLD3Qug,134600,0
AJ8PmyMSCt0,160933,18
JxQAoZTGUjo,178200,9
DPPfAT6-KPA,69733,2
An-cHqsUdTg,571733,12
SGQOCgMa6kk,263866,12
AXU8WaLfoUM,110600,7
IJZHludNuDo,25200,10
Dhhu0e2WVx0,74333,0
NP33_inbIV4,60200,13
HPuSKA7Q_ac,22666,14
M8rNKVy-Ttg,15666,10
BQrN7LKChAs,105733,2
DdQLwRpYv2I,13733,19
AF4nO1MeUis,26466,15
Dlt7dZLlIPo,37200,7
ATcK6xKFvzE,333,19
Fnv6GlZeZ98,162533,13
D804JptI7_4,104000,11
E1pCdtuXSHc,125533,21
HVYf36PFglw,66333,19
AMDjY36EpsU,31533,16
ClVFy-g2c08,120133,13
DK1yJqFqKmw,93866,3
MTSWlW5rPrE,18333,19
D09Waey3aSU,26600,6
EScvo9qURJA,46200,10
AaGCxI_xOtA,135733,0
B4w-FsHnGxU,27866,0
SanjLpxr5vA,72933,16
E3WdwmnjXrg,84400,6
BkZPUgR0Ka8,4000,11
DkPYbKRQBE4,105066,11
WND3S1YZxGg,99400,14
GHF_00q4fw0,17266,0
DxFjGsjegtk,20733,0
M8rNKVy-Ttg,64066,10
BdNqq5_HYXk,94133,0
Fnv6GlZeZ98,243533,13
BFgu-B_de38,90866,0
Dv1e0Y8A8yg,1333,6
A6jEv9bIawA,54133,4
E5me_giHEOE,240533,0
Fas_9KpCp8o,866,5
OjbnTOhSPl4,48666,0
E0VJXX7XliE,15066,13
QDXIzIzPiXk,4333,7
FKBegvOansQ,83666,7
BqYVoXc0JMg,31266,19
Cr6zusQBddo,43400,7
G3QO1XL6Y54,61066,7
CqSne7pSfqM,74933,1
Dg5_sDrW5Wg,145333,13
Ws8iZEvfTkM,30400,0
Ws8iZEvfTkM,58266,0
BPz2TiMi108,1285066,6
DCrv8CyK9zM,180000,4
DzDx6u-PDDM,58600,0
Gck2XAiziQA,77200,6
C-cIoprn7fI,71000,7
HQ54WzpOL7I,43666,5
Epb5ua0VRo8,328333,4
Fnv6GlZeZ98,285533,13
FxRMOU4WrnY,30733,22
JhJ_6SW7gGc,39066,12
LnhmeU6oRBE,215733,4
OjbnTOhSPl4,84933,0
LVFel3_o_V8,30733,12
BQ8Lv4ML5qw,45400,11
PWjFmyN1XhY,178600,4
MTSWlW5rPrE,57066,19
EsFeqtuYL10,103600,11
CJRugBGoIlQ,31800,3
BwfVOisloGs,3266,7
EyeuRx1XLnU,260200,18
B4V1pVOTt20,23266,4
KCcg2Cgrlxo,27600,16
EJgQFMspPYQ,42266,21
AkbQ1qlWkWk,59600,22
C6JfMceChdI,1866,3
C2Hcs2itPTc,110800,20
GYIqYatk_co,119800,19
Tr1lcNa8eJY,27000,4
cEZSR6oOFZE,58266,9
JuO7qvp2GBs,148466,12
LpDEx4w-Q3c,26133,14
K3Ov5rPJ2LE,69000,10
YPtPeXyFf-8,35666,7
QDXIzIzPiXk,45866,7
E3WdwmnjXrg,135733,6
NYX0tEWdbNc,104733,0
E1pCdtuXSHc,342533,21
GN2pIPyJf4g,2533,4
Gv7x2gDtK20,28866,11
CIKrCLz06-4,27533,7
C6JfMceChdI,155333,3
G1oNUXYvfiU,360333,11
L9p7wpcARtc,1000,0
EsFeqtuYL10,119666,11
GKlP0uncbyg,119666,0
CPv4shm6jjM,20800,4
SanjLpxr5vA,148866,16
Q35PVJixA9k,31133,4
HQ54WzpOL7I,64466,5
E0VJXX7XliE,88200,13
PBbX0SRYXNk,10000,10
BVub-y29IK4,191533,0
Tmaw0ZOe0LM,96133,0
K3Ov5rPJ2LE,92000,10
I_u8UGsNzL4,117733,0
FBrv69IPCQ4,187666,14
MTSWlW5rPrE,73133,19
Bg9xyD-eeqc,31733,6
dQeILuwR3zo,42533,21
Fj5LeWmQlIQ,40200,1
CqehUgf1EAA,60666,0
CZKoJo3ZP00,941666,4
FiEuwjv5LPU,9266,0
BcYq9c1MIWw,145333,7
B-VOa3CdqZY,104333,7
CLg5NrEAOR4,89733,0
BSrNG1mKqoU,259133,13
LmuhFuJZyBM,64533,16
Byc2Fpad1pA,28866,19
NmYyBIC-2Lg,167400,13
dQeILuwR3zo,102666,21
HHqBHOlbM5o,59466,10
E3WdwmnjXrg,155133,6
IJZHludNuDo,48600,10
EnCCGTDSbk0,26266,11
BGAQlsAiJ_0,122733,13
T7t3DgBqHwQ,47133,9
SUIHi8Id4Uc,2333,4
LQVlL_ntsNk,18400,0
CqSne7pSfqM,104400,1
ShQuE7laeHw,4266,6
PWjFmyN1XhY,227533,4
HX6N_okdX1k,34066,7
HYxT1CYk-xg,244666,0
O3SEl-7q9y0,29400,0
Tup5HpwN-Uo,19200,7
HZRUoVrpKB0,3066,0
DC0MtMStrOU,7933,7
C94xLWD8HjE,118400,0
C7KZnM_0j8s,4466,0
E1pCdtuXSHc,362733,21
Dg5_sDrW5Wg,164000,13
Dg5_sDrW5Wg,202866,13
GLTcmtEP3PQ,196133,0
DmqETUtL60w,95466,12
HPuSKA7Q_ac,69466,14
ICbic6B9mZo,342933,21
PjeDKtxBB4Y,9866,15
UYbyEqexLW4,258400,18
FcZ-iiIwEwE,26733,7
dQeILuwR3zo,130933,21
f3E0mC_abGc,14133,0
HzY83L9AVVg,526133,18
MTSWlW5rPrE,114133,19
ElrrWCycFCI,31600,0
WND3S1YZxGg,168000,14
Dg5_sDrW5Wg,249200,13
HVY9hWgMujc,330066,16
FNgfcu9JUHA,130266,6
TVwQ222W75M,253200,0
F77I6mkMOmM,90866,0
ESz8EmYYq0o,70800,7
A6jEv9bIawA,80466,4
PM_odV3Za-o,78400,2
EScvo9qURJA,66400,10
AF4nO1MeUis,56866,15
LyOo_B0KLAs,45266,22
LenJzBt885w,17400,15
CgAJ4d5Yj3I,4933,2
FVxqyMXxbTg,11600,0
DJCtUew-Htc,72133,12
DPCIQpfpwAo,3066,7
HT49zIbrlFA,114000,22
heRT3yiFcJI,27800,11
hfPHRIaLGJM,16200,10
T7t3DgBqHwQ,274533,9
EH_-wYHzAq4,276133,21
KCcg2Cgrlxo,49733,16
F54SLdDBtiY,114400,0
HIHT-1s_O-I,9666,19
HwfLycybCD0,150466,11
SDPuy9QxoQY,18266,19
ADHNPU5iB_4,182600,7
C2Hcs2itPTc,145866,20
Fas_9KpCp8o,45866,5
BGAQlsAiJ_0,156733,13
QuX6WLFcQz4,41800,16
Ay-ZsNOE9Ro,258266,0
CceJ1xvNvgs,56133,15
BIiBco4HuYs,250533,3
FVxqyMXxbTg,89400,0
HZRUoVrpKB0,195800,0
GhiVm-6oFyg,4666,15
GeEsqdJ5QYM,15800,7
MEKAYal9xQA,348400,4
CWFLvCBqfxE,29866,7
IAbIyKIHwPk,71400,0
IgF7M7FJLP0,10000,0
J1DwSDVQ2BU,30266,0
QaIzeqK7OpY,47933,19
U9QakLw6I-Q,127133,16
VcHVJ5HTRbI,54600,0
DnPcFDySPeI,114133,5
E0Wo-5qQiVA,25466,16
SDPuy9QxoQY,194266,19
IuZ6JD-k2nM,21400,19
IzCzAv8vFtE,31866,7
hfPHRIaLGJM,57400,10
HZRUoVrpKB0,279066,0
LzUvI_n8dcw,30666,6
JCJHCjPCQW0,16133,10
A6jEv9bIawA,130733,4
EYBHv7pgFeI,37666,3
EbdrkfnKnCw,2200,6
Rz8DiBMk7eg,222600,11
j-80I6K8SE8,96533,11
FB1kaphzEYY,17558,5
WzcICz-OjaI,10266,10
P68-LFphaRc,936400,0
CqehUgf1EAA,129000,0
Ha8tASzG0TI,288866,7
D_USb_ZFJyQ,22266,5
HijzVfTLfIs,5400,4
Ju6YXKzWkAI,8066,0
NYX0tEWdbNc,221800,0
VJ6v7NH7WJg,17266,4
L5HIJFI0QoU,17600,0
F5-DpaHxJBg,57933,12
HVY9hWgMujc,351333,16
FZ1P-gm88CA,15066,19
U2KKc0KK3jc,13533,16
XFA4KkYrWp0,32333,0
nPRA22phu7w,21400,0
F2tt42ImbSg,342800,0
FSICTHYjRP4,223666,13
FSICTHYjRP4,297533,13
EptuqjxBhac,54400,11
eosyJnyom4M,16266,1
JhTkVMlCGqs,933,19
SZ-eEPc-ptI,10933,15
E9cH1mlUp1k,165933,1
F1NiU9-E7pU,60933,3
YTvS1lwJsEM,11000,20
CvNTxZPmnlw,373066,0
Gkkzc_MUnsE,19600,13
RXztv4tbAxM,2333,16
KVUuW7mCTUU,29400,15
O6qHrOD0gHk,4400,1
C1g5A-GJbD0,4666,5
H7gK5QcDzkI,238066,21
W7y6TENAylQ,31333,0
G6eAvUHoDkc,90400,0
KEPgpiJvNCk,59333,6
Jw_nc2U4pKs,72333,14
Jw_nc2U4pKs,130933,14
EQjkjpY03RU,50266,9
KCcg2Cgrlxo,89933,16
CqGPsHB9m8Q,15933,5
SuPM-Rwp2b4,180666,11
IuZ6JD-k2nM,58466,19
JE-7fKJvs5Y,29733,5
CJRugBGoIlQ,117800,3
bNlHPw7S9dM,98333,11
A6jEv9bIawA,152266,4
Ha8tASzG0TI,540466,7
F5-DpaHxJBg,104800,12
nPRA22phu7w,121333,0
MalOqywAsE4,12866,0
NpRjHiAWmt0,13666,0
LzUvI_n8dcw,137266,6
BcYq9c1MIWw,215533,7
aD9pAH4--lg,98000,7
aD9pAH4--lg,134200,7
HoMbrZt6Ft8,75866,19
VTHhWf6BSEM,25266,2
VTHhWf6BSEM,91266,2
F_9QPtRm0M4,75466,6
CaFZvjTi5z0,90733,0
LpDEx4w-Q3c,42466,14
KOu7Urjj0-k,7933,22
Y0ixby-6pB8,15800,3
Ob4sC0s7axE,32133,7
PUW3ylySshA,26666,7
THh89grKMns,11600,0
FB1kaphzEYY,75891,5
N584EGs2FT0,184600,18
G48hQqQWUA8,302466,6
CSxwgFtBx1Y,179466,7
EScvo9qURJA,89733,10
UWi1F3lzbYA,800,19
Bu49bSvrOm8,5533,1
AFfC_4mRtqE,38200,11
LOrUL2ZgQRc,7666,3
HJA-0wPejRw,4066,0
eosyJnyom4M,56733,1
VTHhWf6BSEM,123600,2
P37WWpvDNCg,8666,19
CnY4SmVaq3A,25600,14
EkTrskvsL5c,11466,10
I3ld8eIUKBA,182866,3
KVUuW7mCTUU,45066,15
NyvVyh_9pLI,81333,0
H6ExPiQdVG0,32533,0
IJZHludNuDo,90333,10
KwFnQ1m2Yf0,20133,0
E3WdwmnjXrg,212333,6
WEdqYUNKSYQ,16866,14
JE-7fKJvs5Y,70266,5
Hqbl-lpeGII,5466,16
DBJZosydXEw,45333,21
W8xqW-QD_B4,72800,12
JhJ_6SW7gGc,89600,12
E5t-Uztnn9I,45533,0
Wkw_-UZbFI8,12333,6
Wkw_-UZbFI8,75600,6
RmGsDs8V5N0,20533,4
CUjbAz30mdA,24800,0
O6HszGhxaYE,31400,16
e_ZvNYeyrmA,44533,14
q5zTgfuqy3k,8333,11
Ay-ZsNOE9Ro,285600,0
1c3a8YeODXI,141866,0
HVYf36PFglw,100133,19
Ly-uIzZCdn0,27466,4
KA2nRIC_OH8,12666,20
mds6EOptcjs,26133,0
BophotPwBXk,9933,4
LiC7JYoHFq8,15200,21
Bge2JqgBPM0,71933,4
dNhKwHX6ktU,64066,21
HVY9hWgMujc,542600,16
Cp0lT2opaL0,77666,0
DmqETUtL60w,123933,12
A0MGBne8Ny4,21600,9
M8rNKVy-Ttg,105933,10
cuZPt_f2GfE,58133,0
BGAQlsAiJ_0,205466,13
Qz1R2sk37qg,1558,5
Dsv1OmsU8Qo,218333,11
TzWePVKNP2c,20066,16
O8ltI2AOnG4,23800,0
RvJdyM7Hr9Y,17400,16
NpvgAPFiuK4,240400,6
KCcg2Cgrlxo,180066,16
E3WdwmnjXrg,242200,6
W8xqW-QD_B4,93733,12
HVYf36PFglw,138200,19
EYwQJs_pgtI,3666,7
EScvo9qURJA,177000,10
Gkkzc_MUnsE,174866,13
FN3YqixzdqQ,457866,5
MAqmo1wsOSo,13533,9
VNVLZgy962Y,26733,6
HxIyR2hmQE8,48533,16
BkZPUgR0Ka8,44133,11
VTHhWf6BSEM,164200,2
HOFkoIUcQBQ,7800,19
V-S-TKNUXYk,340266,0
D1ft02boY18,136600,18
WVcjlHbQnTU,37333,0
JyhAOfW608o,14133,6
J3UKD6t909Y,214200,11
TYtnh7jcE6g,39266,7
IArr7Kq-mRY,24133,15
QfsFeu-oqFI,3733,9
TzWePVKNP2c,58200,16
cMNebSc7y8w,64933,6
SLMmEIR2C2s,53200,2
MmEEeBweCvw,17933,13
Ghut6A1r-xE,497866,19
KEPgpiJvNCk,105733,6
JRlaL8NLCko,40333,0
KOu7Urjj0-k,44200,22
E3WdwmnjXrg,331066,6
O6kqsEuKhis,10533,1
GJOhxtkkPgc,25200,3
FWAHQ9qqFnw,8666,4
EkTrskvsL5c,59466,10
DlGPH7AySb0,10066,9
ElwZ1M6McHo,29466,14
X1UlvUPMrag,100266,9
NHe4ibexCEg,41600,7
KCcg2Cgrlxo,199200,16
Cp0lT2opaL0,127800,0
GLTcmtEP3PQ,221533,0
RCCHSO28DGA,16200,7
Qv1HAa9PimI,267933,0
TYtnh7jcE6g,60733,7
RUSAB2CDako,412333,13
5GIjLS4mdN0,163933,4
VrP4C09Tb7c,85133,14
H2bbzRlGi_0,466,3
NK9Spqd5sDs,311266,21
NOkoXhUGih8,4600,0
BGAQlsAiJ_0,281666,13
D1ft02boY18,507133,18
VTHhWf6BSEM,204666,2
PEfpmwboH3w,69866,4
F_9QPtRm0M4,102600,6
Ay-ZsNOE9Ro,313733,0
KZ_LbW1nEGk,117133,14
KAJvAyvriks,118866,18
HOiD_LzPmIc,9466,9
FpZJa1Kyvqc,137600,2
IObTb_rZ4ns,34333,0
IX1z7J4lC8A,133066,18
P8qBnQVOJHU,56066,0
keGrBBWcGE4,78733,4
Fcfkxe_EegE,11533,14
Fcfkxe_EegE,28933,14
GLTcmtEP3PQ,270733,0
XnOasqmkjDg,10800,19
A0MGBne8Ny4,53733,9
FTERrJ3Tt-E,16200,11
Bu49bSvrOm8,36266,1
CVhhaEjimns,666,7
ElwZ1M6McHo,69533,14
LUvXs3dInn0,57666,20
H2bbzRlGi_0,50333,3
DHsorh6ngMI,21333,21
EjJEHyyDS-k,296600,6
VTHhWf6BSEM,272533,2
VTHhWf6BSEM,336000,2
dNhKwHX6ktU,192066,21
KwFnQ1m2Yf0,61133,0
M0aEzVybwq0,48400,7
OtgfsyOQfns,55466,0
bddT3SV09IQ,165133,21
HOFkoIUcQBQ,42533,19
BMxE4W5--T0,12466,2
QpOKOZxfa_k,73066,2
HPuSKA7Q_ac,90133,14
EScvo9qURJA,192533,10
PjeDKtxBB4Y,29066,15
nzfssEN4thM,246133,14
AFsmSsZBS6I,64733,0
HpEuSVfgtcY,12133,3
W8xqW-QD_B4,176466,12
Y0ixby-6pB8,32600,3
IJZHludNuDo,120866,10
Fj2bJ2gznKo,103066,22
GoLm8hJdFs4,120733,0
SUjaKCSzYNQ,19000,0
Fcfkxe_EegE,75733,14
Fcfkxe_EegE,90533,14
ElwZ1M6McHo,104600,14
U79oOxjZMeY,6600,0
D3b-w5J-wR0,3733,0
KCcg2Cgrlxo,262133,16
XblSwxjYK3w,23200,20
W5bsXMr1gWc,35000,7
XcTPsiKLkwA,24000,0
iOky9ietoAQ,14866,0
HOiD_LzPmIc,27400,9
bTitPrSTMbQ,8933,7
CezGmkW4sRY,114466,0
Kv19Ts5BsTs,12733,0
VTHhWf6BSEM,364200,2
ITxCmQsBgLs,144200,22
GKlP0uncbyg,143666,0
HtTYdQKZtOg,299800,6
P8qBnQVOJHU,91666,0
Swqa8EwIrvw,38733,22
I7T7sg4Q99g,12000,12
HGUBJ9SS9gM,51266,15
Ay-ZsNOE9Ro,393400,0
O16DVVt1qVs,47466,0
H2vVIpAxKf0,19466,2
LUvXs3dInn0,97800,20
Cp0lT2opaL0,161866,0
Fcfkxe_EegE,149066,14
Fcfkxe_EegE,181733,14
Tbg--P3AFIM,38600,19
KxKXTvIpXBM,7666,12
LpDEx4w-Q3c,81466,14
GKLWhicK4OY,74066,12
BGAQlsAiJ_0,306066,13
kWWnd6AHkPg,44466,14
Y0ixby-6pB8,67933,3
GLTcmtEP3PQ,426733,0
Ly-uIzZCdn0,57600,4
JEeBeI_DGXc,172666,10
W8xqW-QD_B4,228000,12
ftCu2wkSx5o,146266,12
LJI_O97s20w,123733,0
VNVLZgy962Y,116466,6
lqSS7jNDrn4,284733,18
RS9yPcjqJvk,2000,14
VTHhWf6BSEM,387466,2
HKTGRQqENHw,54933,0
EScvo9qURJA,295600,10
PsQNp_GDB68,75600,4
Ql_0PXb_Bwo,102933,0
KIjg4ikyJog,33333,7
ElwZ1M6McHo,131600,14
aiWctcrT5Yg,45200,0
QpOKOZxfa_k,120533,2
FUIomwJUThU,17533,7
F3XFJeSjPDU,7333,1
C29Esr3hww0,5866,6
WVcjlHbQnTU,65600,0
DXr-lYgCjFE,5400,2
5GIjLS4mdN0,207400,4
Kg1j6C-kPAU,24000,5
F9vb9bvN-aE,1266,7
Fb30vxdzn7g,15266,1
CPv4shm6jjM,55933,4
CnY4SmVaq3A,46800,14
KxKWZkuJzWw,28133,22
M5j9c469Rkc,16200,0
SN_Hj3bd_Kw,72733,10
Je8ZsZV4BJc,76333,7
LCqH1yTtZaY,36000,19
FDWzlV6eY4s,11733,0
JFjiaW_nm7c,82133,14
ADHNPU5iB_4,366733,7
MAqmo1wsOSo,85133,9
CezGmkW4sRY,221666,0
THh89grKMns,27800,0
EjJEHyyDS-k,338133,6
CmY_jgCJL3k,8133,9
A0MGBne8Ny4,82266,9
POMduO0XGOA,9466,11
kWWnd6AHkPg,100800,14
O16DVVt1qVs,116666,0
VTHhWf6BSEM,448066,2
Bu49bSvrOm8,62133,1
SUjaKCSzYNQ,82133,0
S_14ZUab5dk,18933,0
ruoEJBt_ORE,16133,0
O-4CV4-x7Tk,14466,19
5GIjLS4mdN0,238733,4
AFsmSsZBS6I,131333,0
aJ0dUcEIE_U,16066,0
ElwZ1M6McHo,153266,14
XF0bSD3Hrdo,74800,18
C1g5A-GJbD0,38933,5
I0sZtAUk5xU,17800,4
F6ZQx6mgXMc,58666,0
TGnaOjsyQEo,7866,10
iOky9ietoAQ,44266,0
F1NiU9-E7pU,109866,3
UeMO_8TCWvE,43733,16
EXeGJG9OTzw,131800,7
Gkkzc_MUnsE,222600,13
kWWnd6AHkPg,132466,14
LUvXs3dInn0,120466,20
VO4sjyIYh3E,25266,20
SxPYUZ8Yn6g,4066,19
L7dGJdgD4wA,6533,15
V6ZDVsOWmoM,104733,0
V6ZDVsOWmoM,524266,0
U79oOxjZMeY,52933,0
RfmWejoZi8M,75666,7
aCklWPv2_uU,31733,6
W8xqW-QD_B4,255666,12
GMg4ZsmmNtA,2600,22
Kg1j6C-kPAU,58200,5
GAuSqjPd5OI,37400,0
HzxdnnASOX0,166533,20
E_v9Lvr8TvU,3000,3
IsUEvQV2kDA,29800,7
HOiD_LzPmIc,82266,9
DGygUuHcJhs,120866,0
P9gqCibGQes,8266,15
SGGwgLdRAFs,220400,7
SN_Hj3bd_Kw,96200,0
LCqH1yTtZaY,56200,19
IiiIue3LQM0,4200,19
NL5RgwFdMz0,7066,14
QItwshU9sAQ,13866,22
kWWnd6AHkPg,181533,14
kWWnd6AHkPg,217800,14
A0MGBne8Ny4,108866,9
T46une8EOBc,1200,0
I0sZtAUk5xU,65666,4
KxKWZkuJzWw,75266,22
BGAQlsAiJ_0,345600,13
GMg4ZsmmNtA,43200,22
GMg4ZsmmNtA,84266,22
GostDWlmJpw,81066,6
Qz1R2sk37qg,29425,5
QpOKOZxfa_k,157933,2
B54OaKPQLWM,12400,7
keGrBBWcGE4,145066,4
V6NeIEWcZx8,15800,17
E-zyzb61ih4,17533,16
Ly-uIzZCdn0,102466,4
Tbg--P3AFIM,71533,19
LDQ7eJGbDNU,83533,0
H66XjLphW_c,448533,19
CnY4SmVaq3A,94266,14
F3XFJeSjPDU,34066,1
nzfssEN4thM,277933,14
IxTyBBbRGwY,24200,21
Vl5syMGefk4,15600,14
dFwdKFia5l0,7066,18
W8xqW-QD_B4,328733,12
5GIjLS4mdN0,380666,4
a37D3FoqIJA,35933,12
XblSwxjYK3w,46466,20
Ay-ZsNOE9Ro,489600,0
Tbg--P3AFIM,91066,19
dGh51ZQ9QAg,12666,1
Gp9Lj4ehEl4,31733,14
a8UNaH5gR04,16133,13
HGUBJ9SS9gM,85400,15
O-4CV4-x7Tk,76600,19
VOGpXYFwNPY,7266,0
MNVCBAnHUwg,134200,20
JIyRr7Ziq0Q,3666,6
LDQ7eJGbDNU,196600,0
F3XFJeSjPDU,70333,1
FDWzlV6eY4s,42466,0
JPLlwOk8QJ0,2600,0
UElFPnA7t4k,100800,3
MAqmo1wsOSo,103466,9
HJA-0wPejRw,191200,0
ImqKWexMOEA,20666,1
ImqKWexMOEA,46800,1
ImqKWexMOEA,82933,1
GLTcmtEP3PQ,457733,0
E_v9Lvr8TvU,42066,3
BB7l3hooAjc,32000,6
RfwBbCVn13o,200666,0
lCPS7HMXpMQ,47933,0
Q68nCXnUCDI,460200,16
O6kqsEuKhis,43066,1
Is2E8gFNBWo,5800,5
Gp9Lj4ehEl4,57866,14
GKlP0uncbyg,183466,0
YIhiuppWO6Q,18600,12
HuW10zN2jqs,13066,14
HK-sopl2fqs,449866,0
5GIjLS4mdN0,433333,4
W8xqW-QD_B4,481400,12
X8o9wluR-rc,1933,7
G420w6KejsM,36133,21
icic9NkCnf0,60000,6
CqGPsHB9m8Q,70000,5
LVc0uqE-NF8,45266,7
Tbg--P3AFIM,127533,19
BIiBco4HuYs,296466,3
JMuw9C-FVJ0,2666,15
KxKXTvIpXBM,74733,12
Qcq09uG4KgQ,4333,20
O-4CV4-x7Tk,113133,19
bli5Z83QY_U,107200,0
J1D0DFUYClQ,14000,4
SU2sMGybju4,199400,6
EScQhfujhJA,24266,5
JhGzdgNckEI,37933,0
px_CbLspf9k,29133,1
px_CbLspf9k,114400,1
px_CbLspf9k,149400,1
JOoZiy-9Dvs,8400,22
D_USb_ZFJyQ,74333,5
Dt7ISvGiIm4,28933,4
MZvZScm_odo,5733,2
tyARTWjWkgc,31466,7
Ecu8VEIC2y8,15666,20
RpCh0T96KTw,29866,0
LKvlj8g5KJs,24400,22
BGAQlsAiJ_0,359400,13
YIhiuppWO6Q,107466,12
nzfssEN4thM,313333,14
UiZ3tYMpOic,69266,21
M5j9c469Rkc,112000,0
NFkXaxWVMr0,32466,6
I0sZtAUk5xU,118600,4
YGaKugmctA4,8600,11
OSl5KXcMiHk,13200,0
HuW10zN2jqs,51133,14
O6kqsEuKhis,69133,1
MEKAYal9xQA,402866,4
a37D3FoqIJA,121933,12
px_CbLspf9k,191866,1
jGQX9wsiSZU,32533,0
F3XFJeSjPDU,97133,1
Kg1j6C-kPAU,98400,5
UElFPnA7t4k,424133,3
P9gqCibGQes,45066,15
Rtuu-lmbFZM,367133,7
Ly-uIzZCdn0,138200,4
CJRugBGoIlQ,151266,3
MfO_O6ha3Q0,20600,14
LJSQ-PIrHLk,5933,6
dFwdKFia5l0,38333,18
SU_nMvvlL7Y,89466,11
I1fXn6LYh1U,23266,7
GLTcmtEP3PQ,553666,0
I1w-KRj8M6M,10666,19
Ka0zC1NNW48,17533,0
C1g5A-GJbD0,79466,5
JzsGA4NOBn0,20533,9
b8bMAqx25v8,2197533,9
ai0IDsQIDfo,9800,19
ai0IDsQIDfo,36066,19
WVcjlHbQnTU,91266,0
EjJEHyyDS-k,418866,6
JQ-2auryQI8,14200,14
O6kqsEuKhis,99666,1
X8o9wluR-rc,28733,7
Y0ixby-6pB8,102066,3
A0MGBne8Ny4,143933,9
qB4Rc3OgiQM,150333,1
CnY4SmVaq3A,153466,14
ceKUF4eW4MA,9400,7
bl9Pl4Vjl4c,150400,5
oY1D22qvmM8,193866,0
OSl5KXcMiHk,67200,0
YASnGLPEGWw,16600,22
YHDchyuZGu8,17133,18
HQXQUZU49IQ,251733,4
U79oOxjZMeY,78666,0
Q_e0lpORuh0,2266,7
UNPxlCwHAIY,97333,7
QQUZwoxmyFM,129800,7
IHXnM01HN-E,92200,7
E_v9Lvr8TvU,60933,3
Ay-ZsNOE9Ro,706333,0
keGrBBWcGE4,288666,4
E7sdZ5kiWMg,6866,19
U9NEufhPILE,24333,15
EScvo9qURJA,328933,10
Lvv-EWDaUQQ,14533,11
VSs8DSsgE9U,61533,7
LmMbIj-vxGE,85466,7
IUNK9jDaZo0,1200,21
Vl5syMGefk4,54266,14
PEbsB1VqwrM,64066,15
Ot4EVvRe5Yk,4800,19
ceKUF4eW4MA,33933,7
BkZPUgR0Ka8,111666,11
UiZ3tYMpOic,204733,21
aVCnQs87k3E,337333,4
8SMiOdVh_rA,29625,0
Hf0ebdkUnKY,68133,21
Ka0zC1NNW48,95400,0
ovd7IWvvYCA,9600,19
HuW10zN2jqs,82600,14
SmQhVLu2cqk,21466,19
MAqmo1wsOSo,153466,9
GOExdcsB4-E,12866,0
dArcKQ7k910,6933,12
YzG-bugLjIA,60333,10
YIhiuppWO6Q,150533,12
WVNv9kB_n4U,61666,0
LUvXs3dInn0,178333,20
EScvo9qURJA,355266,10
M5j9c469Rkc,140533,0
I0sZtAUk5xU,137400,4
GKLWhicK4OY,92666,12
WgKaX05vEDk,8400,19
LVCMA3LXlkc,44333,13
RJuyAKK_f3g,284400,2
Is2E8gFNBWo,40133,5
aPsd5uGe1D4,45000,0
XRDXszNYfqo,141533,6
ovd7IWvvYCA,48000,19
XblSwxjYK3w,85666,8
BzCOt7AL10c,59866,11
aSUtY_pSN0k,3533,1
a37D3FoqIJA,236533,12
Ly-uIzZCdn0,184333,4
BIiBco4HuYs,586600,3
IqVzoT0ZsFo,2066,10
Y0ixby-6pB8,123066,3
Lz_oRiDuY_0,6266,14
TBy---hD-FA,10000,5
VNPjfKhftbo,28400,15
MfO_O6ha3Q0,68466,14
H2vVIpAxKf0,60933,2
F3XFJeSjPDU,130266,1
dGh51ZQ9QAg,53600,1
KSgZwe3Na4s,60533,7
TJrTWr5--lU,69133,1
OaazzYekHVE,22933,1
O6kqsEuKhis,131600,1
RJuyAKK_f3g,404066,2
oDp4lji1-3o,13133,22
GF-iOxnHPGY,269866,0
YpGGnhGqqkc,17266,22
EjJEHyyDS-k,525866,6
LVCMA3LXlkc,116466,13
VV8BaFmcVlQ,230400,4
Sq-df2EYK6o,22400,0
Vaay2gTNiug,90400,14
NL5RgwFdMz0,44466,14
IUNK9jDaZo0,52600,21
ovd7IWvvYCA,75533,19
F1NiU9-E7pU,165733,3
UHFzSYl9d90,269333,0
SogMI0nvQ1g,15200,2
JnuxpMtU3H8,2333,9
WJfbgzeGu0g,107933,7
A63gqJl3vkg,3133,1
8SMiOdVh_rA,44025,0
ei0PFx0qNIQ,59600,0
CqGPsHB9m8Q,110933,5
MfO_O6ha3Q0,123666,14
XeWZIidy-V4,195600,11
CqSne7pSfqM,122400,1
CqzahbOVzO4,59200,0
RE3JkKYE8dk,55066,17
t6JZKFwrEL0,29466,7
DGygUuHcJhs,158000,0
bl9Pl4Vjl4c,204400,5
NnLySm8fJA8,30866,0
Dlr3fKhFe5A,12866,1
ESeHl1ccrjc,166600,5
LUvXs3dInn0,240400,20
MAqmo1wsOSo,204533,9
ai0IDsQIDfo,57533,19
ai0IDsQIDfo,94400,19
JuXqLoCgK4o,16400,5
Hn0fHcAYURs,1133,15
Qz1R2sk37qg,81025,5
EScvo9qURJA,393866,10
qB4Rc3OgiQM,166600,1
tXZQeX-GRrU,92733,0
eI2jWS_1abk,76600,6
WbiWLrzjmvk,126600,11
keGrBBWcGE4,332400,4
LVCMA3LXlkc,137866,13
OaazzYekHVE,55666,1
ovd7IWvvYCA,133466,19
ovd7IWvvYCA,171133,19
GFaA2nEqJo4,38866,0
Ly-uIzZCdn0,245733,4
bl9Pl4Vjl4c,234800,5
XwfR9QmN6BY,10600,0
Knm3TllHqqc,5266,3
HxIyR2hmQE8,78866,16
YIhiuppWO6Q,207866,12
YNMTsXrsp2Q,59000,7
EnMXyOXXEu8,64533,7
HCp6gYC9NFE,10666,6
Jpiga-numOc,52733,0
HnNJeASG0-M,46333,0
uVkG_-NUkEo,135733,0
LcgpQqQxQWs,44933,18
RJuyAKK_f3g,439066,2
oTnqmvo8xCA,7000,3
b2m2gaVpjNE,106400,0
a37D3FoqIJA,312066,12
ovd7IWvvYCA,199800,19
DKskNNYfPaw,49266,0
Ok5Fc1Zl9-E,1200,3
A0MGBne8Ny4,165600,9
TpITwgDF7ms,156000,22
O6kqsEuKhis,160933,1
RhRc1U1DRlk,17666,7
JzsGA4NOBn0,52266,9
BGAQlsAiJ_0,401466,13
GlYpyRSbo1k,44533,0
DYdi8yQ5E-o,2000,14
Y_2_N1bLjBY,29333,0
K6CDCcZL4z8,11533,15
KFtjhl8QY-0,71400,16
VAO4LtHezv4,11333,16
OB-t6k1LnBs,12400,7
bl9Pl4Vjl4c,260666,5
NL5RgwFdMz0,71400,14
K4fdBoHM0M8,133466,19
F3XFJeSjPDU,169933,1
NZGyAc3mNmM,92200,14
GLoduMpaot8,43866,1
IjbufFZzoNs,15200,0
bmIDJ9U4dL4,12666,15
uCdVimM4ghQ,23000,7
Qcq09uG4KgQ,34533,20
HxfplMPmQmM,43200,0
OFjeuct0Qkg,14200,19
EvlsvBi8Fl8,83200,7
_oJGx6Tez8c,30333,0
IGfI4S4DYJU,159333,2
K3im8zTZXDM,29200,22
ZZyW-2jZcIo,61066,10
K3im8zTZXDM,47000,22
NNWZQNR4wHA,14466,19
RJuyAKK_f3g,558533,2
psYN9nUG3hg,130066,0
YuA3OoebWGI,67733,19
YuA3OoebWGI,110800,19
R88ztTI2Ju4,13133,5
gN_CdIoAkqQ,165000,0
QItwshU9sAQ,466466,22
YYBT-P81GOo,45133,0
Zqe2ozbg_0U,32066,16
GKlP0uncbyg,228733,0
l_HpJVQYgq8,6600,4
LFZYYpjP3FA,79400,12
NB16teZECfw,15000,21
X-BtpghCsro,320133,13
X-BtpghCsro,616333,13
GKLWhicK4OY,173533,12
SmNo5voVI0Y,5600,16
fcgs7TBlSqY,103133,0
dcJN3WJZLOE,75466,15
Sf6mLfQJZyA,42466,0
N59gV2RGSpo,866,11
W8CXj2DCD50,57066,2
DYdi8yQ5E-o,38400,14
UElFPnA7t4k,522733,3
LNqSUd3yTGY,77933,0
gWnhQi-zfEE,13666,14
ZZyW-2jZcIo,202533,10
YuA3OoebWGI,153000,19
Qlx02MnHvJU,58200,19
ei0PFx0qNIQ,119000,0
FT2WDsgFezs,39000,16
vWG0q9bqTlY,3933,20
uW96Tw1_TWo,15933,4
QCUe3uhpLEY,6866,0
Qmw_cuc2GV4,97866,7
X-BtpghCsro,792866,13
MEKAYal9xQA,422466,4
P0H2btAKnXk,3866,1
P0H2btAKnXk,31666,1
MQz2Nd_PCmg,226333,0
A0MGBne8Ny4,229533,9
BIiBco4HuYs,624866,3
UVW_nJq6Ss4,61600,4
fV_UENnth5Q,41133,4
HOFkoIUcQBQ,84066,19
QPDmxJUgibo,6533,18
y_T9ONw1MAg,134933,0
YuYOU3XXHW8,5800,0
YuYOU3XXHW8,35066,0
XYIw5dxW1Ek,20333,0
Ly-uIzZCdn0,276800,4
ZZyW-2jZcIo,231466,10
P0H2btAKnXk,70333,1
EScvo9qURJA,440800,10
X-BtpghCsro,857866,13
RpCh0T96KTw,177266,0
NNWZQNR4wHA,61600,19
UuGyb0t-oPA,205400,13
gWnhQi-zfEE,57400,14
bmIDJ9U4dL4,53466,15
LUvXs3dInn0,268200,20
nPTHPWhrzXA,131800,6
CjzOW_9aFBw,15066,10
bl9Pl4Vjl4c,360066,5
D_USb_ZFJyQ,88400,5
W5ZGpEZNKv0,29533,6
TFBYpoOhJFM,13400,0
N0X9g3cZUik,24266,9
I8Qx-qd0eLg,56266,3
CJRugBGoIlQ,181000,3
eVz1KZGyjsw,28866,5
F8y5nOoggyQ,198933,22
Ok5Fc1Zl9-E,44600,3
OjM_IWNLhLQ,82266,19
L5KxPIv0oi8,24400,7
IFu_ZBAAYws,90400,2
JqTMOj_4QsU,21666,0
JqTMOj_4QsU,278266,0
ia48X6GOCH8,103333,7
Sf6mLfQJZyA,176066,0
Ecu8VEIC2y8,76000,20
Se3XbBA4N4o,14000,12
HXA2c1RHQVM,73400,11
CvrC0EIEdJI,45266,0
MNVCBAnHUwg,179600,8
ux_hv4uyZHw,73933,11
CqSne7pSfqM,170666,1
XTulvktyPqM,13533,4
XRDXszNYfqo,238466,6
VSs8DSsgE9U,95400,7
oXeSGCMeLgo,16266,1
heFisU0K0QA,92266,7
bpZsF94VOOE,274000,6
NZGyAc3mNmM,139066,14
PWf0UffgB30,61400,7
VJAB-LJ1gSI,78800,0
vWG0q9bqTlY,35800,20
iHNSjj9GO9k,31600,10
jX8MeejU9ts,314533,9
aEnV4BmNGb0,148200,21
OQSXqzfmDZk,373533,6
I0sZtAUk5xU,180400,4
KFtjhl8QY-0,93133,16
OuBFvpzdc0Q,164533,16
Is2E8gFNBWo,72200,5
JDPZdaS5Gf0,10933,9
PLKzq3xQMCI,26666,11
EjJEHyyDS-k,578066,6
F3XFJeSjPDU,196066,1
IejBBGIoASY,18533,5
LY6aL7oHbSM,386333,0
X0QBO-QB3-0,14066,4
dtEFp5kNiKE,308000,16
09YEJT4sH6E,61466,4
2V_GYOCrto8,175333,0
WgKaX05vEDk,43200,19
Qz1R2sk37qg,125625,5
D7zLBCLrkYU,733,7
Y-_qwqKxFPo,41000,0
M6k3SDTkhrY,164733,18
VEplnajBENY,615933,18
LUvXs3dInn0,356866,20
HnNJeASG0-M,91133,0
MAqmo1wsOSo,239800,9
RF-n_SMCPBc,16000,14
BGAQlsAiJ_0,440266,13
bmIDJ9U4dL4,116533,15
Mo3EELfeC3Y,29100,0
TdgeX2D32Qs,6133,2
UD3vKsK78do,12200,1
knLfR_UsOYQ,13866,15
j6QJ4KfEG5A,104733,18
vo0WWdM7UCs,67666,4
NBbCTJNYdHU,35266,2
Ly-uIzZCdn0,330266,4
hqzloowlzXg,29400,6
MqdfH-xsIno,15400,7
HXA2c1RHQVM,106666,11
Jg2JPVo4z_4,121533,0
ZbC90IufUEo,36333,0
Jpiga-numOc,95200,0
qRCvcRHDkjw,128266,0
l_HpJVQYgq8,780466,4
EzWiApfhWu0,146466,0
EzWiApfhWu0,174933,0
SAJOTsbqqpc,14133,19
dGh51ZQ9QAg,139266,1
cTBia-1yKEs,5266,11
A0MGBne8Ny4,268600,9
RYh-hhgHPLw,25333,4
G420w6KejsM,120066,21
LNqSUd3yTGY,151600,0
LNqSUd3yTGY,329466,0
bl9Pl4Vjl4c,389400,5
VMzrasNRHTY,58533,14
dDB84W_zVOI,179400,14
P9gqCibGQes,74600,15
NJILlpJXgsk,79333,7
Hp-2Gb7Fwns,65866,6
cCux7PiFGT4,28066,5
Is2E8gFNBWo,88600,5
gWnhQi-zfEE,93200,14
kTsRgMIF9ew,66000,10
dIqDoPICdkQ,56533,14
F2kBHcrY7Ck,187800,0
ITKWN6QMNhA,21466,9
KQx1kiyyAfY,90866,0
UQRUSzyuv_4,13733,5
vuWeuh-QDqU,81266,0
rfSwoCvvXQk,59533,6
CmY_jgCJL3k,66866,9
tdr0fKCdPUE,58133,0
F3XFJeSjPDU,255600,1
MiYlaxYCBog,26466,14
ThDt0ta8naA,90533,7
BMxE4W5--T0,77800,2
Wv3-leAwggA,36000,5
03pABMsB2kI,88133,0
YJm5dfNVeYU,44133,3
kQrCMM7CWxA,26600,2
RNa7G60Ioyo,33466,18
M8YA5WbWK3I,21800,0
U4TY7vxWg8U,192800,0
EptuqjxBhac,89733,11
GKlP0uncbyg,284200,0
js3CqJvQckE,21666,0
dDB84W_zVOI,241000,14
KQx1kiyyAfY,118333,0
HOFkoIUcQBQ,133333,19
KZhX7tDfYIA,29266,4
WtFyTzNBz28,11866,10
KddQJwFfv9s,20025,14
dIqDoPICdkQ,146933,14
qXLrDJK_yYk,12466,19
BSj2pZlMF-c,12933,19
NZGyAc3mNmM,167000,14
Se3XbBA4N4o,98400,12
vJqx5gLHCsE,211400,21
WFcqFSEVPCY,38400,0
u95Gyeu2FvI,14066,18
FUIomwJUThU,30466,7
NFkXaxWVMr0,66866,6
HXA2c1RHQVM,149200,11
Cs9SJ2uI1Z0,23400,3
cTBia-1yKEs,59466,11
iKxr6VyzSvs,49133,19
SHSROpPvlmo,99733,14
vuWeuh-QDqU,125200,0
X7weoQRFmc0,60000,9
V4IyurVScAw,303866,20
Y_0JIxahf9s,24733,9
dfW2TO4Vsjw,839666,6
m3CyK7w7m00,93600,7
YJm5dfNVeYU,72466,3
4puIKt5VPkE,7866,22
5tEm39rA6ZU,15200,7
R4YdPcUI1os,6000,4
O6WwjU3Lzv4,49000,0
U-pf-cfrVZI,46933,7
WjwxV2tPoGk,44933,22
kQrCMM7CWxA,77866,2
heFisU0K0QA,184666,7
bpZsF94VOOE,351133,6
IyBazGaHPeo,3666,7
Vpet805lkHA,54133,0
EScvo9qURJA,482733,10
c_WM5KtnsL4,15733,10
IejBBGIoASY,135200,5
hqzloowlzXg,127066,6
Se3XbBA4N4o,212333,12
Y6U0WmJ0Gw8,14600,14
wffJyeeIBKM,68933,2
WGbwwTevTj4,10466,4
mnQEbJmj_6Y,246666,6
I0sZtAUk5xU,213000,4
UElFPnA7t4k,673866,3
Is2E8gFNBWo,150866,5
JJo-A1TmV3E,493466,7
S9AmibIlk88,17333,10
gGKhDiCG7K0,4133,22
0nme6B0O0CM,34466,0
WNZe-eLFUu0,378933,19
vM5rQ9V43kw,42533,3
RYh-hhgHPLw,72066,4
KSgZwe3Na4s,132266,7
LRgsl5_TJVg,99933,14
O6kqsEuKhis,186733,1
SSFOqr1ARgI,20600,21
dIqDoPICdkQ,185466,14
GrICkuO4trQ,86600,6
TyDjkTaolU0,666,0
KddQJwFfv9s,50091,14
SXqBs_zcvsA,933,0
dDB84W_zVOI,254600,14
OX6oRaZllw4,14000,0
VsxgJJBjwmM,134733,0
GKLWhicK4OY,287800,12
F6jsv-KAZSQ,7666,12
G-8jxjumUIY,15333,7
Od65IVekAfc,10933,16
UDBLO0TGpWY,14400,5
MH0QHqVOsHU,100600,0
I8Qx-qd0eLg,84133,3
XTulvktyPqM,37333,4
ghiAuH0XV9c,4266,0
YIhiuppWO6Q,238466,12
4b0owAuEgtQ,333,3
cCux7PiFGT4,44800,5
dBvc9cR5NUk,92400,0
dBvc9cR5NUk,118400,0
bl9Pl4Vjl4c,480866,5
Y_0JIxahf9s,51733,9
KCvrkIgKBbE,25600,4
W1JXErOXxHk,88933,18
HXA2c1RHQVM,226400,11
k0bgpLcn9qk,31200,7
wffJyeeIBKM,103866,2
dqLFyU5huMw,11266,0
HOFkoIUcQBQ,163066,19
IyBazGaHPeo,216666,7
V4IyurVScAw,370866,20
F3XFJeSjPDU,273600,1
GUysc8K6Id4,34466,13
dIqDoPICdkQ,332400,14
LRgsl5_TJVg,135533,14
TYjbhJsjuzY,15266,11
TYjbhJsjuzY,75733,11
WWEmdziyP4s,20800,0
XRDXszNYfqo,360333,6
Ly-uIzZCdn0,376066,4
gawdT6eJDeo,135533,0
CJRugBGoIlQ,338733,3
GD9rW1irfKc,113666,0
GD9rW1irfKc,194600,0
C1g5A-GJbD0,105133,5
Mnvqegl_fME,3733,22
MAqmo1wsOSo,267266,9
VsxgJJBjwmM,228000,0
tNuSqJR0Eb0,25066,6
MNVCBAnHUwg,222933,8
m3CyK7w7m00,214000,7
ZYK2-pyulkw,333,0
VCrtb3K-3TI,28000,22
WJJH-KgkvNM,24000,7
kQrCMM7CWxA,131133,2
mp8JmYpZaPc,8133,0
GgqQ-WqMlNk,34466,12
IVylLXs7-9g,146933,20
gA-KnBP8cNA,583200,6
P9gqCibGQes,105466,15
Qz1R2sk37qg,162425,5
JACJDcXW9FU,66533,11
ia48X6GOCH8,225266,7
nwZcPkWbUSk,39200,7
XTulvktyPqM,72733,4
KzwTOKwnY0k,228400,18
IyBazGaHPeo,370066,7
WESQcm0PzxQ,238933,9
wffJyeeIBKM,130200,2
KddQJwFfv9s,74958,14
LRgsl5_TJVg,202400,14
9S1nRTrAZc4,91666,12
p3P1MeesBPo,2133,0
I6msbOCi-WI,34866,0
7v-X89-PmaI,9266,21
D_USb_ZFJyQ,133266,5
ghiAuH0XV9c,135266,0
VsxgJJBjwmM,308066,0
CjzOW_9aFBw,34600,10
Zqm8A3wpeJQ,8200,0
Se3XbBA4N4o,251866,12
bN-epcJfRJ8,356066,0
hW1T5LA63HE,26800,1
edbhdx4hfK4,16466,0
edbhdx4hfK4,48066,0
Mnvqegl_fME,37533,22
WWEmdziyP4s,44733,0
RpCh0T96KTw,199466,0
hqzloowlzXg,188266,6
wffJyeeIBKM,199533,2
XIJ64ntiLaA,140866,20
I0sZtAUk5xU,256533,4
RNa7G60Ioyo,94466,18
UCIzlZ3kJBM,43066,7
kVZKVw2uko4,3066,19
9S1nRTrAZc4,150533,12
X_dcp69aolI,59000,0
HnNJeASG0-M,107400,0
bMphaUsZuqU,17200,20
XTulvktyPqM,111800,4
GrICkuO4trQ,164266,17
ewbqlviiyKU,59000,9
YowCu2OWfrM,14533,11
P9gqCibGQes,162666,15
dGQOjGkYXR8,12733,13
zYJRDE3pAj8,3733,0
S9AmibIlk88,60733,10
Zj2HBun9kBY,65800,0
nIz7K-nVmPw,43266,21
p0GWWY12yVA,399666,1
IejBBGIoASY,166466,5
a0NdjlW5H_U,295066,6
LUvXs3dInn0,433600,20
L8AquNUOvh0,25000,0
rNqC0VlLLnY,348133,0
NFkXaxWVMr0,164733,6
blml9XIAKl8,538600,4
NBWVejz3y-U,32733,19
Wv3-leAwggA,87200,5
dIqDoPICdkQ,538800,14
VdQuSttda-c,28133,11
KddQJwFfv9s,153691,14
kvvixjV0DWc,7933,7
fCkvSSxYXkc,6866,3
XTulvktyPqM,155866,4
Ecu8VEIC2y8,95466,20
J0InEYJFhTs,97866,12
CjzOW_9aFBw,68400,10
Mnvqegl_fME,70600,22
Od65IVekAfc,169800,16
F3XFJeSjPDU,331733,1
D_USb_ZFJyQ,151866,5
KZhX7tDfYIA,62200,4
LRmGnkNKxIc,5533,1
DdHWfz7kw4I,50666,0
mR-ax1PtfjI,27200,2
O6kqsEuKhis,224733,1
hHHIS1DiEqM,31600,5
GEEN18Bqyhw,24133,9
wffJyeeIBKM,256600,2
YJPDGUQdeFQ,5200,0
Ly-uIzZCdn0,431200,4
VwMaO7ahkoE,13133,9
KZZHFNTsmvs,151066,14
Oe433HkdAW8,2800,19
YA9FvEokabQ,20466,3
TZvG4dCzu_8,47133,13
rHGChU-q8hg,121133,11
rl-KPc0Zoh4,11666,4
MdbjB2ZG3nI,4933,3
W-BlQS8xGu8,31733,14
aRWxqbEHbWI,149266,7
dIqDoPICdkQ,588933,14
O-P-ROilqVI,118933,0
civwzsiaRlo,172666,19
9S1nRTrAZc4,266866,12
kVZKVw2uko4,30200,19
7v-X89-PmaI,28600,21
I0sZtAUk5xU,314533,4
rNqC0VlLLnY,538866,0
Sjsg9p1MJd4,7133,0
etZBNw-PwKQ,193866,2
XTulvktyPqM,204466,4
Mnvqegl_fME,124400,22
sahkF1kKL-M,33133,5
UQRUSzyuv_4,31066,5
dvpmTkT8kH4,4200,21
wQwogwyOQ9Q,303466,0
wffJyeeIBKM,294733,2
O6WwjU3Lzv4,100866,0
Zj2HBun9kBY,90533,0
KzwTOKwnY0k,274266,18
XMGZRkj58TA,75800,0
HCp6gYC9NFE,51533,6
hHHIS1DiEqM,54333,5
zY7sgOcWYFY,86200,7
vjGbKEZOOoE,129200,14
xv2aI7LwSps,1200,7
kvvixjV0DWc,80933,7
7almV2RiD6E,9066,0
80hLWAJiPvQ,62266,11
ATzHvpJP_Q4,1000,9
ATzHvpJP_Q4,391800,9
CiwD3Ft_DQ8,90333,7
G420w6KejsM,158133,21
O9EqKcj_CPs,16066,21
eJgN4dN-uyI,419266,4
HnNJeASG0-M,139800,0
etZBNw-PwKQ,237800,2
XVboiHI_zpA,384466,13
Mnvqegl_fME,157333,22
hEKYCCw_PRA,142866,0
QbbxL7_c_RY,151533,0
XxEGZZtNt2U,30400,0
XTulvktyPqM,235000,4
Wv3-leAwggA,111800,5
KddQJwFfv9s,180158,14
QI4ZqbXNpJ4,800,13
wffJyeeIBKM,333200,2
NQvapgOnmvY,14600,1
VyQ5-GCEWX0,46600,4
F3XFJeSjPDU,344800,1
iaHXi4tga28,1274200,6
bMphaUsZuqU,58533,20
JACJDcXW9FU,124000,11
a3h1C1XvJWU,315200,18
azlRI_Jydpw,98466,6
ESI55zS9dwQ,30800,19
zGgZgJoV0Dg,74000,12
PJwsXJgk5zc,88933,0
9S1nRTrAZc4,312733,12
JGtNoIk3p-o,11600,6
KZZHFNTsmvs,255200,14
Hr-6fe4yh2s,13533,4
Mnvqegl_fME,226133,22
Yv8fsxWifws,44533,7
e0rXPv5Q8ac,31066,0
XJmn9i57K3g,278133,4
qnciHROnEjY,36666,0
JVlYwbciLYI,65533,0
iG8k97qzxWc,4733,12
7v-X89-PmaI,68400,21
ia48X6GOCH8,288600,7
hF3LTGNUHAQ,479333,18
Ly-uIzZCdn0,448400,4
kVZKVw2uko4,63200,19
a4oTxaJaJO4,21066,4
XTulvktyPqM,286133,4
roStOU7gLQs,30066,3
XIJ64ntiLaA,180266,20
MNVCBAnHUwg,238733,8
rGup6xiuJIo,28466,0
a3h1C1XvJWU,374266,18
fKD8jFy0n8E,14533,6
DO4nxiZCBKY,196866,22
WZuOyx-JlyY,318800,0
DWoRZEAFpUI,54133,0
YNVuI9R3c0s,24333,15
CJOK2rAItj0,196400,16
Cuo7J4GmAdo,144266,6
D_USb_ZFJyQ,188866,5
LXPOWNGTiMM,164266,18
ORwzbaMBOwg,151933,15
S8lsmzZhD8A,49466,7
yaVrLrPyeqU,25000,2
Mnvqegl_fME,289000,22
a6T_3FSAUBY,2133,1
KZhX7tDfYIA,109400,4
OBti9g_xdjg,178533,4
YNYnfEkg2tc,72933,7
Z7AqkWEBwV8,3466,0
e0rXPv5Q8ac,66266,0
OGkM6eWtMrI,200533,0
roStOU7gLQs,65133,3
wffJyeeIBKM,390666,2
NJ5wUkyxshs,9600,0
WpJBK6IexRM,18000,1
KWoS1cNdPC4,800,16
WzW2WLvmma0,15466,19
rGup6xiuJIo,90533,0
Se3XbBA4N4o,288533,12
Oe433HkdAW8,43066,19
h1KTyr_XYIg,20733,3
ie2TgR5MZAE,38066,0
WSENRH46L_U,24400,11
GEEN18Bqyhw,86000,9
YIhiuppWO6Q,276466,12
Z4rexIkp5oc,421533,4
LfHj-63gDIM,345600,18
TIQUFXMn5K8,3533,19
Ul-EdVy_wUk,224200,0
nu5A5JJBSP0,44866,4
hHHIS1DiEqM,98933,5
9S1nRTrAZc4,420466,12
_rz6pN88480,440691,18
Dcgc0mbMVwE,18000,18
D7o156DDZOY,22200,0
Hgl58W_a70E,129333,0
kVZKVw2uko4,120200,19
Mnvqegl_fME,419066,22
vjGbKEZOOoE,165933,14
HnNJeASG0-M,237466,0
a5MGHRJkfv8,173158,3
wffJyeeIBKM,463666,2
QoDkA0f86g4,12600,0
DzKPq-urzGQ,103400,11
HMVxLR-Xl-Q,12133,0
OXDbLqfFrYo,11000,16
Ly-uIzZCdn0,496066,4
wQwogwyOQ9Q,365733,0
MKik4gaJ0rY,23733,7
RKUxhO1ZEPQ,113533,14
GF5wcygIBgg,15466,3
HOZcbA0OPF0,73333,0
iaHXi4tga28,1383266,6
P9gqCibGQes,181466,15
afVdsKZ43jM,48933,3
oz-KWMmS61w,18666,19
oz-KWMmS61w,58066,19
GgqQ-WqMlNk,121000,12
bMphaUsZuqU,135266,20
C1g5A-GJbD0,134733,5
nNUP-hZ4IS8,21333,7
BMxE4W5--T0,166200,2
TZvG4dCzu_8,80933,13
h_aKNkX0a_A,374733,21
YNVuI9R3c0s,58600,15
sE7TVH8VY1A,6866,1
NTKfmjvXkuk,25266,15
c3tIq6c4nag,5533,13
RYfOJ0S6Sas,90733,1
H9zrAy_dsug,8066,1
QfcKdOD7SjQ,117200,4
bxdbtpnY8b4,68933,7
Q8x7UKpEI98,84600,7
Q8x7UKpEI98,151866,7
wffJyeeIBKM,576933,2
zZxM3qTx-oc,88600,0
T6QiKZd4bH0,106600,12
Mnvqegl_fME,464133,22
b_KBD-NL4Vo,109466,15
h_yTJXgn5hA,138933,0
OD3N2Oh9dd4,153066,0
Qz1R2sk37qg,198000,5
MNVCBAnHUwg,399933,8
bwUE2e1S0W0,13800,14
HMVxLR-Xl-Q,42533,0
ZU0WSpOWSak,106400,5
j1F5-KVJNLA,3733,0
jir5nToE5Tw,10333,9
kw9PaudacDc,12133,17
OrcEgwHi-3g,46066,7
DEj9mUtgoK4,59466,14
Z5MgHApapQo,45600,7
Oz4MmSUAGeg,60333,3
j6P1j6Ed1Hg,18000,3
F3XFJeSjPDU,374466,1
7v-X89-PmaI,96733,21
QtlIsrFxqJ4,15000,0
TPEOEgvRaj0,322600,0
NUhIeMVykto,22400,16
ORwzbaMBOwg,569733,15
Dl0LH29jIB4,44000,7
sE7TVH8VY1A,31200,1
saQZrq74R-4,30066,5
QhfzGIZV7r0,21266,1
h_aKNkX0a_A,403666,21
Ot6mQaAL7vU,80066,3
DCQrP161QUA,150600,9
H9zrAy_dsug,88200,1
Us6jo7a8VZg,210133,0
I8Qx-qd0eLg,125066,3
TyDjkTaolU0,28466,0
MubQ4ZJnZsI,154200,0
kESSajBWWf0,138200,6
H0yhw97jkkY,45133,0
ldzen54k4P8,71466,7
dG9J5UpxeyY,4466,0
LXPOWNGTiMM,208000,18
GEwYE_QVNHE,61200,3
Mnvqegl_fME,477466,22
VpM3uEaCVqc,8066,0
J0InEYJFhTs,122600,12
ytGxb0di5xg,20666,2
oSqPsdBvKck,4066,1
qPH6pjp4S9Q,31533,2
kLWy2pm_EEc,555466,17
l6MP3m8lF7E,8666,0
TWRogomdxcg,28066,20
fSKZNrWLuig,86666,7
IMuqlVxPiz4,261733,0
5x0LKV0jfZQ,168200,0
dLnhxatACAg,44200,0
UDBLO0TGpWY,62200,5
QPhmmdPzq9E,4866,19
XIJ64ntiLaA,222800,20
D9weg8STT4M,132600,7
IlWngYP3K0M,143000,18
PAKfSNCTb4g,42800,10
PwNsR8vdKrc,28266,0
Qb80aYTGPEE,20133,13
h_aKNkX0a_A,435933,21
O6WwjU3Lzv4,128133,0
HOFkoIUcQBQ,183400,19
Q8x7UKpEI98,301200,7
S0ySaC1rJaY,82200,7
vjGbKEZOOoE,192066,14
pOanu141Mh0,8066,19
pYky3UADmLY,17400,14
TPEOEgvRaj0,512333,0
P9gqCibGQes,220733,15
sE7TVH8VY1A,76000,1
sE7TVH8VY1A,117333,1
jik7BcPwkiE,100000,9
20iCi2MTAOY,87266,0
JVlYwbciLYI,269666,0
RbjMIF-ZNyo,23933,19
91fPms9S1H8,86133,5
H9zrAy_dsug,130600,1
ESI55zS9dwQ,75733,19
NM1SImoXB_I,21600,10
ONncxTded7k,15533,0
az1pwKTTgc0,12866,7
IN0P-ClIzSA,188400,21
qPH6pjp4S9Q,119533,2
GlBD95Qlcys,196266,16
oWIoIHTC_Ls,22866,0
F3XFJeSjPDU,418933,1
kLWy2pm_EEc,618866,8
kLWy2pm_EEc,669933,8
Ly-uIzZCdn0,525066,4
XtEr5jR9tKQ,4000,4
O6WwjU3Lzv4,179266,0
nhoh_TMzqrk,88666,0
ZNfS0zj3B1I,13133,15
GEEN18Bqyhw,149133,9
a5MGHRJkfv8,199958,3
p42igusrZXI,132800,16
YiDVHfOrN-U,75866,7
YiDVHfOrN-U,270400,7
YiDVHfOrN-U,293666,7
kESSajBWWf0,306000,6
QPhmmdPzq9E,42866,19
o0YmMlTzyYw,17466,18
Qb80aYTGPEE,103466,13
M_wHnEjRYQg,8533,10
sE7TVH8VY1A,135466,1
Z_PO-WAf58Y,13000,18
YIhiuppWO6Q,436533,12
6A5ETsEj_3o,8666,0
DCQrP161QUA,165066,9
PFcXkYgvKK8,16466,20
bMphaUsZuqU,186866,20
ia48X6GOCH8,315133,7
kLWy2pm_EEc,791266,8
qPH6pjp4S9Q,152200,2
fyTzI2wuC0M,47400,0
kqOcxSSw-CI,31333,10
jpLVukH2SLM,24733,4
SQmxOM_cv3I,21733,6
Qb80aYTGPEE,152066,13
f6u8HnWpwPs,273800,19
ua0gTcHQU40,8466,10
gLNR-E6CVnA,58333,7
jik7BcPwkiE,138466,9
Lt7inwOl01Q,14066,11
ytGxb0di5xg,139000,2
H9zrAy_dsug,174000,1
vW_aJr-PSvA,268333,4
saQZrq74R-4,78266,5
i672eUsEQBw,16200,2
Se3XbBA4N4o,387933,12
H8I1NuJZKy8,29733,9
VwMaO7ahkoE,60466,9
ccVJXErLdOo,15533,19
fWg-FbBzutM,10400,0
VnRXvqk9tjs,68200,0
vjGbKEZOOoE,211333,14
QPhmmdPzq9E,88733,19
PeMrQVQbrn8,5866,16
UgWyjYt2ZO8,1466,0
mZlrAERMTHs,63466,18
NFkXaxWVMr0,223800,6
NPxPTJhHIfs,733,20
ZuGU-ga3ISI,6933,22
fMrVdjjPeng,37133,3
RIa8C4G4D4E,106400,11
kBfe9ugHxLE,813933,20
PCWUqnhnJEc,6000,0
Qb80aYTGPEE,255200,13
Qb80aYTGPEE,283666,13
JRHThYVGbDo,5333,9
Hr-6fe4yh2s,53400,4
TWRogomdxcg,75866,20
azlRI_Jydpw,166400,6
kLWy2pm_EEc,866200,8
kLWy2pm_EEc,886866,8
5x0LKV0jfZQ,225200,0
kVTJzYk2-kI,15400,0
Bx_z_4bt8O4,85666,14
Bx_z_4bt8O4,194533,14
B4FX7_iSd3A,3666,7
uuhZkIkZD20,10533,14
I6AjEdVqgG0,96666,0
XOni6O4IaBA,9266,11
ZEYyXBrvcIU,1800,0
HFyC9agMEFk,30600,6
GgTgxaRywPs,14933,10
Ecu8VEIC2y8,151333,20
kESSajBWWf0,391400,6
F3XFJeSjPDU,433533,1
babQ3FBdeqQ,54200,6
ZNfS0zj3B1I,55800,15
8mQONA9wMuo,26466,19
amzr1DvZpO4,24533,19
qPH6pjp4S9Q,202933,2
uVbOneK3XAU,22600,22
VpM3uEaCVqc,163600,0
bRsjD1GTjeE,32333,16
vD8HvxGe5mU,29133,14
P9gqCibGQes,257800,15
biYdLsHsVhs,405666,12
e6c0ufYtMHY,477066,8
GgqQ-WqMlNk,157000,12
oKdstn3SRmg,43958,1
K-9FJKWBZu8,68400,3
NPxPTJhHIfs,30600,20
XqPsF1Avblg,61200,12
x34MPQHdP7I,24600,6
fggDapK-nMk,453733,12
kVldhqStTSY,456600,13
zGgZgJoV0Dg,132666,12
UgWyjYt2ZO8,406800,0
XVYZBIUBktg,12666,13
SSFOqr1ARgI,162133,21
XTulvktyPqM,324933,4
XrCrdYHB6Ys,118733,0
Qb80aYTGPEE,414866,13
Qb80aYTGPEE,481266,13
ldYjVpSab2Y,186266,3
TWRogomdxcg,88133,20
Z5MgHApapQo,89666,7
UF5gcN-orBQ,142333,19
p42igusrZXI,202866,16
kLWy2pm_EEc,955000,20
kLWy2pm_EEc,980333,20
-Z6-jRUbIrw,8400,13
DlG-VsdsPCk,83800,11
EaQ1P4QyRsY,25733,0
Haek1fz_3sg,11400,15
qPH6pjp4S9Q,241600,2
pF4D2eWq5fY,26000,6
HFyC9agMEFk,89733,6
WqOXHpne0Gc,14800,0
FXPnVqm98h8,23133,22
FXPnVqm98h8,49466,22
MnFBlCt28QY,52200,10
YIhiuppWO6Q,577533,12
nURfCulMRNw,58733,0
aUee0vfjyp8,6800,10
x7faghwI13U,3600,0
I6AjEdVqgG0,164000,0
dBSu8257XV0,8466,10
N1C5Wk1HQEk,19133,7
fWg-FbBzutM,61866,0
Zl97wuoYcS0,202200,6
SqG6CXPEhWw,51866,16
ESI55zS9dwQ,177133,19
LBYSxNVn4b0,470466,0
ItVdMHfCu6E,24866,7
NWtPSPSrS7Q,177600,4
IejBBGIoASY,225933,5
bxdbtpnY8b4,93533,7
b22fFmcFqvM,30400,14
KIruoeJoM_E,15666,9
LgvY2qNIaNU,15600,0
SAI4pfXZ0zE,378000,0
i9rXudBjVtU,27533,21
ZU0WSpOWSak,223133,5
c6Xf_arn4Yo,15133,9
XIJ64ntiLaA,252666,20
a5MGHRJkfv8,225758,3
eim8NPBqZXg,44466,0
ONncxTded7k,73133,0
PoBsmAQVXnk,15266,11
ZZ8uxrvGA_M,53800,0
FXPnVqm98h8,92400,22
Q3jQ1jLIqnA,76866,0
1LbACO4ldOw,13466,7
H8I1NuJZKy8,105666,9
kLWy2pm_EEc,1014600,20
PxvuuPmF50E,1200,12
iaWaXmRm6-s,14266,7
WFqqlpwAWmM,90533,7
nu5A5JJBSP0,88466,4
KPXrZd-KXPs,12933,3
LpR11MT1sU4,397600,11
Z5V__8hCpt0,330600,21
91fPms9S1H8,114000,5
PABLxf3U8qc,46066,2
b4pKB98b0Mo,41066,0
RbjMIF-ZNyo,42933,19
f5nybazRgok,83933,7
saQZrq74R-4,120466,5
qPH6pjp4S9Q,283000,2
PiP3TvcH80w,30533,0
GgTgxaRywPs,31133,10
yDHt422pH2E,5600,0
dBSu8257XV0,58466,10
oU0OzAfw6bs,279000,9
liyp8bD4PBw,24200,10
WWdBHCInWrY,10266,0
ZTnEKCqMNHs,312000,0
eLviRP93zRo,9933,11
LibcXpvCRzM,4800,7
L2WV6cUCJdc,4200,7
I8Qx-qd0eLg,150133,3
h0qleHtZxOk,14266,14
dDacKPH4sOw,750933,22
jik7BcPwkiE,449066,9
Gm9kb3zHsLA,225000,7
auHyNTQulBU,54933,9
RIa8C4G4D4E,236733,11
HFyC9agMEFk,107466,6
ZNfS0zj3B1I,78933,15
vbxSpbJUeck,1466,15
zQpP2Tcx_L8,12733,12
Ff6-3VFWMLg,34533,11
jhIMaCUFiDc,466,20
OgutEdbZgN8,209800,10
1LbACO4ldOw,261933,7
PFcXkYgvKK8,44066,20
zq1y_B_ymZk,151266,0
lX6zqM8DCek,1693533,0
JHVb8Y5f8Uw,156400,0
b4pKB98b0Mo,147266,0
aierZPItkn8,9400,2
SA_Svlj1yWM,34066,18
WfoCwOf-Zw8,15066,20
qPH6pjp4S9Q,323133,2
dDacKPH4sOw,838133,22
L-9oFV8Hhk8,212800,0
oCBmfmFtapo,38533,0
p_l7KWO4krM,98666,0
p42igusrZXI,389133,16
afwmQ5A5fiQ,46200,0
bMphaUsZuqU,223466,20
hDkgFhWQaCQ,4266,0
dG9J5UpxeyY,65800,0
ESI55zS9dwQ,220600,19
Jg2JPVo4z_4,148200,0
Rfw8MZ89lqg,9800,10
T4Vq3bQE0K4,184733,0
b22fFmcFqvM,57400,14
3c7lPVNTHXk,31666,22
TWRogomdxcg,121600,20
frZRtoHXgl4,213133,14
WyrSy7Wn2Bc,23133,12
jOxA8g5HoQs,42933,7
XTulvktyPqM,354933,4
kLWy2pm_EEc,1045466,20
kLWy2pm_EEc,1077866,20
hW1T5LA63HE,53200,1
NvfGH3jcxmw,204466,0
91fPms9S1H8,150266,5
Odmy4LEjKFk,31600,12
qGYnPRldlxw,144666,21
eim8NPBqZXg,159733,0
qPH6pjp4S9Q,360133,2
oTvQS3M2qlw,13733,13
zGgZgJoV0Dg,185400,12
fo17FNF6AaE,17066,22
gVPziGDC-wk,123533,0
gtlNxfc83Ms,464800,21
TNAVF_df43E,31133,0
liyp8bD4PBw,112866,10
Lan3os3aUl8,14000,3
MD5P0EFFnUQ,42000,14
ZZ8uxrvGA_M,208066,0
lmMmMFxBAeQ,7533,11
xKwJnEw8Ij8,77666,15
oU0OzAfw6bs,297866,9
b4pKB98b0Mo,166933,0
ZoOvu218D6M,27733,0
JHVb8Y5f8Uw,287000,0
RbjMIF-ZNyo,74866,19
mPV8WO5dNYA,30733,5
GgqQ-WqMlNk,224400,12
QDs3K_ihWvk,39466,13
b0Ioz8X5Z24,58066,7
CmY_jgCJL3k,92866,9
LPHVGVlxc4U,65000,21
V0kuo3ZCD9s,137800,6
PYrZkywUDn4,29666,5
IAKgYENhpu8,63866,7
GEEN18Bqyhw,195400,9
5RI6uS2SiMQ,271400,0
zSr7cjuDlfo,40266,7
dnbhAdqKQGk,30200,14
h9bNdz20Dfc,60933,0
dJOma-TpIpU,73866,19
ea02gU3WwRs,16466,7
Odmy4LEjKFk,105933,12
oeSi5mBxkbw,121333,0
JVVtcOIACz0,360200,8
hqyeH6j0Rl8,225933,0
QsSaiqBhHIc,19666,5
rl5Cv0dBrlA,94866,19
syo4bEkwmp0,10466,15
QI4ZqbXNpJ4,48600,13
qPH6pjp4S9Q,373866,2
TWRogomdxcg,162400,20
iUdXzT93F2w,147733,11
Q3jQ1jLIqnA,544266,0
WfoCwOf-Zw8,41466,20
NFkXaxWVMr0,277266,6
OgutEdbZgN8,283866,10
UdPC424pLfc,7733,19
MD5P0EFFnUQ,70133,14
VFMK0i_N2X0,44933,9
BMxE4W5--T0,210733,2
qu2zeoSmfDQ,118933,3
gn0pKO7bpZs,204800,0
KPXrZd-KXPs,87933,3
VbyL-b-084M,209400,7
VbyL-b-084M,328666,7
aierZPItkn8,38066,2
XIJ64ntiLaA,288200,20
PBrV0M_hUGA,63466,3
29fhVLD9a78,165933,0
eUrEcvA2Zj0,106066,21
Pn70ZrQfawk,13733,5
1LbACO4ldOw,298466,7
Pl9LC-PAgT0,10733,0
afwmQ5A5fiQ,149333,0
qHnwpZPEnu4,1400,21
aHMm9ElB1Ns,59933,0
HlyeQSrRoKk,6933,7
liyp8bD4PBw,151466,10
a5MGHRJkfv8,312091,3
xKwJnEw8Ij8,179000,15
xKwJnEw8Ij8,242466,15
YptrrogurfE,1616400,4
eNY7mKBNnJE,5000,19
Se3XbBA4N4o,540400,12
VLVBOVfACFI,16333,13
IejBBGIoASY,267733,5
bphySDi_cBc,99000,3
iKWKgM_r1oA,22333,21
J6MHzQ-Pkz0,9866,13
GkYbAPcfeVw,36800,7
SNV15Guc-tY,81933,0
J5j1TMgacco,11466,0
F-viHJEmhpQ,141000,21
azf2OtiUyU8,56733,18
bwUE2e1S0W0,37533,14
O-jVRLZyDd0,62333,22
QiKLH9WDjws,24666,0
zQpP2Tcx_L8,179466,12
QDs3K_ihWvk,61066,13
vBUlIE-idqM,89666,7
lKSo_AyAhLo,46533,22
PFcXkYgvKK8,81000,20
WhJnRwFtAq4,214666,10
WhJnRwFtAq4,262133,10
MnFBlCt28QY,101200,10
xKwJnEw8Ij8,460133,15
MaMuiHvxylY,37666,16
WBhPjv5-Hhw,12000,19
qPH6pjp4S9Q,428800,2
liyp8bD4PBw,259800,10
MD5P0EFFnUQ,116266,14
bflVgDgAHSo,54866,21
L32hlxmCYZU,31400,2
WfoCwOf-Zw8,83466,20
38K33h8pLw8,160866,7
38K33h8pLw8,237333,7
SSFOqr1ARgI,207533,21
Pn70ZrQfawk,55133,5
oeSi5mBxkbw,215066,0
hT73FwsGXKU,8000,1
1LbACO4ldOw,320800,7
dgyGZqXgvag,360933,0
ItFRm8Ex3Vk,12266,10
dm1agnzkyd0,29200,14
lnU773vFq_o,13000,10
Z5itn_-h_ck,61000,0
u9zmpEzmF9Y,10000,1
VwMaO7ahkoE,76600,9
J8qF6VbY0wI,8666,0
3-3fy8pGcGA,135266,7
Ird_vXVmJBM,34266,10
Ird_vXVmJBM,61533,10
Ird_vXVmJBM,102800,10
RYTVO35HbKA,178800,0
frZRtoHXgl4,271600,14
TIQUFXMn5K8,34933,19
h1gE5_BYd2s,26600,0
biQrMmqvGfM,15200,6
WhJnRwFtAq4,344066,10
aierZPItkn8,65133,2
TWRogomdxcg,195733,20
hMKZcJdLXKY,60200,0
S0Hx16g-398,58733,15
WfoCwOf-Zw8,240266,20
GPzeelxNX4o,89266,13
ItFRm8Ex3Vk,44933,10
osE5hrYXTj8,1600,10
zSr7cjuDlfo,165600,7
Q4uTshjJ_D0,132733,7
liyp8bD4PBw,283666,10
zPnXuS3Yffc,148066,7
f4QUcrQIPjA,26733,16
KfaTw0euPQA,7600,11
QhfzGIZV7r0,49533,1
2MY5Dn_8ZlM,39733,14
MD5P0EFFnUQ,152733,14
MD5P0EFFnUQ,187533,14
b6_MsZEZR1k,6000,13
ch-RFIsmDys,89600,7
VnAXzrH_mfs,4533,10
L32hlxmCYZU,109866,2
PABLxf3U8qc,60133,2
ekp8MGDUynA,466,12
azf2OtiUyU8,76600,18
WyrSy7Wn2Bc,101066,12
KRANuYnCCy8,16066,0
ezLbEOj-SoM,133400,7
hVttu4e8_Pg,16200,16
JVVtcOIACz0,387200,8
Knq2BqWyQgI,11600,7
iGl8WY-ak1E,6466,9
dyxCS6en_H4,380066,13
Qz1R2sk37qg,240291,5
J8qF6VbY0wI,27666,0
kLWy2pm_EEc,1101466,20
kLWy2pm_EEc,1132066,8
zGgZgJoV0Dg,237533,12
Pn70ZrQfawk,84200,5
KR1SfEUs4nQ,184800,7
hr6-LnUqQ0Y,296400,3
pipJeRG2bhw,333,7
L32hlxmCYZU,148600,2
L32hlxmCYZU,168666,2
6HYVXdOo-TY,78200,7
Ird_vXVmJBM,134866,10
MD5P0EFFnUQ,222733,14
MD5P0EFFnUQ,254933,14
QDs3K_ihWvk,100866,13
liyp8bD4PBw,353333,10
liyp8bD4PBw,484266,10
crHATt9roRU,9400,11
tURwEjKQtDY,9666,13
20HEG9zi0kw,67266,22
mE4bkaIVMvQ,44933,19
jOMgIO2_ulQ,113133,3
Q3jQ1jLIqnA,574866,0
_SHOoddV5XE,1000,3
91fPms9S1H8,194333,5
mPV8WO5dNYA,62800,5
jj7sVTm7SFs,165600,0
jj7sVTm7SFs,207600,0
PYrZkywUDn4,70133,5
iKWKgM_r1oA,57933,21
rr_HUpRPSDk,49933,0
ePdCB0ah3do,19000,7
XQOj1MjTiYA,14733,0
cEXCrHi77sg,60000,18
NTKfmjvXkuk,47666,15
oYD9a_AiGV0,83733,21
jbLgVTq5iiM,26066,18
ekp8MGDUynA,44133,12
frZRtoHXgl4,407066,14
QYhmitkzkuE,12000,7
bmMB6Mr1uKI,7400,0
RYgZxoIi4DA,41866,3
wDpa1LVVvB4,24200,1
bfDj-gwr0fY,15133,7
XTulvktyPqM,394533,4
5RI6uS2SiMQ,303933,0
Odmy4LEjKFk,179933,12
TFinu9tGWH0,72533,0
fC_R-L65KUo,279800,0
M2uSqd8ohUk,35066,4
qcqEQEwId9Q,297933,2
TWRogomdxcg,241533,20
k-v57LzmlxU,37200,16
th81giLZO1M,112733,7
L32hlxmCYZU,196933,2
VnAXzrH_mfs,95533,10
QDs3K_ihWvk,299000,13
iIM3LJwuiZo,4400,0
h5frfeyHV_U,356600,12
wZS9T4JQOqM,15533,9
vXPx_jjfDdw,508866,22
_kyICvi1giw,19266,0
PFcXkYgvKK8,129666,20
ANBy9DvbKoM,160266,0
BknySJAiSaw,13933,4
iAX0rBXUEpI,11933,4
BrSLLJF4rN4,7266,22
WfoCwOf-Zw8,262066,20
TzjHHoTCf8I,29733,0
KPXrZd-KXPs,134800,3
azlRI_Jydpw,278266,6
XIJ64ntiLaA,340933,20
jOMgIO2_ulQ,147466,3
jj7sVTm7SFs,263866,0
20HEG9zi0kw,88733,22
2MY5Dn_8ZlM,79533,14
MnFBlCt28QY,217266,10
uXo4u7w1mDQ,201600,6
u9zmpEzmF9Y,90800,1
ZSrSWUOSNWI,223333,0
iGl8WY-ak1E,43600,9
MwvvdkNW6oc,73133,0
ekp8MGDUynA,63866,12
notI5sTlKLE,217573,0
Op8VHA1oNmQ,3533,10
phYwt3Z1Uz4,202800,15
Odmy4LEjKFk,207400,12
TpsROCJMhFA,147266,0
QTyHpv9ScE8,7800,9
ea02gU3WwRs,209733,7
gFMLaYoFCXc,63800,0
wQwogwyOQ9Q,621000,0
wOWIDhsKpVo,27533,15
rLqhLMwf7Wc,104133,16
3rHO-fpshOA,24333,3
QDs3K_ihWvk,345000,13
6HYVXdOo-TY,189200,7
AZ5gRyqUKpM,34000,21
GQvle2TmUtw,186733,6
GQvle2TmUtw,351400,6
QhfzGIZV7r0,83800,1
JcCebj-kXrk,80266,0
WfoCwOf-Zw8,286533,20
OE2ZRNfIwKE,189666,6
91fPms9S1H8,207866,5
MGUIFpi7g4o,42533,7
dkKTZiBjWRc,15266,6
qcqEQEwId9Q,370466,2
MfMuT8BbZQI,226066,0
XTulvktyPqM,441866,4
QLQz5pcnUnw,287133,6
WZgxjIvc2nk,2200,3
iZhULuQGXcA,195400,14
NTkJ0EoknF4,12933,0
NTkJ0EoknF4,87400,0
eG0ejjUrvxw,52200,11
h74JErFU8hY,93533,9
aVZJ0NzXXlU,206800,9
Op8VHA1oNmQ,39666,10
Pn70ZrQfawk,120066,5
ekp8MGDUynA,136800,12
qHnwpZPEnu4,56466,21
OFZx6LMS6Ws,63400,20
f6g5m_LwZAU,10200,19
f6g5m_LwZAU,31333,19
XXEOs1coFaw,10066,3
Odmy4LEjKFk,280533,12
TpsROCJMhFA,266000,0
gGs2kJUtRZ4,23266,0
VoeZexDIW-0,41733,7
MD5P0EFFnUQ,316066,14
MD5P0EFFnUQ,341000,14
UY2u-sBAUvc,18733,9
XVIz8pia7VU,12000,15
jOMgIO2_ulQ,363200,3
vkrwJzlq4j0,67466,19
vkrwJzlq4j0,88333,19
L32hlxmCYZU,238133,2
gJCP0QQjvpw,13600,7
ieN3AIUEcQ0,60933,10
iKWKgM_r1oA,135066,21
kTNKq_AwYns,9600,4
k0zJissbuDs,46000,0
QSR8Wzzzz-I,13400,21
SSFOqr1ARgI,294600,21
zGgZgJoV0Dg,391400,12
nwgyq5LeQlU,83533,0
KPXrZd-KXPs,179800,3
KWYcrX90BhQ,11200,14
7jeNGW1Ptnw,118400,0
2MY5Dn_8ZlM,148000,14
iIM3LJwuiZo,31133,0
TPY38WSHV9k,37733,7
gZeZ2Ea9bFw,776400,22
Wv3-leAwggA,138666,5
NNrlF47Zx0Q,4600,10
UpnE2YBnTTM,10333,22
XCxAbe9JK6M,8600,0
91fPms9S1H8,240066,5
cr8AUlpvDaA,30066,11
mPV8WO5dNYA,98200,5
bwUE2e1S0W0,66000,14
Ng0lEuIJxKk,27533,9
TWRogomdxcg,274600,20
yCNRO_jnGDs,9600,22
BMxE4W5--T0,294400,2
MD5P0EFFnUQ,366400,14
MD5P0EFFnUQ,390666,14
yexunR5eIz4,13866,6
PYrZkywUDn4,95800,5
kHNUXCX9lFg,209133,7
0G-R04J4tME,61133,0
nEzJ7x0G_9k,2533,10
raxiW8AwnGg,103066,16
qcqEQEwId9Q,422133,2
WfoCwOf-Zw8,328600,20
YAYbSts109w,8133,10
L32hlxmCYZU,287800,2
ksXDRQrh7SI,15533,6
ld00WZ9bg88,44800,6
QI4ZqbXNpJ4,72933,13
25TdV13s-qo,44266,16
XIJ64ntiLaA,376866,20
fyi08A0XdNM,155266,9
Odmy4LEjKFk,301533,12
ZLSqYLLWQLc,3533,6
u9zmpEzmF9Y,126200,1
KjASrhJjf1U,43666,8
LW5bTlYWCII,8333,2
T9gCH3yzw7w,13333,16
ekkmfzRh9K8,14466,7
ekp8MGDUynA,272666,12
lej9DcTuBTE,14333,0
OE2ZRNfIwKE,208466,6
RIgmycP_n5k,13000,1
R2Fps165H9g,20933,12
tyAEb2NnWoY,29466,1
GCmOb4ZbtA8,16066,7
Pn70ZrQfawk,151866,5
R8xxX7xmHzM,70666,7
SgHMiA846zY,32800,13
zrkIFPjT6gg,81466,0
iGl8WY-ak1E,74066,9
P9llA72rPMo,37533,0
VoeZexDIW-0,177866,7
HdT_9pXdxuc,48066,0
t1SwFEvItz8,3000,1
CmY_jgCJL3k,128000,9
k-QlSvM1gas,75000,0
yms5cnP5rHw,7133,10
e-R-FxrDQao,64600,0
QNOb6WWRzHQ,206533,16
ncuqh0iglYU,14000,14
PABLxf3U8qc,91133,2
rLu6PBGypBA,18866,11
LMrDuKEYJ3k,18200,16
UY2u-sBAUvc,67466,9
QKHYwfSEL9k,14866,18
lKXbcNZGtGM,249466,16
TIQUFXMn5K8,90866,19
XriRhjtrlLE,175933,22
L32hlxmCYZU,380466,2
LW5bTlYWCII,45866,2
rldIQjCKcKU,93266,0
YAYbSts109w,42600,10
TWRogomdxcg,298200,20
4BbVz6UbHFY,9866,5
Odmy4LEjKFk,336800,12
GPzeelxNX4o,107400,13
uDemwxhaSiM,14666,6
3ThbvmqE4OM,56466,0
ktv1EvXnqVo,154133,0
XKbfgCRajaU,20000,2
rr_HUpRPSDk,85400,0
OE2ZRNfIwKE,259666,6
OFZx6LMS6Ws,89000,20
XY-Rd5eS7yA,226400,21
XeEYg1UMnZs,33666,15
91fPms9S1H8,287400,5
iKWKgM_r1oA,210333,21
pHBb5hvHWto,4800,0
zrkIFPjT6gg,129733,0
WfoCwOf-Zw8,458133,20
VoeZexDIW-0,207466,7
SgHMiA846zY,178533,13
SgHMiA846zY,307400,13
SgHMiA846zY,346133,13
NJ5wUkyxshs,41133,0
Qz1R2sk37qg,285000,5
P9llA72rPMo,131733,0
f15jvdqOelM,13733,0
eiIxHOvvvog,195666,0
hrYDUJgdZw0,33733,7
OpPos5M72ok,379933,18
vkrwJzlq4j0,126333,19
yvKuR_dfnsg,348400,6
Z2N6M0P7Co8,666,3
ncuqh0iglYU,42600,14
lB_tOql0_Tc,1733,7
bmMB6Mr1uKI,49866,0
zGgZgJoV0Dg,480600,12
fAJAQb5tzFA,21133,19
nwgyq5LeQlU,139733,0
ZLSqYLLWQLc,102333,6
Odmy4LEjKFk,407466,12
MGUIFpi7g4o,360666,7
HdT_9pXdxuc,80133,0
25TdV13s-qo,73666,16
SMRhMInDAv8,25466,7
c5awial9XbM,26666,5
YAYbSts109w,60866,10
pGjwvRBw9I0,42133,7
lG5RYFDDews,75066,0
0HEr6TeN5oc,237733,8
v9FFc6ZPe9c,3866,15
03lWYJ8fwgY,2600,0
03lWYJ8fwgY,31066,0
vtvTObllYzg,9666,0
SqKS8ZauB30,8133,15
bAwVg4MVWds,21800,20
XcIlDVd1rAc,19733,3
sutJmNFxNaM,735066,9
wZS9T4JQOqM,58800,9
h74JErFU8hY,465266,9
kjtBNjin48M,25000,1
kjtBNjin48M,58866,1
mQDlK1aeNIw,14866,15
0L4MTYc7-nA,105266,0
kTNKq_AwYns,59466,4
aNtrrs-45ow,26800,16
NauoZIgBFi8,59066,6
NauoZIgBFi8,164466,6
2O7Ahxqr9rI,75733,13
XMvzcOR8zMs,139333,0
RYy3hNRcy8c,14533,3
m3IsA8XZWko,564666,4
Xxn50EjdxBw,21066,19
SgHMiA846zY,371800,13
Pl9LC-PAgT0,149200,0
R65x6S5rqLI,508200,0
ncuqh0iglYU,72466,14
m_Nv3jCDDgU,80733,0
vkrwJzlq4j0,163466,19
QNOb6WWRzHQ,283333,16
t1SwFEvItz8,91400,1
fnNeqnxsn7w,16600,6
jB1IT1aBj-Y,29066,19
Lt7inwOl01Q,226533,11
Qhc3Bb_6Uq4,49400,11
L32hlxmCYZU,404733,2
sozD4YWyjkk,178066,7
nwgyq5LeQlU,201333,0
PchyelEYA6Q,331333,6
Odmy4LEjKFk,537266,12
f6g5m_LwZAU,63866,19
4BbVz6UbHFY,25466,5
4BbVz6UbHFY,83066,5
PFcXkYgvKK8,177000,20
YAYbSts109w,100333,10
SFdM7KO6y84,154066,0
d98xCg94Vcw,68600,21
yaINXqZuE3g,417066,0
U7lyfSEkK7E,94000,22
08rw99M-yj4,15933,7
ncuqh0iglYU,118666,14
eppTdKs93No,7400,12
nEzJ7x0G_9k,28533,10
mQDlK1aeNIw,60200,15
kjtBNjin48M,100333,1
kjtBNjin48M,123066,1
kjtBNjin48M,164333,1
2O7Ahxqr9rI,145933,13
QlQ49GoDhno,42666,4
u3aJQKorjLA,17466,21
fnNeqnxsn7w,185400,6
RnLOjw22PFY,159000,5
afXT1VHvAWI,26533,1
OgG3xES-A9s,173200,2
lB_tOql0_Tc,195000,14
Ql5tpHvzCNw,15466,3
jEQ3ijsl2fE,6066,0
YZUNfz05KUU,181666,7
y9DC75l46do,64800,18
4FfywP_Meac,135133,1
NFkXaxWVMr0,398200,6
5l1cRpZ-MSc,9800,0
NM7OVTITkaA,62666,7
qZafkYFcUEo,75000,0
q3EgJsLhGt8,17333,15
T9gCH3yzw7w,28400,16
vkrwJzlq4j0,209533,19
PABLxf3U8qc,193600,2
WfoCwOf-Zw8,487200,20
j9KX0GY5JxM,101533,3
lira2iNl7b4,148400,10
SgHMiA846zY,458066,13
SgHMiA846zY,494600,13
aaacVyvzC-0,8866,19
m_Nv3jCDDgU,112000,0
qGg2h_vcY_U,14866,0
jeFFdyPLUts,933,3
Po2FT6C6_yw,31400,21
XEXjrVCBYOE,97466,18
n3YePgUTgGs,133000,9
ub-CNYzb2Mo,15466,16
nlySzHzEUzI,211666,0
R2xrsVwzcgc,70600,0
L32hlxmCYZU,437400,2
lmkhbAoS9ck,45866,2
NauoZIgBFi8,193066,6
2Ei33RImZCo,117800,6
s6SFMSi1O0Q,676600,21
VGAYYimByOM,120066,22
yX0nbMayULo,45866,7
0-ISXorAxVo,227200,0
YAYbSts109w,126266,10
lx_fsXBgTEE,4200,0
gsi8OaqA8Zo,28600,14
5pgmkkApbzU,16000,10
lJBeZTzXuSk,5000,21
16TdDH0GZsA,26133,13
4FTPYgUGWNM,156133,0
Rfw8MZ89lqg,44200,10
bn3pVaVhfKs,20066,0
WELwl1wK4W4,1470733,0
scjjmjfa4UU,108266,3
qkiZW4gfwJI,190066,16
MNVCBAnHUwg,608666,20
wJDApzoum3o,10200,7
lira2iNl7b4,208466,10
QNOb6WWRzHQ,463866,16
2O7Ahxqr9rI,176066,13
pRpjtNI3x58,125333,11
JcCebj-kXrk,120266,0
Q1vkjOvD-zs,96733,7
m_wom8OFYSY,7066,7
OaZNth5VxUE,448200,4
0Qtt1u7-sK0,7733,4
Qhc3Bb_6Uq4,115533,11
cMtt1J9geqo,31333,0
QhfzGIZV7r0,103266,1
fQCzghCpwAQ,71666,0
U9soKc1EOWE,3733,10
UtbPwGLpCSg,57933,0
L32hlxmCYZU,510533,2
rT1cGqUJIXw,47200,1
FycZUIvYj40,392866,16
pTSYnfX1ZS0,43333,4
SOr0RSSOC6I,14066,0
Vef6bCtUn5k,12066,3
TWRogomdxcg,343733,20
gsi8OaqA8Zo,71333,14
n9WDCVmu-08,26933,3
1LBUzgBQmsY,101266,10
PkuL1dfknyM,12933,13
_y2UR6U4gUU,10600,18
nlySzHzEUzI,248533,0
7jeNGW1Ptnw,283000,0
tqpx_HdpgR4,3666,0
YpD0dJ4WTHg,64333,0
dnvxYo6Edws,45066,12
y35QB2tRq8o,55933,10
25lq99O9_MU,3400,10
7cuZoEd0T98,666,0
4FfywP_Meac,306533,3
pIiFb5y5NJQ,43333,2
1k4W785PFek,120400,0
cTAODl1_h-8,27000,22
SOMIQSzJEAE,48466,20
OgG3xES-A9s,237533,2
hBcYx5Uc-vw,7600,22
97Gn-fK3zCc,28266,16
aVC9VPaLfoI,89333,16
U9soKc1EOWE,50666,10
5pgmkkApbzU,50266,10
41H3LGNvVLY,216800,18
QqdW9IMDHgs,29600,3
sozD4YWyjkk,244133,7
2O7Ahxqr9rI,203400,13
VrLmdwOlwKw,21933,0
L32hlxmCYZU,550666,2
jeFFdyPLUts,39200,3
s6SFMSi1O0Q,693666,21
sGeLLod1zVs,134666,0
fnNeqnxsn7w,260400,6
UY2u-sBAUvc,94400,9
mK2yEptFks8,11466,17
rT1cGqUJIXw,83266,1
ju0TM08i_p4,59200,0
txpIIsM1T8U,3200,5
JwKGAtvS35g,103866,0
qDIuAES_W80,1333,3
Pn70ZrQfawk,190666,5
u4YQZ7WxMec,122866,0
_8ONMkKYaTQ,462666,6
YAYbSts109w,150600,10
BiOOepIYdL4,58600,4
BqVCFrfU1lk,215933,14
D8Hf4An7xik,14133,5
rGgvqpRsaew,26533,4
NauoZIgBFi8,359266,6
bAwVg4MVWds,54800,20
XIJ64ntiLaA,417000,20
p9s5i2-1gf8,17000,19
I8Qx-qd0eLg,189533,3
wZS9T4JQOqM,83866,9
QI4ZqbXNpJ4,108400,13
vcMMx2JHm34,80533,0
xVWdo6P7xFo,204000,7
SOr0RSSOC6I,30733,0
fQCzghCpwAQ,144066,0
gSb0ITAmvBI,26466,10
U9soKc1EOWE,79000,10
y35QB2tRq8o,81466,10
kzp3UEwOkJA,35533,12
mO3jJRl6GNY,13666,13
5pgmkkApbzU,75600,10
UM_jabklb7E,1800,5
QqdW9IMDHgs,59466,3
2O7Ahxqr9rI,237000,13
jZ8OZzCesDo,170133,0
lQDjRVmcHh8,22133,0
pWzj5-81zW0,105600,5
zGgZgJoV0Dg,511400,12
wJDApzoum3o,65000,7
gtus6UcXHvk,8066,22
mK2yEptFks8,38600,8
rT1cGqUJIXw,116133,1
PABLxf3U8qc,248000,2
2ZeFcOopT9s,20533,11
L32hlxmCYZU,630533,2
b7XVIobsCdQ,57733,11
VrLmdwOlwKw,256466,0
oUnlxovuHmI,11000,0
sOwfmfjV1gU,192600,12
nEzJ7x0G_9k,61266,10
7BNDem0fD9w,7266,16
pIiFb5y5NJQ,62533,2
NauoZIgBFi8,433200,6
U9soKc1EOWE,114066,10
WfJu3Y5qpfU,36066,11
X_YNtFX7ERQ,226600,15
aVC9VPaLfoI,115400,16
biYdLsHsVhs,466333,12
OFZx6LMS6Ws,139000,20
PFcXkYgvKK8,200933,20
ve2cmpd7dJI,588800,0
1fUpRhOtAGU,355666,16
wZZNUOPCugw,15200,19
GPzeelxNX4o,142600,13
cTAODl1_h-8,59866,22
o17hYRTFomo,32866,11
xZkl5IhgQTE,122066,0
JwKGAtvS35g,200600,0
5XQn1ZPla60,66333,0
SOMIQSzJEAE,239133,20
JZyRKBfzi8w,259133,7
s-jtZjZFPVk,53466,1
oUnlxovuHmI,112933,0
Pp9Dvznl1LU,93333,11
rT1cGqUJIXw,141800,1
QqdW9IMDHgs,100133,3
UM_jabklb7E,42133,5
L32hlxmCYZU,667733,2
2O7Ahxqr9rI,277266,13
wJDApzoum3o,150533,7
DZkqfKMXJIM,5800,1
pTSYnfX1ZS0,75733,4
txpIIsM1T8U,32600,5
VwMaO7ahkoE,106266,9
XPHI_0wDYzU,18733,10
ZAFCaieHkSA,382333,15
Q9fbeFbARPY,15533,1
qMBH9IeFgng,163200,0
Z2N6M0P7Co8,95800,3
ToUfZ6a_G-8,227466,16
pWzj5-81zW0,134733,5
6mDahGNtSu0,88466,0
9e6TlOwtKSk,62400,0
I6Vk5kRFxjg,4400,10
D8Hf4An7xik,70933,5
39UGFre-m6s,113400,6
xkVtTvoRoIM,93000,7
giphT35208c,433333,6
biQrMmqvGfM,42466,6
Sfcwf-f2tk8,74266,0
Sfcwf-f2tk8,113600,0
WiGNqyZOH2g,42133,0
XEIBLXfogPs,9200,0
U9soKc1EOWE,141933,10
1k4W785PFek,223266,0
NauoZIgBFi8,568600,6
V2V328kf_WM,165000,7
V0kuo3ZCD9s,208866,6
xZkl5IhgQTE,190000,0
qM6uFvWnNZ8,136133,3
rT1cGqUJIXw,179266,1
RnPvut-OPAg,9333,20
gtus6UcXHvk,37733,22
ju0TM08i_p4,89933,0
3caLzvlcqJQ,32466,4
q_HmPZjW32o,14200,1
QqdW9IMDHgs,134533,3
MGUIFpi7g4o,429866,7
2O7Ahxqr9rI,329933,13
tyAEb2NnWoY,61933,1
T2FeZeUYMWQ,59400,0
L32hlxmCYZU,790333,2
KSutAhYsv74,57733,19
Qz1R2sk37qg,341758,5
jyje0yKylxE,185400,15
YMU_LlX518c,68800,16
Q9fbeFbARPY,51066,1
EK5X6J0UGv0,25666,11
4i-Mz9K8MYk,97400,0
juVowjmk8qY,8066,4
XUm6nAB3GWU,101600,3
jZ8OZzCesDo,204200,0
xZkl5IhgQTE,284733,0
zfDCJvrQcrM,43400,7
py8iIhcCYM8,13600,10
me34-sXX6v8,27066,22
XqUCS3EaDh4,8733,0
XqUCS3EaDh4,215466,0
Ey2RIhUi4P0,608266,7
Tq8AVWDww30,38133,10
XCFXEWPn-Q0,19866,0
aVC9VPaLfoI,223933,16
I6Vk5kRFxjg,43933,10
wYL0o9yf3fA,733,19
pQzPgyRsqvs,31400,13
uqGpM9bRTnc,18866,4
v1PD32vxVrE,63800,9
LCKD6VROgh4,373866,21
qM6uFvWnNZ8,150800,3
rFUHGrFq2Cc,66000,19
3rHO-fpshOA,64866,3
B5fv91yB4Gw,54133,2
B5fv91yB4Gw,74533,2
C6gNbZUU7xg,12400,0
U3rOXNsjpLs,28400,15
pTSYnfX1ZS0,117800,4
M9uNQYJlhfQ,58266,7
wJDApzoum3o,267400,7
2O7Ahxqr9rI,356200,13
OFZx6LMS6Ws,180466,20
UY2u-sBAUvc,137666,9
PicXPC2TxSg,28133,13
L32hlxmCYZU,836266,2
TWRogomdxcg,372800,20
KSutAhYsv74,102666,19
bAwVg4MVWds,77800,20
pIiFb5y5NJQ,93133,2
d2bfsq7MQ-s,16866,7
YpFqwbp9Lbs,3000,0
cpre_wIt0hs,216266,15
SQkneJUp0nI,13400,4
kgKe0XGdsFA,21933,13
6NtuNfrzAoo,133000,9
QqdW9IMDHgs,157933,3
97Gn-fK3zCc,46666,16
PFcXkYgvKK8,223200,20
lpNfI-mEVOo,22733,0
pAzsa_S4IXY,56133,5
XY06mbELy_k,14000,0
sm615COOu9E,9666,20
O2dKh8s-ZGQ,14533,4
w1m0uqBVL2w,213800,11
Tq8AVWDww30,90000,10
Tq8AVWDww30,123800,10
p9s5i2-1gf8,118333,19
xk3uV-lqtYo,107466,1
lDjD5oiCPik,11933,19
U9soKc1EOWE,177933,10
m0xxTTtwJAo,31066,21
MNVCBAnHUwg,643866,20
7jeNGW1Ptnw,457000,0
NauoZIgBFi8,618133,6
ec0L5W9HzYQ,34600,0
nEzJ7x0G_9k,104400,10
XIJ64ntiLaA,448533,20
U3rOXNsjpLs,87266,15
wZS9T4JQOqM,129200,9
pWzj5-81zW0,195800,5
wJDApzoum3o,389000,7
JZyRKBfzi8w,299333,7
azlRI_Jydpw,327866,6
-fFvV-zintc,61533,7
_boLTsYvhUc,147066,0
RnPvut-OPAg,32400,20
dHVPMXQuVaE,249266,9
L32hlxmCYZU,852866,2
2O7Ahxqr9rI,378666,13
wtGlFsKBjO4,83533,6
NBqV8rD9GT8,117200,0
X9w_m5j2TaQ,4666,11
rAQlI8LOwbw,141800,6
NUSN4ukd26M,2066,0
NUSN4ukd26M,63133,0
NUSN4ukd26M,104133,0
bJ6-RBgHmRU,76333,0
ju0TM08i_p4,137466,0
YMU_LlX518c,87933,16
4i-Mz9K8MYk,123666,0
n30eOQnFku0,44266,18
pAzsa_S4IXY,130466,5
Xiwdjk6l-gA,30466,0
aVC9VPaLfoI,271400,16
YGsPnCKOiFY,105400,10
KJk1eNUpM0M,14466,9
NauoZIgBFi8,644066,6
mqj1J1ezsbw,56266,10
saR0Yi2bZWI,74600,15
C6gNbZUU7xg,74400,0
xk3uV-lqtYo,255800,1
TIQUFXMn5K8,135666,19
lOjwZ33vBag,7200,5
a9Crl0EY_Zk,104000,9
Ypff2LHLd3o,354666,0
tG_ZJczirh8,20133,11
v8Ynpk_cv-U,20266,12
pIiFb5y5NJQ,122000,2
2O7Ahxqr9rI,409066,13
2O7Ahxqr9rI,482666,13
G-mTJ1u_8Qo,178200,21
0L4MTYc7-nA,126533,0
_boLTsYvhUc,299733,0
C16_rFYBwUA,164800,0
C16_rFYBwUA,535666,0
EI6Y3qPWN8E,14266,11
00WDrpBw-1M,13000,16
WVfb4MVOhos,26800,5
NiFxOI_d0lU,382666,16
Qz1R2sk37qg,361225,5
3xwzEYtO9vA,68333,13
OL3G-BpzKfs,91533,0
v1MUpaB05Is,14400,3
-nxWnyuznuk,15800,4
OT0TrqHSomo,18133,14
f5J7yrE24eY,14533,0
hWf6DEoE4vw,9733,0
Q9fbeFbARPY,92266,1
Qmu6sEqBWPY,425466,0
4i-Mz9K8MYk,175000,0
SylhwEk039k,572200,6
5D5cmX1hLbA,9533,0
6Sa3fPy5J4Y,362333,14
NFkXaxWVMr0,427133,6
RnPvut-OPAg,64666,20
xk3uV-lqtYo,443666,1
rpnfVczZfkk,22133,1
LounSqBv_sE,10866,0
pAzsa_S4IXY,169133,5
1k4W785PFek,304666,0
n9WDCVmu-08,111666,3
lTHiJJW54qg,533,16
OT0TrqHSomo,103733,14
OT0TrqHSomo,123466,14
Q9fbeFbARPY,122466,1
zscA8Gy0l9Q,15666,7
w1m0uqBVL2w,323333,11
nmH1fjruBGw,11133,10
Zqhcsr_43oU,43466,19
pQzPgyRsqvs,85400,13
xO9ku847Qjc,13866,0
U3rOXNsjpLs,112600,15
XqdHyinGj4U,20133,7
L7GTNdo2BjQ,71933,0
j2-VEpDwbyo,13958,19
py8iIhcCYM8,45666,10
qDIuAES_W80,32466,3
XNxWBWCJ494,141600,0
Nbz7BoV9_pQ,136066,7
PFcXkYgvKK8,263800,20
YMU_LlX518c,122533,16
YQGUlsuQYVQ,5666,18
cpre_wIt0hs,253533,15
OL3G-BpzKfs,190666,0
v1PD32vxVrE,181733,9
5FU08GYa_Wk,120800,11
pAzsa_S4IXY,211533,5
p0Vm9kGs2u4,144400,0
6ffXgkZKoTY,7666,13
Aj6CNO7iuQI,15733,0
HwrbJRoPAyM,22533,11
HwrbJRoPAyM,44666,11
tG_ZJczirh8,51866,11
YGsPnCKOiFY,166066,10
UY2u-sBAUvc,193933,9
KvjDDIthDDM,249866,6
VZCbdG8WfpM,60133,12
i4MwTR57gjY,15200,16
Ov5QaMgVVpE,46200,7
iEsMpwtIpwM,61533,0
Q9fbeFbARPY,163000,1
bnOY0S-Pnjc,257400,21
cpre_wIt0hs,291866,15
cpre_wIt0hs,312800,15
X9t0sNEsK3Y,55266,6
-tyIGZrTdHU,2800,11
EYsUcnD0KR0,28333,19
FXvqDQa0_pw,1400,4
MdZ6ciYk_Do,26066,1
YdweDXC0m88,45066,7
YRn3rWC6mJ0,119466,6
HkWFAqK4_Fo,16200,0
eKwnyv1Z_8g,90866,7
OFZx6LMS6Ws,203066,20
nEzJ7x0G_9k,120866,10
lHPYq5yOkOs,6600,0
p1RbaAAksdQ,60066,0
JoxSHM9P_P4,14400,10
X7Oy9Fpah98,12733,18
6N3kyJU4zBY,227133,20
pTSYnfX1ZS0,160000,4
s0usWHKk5GA,6000,7
q_HmPZjW32o,43733,1
whISn5MFX4c,521066,2
cr8AUlpvDaA,53333,11
pIiFb5y5NJQ,176400,2
1fUpRhOtAGU,391800,16
VaqHIvRyQ7A,70400,14
XS83gX-7ez0,83133,13
XS83gX-7ez0,144333,13
pWzj5-81zW0,274066,5
p0Vm9kGs2u4,254266,0
YGsPnCKOiFY,240133,10
qkiZW4gfwJI,217666,16
RnPvut-OPAg,97666,20
qVlvGUCCXqc,422733,0
xk3uV-lqtYo,761800,1
ra8dLUf88PE,3466,8
LPC_fS5aevo,1466,0
s3VyueBr4cY,39533,5
QLV2ep6Ej7c,11200,0
93_i2iMENcM,2600,22
yh8aDwelBPQ,49400,0
VZCbdG8WfpM,147733,12
wZS9T4JQOqM,192400,9
LMrDuKEYJ3k,48000,16
EbfYmj-rjKc,126800,3
aKduodrBaf4,14266,19
PvsZXi9lGR8,3266,0
Vef6bCtUn5k,161733,3
Rfw8MZ89lqg,121066,10
qUgodvQQ8rk,690666,0
U3rOXNsjpLs,143533,15
FpGO4RTCIuk,33666,2
L7GTNdo2BjQ,158333,0
Uxk0azlxj38,65933,16
sH0Icwwl9rw,81466,5
pQzPgyRsqvs,102866,13
u5sYaN703ko,92666,12
2HvLMm4IN-c,44200,7
8No1Y7WcXOI,94800,3
2HvLMm4IN-c,121600,7
YzfCXd787YE,75266,0
eR7y-Ei3DLg,77666,0
1JK2DKZAr_E,27600,0
8Ro5s_VkNXk,67666,14
rR9_uVbK3qc,14666,15
7jG_3rKseHY,27000,0
-rsP3QCuZxY,16200,7
tp0-XAoNGu4,29933,0
WPZsEWgXpIA,14333,3
VwMaO7ahkoE,219200,9
Ypff2LHLd3o,402600,0
idFgZHyWVVo,85066,18
p9s5i2-1gf8,137266,19
5FU08GYa_Wk,228733,11
4ER1KN0abIc,31133,7
r3j9dxfS6kc,2400,22
P0e6zPkZO5s,10133,12
jOxXHXrxrf4,216000,14
-0GpWgySBLw,12333,7
q5RBbgFwWns,14333,7
aVC9VPaLfoI,327333,16
XIJ64ntiLaA,475533,20
-rsP3QCuZxY,102733,7
sFZWHr6U-i4,3400,7
uiBhXlYTlTE,108666,1
uiBhXlYTlTE,142466,1
Mus-em374zY,16533,11
pQzPgyRsqvs,134800,13
xfYJ5i-4iYo,90000,22
V0qfnkTKAVc,44066,7
1NP5UMxY_UI,32400,0
mqgrLbK7yW4,87733,10
i8HhJyuZoCs,49133,5
V3rflGeal_I,42600,5
HDQEWwETuU4,112666,0
QhfzGIZV7r0,152266,1
w1m0uqBVL2w,391266,11
PTGjaYsY-38,98666,6
d8mQGGvQiGc,308933,0
6ICgEX6_2GI,10000,19
qUgodvQQ8rk,879000,0
5FU08GYa_Wk,523600,11
OFZx6LMS6Ws,251133,20
YGsPnCKOiFY,286466,10
pIiFb5y5NJQ,208666,2
0L4MTYc7-nA,189666,0
lTHiJJW54qg,31400,16
0AdKUL2TA5U,223000,18
yHWS34zpHbk,179266,21
PvsZXi9lGR8,68333,0
2HvLMm4IN-c,240533,7
2HvLMm4IN-c,306466,7
gpoRTms9Vgg,105533,0
zVeOCSEcbTg,88066,0
bsYZuOFFc04,45933,21
i0uFwfB9fqo,27333,14
bNGD2Sxs4Oo,120933,11
Qz1R2sk37qg,419891,5
2b2gx39VuHs,156400,7
-0GpWgySBLw,179266,7
C2ACqMbF9BU,203266,9
D4oLradsvXE,29200,0
EmQi0NlRU_Q,27866,22
QI4ZqbXNpJ4,150733,13
rDi7x1W7A14,58600,0
r4WVSWq-D2k,42800,10
l3rGEB34PlU,8800,2
1sHuzAUhbE4,50200,1
1gsC_zjyUNw,104533,0
UY2u-sBAUvc,218133,9
97Gn-fK3zCc,88333,16
Wc66slSCCEI,17200,15
k_QCnG6R7G8,20333,7
qMBH9IeFgng,203066,0
EbfYmj-rjKc,181533,3
WnHNYFNZWfQ,47333,0
uiBhXlYTlTE,164666,1
zhyxRH19nOg,329000,16
zhyxRH19nOg,422733,18
pQzPgyRsqvs,172666,13
emreTTr4Xvw,9266,22
r3j9dxfS6kc,33600,22
fcRIW7SbDTY,55133,0
2HvLMm4IN-c,374200,7
yMpCAKzDcLk,49800,0
TK62pt73rEU,60200,7
VeX6cnls8cY,66933,0
FpGO4RTCIuk,71666,2
aKduodrBaf4,44000,19
sH0Icwwl9rw,141533,5
1oQ21dOVqgs,34400,1
U3rOXNsjpLs,168600,15
pTSYnfX1ZS0,177400,4
bjH2OQR68Vc,51800,0
OWYv7U2aeGU,6533,2
OWYv7U2aeGU,34600,2
OT0TrqHSomo,185266,14
lKngJZl__hM,35266,7
oaoByOrhnbU,37333,10
WPZsEWgXpIA,43600,3
v1PD32vxVrE,239266,9
8Ro5s_VkNXk,136933,14
8Ro5s_VkNXk,180066,14
rAQlI8LOwbw,167333,6
R2Fps165H9g,89200,12
RnPvut-OPAg,130266,20
SUAFLvuCBJw,163400,18
o5W6XYm2uG4,60666,7
HkWFAqK4_Fo,33666,0
ve4_ltI8OKk,350733,5
04rgE1rXVWg,44666,0
6N3kyJU4zBY,270066,20
j6UdMk1C660,163800,0
FWiCEOCpyLM,239466,3
lULLz4QmSE0,12066,0
tphvpZykd90,162466,0
S6tkulP_87o,159733,18
p9s5i2-1gf8,209400,19
V3rflGeal_I,83466,5
q_HmPZjW32o,76533,1
cekRElfBANk,16533,14
MT7thQ7IDLQ,35933,0
oNZOg6XoSrY,61333,19
gB1pTRM_o3k,15666,10
ncsyA4JfCn8,543533,20
rxhVaAI6oj4,68333,9
9a3jS7Z2mrA,28600,7
ZadGgAG3PzE,55000,0
WqJ9Yc9zJZM,85333,0
64mVa8Bu1t4,22200,16
2z7bW1EMcUU,53733,6
ebeXQQbExf0,41333,14
ik2AcvY3XP0,8533,0
qN_YBiMAlZQ,272533,7
b9X_ZfAVZ_4,13600,7
MdZ6ciYk_Do,51466,1
RpDbXUAd2GM,11400,0
ZgOcarofKss,16466,2
bAwVg4MVWds,105733,20
bV9mIhg4z8k,89600,3
tG_ZJczirh8,84333,11
r1F3F919UVw,28400,3
w1m0uqBVL2w,458866,11
fJsULJ6uW0k,27066,16
QFNnOl26gNE,10133,1
j_ynA9t9ngE,40600,2
1gsC_zjyUNw,164800,0
7p8SDi3KzCQ,60000,7
TY6ltIhYReY,1133,0
Jbhd4vDoxrQ,11333,21
Z9LWDMbK-0U,6733,22
chE1ZHQdWlg,23000,19
cFBoLads7vA,45800,0
EiBsbSRQ6_c,86066,19
9a3jS7Z2mrA,151266,7
DD30_i5F46w,326533,9
GchslJ_UVHA,41400,14
GchslJ_UVHA,101800,14
QNcsr4jFrAc,91266,15
bV9mIhg4z8k,112866,3
aVC9VPaLfoI,383800,16
6b2MDtUCbjw,11866,4
shes7AkMefY,89133,4
6ou-iLB2FZw,25066,7
OT0TrqHSomo,241533,1
QNqyc0jSAEs,89400,0
lULLz4QmSE0,43000,0
VY9y0YaGri8,190800,18
q5wOimcVyaI,12866,7
UY2u-sBAUvc,248133,9
1dF06yTWbK0,1287800,9
Vl8JsoL2PFg,33200,1
s3VyueBr4cY,84000,5
VaS6I-o4dCg,5533,10
j6UdMk1C660,211533,0
wZS9T4JQOqM,246933,9
Sz1qjtWR2Ww,22400,7
pIiFb5y5NJQ,226200,2
gKmF78OWCUc,1733,11
a9Crl0EY_Zk,132933,9
lTHiJJW54qg,77333,16
pgnFQKnQA3g,360400,12
cFzjl_SiNhg,2133,19
Qz1R2sk37qg,451225,5
r3j9dxfS6kc,75600,22
f8yFyIwDCQ4,42866,8
bAwVg4MVWds,142066,20
Wc66slSCCEI,66933,15
opb_qoqO05s,24866,1
UHXE02AznI0,8133,4
ruRNEOCHOZo,22400,7
Jbhd4vDoxrQ,97733,21
7gn1EqrQOFk,29000,11
Qmu6sEqBWPY,543000,0
6Sa3fPy5J4Y,445733,14
lXau2Bvj4Vs,5733,9
6vXtTJAiLig,29600,14
P0e6zPkZO5s,37666,12
1dF06yTWbK0,3118866,22
3PwLJwQ5Sr4,47466,12
1NP5UMxY_UI,135733,0
r1F3F919UVw,61400,3
l4eWD8eko7k,235533,0
cSdKdxvFyaA,198533,0
lIkFtFlJy0w,12466,6
WIBJDZ7MKjs,57200,3
v1PD32vxVrE,261266,9
52-HwZIOuaM,17800,4
XIJ64ntiLaA,496933,20
p4uK0zCJxv4,20666,11
-BqemsIMyhw,72866,2
K4sqW8X2Cs8,2600,0
K4sqW8X2Cs8,94600,0
rxhVaAI6oj4,96466,9
XlvtghVXiEU,19666,20
gB1pTRM_o3k,45466,10
WhGfH5JW93I,1333,13
_lJdRReCDOg,50866,0
AbQCXdZGMnI,196000,5
AbQCXdZGMnI,470266,6
IBxiAys2WRs,9600,0
azlRI_Jydpw,387800,6
tOyrgonNW7Y,15800,5
pTSYnfX1ZS0,226333,4
XAnCIwH39O8,49200,6
Yd_9teROtzs,6933,10
FpGO4RTCIuk,90800,2
bAwVg4MVWds,170466,20
xHGbGRMLSOs,89733,15
biYdLsHsVhs,542800,12
j_ynA9t9ngE,75733,2
nEzJ7x0G_9k,152400,10
p6__hoedVXI,115133,14
QLV2ep6Ej7c,30933,0
MT7thQ7IDLQ,203733,0
O54XRvo6VU0,68066,11
chE1ZHQdWlg,64733,19
-nxWnyuznuk,60400,4
YUkj_o_g26Q,36933,1
7GYU4QBMZMo,58000,11
AN0Hi5oiguQ,75933,6
Avvz8gBohZ0,9333,19
Bb081h84Ybo,15600,0
sIoPcLsITOU,310800,21
1eUw-vJoVkk,44266,0
3PwLJwQ5Sr4,402933,12
eF1dUxh1UHo,26533,10
q_HmPZjW32o,115000,1
8PNDERhrHvY,10400,0
yMpCAKzDcLk,121466,0
2PbCg4E3bf4,28000,11
AQkou-uaVMw,28400,6
AQkou-uaVMw,102000,6
C0mGI20pM28,16800,0
ULiCxtdLank,15933,7
DJprAPK1Kl4,3333,7
0L4MTYc7-nA,272600,0
vzUP84WpUnY,5933,14
vzUP84WpUnY,39600,14
rAQlI8LOwbw,240733,6
cR3D8RjaSnU,4666,9
NFkXaxWVMr0,461666,6
MNVCBAnHUwg,665733,20
QFNnOl26gNE,32600,1
GchslJ_UVHA,118466,14
VaS6I-o4dCg,41466,10
VnYr6oZ4_vA,13866,12
FWiCEOCpyLM,295866,3
qWN8i7sJyVg,26400,21
RWisn7-xNn8,248000,3
6N3kyJU4zBY,315600,8
oFrGyCO1TwI,59333,0
w1m0uqBVL2w,509600,11
xHGbGRMLSOs,118666,15
Sg8mk3G2E3A,25733,15
srcEjGzaa18,136266,20
ct51IB_DxMw,12133,5
j_ynA9t9ngE,171400,2
PvJj2x8Gluo,91866,6
XlvtghVXiEU,45466,20
XlvtghVXiEU,74866,20
WZ92MNymaro,9066,22
Z5DtKQnJ8eQ,188333,0
kY4GaYZGAoI,3800,18
ve4_ltI8OKk,412066,5
85P7OcZjvo4,10266,4
EmQpCsW3d48,410666,16
FLyV4pkEHUg,4666,0
H9jxy2exPh8,63000,21
H9jxy2exPh8,92200,21
YjCVTe6wwcA,8133,22
e5xHRp6i6FQ,28533,16
Xe2gbYT1tO8,13466,0
64bfofL4Oqs,21000,0
_4MTr_s74es,31666,0
AtE74vrWAkc,15066,7
AtE74vrWAkc,44933,7
B1HO03-OPHc,142066,0
f8yFyIwDCQ4,76866,8
TIQUFXMn5K8,193600,19
wZS9T4JQOqM,292066,9
s3VyueBr4cY,129466,5
UY2u-sBAUvc,268466,9
MdZ6ciYk_Do,85800,1
MwF4FDmG8dE,173866,10
oXYj2S5LIjo,6933,7
YMPo7PjKIXk,50600,22
bsYZuOFFc04,76333,21
F1XTNJ5gv7g,14133,0
3oWrjAy0Rvo,34866,10
wpQ_los_BIM,63400,2
aU5RGlX-hlc,30800,6
auBkhvWfo5I,58400,7
Rfw8MZ89lqg,163466,10
Wc66slSCCEI,114333,15
DT-nKXOV3kw,159400,11
JhMCp_F8JMs,186691,0
eF1dUxh1UHo,47466,10
o7wEqHFz6Yc,24266,0
Z-Slw_0Ze04,1600,6
d9Pj3WrvXXc,57600,0
46hvFxYTTMY,81333,2
xHGbGRMLSOs,160933,15
lTHiJJW54qg,114533,16
O54XRvo6VU0,225333,11
bAwVg4MVWds,211133,20
kZKp0-AjhtM,75333,16
VwMaO7ahkoE,259533,9
tOyrgonNW7Y,72466,5
H-B4UXL48xM,2600,13
qf-n1PharjI,53333,19
hVopb_p3Pbs,29266,0
VaS6I-o4dCg,83866,10
GchslJ_UVHA,148933,14
YHCaMgjRgOk,45800,21
4OVtFXfWri8,11400,4
YMPo7PjKIXk,116600,22
YZHXWD-U1P8,14000,2
97Gn-fK3zCc,125133,16
WIBJDZ7MKjs,90066,3
xHGbGRMLSOs,190266,15
lXau2Bvj4Vs,40666,9
19UndX6sJqQ,15600,0
eF1dUxh1UHo,73400,10
JhMCp_F8JMs,293358,0
srcEjGzaa18,165200,20
YjCVTe6wwcA,42266,22
qWN8i7sJyVg,170333,21
wpQ_los_BIM,155133,2
j_ynA9t9ngE,282066,2
w1m0uqBVL2w,536066,11
SAq0ucmOfNg,59800,13
Qz1R2sk37qg,479425,5
O54XRvo6VU0,264400,11
O54XRvo6VU0,395733,11
1sHuzAUhbE4,119600,19
5u_LU6bGxUg,20466,13
8DfjF_w66vs,333,12
P0e6zPkZO5s,70066,12
WlsN6HURFTc,1333,5
r1F3F919UVw,76600,3
lpbl-e1kRGU,6133,0
vUSSC0wvuxs,7133,20
lYpN9UPKiZk,7600,0
p6__hoedVXI,164466,14
SkG0we0LLpo,148600,9
MoM8UmYq_9o,74200,22
OE-FoYJNas8,60733,12
pTSYnfX1ZS0,243200,4
bPaU2HTFRaE,31133,9
Q16aS6Ni4RY,60333,19
q5IcJuYgTKE,16800,10
nEzJ7x0G_9k,179866,10
v1PD32vxVrE,290600,9
52-HwZIOuaM,46600,4
cFzjl_SiNhg,33266,19
3PwLJwQ5Sr4,499000,12
5-QmSgk1VcI,1733,4
f3bTOQMCfpk,3933,4
mthmB6w49OM,29333,14
mthmB6w49OM,53866,14
9Bxu2UXseww,29333,10
AXk6vcpPKEE,28666,6
AXk6vcpPKEE,115133,6
EOpKmPslTYo,93666,6
ct51IB_DxMw,45000,5
YjCVTe6wwcA,70600,22
VaS6I-o4dCg,128666,10
UY2u-sBAUvc,304866,9
fEXq69B6L0s,196933,8
wx58UtOWi7g,22666,14
o5kvoNQ00bA,125466,21
QI4ZqbXNpJ4,179800,13
TkqfOPI6u-Q,179733,10
x1V6rKtVTyI,61400,0
vIzThl5pHYE,141066,11
yVmrVpeXu8Q,23200,0
PwZJEc1LxAc,268533,18
QFNnOl26gNE,62000,1
LUkGN95Z6Fo,63000,22
cekRElfBANk,136600,14
scjjmjfa4UU,178733,3
oXYj2S5LIjo,64866,7
S3LqwgLK5_g,42400,8
tgJRFUrCpB0,109600,11
3U3rpJY3zgc,100533,0
FpGO4RTCIuk,131200,2
Bb081h84Ybo,29200,0
T0Mp-gJmMlU,5933,5
lYpN9UPKiZk,70933,0
YHCaMgjRgOk,78133,21
DjSO133vhBQ,26866,3
oNZOg6XoSrY,102800,19
eOKc10A0ZFQ,10733,15
WVfb4MVOhos,54533,5
ySkWtR9Efto,6533,0
q_HmPZjW32o,143600,1
q3-xA97VLxU,214666,7
YFK0UJQ9QUg,226733,6
GchslJ_UVHA,178333,14
K4_By81PR6c,12400,14
aNOXvvKZ3qU,46400,0
6N3kyJU4zBY,358266,8
7Hac_ymXckU,13600,4
Qtp5ANfzgSY,68600,6
tgJRFUrCpB0,136533,11
ugj5Q6PEgVE,866,0
ukHg1JpvFsQ,16933,19
bY-3D6QbUN4,44466,19
WlsN6HURFTc,42733,5
sGAInlwHLZY,189266,7
XIJ64ntiLaA,522933,20
6uca5OFe-VI,108266,13
cR3D8RjaSnU,65666,9
XQBhdHYqyDo,16333,19
R2Fps165H9g,131600,12
mKUSCCpuheI,475400,4
srcEjGzaa18,184733,20
opb_qoqO05s,205066,1
rAQlI8LOwbw,374933,6
19UndX6sJqQ,37266,0
OE-FoYJNas8,100466,12
CiBEC0sBQJc,41266,7
T1U9bAY65RM,45800,0
kZKp0-AjhtM,111200,16
0L4MTYc7-nA,385666,0
3aQ3A1bIy4Y,32133,14
bV8k_w0cphI,13200,0
ve4_ltI8OKk,437666,5
q5IcJuYgTKE,64066,10
GchslJ_UVHA,221200,14
cFzjl_SiNhg,61200,19
zw6qldbS_y8,69000,7
aTDn-Kl9IlM,146266,0
bAwVg4MVWds,239600,20
47wEmvN4lqI,30466,1
UAjNDKKf4F0,12266,5
84s6olslHdg,57200,7
NaZnqKoq0X4,29333,0
WlsN6HURFTc,64200,5
nDGkPxo1jBk,60933,7
0fApxNk0sSw,137666,19
si_6SXiI2fc,10800,7
5l9E5OYFSa0,2533,0
m_8A9MV-kmg,138600,5
sE2shi-cCzE,18133,22
VaS6I-o4dCg,148466,10
52-HwZIOuaM,109466,4
FpGO4RTCIuk,175733,2
sBWCK2PNn50,164733,0
RMaXn4CaSSQ,2933,3
UiFWSa23ysU,25066,6
q5IcJuYgTKE,95600,10
SPjW5lmAegM,48666,12
HlT17G0Ogjg,8866,9
UF5IZdRf3y4,235800,0
YVY9D0ZmHws,58533,0
Z-PMnTjqAS8,41333,0
ftsggJwAznA,15266,5
nEzJ7x0G_9k,208266,10
vnu_sb6Hg5E,71866,11
RROIEW9Kg5M,28333,9
CiBEC0sBQJc,120000,7
kY-5khsXQGk,59333,0
bsYZuOFFc04,125200,21
P0e6zPkZO5s,134400,12
-DBCGLDyumg,36266,0
OsRRCmA2tlk,59200,16
PALXVfs9Lj8,4800,13
h2J8L4B9nlw,27400,6
cKoyC80CzUg,6400,21
nVk8BXkYWvM,13200,4
6V489SOrQBU,97666,12
z5B28AkxnYk,11800,4
6XCTVZ9t4qw,30933,9
TLDNfvVLpi4,56333,10
wx58UtOWi7g,43733,14
avW5WGrM3uw,123533,11
rKzlrqLeK24,31266,16
iM8NWhALRKw,103333,2
jGfD7xKiT4U,9400,0
r1F3F919UVw,124533,3
uAvU39QUAKE,60800,0
qWN8i7sJyVg,300133,21
wZS9T4JQOqM,327066,9
kYO3Xi6bvFc,40400,0
T1U9bAY65RM,90400,0
dm2R-8rnVKM,255000,20
WIBJDZ7MKjs,117466,3
ZhIGvqV90RU,106200,6
v-I-GgI7vuE,10200,18
CiBEC0sBQJc,376066,7
p6__hoedVXI,269000,14
8IKQadwwSwo,162333,0
_k17JpwR5Us,353533,12
FRWPb1J1SuA,7400,12
FRWPb1J1SuA,843933,12
IP9oi6EesHk,62466,0
UY2u-sBAUvc,357533,9
bY-3D6QbUN4,79600,3
GchslJ_UVHA,253600,14
GchslJ_UVHA,273066,14
nCO6Nf1afBU,3333,11
rfkPO1j4FtA,45400,0
WDE6UBzTn9s,8733,10
iPXSVOg2cHo,17133,0
dVPWKn0n4Bw,30200,4
NaZnqKoq0X4,72600,0
fOtnatCU7_Q,20000,0
97Gn-fK3zCc,168866,16
azlRI_Jydpw,458933,6
sGAInlwHLZY,237800,7
sGAInlwHLZY,269000,7
2EVQHCY6lYU,243066,0
f8yFyIwDCQ4,103133,8
kZKp0-AjhtM,136866,16
lXau2Bvj4Vs,80066,9
T0Mp-gJmMlU,45400,5
5A-KTSUHcuQ,25733,15
6F93bCoZaDM,225933,15
rirdZ8iFBz8,30266,20
zw6qldbS_y8,131600,7
cFzjl_SiNhg,126133,19
avW5WGrM3uw,655533,11
S3LqwgLK5_g,91333,20
UAjNDKKf4F0,66466,5
UZzvcFalngE,102200,0
TTupvSLyuGI,14333,0
1nBflrioo4E,238000,11
go6w0tWj7vM,21200,15
cw57dOs_v5A,16000,5
NFkXaxWVMr0,513600,6
oFrGyCO1TwI,203400,0
gchz9HDvVDk,12466,15
qWN8i7sJyVg,313933,21
Qtp5ANfzgSY,95200,6
VgP_cg6zN-w,255933,0
vrsLaJjzpv8,40133,21
vrsLaJjzpv8,70533,21
cmac_aDyyzE,4466,13
52-HwZIOuaM,165133,4
p6__hoedVXI,327000,14
a-0FwSbRIas,9800,0
HlT17G0Ogjg,156066,9
m4Tl5eKjrHI,13933,18
f3bTOQMCfpk,44866,4
q5IcJuYgTKE,132666,10
n2mnDtaF2IA,177400,13
XHsQC4-oRuE,148800,0
WDE6UBzTn9s,41200,10
WDE6UBzTn9s,76533,10
Gi6oBWL-bOY,99200,18
CjPIMhNsUsU,13266,19
a0tGha267dA,62733,4
LMrDuKEYJ3k,99600,16
Nj_gzwbLnCU,11666,21
6V489SOrQBU,236266,12
6uca5OFe-VI,155133,13
dVPWKn0n4Bw,104466,4
NjhnzgTBcVk,14866,0
Wvs7QYqr2Ak,16533,0
YoJaFJ2HB7k,18000,13
vrsLaJjzpv8,102533,21
XQBhdHYqyDo,27533,19
rrMcoR19654,45800,10
rirdZ8iFBz8,46466,20
9HCgJux2OTI,104666,22
_PTX4r2fiHg,15866,0
G8OAoVvAP9E,2933,12
G8OAoVvAP9E,94000,12
G8OAoVvAP9E,142800,12
dgafFV6h9Ow,54266,6
zw6qldbS_y8,149200,7
H-B4UXL48xM,44866,13
rfmx7tW_mBY,20533,19
2KCDj-ETmOQ,14133,22
q_HmPZjW32o,164600,1
s3VyueBr4cY,162400,5
wx58UtOWi7g,81600,14
xVK5BtMUHrc,30666,20
VaS6I-o4dCg,189666,10
8No1Y7WcXOI,132933,3
qRRqqgST-yM,9533,5
bAwVg4MVWds,269133,20
UZRHSl--vgw,134933,0
vuvYNaLhD2Y,15666,10
d_yatJRDMBc,15733,7
jyFJCJ_8aHU,74133,0
WDE6UBzTn9s,102533,10
XYWS_kXZgKo,36933,14
nEzJ7x0G_9k,271200,10
V9FTW1gfSlw,5066,0
xxCW6EAlVTc,17466,19
fiHW0MLjZuc,34933,19
0fApxNk0sSw,175066,19
7nwfM1jdzO8,49866,7
ivUZUnSPCZ0,7333,9
47wEmvN4lqI,130666,1
6V489SOrQBU,282466,12
0L4MTYc7-nA,565866,0
G8OAoVvAP9E,255200,12
cFzjl_SiNhg,217266,19
GchslJ_UVHA,308000,14
q5IcJuYgTKE,157066,10
RbeG1vedyc4,26533,14
RX2XMPsVLtI,18466,9
RLsVT958gqM,97866,0
VWutoZXHpsk,12733,19
kaxFMN_9CfM,13666,5
meyG1CYu1-E,10933,10
8y87vviy6Ag,19933,12
AOvITzqrXRs,124933,7
En0HaOXefeo,4400,19
En0HaOXefeo,36600,19
WC1Jf_mvrN8,102933,2
V0fCYvfRLEA,67733,0
rAQlI8LOwbw,413333,6
sBWCK2PNn50,203133,0
scjspzWJIPo,66666,20
NaZnqKoq0X4,156533,0
6DV7q-ptOyQ,28600,13
usHl9hf0p_0,8066,3
2EVQHCY6lYU,308800,0
RtLr5Zk5Tn0,57733,5
rfmx7tW_mBY,87533,19
Vi5FNbAeP1Q,15600,5
qWN8i7sJyVg,372933,21
oNXDvWZKAMU,11866,10
r1F3F919UVw,164600,3
WOU3z_vR_Vk,39291,3
x4n6AlTug08,79000,6
x7OGH0gHSxo,23466,0
6uca5OFe-VI,201466,13
GHUdX6wsnbk,20666,22
XRRkEPlTOlA,427333,4
cekRElfBANk,168733,14
GchslJ_UVHA,341933,14
gE-GVN9ErhI,34000,0
bAwVg4MVWds,289600,20
jV2Ni5QvME8,35466,7
XHsQC4-oRuE,428733,0
rirdZ8iFBz8,84600,20
ivUZUnSPCZ0,32866,9
uN7x6jkwj6k,9800,0
qWN8i7sJyVg,475933,21
qXh9s86MCqo,89133,19
f3bTOQMCfpk,75600,4
wZS9T4JQOqM,361400,9
cFzjl_SiNhg,261866,19
bulc7gZ_YQY,12666,3
ve4_ltI8OKk,492600,5
9XTg6o3bXLY,156000,0
dVPWKn0n4Bw,133866,4
004SS0tiPV4,95733,11
H-B4UXL48xM,69933,13
V9FTW1gfSlw,48266,0
vpreL6mWcLY,22933,12
YrOdBzQdlkA,5466,13
5-QmSgk1VcI,31200,4
AQ_IJMgNC0c,13333,11
BpJvCfz5zJM,7800,15
ClLZcmIHrTw,45800,0
KJk1eNUpM0M,75266,9
1nBflrioo4E,302933,11
sOdlkKRw0OU,87000,10
tzDyrTTduXM,36333,18
sMmfrp-KYA8,1933,14
YbLjpMbAVDU,511066,6
YdoanUb6XSw,18266,15
rkq9rmjfpdQ,22666,4
4OujrVj1TOU,14933,9
0e6PxseFyNo,15666,19
qRRqqgST-yM,44666,5
d9Pj3WrvXXc,97200,0
eHpEX6Zl49k,90800,7
RtLr5Zk5Tn0,88666,5
kaxFMN_9CfM,40600,5
FpGO4RTCIuk,238400,2
Z-YdQSbw6T0,16733,0
cawpt895p1g,57266,4
OoEI78CHA5k,11266,7
6V489SOrQBU,404200,12
XQBhdHYqyDo,72933,19
q_HmPZjW32o,212666,1
GHUdX6wsnbk,102666,22
rS4rFPprgRw,2600,6
bAwVg4MVWds,346466,20
MfKy_KlxIB4,4866,0
XHsQC4-oRuE,512866,0
47wEmvN4lqI,160066,1
XHYxiJJ-u9Y,40000,22
7nwfM1jdzO8,194800,7
IiFFkmzHtfs,28933,10
UZRHSl--vgw,368266,0
RbeG1vedyc4,75000,14
dVPWKn0n4Bw,210333,4
YrOdBzQdlkA,93466,13
2ewtzjbh9sg,93200,14
ZKbikIV4Vtk,619733,9
g99ETUxGxUc,172733,0
2o99s2jdQE4,9133,0
rsY6LeTk02M,240266,0
cekRElfBANk,226000,14
UY2u-sBAUvc,386333,9
WLKLbXHi9FA,29466,7
nEzJ7x0G_9k,290933,10
f8yFyIwDCQ4,152800,8
WvAei2fx3E8,1800,7
bsbzpk_ejJk,13000,0
hozjGwtLfAw,16933,11
sszJRl47P6Q,48733,0
3uAprdWhrcs,4200,4
3wlbNhxg4WA,5933,15
52-HwZIOuaM,199400,4
rkq9rmjfpdQ,238866,4
kZKp0-AjhtM,178533,16
VwMaO7ahkoE,424200,9
dBPu5iVlw1Y,3733,10
dgafFV6h9Ow,161266,6
k3QNKlY8tAw,28533,0
7UWVzkfuAeI,35200,1
e5xHRp6i6FQ,62400,16
_UpAHGmgAUM,297200,5
ARGvyMloDd4,135133,6
CRZC7gJyf8Q,12800,0
CXghhyyqoZI,410133,6
Zlo69R1rYys,81133,0
MfKy_KlxIB4,57933,0
jaEw40158fw,59800,7
nPVIk-jk9mw,30333,7
-sALRLkxPro,7533,7
bulc7gZ_YQY,50533,3
uN7x6jkwj6k,167266,0
tP4PmHKQ4r8,41866,7
0fApxNk0sSw,238866,19
qRRqqgST-yM,85466,5
iGF-oWEZ2wU,125066,18
he4Itf8HyQI,7533,19
GchslJ_UVHA,362133,14
kQcIbQFmWiU,117400,13
nSYPbMzSPOs,80600,5
IiFFkmzHtfs,169666,10
1q1ONKOS0a8,32266,9
rkq9rmjfpdQ,425466,4
Qz1R2sk37qg,494358,5
RrV9eAKJsYo,6933,0
fiHW0MLjZuc,59200,19
N3VdC60sTKY,31000,12
SsRgvIZJMms,16600,0
6uca5OFe-VI,234000,13
a0tGha267dA,150466,4
jb23jXcxaHE,98066,15
SoFBYC5zYeg,5266,0
-nxWnyuznuk,97933,4
sszJRl47P6Q,120600,0
vpreL6mWcLY,104733,12
biQrMmqvGfM,121066,6
T0Mp-gJmMlU,76200,5
S5L0y7Q1DIU,11400,0
VT1EtwWfbjs,16400,19
56hFCGbZ0OQ,509600,0
dVPWKn0n4Bw,242200,4
qCD0g9d-s5U,12866,15
2o99s2jdQE4,30533,0
_oYb4eKwclE,11000,15
a4iaEoy3YTI,40333,12
syPzX-w1NoY,688933,20
qaIOGNbxD8g,102400,21
MfKy_KlxIB4,85000,0
97Gn-fK3zCc,210866,16
XYWS_kXZgKo,75266,14
a41BskymboQ,1466,9
kY-5khsXQGk,160733,0
q4QeruCraps,12533,3
SoFBYC5zYeg,484533,0
mCA3YMqp59Y,600,16
-DBCGLDyumg,92800,0
6V489SOrQBU,436400,12
6DV7q-ptOyQ,80666,13
oNXDvWZKAMU,63933,10
dy9KgGCEhwc,169066,0
GchslJ_UVHA,392266,14
Zg356DEotyg,14533,15
U_MimE3qhTc,104666,0
iGF-oWEZ2wU,156800,18
qRRqqgST-yM,115333,5
dBPu5iVlw1Y,100400,10
vpreL6mWcLY,157200,12
xxCW6EAlVTc,79000,19
rirdZ8iFBz8,132933,20
sOdlkKRw0OU,113200,10
kZKp0-AjhtM,238333,16
bsbzpk_ejJk,117866,0
cqlByzJZEBU,177866,0
79D7qkF02Vk,39133,0
dgafFV6h9Ow,196800,6
bAwVg4MVWds,364466,20
9x98b7vTXvA,30400,10
1MuWlGzlgRM,34933,0
rmPk1LqNzWM,36866,7
8h8DpElncK0,946266,0
vx9xLqHVwVQ,119933,0
UP-uiD_Idhk,466,0
f8yFyIwDCQ4,182466,8
gZ92ZDty9wI,17466,14
lMYVbg3Jo-8,15200,11
rFSy9zlp068,177400,18
mCA3YMqp59Y,39733,16
-vpvn2zU0M8,51666,6
nSYPbMzSPOs,119133,5
63H9jKsx2vA,27400,0
YC-ZS76gHMs,16733,13
qCD0g9d-s5U,56600,15
bulc7gZ_YQY,89466,3
3PRTx6ghCFo,8066,7
HkoIcrgTwMY,800,3
HkoIcrgTwMY,86266,3
HkoIcrgTwMY,177666,3
nolSfA2zkkk,12333,22
HkoIcrgTwMY,312733,3
G8OAoVvAP9E,297533,12
Xv3fwV97vBA,55600,14
qwI3fCK486I,57666,7
ePWPPUSuctk,77266,10
6uca5OFe-VI,400866,13
sLtbcOqoHBU,4133,19
gBzKJ4ftpgo,13000,0
6V489SOrQBU,618333,12
nEzJ7x0G_9k,329000,10
8No1Y7WcXOI,192466,3
EHkHpAC7h_c,39600,0
EHkHpAC7h_c,148800,0
EnvvJE0XkPU,29400,9
r5vRCfZJa5E,12466,1
gFL5FL3gVv8,235600,0
opb_qoqO05s,240266,1
wZS9T4JQOqM,465866,9
yfHftuWC5eQ,11866,11
rirdZ8iFBz8,162600,20
-9GIkttHwks,115866,0
DJpZr8DldhY,14800,15
OB9YScdshSU,11600,7
OZyMrYXfVm8,242533,16
SjvLB-7_hKg,14133,7
UY2u-sBAUvc,412400,9
Xhsl0H-iqXQ,2266,7
mftyCkoda1I,20133,10
mftyCkoda1I,60200,10
QuKTpCEWiMg,23133,5
ddIGgmyncZs,19400,7
sznhKje70KU,59533,0
47wEmvN4lqI,190133,1
r1F3F919UVw,182600,3
H-B4UXL48xM,106066,13
ct5tELgUZs4,151466,5
LipjrNByHV0,10400,5
ga-kuo5Aum8,116733,0
tgV4tz44ZiQ,14133,15
0SkIi3YGKPI,29533,15
GHUdX6wsnbk,234933,22
3ZvUQhiVBKA,103066,14
cagQz2MUt6E,75200,11
dI22N09ufvc,300133,7
iGF-oWEZ2wU,220733,7
nDsb271W8XU,277400,22
56hFCGbZ0OQ,750466,0
XQBhdHYqyDo,134133,19
ZE88VbdJk4I,12200,7
qCD0g9d-s5U,77666,15
OnuUkEe3LlY,61400,0
nnLz3NRPQtg,6600,3
83J_CR6aPUQ,120133,19
T34PG3eRQaU,89733,11
cZYr_5dNikk,50333,3
6K_wCHPwjgg,42866,16
yfHftuWC5eQ,150066,11
hxFnq330eIM,3333,14
dBPu5iVlw1Y,199400,10
uI7y5xI046I,68666,3
1MuWlGzlgRM,62200,0
kUWHta2bhCw,7000,15
iwhGEMEkqrk,284666,3
luwY1IqSWDI,427866,0
mXH42tb7w1I,60800,21
txUQ_tP4Id0,223733,7
_s_JTbiJhBk,43866,0
8zvtPSLA4vE,32333,13
QsF6OQTVqwc,182933,3
WDCGpXwunmo,23400,19
FpGO4RTCIuk,314933,2
H3b8BnGgeqM,60600,20
H3b8BnGgeqM,102733,20
H3b8BnGgeqM,371733,8
xEuzzv3k3ao,2666,22
nSYPbMzSPOs,140200,5
nDsb271W8XU,309466,22
Xv3fwV97vBA,86400,14
G8OAoVvAP9E,355666,12
q_lZQrtQ6Zw,68000,5
cz5vpcm1__8,17533,4
-IlTDdqtXrU,19200,0
VpEixDN0TFc,7066,13
UZYEuFJltHU,58933,7
gFL5FL3gVv8,259066,0
X1vhi5l-ZuE,25000,4
biYdLsHsVhs,598733,12
qCD0g9d-s5U,223266,15
U_MimE3qhTc,134733,0
sLtbcOqoHBU,75533,19
ojJC9BWiq4o,52733,6
Z4gglxK0-v0,15200,12
f8yFyIwDCQ4,222000,8
0fApxNk0sSw,260133,19
83J_CR6aPUQ,150466,19
2a05fBKKZYM,6266,22
8tULoc_MGFM,687000,22
YC-ZS76gHMs,63066,13
a5P8pVrcSRk,12133,11
gNW_3UEdxOI,12466,0
iwhGEMEkqrk,340800,3
Zg356DEotyg,67066,15
UY2u-sBAUvc,438200,9
HVMYHGL5Dsk,108000,13
vR9y6Or_hWA,30400,4
T0Mp-gJmMlU,110133,5
VfVl8q0Ffgc,178666,0
ekzj2Rj3MCw,666,0
6V489SOrQBU,642666,12
8zVVgQ7EdD4,31400,16
bAwVg4MVWds,393466,20
WDCGpXwunmo,62733,19
_ooYyaz3ErA,28000,7
Cxs-xZDDZWw,10266,0
F0Ekv-HAlnk,28066,13
KRBYDuw7x2I,933,19
k3jbghN9plU,567133,0
tP4PmHKQ4r8,89400,7
q_lZQrtQ6Zw,156933,7
q_lZQrtQ6Zw,219533,5
8zvtPSLA4vE,111600,13
dMFd-kEPh6k,60200,14
H3b8BnGgeqM,400266,8
H3b8BnGgeqM,681533,5
iGF-oWEZ2wU,267000,7
WbvAz53nih0,78066,7
97Gn-fK3zCc,237800,16
qTyNgRTlbto,1733,20
yd58eDctqgo,29533,3
dI7NKK6VG1I,171066,21
47wEmvN4lqI,220000,1
ECEv0inW5Cs,466,19
ECEv0inW5Cs,106400,19
LOmtSdfuMlM,88533,6
-dXamI98R9U,43666,0
qCD0g9d-s5U,258133,15
qCD0g9d-s5U,295066,15
txUQ_tP4Id0,429200,7
r5vRCfZJa5E,60800,1
ePWPPUSuctk,134866,10
g-ujHnOQmII,26133,0
Xv3fwV97vBA,121000,14
eXmQLfkC-3k,14266,16
6s5lz01KFfk,166600,7
80JkapyGiKU,266466,18
AhpWR-OUsCc,647933,0
ELA2bUykDlQ,62400,11
ELA2bUykDlQ,182466,11
oNXDvWZKAMU,241533,10
eKVYo4IVzhg,23800,10
4QM1ZEa5yMA,14266,0
8zVVgQ7EdD4,163000,16
ekzj2Rj3MCw,63533,0
jZoSYVsw-0c,106600,3
7-P5VIm-WHE,100200,9
_s_JTbiJhBk,81200,0
DhHMmkJexCQ,23000,3
DkJdf6dvqmg,7333,22
DkJdf6dvqmg,38000,22
ojJC9BWiq4o,117200,6
R2Fps165H9g,299400,12
oa4YcV6VRgA,22600,7
rVG30dsdP1M,251000,11
_QNXEoqv4bc,10600,10
6V489SOrQBU,764533,12
OnuUkEe3LlY,137066,0
oliW2wJ-wpE,64000,7
qHkJt72-qxo,32266,0
9wAVOCQy5Hc,7533,12
bAwVg4MVWds,424000,20
WDCGpXwunmo,91733,19
q_lZQrtQ6Zw,238333,5
MC49-h6yMWs,11400,10
MNVCBAnHUwg,694866,20
GchslJ_UVHA,448733,14
sD77X8tYhhw,1733,0
l4cTzPhTdOU,14600,1
nDsb271W8XU,359533,22
P0yfqqqaicI,89133,7
f8yFyIwDCQ4,246533,8
EnvvJE0XkPU,80333,9
GGBhXIkXN-U,20866,19
gZ92ZDty9wI,58800,14
dMFd-kEPh6k,131400,14
eXmQLfkC-3k,74066,16
2a05fBKKZYM,45200,22
JfHzrrSjBHc,506333,21
uT7ofA0uMng,37733,0
0zk0wnuWL_c,18466,18
mEBMEAthn3k,5733,0
3sI_2ckeBkQ,1200,5
Dqzw0v0E1Js,126533,16
X1vhi5l-ZuE,48266,4
r1F3F919UVw,221066,3
ojJC9BWiq4o,160000,6
tDVAzz7NQrM,15733,19
wgMs1HLt56c,123000,0
txUQ_tP4Id0,463133,7
wZS9T4JQOqM,494933,9
sV2vbaMmn6k,29466,15
szClXDUETvQ,108800,21
P0e6zPkZO5s,194533,12
3lOHPWLXkBI,228866,0
xGg9Wt_NDSU,137600,12
rvNpJCxNKok,81200,14
dBPu5iVlw1Y,228133,10
G8OAoVvAP9E,524733,12
8zVVgQ7EdD4,285200,16
wjXtcwLsUtc,60133,5
2KCDj-ETmOQ,124933,22
0fApxNk0sSw,355933,19
HkoIcrgTwMY,354800,3
wpQ_los_BIM,207066,2
GHUdX6wsnbk,296933,22
ItKN-cVrnWk,174333,0
elwOqTHVPb4,132133,22
LwG_hJXuuGU,4400,10
j3BL4S2S0BQ,14133,3
-dXamI98R9U,103933,0
aakhFypLweM,58933,19
scjjmjfa4UU,222600,3
d3OdXUZsNMo,21600,10
YIECTdiDNTk,30400,14
9x98b7vTXvA,69666,10
2KJAAK1omVI,97333,0
OEMh7Ny3hWc,14466,7
ap0pfNMB3o0,3666,1
saM18FIqRcw,1082200,9
MC49-h6yMWs,63600,10
6V489SOrQBU,841266,12
xxCW6EAlVTc,128200,19
G8OAoVvAP9E,576133,12
Mx9Ht8-DYE4,47000,12
rxPYcX0Z0t8,180666,7
W7XlS4ATIvA,36933,15
0a14gS3NNhI,44466,16
1_1hHMD61FU,7066,0
_QNXEoqv4bc,31200,10
OGeqXqAEw0Q,160533,7
oBhejCNYeUA,12666,0
3LbnwHLved4,43400,16
WN_UyiKvw5U,46600,0
9vKFagPXPHU,48333,6
aV7mSkydynI,14533,2
sV2vbaMmn6k,73866,15
f3bTOQMCfpk,142466,4
k3jbghN9plU,602333,0
syPzX-w1NoY,719066,20
lU8sKLiA6JE,39666,5
ItKN-cVrnWk,251133,0
8Niit7dFLGk,74333,6
ARvGfanJ9wM,300400,22
AYakvLR8aVM,195800,0
Ss-ENa079_Y,7133,22
UY2u-sBAUvc,478333,9
bAwVg4MVWds,478800,20
XHYxiJJ-u9Y,59000,22
iGF-oWEZ2wU,373733,18
P32sQFRzeDA,256266,20
vQbvB4kW0M4,717266,5
-IlTDdqtXrU,105266,0
sFzq8ELlltY,24400,1
xGg9Wt_NDSU,193333,12
ePWPPUSuctk,149400,10
Qz1R2sk37qg,527225,5
zOSzsZqcxWE,82533,6
zOSzsZqcxWE,135333,6
PjFY39ZA4ck,7800,11
VDXIqdCwiQs,15733,4
rirdZ8iFBz8,199133,20
Zyi81xW_H6c,11866,0
97Gn-fK3zCc,284000,16
ezYa4E4djkI,79333,3
jlxIRv0_mLQ,7133,0
DuXYmTDS8jc,226333,7
mEDpGgcKx2k,344600,6
bAwVg4MVWds,492466,20
31_MuoYBJkY,821000,0
5Sk-FwkmAQU,109491,16
HLh6rtVq2PA,181266,4
sV2vbaMmn6k,105266,15
X1vhi5l-ZuE,295200,4
-nxWnyuznuk,121266,4
-dXamI98R9U,138533,0
1V9wMzCfY0A,15466,7
JBcCT_Hc3z8,45533,18
_MvHZqi7EkU,20600,16
qYp1qFsYESE,6600,19
qYp1qFsYESE,40066,19
T0Mp-gJmMlU,136200,5
1_1hHMD61FU,38866,0
tGNaLv_osos,24733,15
aV7mSkydynI,44333,2
jHXM2nW4Ldw,366066,0
r43fbMp9irI,53733,6
vNXcEDya0jQ,28600,10
zOSzsZqcxWE,378133,6
VpEixDN0TFc,42533,13
s9Uf3qiyu3A,29333,11
PALGVApZyi8,6933,0
eKVYo4IVzhg,105933,10
JbChShgzxvg,27466,3
KPjmXmkWMQM,10800,0
hJP8qg-kSZA,99533,6
sOdlkKRw0OU,148733,10
6V489SOrQBU,899066,12
Q1hEN8VvKz4,4066,0
X87o4OqQLKs,11466,16
ztdYsxCSmZw,4200,20
PjFY39ZA4ck,68533,11
3sI_2ckeBkQ,75266,5
YJaJ_71wzxw,2000,0
r1F3F919UVw,261600,3
4ZmrQKa0bac,6933,7
AcPgDvkcWPE,110866,18
I2h9tdYFhWw,227800,0
LmFx-lJ6-_M,50400,16
s8s9u_5KnDQ,85200,7
gdZr7VapbBY,61466,0
sFzq8ELlltY,76266,1
w4I1KDXqbwQ,123800,14
wZS9T4JQOqM,525266,9
6PExsBGJa0o,32600,7
sLtbcOqoHBU,129000,19
c5DmSxPc6ws,12533,5
ePWPPUSuctk,197866,10
q4QeruCraps,46666,3
65fo5O4FWLg,24266,0
_oeTktyR1Bg,102666,4
s6F5UsEdHxo,48200,5
UY2u-sBAUvc,507733,9
6V489SOrQBU,922800,12
pb3hJon_p90,101666,11
zOSzsZqcxWE,496600,6
AkpymTq7D1c,9200,1
AkpymTq7D1c,43733,1
AkpymTq7D1c,59266,1
ztdYsxCSmZw,37666,20
-o8PWoRFZ_A,21133,3
aV7mSkydynI,181533,2
YqjUTGettfc,104933,15
hJP8qg-kSZA,162533,6
hJP8qg-kSZA,268400,6
2D9vsFeaqa4,26000,11
jEYxLytTxhY,16200,1
lU8sKLiA6JE,76066,5
oAF2vNg4fj0,151200,14
xo93ACxVFCE,14533,22
FmItsgIR6vQ,8400,10
HIZ3NLtd4HM,193533,18
rUWhg-sVdvo,12933,14
XEFrnzn_hqw,2666,0
VQ5IC2pyhbA,101800,14
5mG5vsHW_8c,58733,20
MNUq8n6o4h8,14000,6
rxPYcX0Z0t8,240666,7
sbgFLoRZV60,6133,13
R5FNgJmqLyw,6600,22
0fApxNk0sSw,683333,19
kQVOVpT4S1g,88266,13
dBPu5iVlw1Y,282400,10
jHXM2nW4Ldw,484333,0
DkJdf6dvqmg,70533,22
txUQ_tP4Id0,572133,7
LmFx-lJ6-_M,114733,16
Pe7OF4Oiu5s,4800,0
oNXDvWZKAMU,281333,10
O1gt9r_JQAU,17400,19
lxDg4NuZnw8,221666,14
2oJhUTbrcKA,29133,6
ECHPnG_9j4E,21933,7
ECHPnG_9j4E,85466,7
NXZhLcm7eKw,222866,9
NqPuf853Jxk,29466,7
9vKFagPXPHU,78200,6
YfMM-0EfbbY,1133,11
d3mlXu677DY,8466,0
r1qfHLZ8vVo,3333,0
lmVgsFAm03Q,22800,4
TYWbPlGDVXc,31600,7
Y01AuOzxD_M,12333,0
qYp1qFsYESE,65666,19
syPzX-w1NoY,740333,20
syPzX-w1NoY,781533,20
oIwNPmJbF3k,139400,0
QM8jP8XG45Q,84066,11
-b19pI0JNrE,8200,0
P32sQFRzeDA,324800,20
mrd--DMEPss,315066,20
-dXamI98R9U,193400,0
DNRneqZhHwc,9400,4
HBsdBqEK3eU,32333,0
LeYhH9w78Ic,933,2
MZAdRhyz5pI,68000,21
zOSzsZqcxWE,535400,6
JH0nHMVFXGg,15866,0
gFL5FL3gVv8,291133,0
zZMZCzV930Y,16800,3
azlRI_Jydpw,508733,6
0mjUxi2Bnao,111066,0
8lH3Ny8p6BI,9666,15
ulzto7-Hl64,15600,4
eKVYo4IVzhg,125933,10
_oeTktyR1Bg,216400,4
2GGO67g2F-Y,103800,0
2GGO67g2F-Y,315266,0
uI7y5xI046I,104600,3
Ye_i1k2CsDQ,30466,6
hJP8qg-kSZA,669733,6
yAnz8IEe9_s,94333,0
qCD0g9d-s5U,317266,15
YJaJ_71wzxw,53666,0
Kg67-ZN1JSU,17200,4
tOaCWMmG48g,24600,0
r1qfHLZ8vVo,73800,0
SAq0ucmOfNg,104866,13
Uvz4DXR9nHM,113200,13
_RDsrEWREAE,31866,0
COfO_t4BqW8,12666,19
COfO_t4BqW8,54533,19
CiDT1M6aiRI,59133,7
0SkIi3YGKPI,76266,15
fUoVHt4a30c,1333,16
Y01AuOzxD_M,30133,0
r43fbMp9irI,115066,6
MC49-h6yMWs,104800,10
oIwNPmJbF3k,222866,0
1hM4_TQ4LVs,13066,4
gkNYVuYPveY,16500,0
VwMaO7ahkoE,503866,9
_oeTktyR1Bg,264800,4
CCBgocH71qw,866,0
C1yZFhNjhgc,66066,0
C1yZFhNjhgc,252800,0
0fApxNk0sSw,756733,19
ZSkeNbTwXdg,18266,19
sOdlkKRw0OU,202200,10
RIf4pXQkUjo,10466,16
P6ocu_pXdbQ,15000,22
xYe7F5X7aVI,153533,0
t5Emlp3wS-c,466,11
k2nhatO86gU,167066,0
-OBVBPl-dXU,61333,7
EFtbuzhDXNg,52000,5
EFtbuzhDXNg,127266,5
EFtbuzhDXNg,201533,5
Uvz4DXR9nHM,147666,13
uqKkhMbqBM4,14000,20
3RHCwJ9u0k0,6000,15
ysLzVL_CrTw,29866,2
2iCRxx6V_3U,175266,0
-aVYKNv0DI4,37400,14
ePWPPUSuctk,357666,10
XL4Bydw92QI,15533,19
QJDpeuv2eoE,14733,0
Qz1R2sk37qg,555758,5
QM_suAOlDTM,4533,0
r1F3F919UVw,299733,3
umSN2jhVGjM,22733,9
sLtbcOqoHBU,155000,19
uk9kBQtGS_U,91733,6
Jg2fBQVzfeg,139600,20
SXTQAqxW3-I,21400,6
aakhFypLweM,133533,19
w7htIqM56Rk,81333,6
KMOaTBxArZ8,1333,1
hJP8qg-kSZA,784800,6
4-dgXIgeEWg,28866,1
6zZEQcj9o6w,58266,1
31_MuoYBJkY,856600,0
aV7mSkydynI,227400,2
65fo5O4FWLg,112466,0
fXp41YhQnJI,28333,1
q1D-aecKLnM,17600,21
Yy2v0hftA8g,9600,14
iHR1vUmiLGM,33266,7
biYdLsHsVhs,634133,12
RIf4pXQkUjo,87400,16
2oHdB8LqE0I,174266,0
ITFGgIx-Pzs,2733,4
tz3zeD7G3FI,28333,6
Uvz4DXR9nHM,213600,13
YfMM-0EfbbY,34133,11
LMNi9Vgdzhk,31466,7
cd5OPGfVxK4,202133,3
SoUxivvmNw4,46333,7
JH1iBJA_J00,23733,0
c5DmSxPc6ws,54133,5
qYp1qFsYESE,97600,19
vkDe96ZXALU,28133,12
fmRfUvIIvT8,41466,0
QXHW3aGyHyE,15533,1
Kg67-ZN1JSU,54066,4
YIECTdiDNTk,46133,14
Qt77hFmHw4o,53666,7
Q2k1tcwXa2c,31933,9
9vKFagPXPHU,233533,6
AZgHLAW3kDs,110733,13
AZgHLAW3kDs,160200,13
AZgHLAW3kDs,191066,13
OzodCoweIV8,46600,16
c08BFWM5C_I,13666,15
1hM4_TQ4LVs,73133,4
2xrFXftTvuA,28466,13
jjfGlkmvLcw,3866,7
lmVgsFAm03Q,45866,4
K7uXqdagm30,1733,22
_QNXEoqv4bc,74333,10
BHGsBaIJlws,22866,7
B4KaLG9ACvE,7133,3
B4KaLG9ACvE,53600,3
rs4VhuTfTnc,4266,0
aV7mSkydynI,256333,2
MC49-h6yMWs,147600,10
Ypjkg5RQvrs,15666,15
d3mlXu677DY,166733,0
8jg30y7cTZU,59533,0
gdZr7VapbBY,148666,0
elVltvBJxwo,26600,12
R5FNgJmqLyw,61533,22
qoHg6kGaOZ4,39266,7
uz-VLaXOTMk,189133,3
Yy2v0hftA8g,44933,14
sNprHc4b914,16333,19
7nXsjGnl_7Q,1200,19
AvJkLFdtma8,284400,18
EZusmZL-fjc,37866,10
GvpezkzkCVU,81000,16
Z4gglxK0-v0,51800,12
QQKC6j30l44,5733,0
BIBoB4Hlj-U,74133,7
QXHW3aGyHyE,48400,1
6_mWyRA1YsU,704466,4
RR3q7Ey4rgA,15066,0
LeYhH9w78Ic,42333,2
aV7mSkydynI,312533,2
wE43HnGqnJY,28200,10
yVOZuEm31_U,107933,0
ivJoVyxUd6w,26466,6
8Amf7XDf1yY,229600,9
scCbyX0QjJM,9600,0
UryhAziO-Ac,34600,0
V896R6mBazQ,7066,0
fr0p3nObY_o,11266,14
ulzto7-Hl64,41000,4
P32sQFRzeDA,554466,20
vyLmqzqvMgM,27066,9
oNXDvWZKAMU,308533,10
AZgHLAW3kDs,269333,13
TX2BAlXe5IA,12800,3
eKVYo4IVzhg,163200,10
7as3n0fwSzc,37866,0
wpQ_los_BIM,256266,2
Tc2xgsczfSU,5200,22
ZIJLlipbT68,24533,3
gpqm2T8nqPY,12466,18
0fApxNk0sSw,792466,19
umSN2jhVGjM,90800,9
R-hJcxnOM8A,10266,3
lEIbERGmlJw,65666,21
Mf-P2h6F5mk,2133,0
rirdZ8iFBz8,244066,20
KMOaTBxArZ8,33133,1
uk9kBQtGS_U,189733,6
yK0lbMcqDM0,28066,0
6TYkRWwnnVY,11000,15
NLp8voZylqM,54266,12
-sFGcMnQGqY,3933,16
sLtbcOqoHBU,203066,19
3sI_2ckeBkQ,97333,5
31_MuoYBJkY,1082200,0
BHwt6Qp5v54,4333,4
G9npSbjuh4s,103800,0
G9npSbjuh4s,207933,0
4xOSXoVnooY,60866,11
LqBO8lQLJrU,39933,15
kGNN7sOK32s,187733,7
j-0kVn7sEvQ,5066,11
EhLO1AJ5z74,20600,7
v60EL5z2I_M,466,10
ePWPPUSuctk,481200,10
c08BFWM5C_I,42800,15
qWPP2hTF2b0,7266,3
bWO4NBx37Vk,30933,13
feaJQ0xnuEU,103800,0
TX2BAlXe5IA,66866,3
iM0-QPYJ0Lo,144066,10
32ifMHbHJeE,88533,6
wZ-oFL-xk2E,3400,0
zG3c98RRjn0,61000,0
8jg30y7cTZU,162733,0
_Wo4YEt4NoU,12866,0
wZS9T4JQOqM,568600,9
FmwTydc_vOw,66600,10
FmwTydc_vOw,101666,10
FmwTydc_vOw,135533,10
c5DmSxPc6ws,73133,5
r1F3F919UVw,327133,3
GvpezkzkCVU,105066,16
f5HsrI3Codk,16333,1
Kg67-ZN1JSU,101333,4
f3bTOQMCfpk,162666,4
HmuDx6wbrpM,1133,0
HVMYHGL5Dsk,454333,13
78KOHlfYTws,113200,0
DsK22MY5tjY,423533,0
DsK22MY5tjY,460933,0
EOPgFUs3GRI,189266,16
DkJdf6dvqmg,104866,22
K-VNzYTB2i4,19800,0
UY2u-sBAUvc,559666,9
YIECTdiDNTk,99800,14
yK0lbMcqDM0,63733,0
p1ZnYzY5osg,6466,4
ih45jR5ZSks,17733,15
fXp41YhQnJI,49266,1
5uq0SmQv_Vs,14933,19
6BdTaYuaf2g,179200,0
tz3zeD7G3FI,89733,6
wheN4mCVKDM,10333,7
MC49-h6yMWs,164600,10
rwDoVcI6BP0,6666,19
y9kU7JruffQ,46866,0
4xOSXoVnooY,74733,11
r43fbMp9irI,175533,6
u6uHIIliX08,1533,0
u6uHIIliX08,47200,0
_VwKgCSyaVQ,14466,22
AT1JIq_fusI,87466,6
AUMHV6JiwU0,87666,1
BGO3DBbNozc,119600,14
BhpRg8-Fcx8,15066,0
BhpRg8-Fcx8,71333,0
BhpRg8-Fcx8,102066,0
H8LvlTinXzg,62600,6
aV7mSkydynI,494466,2
fr0p3nObY_o,100600,14
JLFuUm16kXY,15133,10
aakhFypLweM,192133,19
OzodCoweIV8,66333,16
feaJQ0xnuEU,176866,0
sNprHc4b914,38200,19
1C1_9J8mD7Y,72800,0
TX2BAlXe5IA,100600,3
RvpCCL1dnI0,29600,20
c5DmSxPc6ws,125200,5
MxWDGmwq9UM,11800,0
uwrPlJDTs60,79466,0
lDOfULXQf60,1533,0
uV-MC5Kfz-o,50133,0
TdM9QkT9_lY,132866,6
VeqIp1JK9Uw,15600,1
flI5VpRuzLQ,2933,11
MbZsFae63RM,91200,2
97Gn-fK3zCc,327733,16
rdSh5gJJWPg,5866,4
bWO4NBx37Vk,60733,13
xVl7ISxNOBo,14666,3
w6IijgxGpLc,3933,4
ulzto7-Hl64,57733,4
zoO2DCoSjdI,29266,3
lmVgsFAm03Q,87400,4
PbIlWYB5NVk,34600,21
kYAGyQOUOAw,73933,15
MC49-h6yMWs,212400,10
zHOG3NgQzys,44866,16
it0kC-6sPfk,40866,7
VoPcPIGodWU,77533,7
-nxWnyuznuk,157933,4
NLp8voZylqM,155600,12
z5BDJGC4HmE,10133,7
6TYkRWwnnVY,34933,15
VwMaO7ahkoE,541600,9
VWqFmora1Pg,4266,6
1Bp0PoZ6Plc,48400,7
JH1iBJA_J00,97533,0
sLDcLXLSLXE,43866,18
safwJ_6kcf4,4666,0
gH4oSEOqSPA,29466,4
YbLjpMbAVDU,656866,6
iUdGK7LVGEs,51800,16
uetvwOafBE4,11466,11
to3SapBa7h0,14333,3
1wzbpdefuzU,76466,4
LeYhH9w78Ic,57533,2
JLFuUm16kXY,42600,10
aV7mSkydynI,584933,2
sLtbcOqoHBU,232333,19
c08BFWM5C_I,90400,15
feaJQ0xnuEU,402066,0
jZ-5qYgabT0,4466,12
7nIsUXctrSE,20200,6
P32sQFRzeDA,630066,20
scCbyX0QjJM,36066,0
UY2u-sBAUvc,594266,9
vqeQeemsITY,23866,14
S2gIxDNucWM,177266,0
w9AsbrBuaXE,60200,12
cNxEreBWMRc,13733,0
TX2BAlXe5IA,127266,3
tz3zeD7G3FI,107600,6
xVl7ISxNOBo,61333,3
xVl7ISxNOBo,77266,3
1iK9FP1ltuE,6533,22
azlRI_Jydpw,523400,6
Miz_Ke4dgCw,147533,11
SLDD12DOIAo,104866,7
J9IAteX8o9o,203466,7
vznbyK9V5yU,11533,0
32ifMHbHJeE,186866,6
0u0ALFN3kc0,8600,0
ySG1fh-OMtc,13066,15
v1ZugmlXlQo,120200,6
lgFWBPPkA4Q,6733,4
bWO4NBx37Vk,302733,13
FmwTydc_vOw,179133,10
NLp8voZylqM,193666,12
7kr-P-HuRyE,220733,0
5oJF-COy-rs,22600,22
ydXYUWisHew,5933,22
3LYH0HP_SRg,11266,0
2KCDj-ETmOQ,170066,22
2YFYXb6_srA,253733,18
1-tgV_J2RaI,218733,0
2fv8MXVCdgw,16800,7
R2Fps165H9g,437133,12
iM0-QPYJ0Lo,174533,10
m3EzGeMCrys,14200,0
-m6OhoJ4Q48,12200,15
xYe7F5X7aVI,315466,0
lDOfULXQf60,44066,0
sNprHc4b914,57466,19
J9IAteX8o9o,225133,7
vqeQeemsITY,48000,14
RvpCCL1dnI0,46400,20
bwcneyHWdYM,195200,16
6m4KIDtOfVE,177266,0
5idbsCN1No4,4600,0
BY5BSb628Sc,16400,15
FtCwXvWpxjs,19933,5
F7e7ajnztP0,2733,10
yiWemCcy5YI,101733,12
1xIIZ4e-Dr0,449000,0
U0IHFIocrds,43800,12
PiQMlOoG-rg,156933,21
rirdZ8iFBz8,295600,20
flI5VpRuzLQ,137133,11
B4KaLG9ACvE,202666,3
SSr56xc7pHQ,19600,18
NLp8voZylqM,389400,12
R3LxfgetAv4,56333,7
UTNGVWLox54,89866,4
v1ZugmlXlQo,210066,6
wqKrgFJvt-g,14000,0
8XwCQXCDhAI,129600,0
6_TiE-EqN-Y,119733,11
jsk8Ag1BAow,375866,0
tRAJU2qQjp0,83333,16
YIECTdiDNTk,139400,14
fXp41YhQnJI,73200,1
bWO4NBx37Vk,859400,13
bVGoEQ9WsEo,12733,4
VeqIp1JK9Uw,48800,1
Mf-P2h6F5mk,313333,0
J9EE7NtgrJU,37400,5
ahnx33zaFcc,59933,14
xcnBNFZgYIQ,119933,0
sWAgkAEdoPE,6400,0
DkJdf6dvqmg,150000,22
6gEkE3E4CyQ,23400,7
A0VDFh32_qI,118600,12
A0VDFh32_qI,343333,12
CzmC7xVIGpw,194000,12
4rUvwu8MA0A,13333,10
A5V1l61H_t8,45933,0
FjGZ8u39Ydk,1333,0
G5ixkqq66VA,7533,0
fXdg5cxQvuY,33200,16
aC8dZXXo8Gk,63466,16
cPBvSHKPNvk,19466,0
Z4gglxK0-v0,89600,12
jn_lr9-4nOQ,13600,22
J9IAteX8o9o,316800,7
Morq1S8cyZk,1466,0
vqeQeemsITY,96066,14
vqeQeemsITY,126800,14
yiWemCcy5YI,137600,12
UY2u-sBAUvc,627400,9
OzodCoweIV8,106066,16
ulzto7-Hl64,129333,4
azTknLZX01o,12533,22
N5hYlwfcfRc,181666,0
ZI4ppNOxM8g,59066,0
iUdGK7LVGEs,116800,16
4LJLr10z7TU,104466,18
4ZKqUbympCA,8400,22
VeqIp1JK9Uw,74333,1
VeqIp1JK9Uw,105800,1
FmwTydc_vOw,192400,10
5oJF-COy-rs,43200,22
tz3zeD7G3FI,137800,6
zhTNWF4dkVs,105666,7
x4n0gXb4YsQ,9133,0
kYAGyQOUOAw,187333,15
v19aqkFdM00,20266,22
-sFGcMnQGqY,111733,16
IzXsZrHJrP4,332066,4
MsySlziLFIA,68133,5
MsySlziLFIA,104000,5
zwwnmjD8xvM,118133,9
bVGoEQ9WsEo,49933,4
z0Xzm-PJmSM,38466,0
w9AsbrBuaXE,160333,12
v_bEfqbQrOU,19733,0
vkiTTgZgFA0,150266,3
oNXDvWZKAMU,340933,10
1npDho9Q9pg,1200,12
VWqFmora1Pg,135000,6
jb23jXcxaHE,129800,15
bWO4NBx37Vk,1023533,13
bWO4NBx37Vk,1191666,13
Vi5FNbAeP1Q,74266,5
ePWPPUSuctk,539066,10
P32sQFRzeDA,885333,20
zXlxUVzej70,39666,13
OlFxkeg8E2A,19200,12
OlFxkeg8E2A,44133,12
OlFxkeg8E2A,196066,12
HRn5o5HHhiU,67333,21
4qB2LtCQWds,13800,0
Sfcuyj2nAxE,166066,12
25mUiUU7j5k,76733,9
Bm6FzhBbhvE,25666,3
Bm6FzhBbhvE,89266,3
LW048-AO7Nc,35133,20
2jsAoPzy7OY,143866,0
-m6OhoJ4Q48,36733,15
JAvYPX4w0UM,10000,1
JAvYPX4w0UM,81866,1
LGXzK4TQu2Y,13933,19
lgFWBPPkA4Q,37733,4
aeEq1rezVSI,360266,21
z_6-2OMptAE,59333,10
Dnyv4BFrlmI,143600,11
EVvni7fFZCE,24266,19
cPBvSHKPNvk,133333,0
uy6kQcoSwdM,89933,9
PiQMlOoG-rg,238200,21
Fm7wbwcs_6I,48200,21
GRiWW0Dk11k,29333,19
GRiWW0Dk11k,75466,19
fr0p3nObY_o,144066,14
Lmx-7zOlSJg,388933,4
7ngCQaeOzuM,112733,0
tz3zeD7G3FI,253133,6
sNprHc4b914,113800,19
YIECTdiDNTk,188666,14
20oU8hAH-nI,45666,15
bVGoEQ9WsEo,82000,4
5MmGwTlaJmQ,30800,6
6_TiE-EqN-Y,153933,11
YQhZUJI-HBs,8200,16
VeqIp1JK9Uw,138933,1
aakhFypLweM,234266,19
OH1sDqrgchs,45733,0
gTS7oKSnxyA,11533,12
39574kb6sC0,13066,19
cQR7UElzMaM,118266,9
dA8VuzeMSTg,38066,7
ahnx33zaFcc,105400,14
SwykMjb_35k,90466,7
f3bTOQMCfpk,238466,4
f5HsrI3Codk,37200,1
8v6sCRhGKb8,95666,14
Ett898dMA2Y,21558,7
IxYDwHjMu3A,10400,11
KRNIhugI5HU,600,13
TFJNR4kpOCE,8800,21
yRwU5NiTdE0,41066,10
Q20csI4hkgE,74466,19
bPaU2HTFRaE,75133,9
EpP_TLXxb7Y,117933,6
HVOWKezX_bo,33066,10
Kg67-ZN1JSU,118666,4
iUdGK7LVGEs,139600,16
8ZY44zfD7bk,68466,7
OlFxkeg8E2A,244800,12
OlFxkeg8E2A,381600,12
ulzto7-Hl64,180333,4
OtXHmHIaSZ4,5333,22
97Gn-fK3zCc,368533,16
M6pcEecfH5o,466,0
kYAGyQOUOAw,218533,15
-r4jGuyYbBU,10933,0
-sfaJ2weor8,10800,0
5oJF-COy-rs,78800,22
coWF0GoKrs4,10666,0
sLtbcOqoHBU,269666,19
8Dcw-aZUNuU,4933,5
fr0p3nObY_o,181133,14
oNXDvWZKAMU,370933,10
c08BFWM5C_I,104200,15
ZZSFKq4WH78,74933,7
iPSRdj9vQow,78333,7
PuNiNlbchJc,105866,14
RnCcwJSRtPc,1066,0
Q2k1tcwXa2c,173800,9
w9AsbrBuaXE,203333,12
zNc7HbYDVvE,123400,0
VwMaO7ahkoE,564133,9
bVGoEQ9WsEo,106066,4
z3nBrdUIpYU,200933,0
OPbEfGeMIWU,10800,15
2IdxENnPsLs,16400,0
lgFWBPPkA4Q,146466,4
v_bEfqbQrOU,53666,0
VeqIp1JK9Uw,172000,1
VeqIp1JK9Uw,197200,1
i5GAZt76fis,34800,13
YdU7I1GCZ0U,28466,0
RZryH8Sl_2E,59333,14
LiQvJ0QDaQE,5333,0
MnjM9xnmIA8,11333,2
bWO4NBx37Vk,1232733,13
9R1Imvnro08,120600,10
fr0p3nObY_o,223000,14
15rJ0LrCJoA,7266,19
M_I48pLw7pA,20733,21
UY2u-sBAUvc,685133,9
ZZSFKq4WH78,237533,7
c8Aw5isIrWo,309733,16
dxHdOkGGrhM,91066,0
DkJdf6dvqmg,222000,22
-08lDayNo9k,103666,14
N5SVHq7B_Rw,42466,18
kEamUt_ZLqM,4666,21
F7e7ajnztP0,74266,10
KRNIhugI5HU,45333,13
Ypjkg5RQvrs,37533,15
LeYhH9w78Ic,211466,2
ZBpMR5XrNh0,38933,7
z_6-2OMptAE,104333,10
u2apgVr5UTI,26866,7
HKEgIell6Ic,162533,0
OzodCoweIV8,136400,16
OlFxkeg8E2A,627866,12
RNDKPCR8rag,14800,0
RDkqUcW5u6E,19066,15
0Z2XnkJAIQ8,24466,15
IDKi_u1t5pk,15200,13
6dbI2psz3qs,69066,10
zwz2DAZr-UE,14333,1
37yOi3X1U6w,18200,0
1wzbpdefuzU,568933,4
sYQ-_oHnQmc,16666,3
f3bTOQMCfpk,282333,4
tz3zeD7G3FI,406600,6
kGNN7sOK32s,216800,7
ZRXjiNMKvis,733,13
HVOWKezX_bo,67466,10
dr8vHFE4ByU,50533,0
hyeAWB-z4IE,65533,0
WSdI4BKGrVw,16000,14
EVvni7fFZCE,46066,19
RvpCCL1dnI0,99533,20
-08lDayNo9k,157266,14
GV0FrT4-yIk,13733,20
KOaZxjHUHAU,195400,0
Lg_Bi6Vmew0,12466,20
Sfcuyj2nAxE,202933,12
ZgI1Wivfpxk,44666,13
esHEHZv3XAw,1333,0
VqdlhfN95ko,90466,11
zXlxUVzej70,81733,13
u2apgVr5UTI,117800,7
FguBR6lmsSQ,13933,14
VWqFmora1Pg,176533,6
Yon6ea0GL3c,866,15
a3G8ukzALws,59933,4
5rT33oH7aV4,8625,3
Nw7IZq6BAOE,12933,0
Rre-in9XN1w,7133,20
QdBQfNu2vlI,306066,21
sLtbcOqoHBU,287266,19
8Dcw-aZUNuU,49666,5
AnVFApgs2A0,20866,21
AnVFApgs2A0,131666,21
FN5_z23Nmzs,5133,7
ymnraX8kJuk,6533,19
5V8vxNia45Q,38133,7
kJUlm8Q6Rvk,162666,0
tOaCWMmG48g,180200,0
Rd0QqUDpynU,23200,14
z3nBrdUIpYU,235533,0
8axkWEkkXcQ,60600,6
tOO654rkFmc,266200,9
i5GAZt76fis,72533,13
yX_EAisJUSo,222800,16
0LUJQ0JclnQ,91400,0
y2mUC1y1ppE,38400,0
yUbcq8OTxSU,3133,7
34fD_BavmoQ,25333,11
z_6-2OMptAE,135266,10
pth4MkeKR34,19600,3
6LQ16L2Wl7A,10533,15
ahnx33zaFcc,133066,14
cNxEreBWMRc,28600,0
7S3Y-zERRdM,115466,11
w9AsbrBuaXE,285000,12
2YlbJN6ubi4,52933,7
swz51LV2Lr0,388933,16
RZryH8Sl_2E,95400,14
dp8wO25wTEY,28066,22
m0O69E6zZfM,14000,19
bhGJ9gZmP90,17600,0
azlRI_Jydpw,594266,6
Ru4knT3LLIo,66666,3
aakhFypLweM,261333,19
2ecCUP9TaGI,37266,19
xZsAFY-29Ac,316333,6
ZgI1Wivfpxk,74866,13
K1MGKXtvupI,24066,8
cbfE87mfp1k,364866,0
-9qxYzyfTLg,43400,3
0Z_tPaJZlk0,215200,18
i5GAZt76fis,97733,13
dDAHFqF50jE,32333,12
MbZsFae63RM,117000,2
HVOWKezX_bo,88733,10
HVOWKezX_bo,197400,10
SqKRPWzk-z4,8533,0
47sQl4Vt-7w,36466,7
zwz2DAZr-UE,74666,1
RX2XMPsVLtI,67266,9
UxK-LdlYa-Y,10933,4
8axkWEkkXcQ,132133,6
y2mUC1y1ppE,72400,0
jguz5bFpid4,44533,6
I5SA8N1JKwM,6066,7
x_wSNhiOkVw,15000,14
0UZ2rZxqcEk,133400,6
TL0rPkwvDBs,12400,2
4OBy2OqM7Co,25266,7
0LUJQ0JclnQ,385333,0
TmNB9BIvvQI,45800,7
kYAGyQOUOAw,255866,15
pth4MkeKR34,71066,3
iUdGK7LVGEs,195400,16
1AJFI5d-AMQ,62266,7
gJDg642ojPo,31600,14
g8QDkiVBKPA,866,19
WSdI4BKGrVw,48266,14
bVGoEQ9WsEo,144533,4
Lg_Bi6Vmew0,73866,20
n7voD-KsJ2k,42933,0
ftEk-QUUS-0,1266,19
LCNqu7S-M7w,31133,4
yRwU5NiTdE0,72333,10
BA4wfnyGk0I,20066,16
FvFWjkBed8g,276333,18
Ru4knT3LLIo,141133,3
eSJ9T4sXQP0,2466,11
UY2u-sBAUvc,716733,9
PhJZxrSpstw,52666,7
khxGZtoCQCM,9933,1
khxGZtoCQCM,45400,1
MTrhCOhGmnU,106933,21
f3bTOQMCfpk,316133,4
2ecCUP9TaGI,68066,19
JB8qoaTHEA0,16466,0
zXlxUVzej70,178666,13
-zOY-fRvHR4,3733,0
IIZqkfNP1mw,7866,1
9L5Y7DRgvfw,17000,15
RZryH8Sl_2E,146066,14
Xgd-GTzcgBc,14866,22
OFhrwMwjdZk,6466,0
zwz2DAZr-UE,103733,1
Z4gglxK0-v0,155066,12
sLtbcOqoHBU,325400,19
6dbI2psz3qs,93866,10
ahnx33zaFcc,253866,14
tOO654rkFmc,286400,9
TttzVvTHuIE,163066,20
v7CX3q867OU,13000,0
8D-gx_sjLnQ,40933,10
8-Urq5nV9VQ,70866,16
1AJFI5d-AMQ,133333,7
l5FUU1e4Y60,74666,2
jvrgELWe1UE,8400,4
8axkWEkkXcQ,173133,6
Sfcuyj2nAxE,340866,12
3pDF3xpA3LI,52400,1
KRNIhugI5HU,59666,13
z_6-2OMptAE,178266,10
di6lTNZNOE8,13466,22
EpP_TLXxb7Y,414266,6
MnjM9xnmIA8,29466,2
lmVgsFAm03Q,183800,4
F7e7ajnztP0,106466,10
EgCFF67HKOU,81133,0
khxGZtoCQCM,84000,1
khxGZtoCQCM,119733,1
khxGZtoCQCM,156533,1
KXVgVlRtMSE,3200,7
9doVzu62SvE,7600,0
aC8dZXXo8Gk,108933,16
IIZqkfNP1mw,32133,1
OWBr6OqDmmQ,16733,1
Z4cxtCGY4ho,150600,0
bssIT6nzDPw,5133,19
SkWXDgoR3C4,13200,17
lQ_7ord-Fk4,27600,15
i5GAZt76fis,242866,13
3pDF3xpA3LI,108066,1
21Ak8R0zlHE,11133,13
mVv3gaI06ho,10466,0
_K8KCkN8g84,76600,7
BFnGD9JJ3Kc,14600,0
E6Y2QsetU0M,30400,0
E6Y2QsetU0M,162000,0
E6Y2QsetU0M,289400,0
_3nt2mJsYnc,68600,22
bhGJ9gZmP90,83533,0
tOO654rkFmc,372200,9
VWg-7-lb_eE,603733,22
fTTkMMyAcI0,147533,0
fTTkMMyAcI0,327533,0
xjAMXIYPcy0,84800,18
noBbmUr4COk,30066,0
zXlxUVzej70,268666,13
WSdI4BKGrVw,80200,14
2Ws7siMMTWI,14933,1
TElSbMk0Gt8,5666,0
gsv7RJk7dtY,15866,19
62No9ceVelc,211066,13
0Z2XnkJAIQ8,46000,15
HVOWKezX_bo,320066,10
W-x__78AyrI,6733,3
XOf4Shyi75E,4533,0
7E8veRt17rY,1400,16
L7iHAg6bHw4,57400,2
7S3Y-zERRdM,449600,11
ftEk-QUUS-0,71133,19
NrBdC2u-veg,1266,10
bVGoEQ9WsEo,163000,4
KXMbJC1kcRk,12933,14
Lg_Bi6Vmew0,126933,20
-nxWnyuznuk,183533,4
Ru4knT3LLIo,222733,3
Ru4knT3LLIo,449800,3
khxGZtoCQCM,191133,1
8axkWEkkXcQ,264000,6
-VbmNZxyTD8,30066,7
BFhh8z0Fmk0,37666,0
BoL_gqeTzJc,13266,1
BoL_gqeTzJc,39533,1
L9hyMV1hw-4,176866,0
SkWXDgoR3C4,53600,17
o88OjC6FHCo,3533,0
RrMCrAfBJRU,46600,0
UY2u-sBAUvc,764733,9
O7avFCZlZKY,23666,19
P32sQFRzeDA,1002733,20
SAq0ucmOfNg,419133,13
oqHuQV5xY_g,16000,10
gTHrvH3bFW0,333,0
xZsAFY-29Ac,351133,6
-7J6f-dpvoE,327133,13
EScJZEqayOY,12133,0
F9AWeTJ-RFw,104400,14
GScrrvOEW4w,44333,10
a0RusP9ATfw,268200,0
pDf4dy-WOps,8000,0
bvW_ZJYSOLg,33333,0
6PHkYgbO6P0,30400,5
Q2sz5a5Cvik,54133,16
lQ8AFjrjX64,320133,21
z_6-2OMptAE,196200,10
VwMaO7ahkoE,610533,9
2_9arfeZs3U,37733,0
fZ0ns3JQtog,375333,13
inWOZBmG_bs,134333,18
1_JnElc1KDw,11733,19
di6lTNZNOE8,53866,22
RvpCCL1dnI0,134333,20
VGUHr0PBlqs,133333,18
dxqVFewGLJQ,102066,2
6dbI2psz3qs,183400,10
F7e7ajnztP0,168066,10
2ecCUP9TaGI,121533,19
KXMbJC1kcRk,87066,14
P3s6r_yPEA8,16866,10
pC9mu-CQ9fg,44733,7
Lg_Bi6Vmew0,425733,20
2a7hEtR3dpI,50000,0
L9hyMV1hw-4,205066,0
bssIT6nzDPw,40933,19
bssIT6nzDPw,89866,19
YdU7I1GCZ0U,43933,0
_3nt2mJsYnc,144600,22
Bxkfhh9p-sU,7933,21
Gygz90Qyc68,57400,18
IbEpwiOUFEI,4600,19
-aVYKNv0DI4,70800,14
xNeGdVwXCzs,74533,0
dh0gTHtui24,14800,3
SkWXDgoR3C4,88733,17
OWBr6OqDmmQ,58533,1
zKsfZ0qI1yo,53800,0
zKsfZ0qI1yo,143266,0
K7icguEpLFA,29800,19
UoLFmJkNVXA,34866,0
c15o-faGdxQ,143200,0
O7avFCZlZKY,179333,3
6JOAMdiNU1Y,321133,0
87LGGjOYJOw,90600,19
bVQgrjttsD0,42933,7
kyicLfjZdZk,53400,12
fZnbOFaSEQc,449733,0
318Ec1iGgSc,29266,0
ry_aVx_2nLU,8400,0
TvbiwdoAnv8,14800,3
YuEg0N4eIbE,16600,3
GScrrvOEW4w,72533,10
dDAHFqF50jE,89000,12
g2PbdPCl2VA,135733,0
7S3Y-zERRdM,517866,11
FAHwZ-6LILk,60800,13
FAHwZ-6LILk,375666,13
MVl--T2qdnk,4066,11
NzsNN6oH74A,69000,10
i5GAZt76fis,572266,13
ZI4ppNOxM8g,161600,0
zXlxUVzej70,309666,13
z_6-2OMptAE,240866,10
NrBdC2u-veg,39600,10
bVGoEQ9WsEo,208000,4
6ws7uCEnPmg,45600,10
1_JnElc1KDw,33533,19
bvW_ZJYSOLg,142333,0
noBbmUr4COk,58333,0
sLtbcOqoHBU,360066,19
9-yKhmqeOMY,164933,0
2ecCUP9TaGI,145933,19
UXHorCP_nOI,37066,14
7E8veRt17rY,28666,16
8SMkGD0-7jM,15866,16
63-uVrdCRmA,6000,16
a2nsDpSnSBw,13933,0
OGMTfwEYzHA,128466,12
KRNIhugI5HU,89666,13
Ru4knT3LLIo,572466,3
yRwU5NiTdE0,98200,10
B4KaLG9ACvE,224666,3
2GHsXqHlYjg,55400,9
XxTHBBKp9fw,63600,5
XxTHBBKp9fw,110666,5
MKTXjxgSd-Y,28800,18
SkWXDgoR3C4,121533,17
RFXp_rMm4qA,13933,11
I2OQlELjXvU,301266,16
_FK-g_AnkcA,29133,21
g2PbdPCl2VA,185333,0
GScrrvOEW4w,121800,10
h5ikidCQ_vY,52066,7
rNPHRqyropU,425533,7
v_Y3su2b984,8866,0
R2Fps165H9g,476400,12
eXkZgwY-X5E,13200,1
eXkZgwY-X5E,27733,1
bULnU-kch1Y,15866,7
hJdEH9V27zo,30200,11
1_JnElc1KDw,72866,19
F7e7ajnztP0,195866,10
TK0mvIA-rTQ,14466,19
2Ws7siMMTWI,45866,1
OGMTfwEYzHA,158533,12
UON8lLYAgws,40333,7
zXlxUVzej70,336133,13
Ypjkg5RQvrs,71000,15
5sgjEhSOmdw,225933,14
eJ6DNwuqRss,74933,7
nv0k2X3KmeU,16533,0
oMo0sQpm_Fw,31133,7
6ws7uCEnPmg,73733,10
Re88O1pZgEk,16333,0
dQh9dmaqW3s,182133,0
nYtaGvZwszY,167400,11
GhHPtGuUtRY,12400,0
hEORMtY6FyU,133600,20
NrBdC2u-veg,113933,10
l5FUU1e4Y60,134133,2
M6ScwougJaI,83133,20
SkWXDgoR3C4,151733,17
78x5Mbxb5bU,208400,0
NFye-cUktCg,46533,2
Ru4knT3LLIo,612333,3
4SLMVoL3IFM,27666,0
tOaCWMmG48g,209866,0
grZNAFpcfeM,9333,6
63_fygsk1W8,171466,0
Hz2orKOWEBQ,101733,0
sLtbcOqoHBU,406133,19
F7e7ajnztP0,224866,10
bU-jN__DU0c,378466,7
7E8veRt17rY,89533,16
lmVgsFAm03Q,228000,4
df4L0UC8hLU,82666,0
1_JnElc1KDw,132733,19
UDYFEK3U23A,1266,10
X70ANrhydFY,338933,0
z_6-2OMptAE,298000,10
rOHqVNdQTww,16533,4
t12VYPQRutM,2400,0
1iPCQTkaDRI,59066,19
WQUHodoOV2k,239666,9
xZsAFY-29Ac,381466,6
0mSZED2I97w,5400,22
Z4gglxK0-v0,232933,12
SkWXDgoR3C4,179666,17
box2nobtIJk,79066,7
zXlxUVzej70,376800,13
--4xkUrLgjA,54800,11
F0qXU9y4p-Q,11266,0
HF07qDRPgrw,17400,10
J6nRLSf9kms,31533,19
J6nRLSf9kms,46066,19
j554bCylNr0,114000,0
P32sQFRzeDA,1017666,20
6dbI2psz3qs,208066,10
60cP9mPTOvg,56133,6
W9eqvV2iLHU,12358,6
di6lTNZNOE8,79666,22
b1ArOUm_Yag,208866,22
UON8lLYAgws,147800,7
htXSdeXnZLs,55666,16
UY2u-sBAUvc,818666,9
jb23jXcxaHE,172466,15
9SaCWEklpMk,23600,16
I2OQlELjXvU,359000,16
kYAGyQOUOAw,337733,15
kyicLfjZdZk,106733,12
dh0gTHtui24,44533,3
Vj8iSSm_V-Y,8133,15
Xkk95GdRl3g,5200,19
bVGoEQ9WsEo,239600,4
K7icguEpLFA,49200,19
zoU-IKdg6CI,61933,0
zoU-IKdg6CI,160600,0
b4Ye1JGTLrY,98000,21
kR84Rt4ekoY,252266,6
SuidLkoKWNg,20200,5
i4C2X0ThWiY,2066,7
z_6-2OMptAE,322200,10
ubsqbnv2Nxw,31200,14
J6nRLSf9kms,77533,19
J6nRLSf9kms,113000,19
SkWXDgoR3C4,238866,17
2GHsXqHlYjg,72800,9
WIQDGAJ0-Dw,5000,13
YQhZUJI-HBs,79600,16
9dKz4OW1OuM,23800,10
9gkYUv6x_8M,105400,7
bVKTatjyCSE,105600,6
A-qT3DcitzM,404866,14
A-qT3DcitzM,433333,14
A-qT3DcitzM,491066,14
gaoWLQISC6w,43666,6
cLs2pVq-Mxo,59333,14
nYtaGvZwszY,247066,11
dxqVFewGLJQ,146400,2
wpnpTJSCMnA,865600,6
1_JnElc1KDw,286600,19
-_B7Of3CC9s,7466,2
C0KHkl6cK6k,233600,9
DrGCtlmxxVc,25066,0
GWL4AKM849w,141466,7
jHXr1i_yuz4,43800,17
WQUHodoOV2k,265333,9
pC9mu-CQ9fg,164066,7
7UcP5otoE-E,238400,11
dQh9dmaqW3s,230800,14
UQZhttTYVak,152866,0
zXlxUVzej70,477200,13
8zYIggHWtU0,103600,0
bVGoEQ9WsEo,268400,4
0mSZED2I97w,72133,22
0mSZED2I97w,134800,22
bOArJrqTgTY,160333,5
hnGyatJzerE,55333,22
8UGztJlI7sg,243800,18
667Ab1GsKbs,53133,6
gH4oSEOqSPA,359533,4
6ws7uCEnPmg,109666,10
l5FUU1e4Y60,214200,2
Jv8sq0d9EDY,41866,7
b4Ye1JGTLrY,193266,21
K7icguEpLFA,90000,19
a42zLDfhSEE,422666,7
sLtbcOqoHBU,431000,19
box2nobtIJk,222466,7
kyicLfjZdZk,136466,12
YuEg0N4eIbE,48266,3
J6nRLSf9kms,156066,19
6dbI2psz3qs,239400,10
qn9JrqAi9sw,236933,0
xNeGdVwXCzs,96600,0
xUjx3eU14Yw,18933,5
di6lTNZNOE8,107600,22
2Ws7siMMTWI,94133,1
OtrS2iLPJMw,7133,0
fZnbOFaSEQc,491000,0
-XGbGAjMOtE,1533,0
yRwU5NiTdE0,121866,10
Tf6-8avjUVM,542466,18
bVGoEQ9WsEo,329133,4
5-j1PCyGJXg,72200,0
iJKcORlJe_o,15400,2
f5RwOLhuSFM,213933,14
rHgn6B4L6Dk,60133,20
uw7yGvhEuEY,222600,4
VHCyjJtCzPA,19733,5
b_LyL1NIo_k,333,4
UY2u-sBAUvc,837933,9
dh0gTHtui24,207800,3
1_JnElc1KDw,302200,19
93dwvexRw5g,17400,14
iKsgWpicjZ4,95933,7
koKEhZvvCaw,71733,10
JOWAksoUmLU,10733,0
8SMkGD0-7jM,91266,16
HXa-0NlFTP4,7533,0
IJz_1izFtC8,187200,3
IYlqIj0PcQc,16066,1
z_6-2OMptAE,383333,10
Lg_Bi6Vmew0,464066,20
8zYIggHWtU0,232400,0
oqHuQV5xY_g,52800,10
9t7ODA6Hf2c,256200,0
7eSV57KUfpM,217200,7
WNZ2rMiJjuM,6933,0
-8ghhcPGFlg,1733,7
DpbpCga2bj8,261400,6
Dp4ucLcNahg,14733,1
EP3cQ7APnYI,105466,7
E9rZ8Obmmuk,16266,0
FJUcw5-ZbL8,14600,0
jG1x_L-1c6o,22466,5
K7icguEpLFA,136666,19
UrvoLRrewok,29933,2
n7YyG_leK9o,30733,14
WQUHodoOV2k,321800,9
wpnpTJSCMnA,949800,6
_89M78gkuCk,13466,3
AP_mwc7qSNc,31200,5
AP_mwc7qSNc,42600,5
AgM5C4znLK4,228600,7
Lg_Bi6Vmew0,484133,20
elYoLhGNxqA,30866,13
yRwU5NiTdE0,149866,10
yRwU5NiTdE0,240800,10
8nL54mJF8C0,63800,4
U1p1HQ3ZsUo,59200,22
VZkpP-L1SVo,46600,0
dKbSWfgmYpk,10000,0
DPz3CG4lD2Q,295666,16
DPz3CG4lD2Q,318866,16
DPz3CG4lD2Q,496066,16
bVKTatjyCSE,145400,6
crEF7Yt5U58,216066,22
cGbPt-NPWV0,14533,14
A-qT3DcitzM,516200,14
1_JnElc1KDw,346600,19
sLtbcOqoHBU,464200,19
8qBrwizwAKo,5666,22
32Dd1oBRvMg,11866,19
myIUJHEGgnw,25666,0
xUjx3eU14Yw,71466,5
xUjx3eU14Yw,116600,5
z_6-2OMptAE,402866,10
Okuz5h-f_vU,15866,3
iLN_tEI0je4,69800,13
_FK-g_AnkcA,76133,21
D_SUjp8SZ8o,30600,0
E75w6iMsLNM,179866,0
E75w6iMsLNM,219200,0
Z4gglxK0-v0,258066,12
uqKkhMbqBM4,61000,20
93dwvexRw5g,71133,14
F7e7ajnztP0,321866,10
P32sQFRzeDA,1083466,20
Ye88eIhInfw,507333,6
lb6LVfxaxDU,91533,12
6ws7uCEnPmg,132533,10
dQh9dmaqW3s,283133,0
vOgFQoNoKPU,12133,7
vgy9gVlgqdo,54666,0
kyicLfjZdZk,192400,12
m0AMOaGZJYs,4533,7
jG1x_L-1c6o,48666,5
PZ12E3nje9U,29866,21
eaYvZuOsDUo,3466,7
US5cwc-mW2E,40733,5
Rg7k52k6NgQ,71000,7
-ycrd1MCucI,154133,18
F-7EAK7rTI8,10000,1
0vefKDnQrXY,87466,6
bVGoEQ9WsEo,370533,4
8qBrwizwAKo,38333,22
Flq40-H-nsU,16333,4
K8gql7-cerM,8133,19
K8gql7-cerM,61600,19
bU5ObS7YqDQ,866,9
g3k_waLkIl8,30733,4
elYoLhGNxqA,60666,13
d52mQvdenSI,593333,4
hjNvqUJGW-8,94400,0
B4KaLG9ACvE,355933,3
kzWMK1xzC7s,60733,20
VZkpP-L1SVo,142733,0
NLVVgKyJXEQ,14000,0
lb6LVfxaxDU,185066,12
NzIOn70DDCU,138000,2
DPz3CG4lD2Q,540333,16
yRwU5NiTdE0,288533,10
l5FUU1e4Y60,246400,2
kyicLfjZdZk,296733,12
YuEg0N4eIbE,135600,3
lA5_ahPXIlU,8600,3
_IthRR1Qyek,666,11
gqmnM1nvrUQ,6866,10
vlTHXYa9xkY,7600,13
zJjkSM47CF8,56733,6
6ws7uCEnPmg,180133,10
kYAGyQOUOAw,435933,15
7thX2tC6pmI,58800,3
_BojcPRnXco,11533,1
iLN_tEI0je4,117600,13
blyZiCBSCoI,1933,4
d2ns5iCGj78,53533,20
1_JnElc1KDw,465466,19
93dwvexRw5g,90933,14
AsJ2mtFj6aQ,29133,7
EMKm0oKRH-U,143533,6
JrcZf1o6Ujs,9133,0
9KrFhw59TJ0,26933,0
Ylij9SOe2L0,28200,3
gnWzs8bhJvQ,4133,1
J27KiqX44MA,7466,5
RLFsbNKFnjc,2133,13
VwMaO7ahkoE,633000,9
J1dHIVcV304,5266,19
U1p1HQ3ZsUo,91066,22
yRwU5NiTdE0,336400,10
DPz3CG4lD2Q,617200,16
6ws7uCEnPmg,207800,10
LtT4Tyk0prc,15800,16
emFvwwYH0Dk,21200,0
eJntPRQdD6A,24266,6
n7YyG_leK9o,90800,14
qunNXfFLJ3U,13066,7
2GHsXqHlYjg,115800,9
bspbqjb3wAg,42466,0
lA5_ahPXIlU,53866,3
VZkpP-L1SVo,215066,0
oMBr8k6ID4k,11466,4
esJWVgKHgo0,106333,0
32Dd1oBRvMg,43133,19
WhDSA5bmNC4,64866,2
xnRwoHzjDX0,14133,0
z_6-2OMptAE,486266,10
UY2u-sBAUvc,896000,9
1iPCQTkaDRI,77533,19
1_JnElc1KDw,492866,19
bVGoEQ9WsEo,400866,4
vlTHXYa9xkY,28933,13
1t5xrwK1vy8,30533,3
4Ojq-ty1CLU,192400,0
W24wThdaAws,91666,15
ifSMokilvqI,43800,6
hIumplOhI2E,22333,16
h8ewBpgAucs,74733,14
tJEKkHbxwdk,80133,16
TL0rPkwvDBs,44800,2
ig2O7p1EbRE,61066,0
dUBUpWZzdMA,46133,11
e3MRutqK0-Y,13266,10
F7e7ajnztP0,348733,10
m_NXNpVs5cU,21733,0
ZI4ppNOxM8g,208533,0
W9eqvV2iLHU,56158,6
0iIb6Q7aKvc,6400,15
iW2L3xtH0RA,110400,13
7eSV57KUfpM,267066,7
myIUJHEGgnw,81000,0
AgM5C4znLK4,253266,7
aizJI68M2SY,7800,16
yRwU5NiTdE0,365000,10
yRwU5NiTdE0,414133,10
4Ojq-ty1CLU,273266,0
lA5_ahPXIlU,88400,3
4xLIdys2mkY,9400,15
VHCyjJtCzPA,66600,5
DYXiakUGh-w,14933,19
bPaU2HTFRaE,97200,9
qunNXfFLJ3U,284133,7
Z9KVlwnXzs8,15400,7
kYAGyQOUOAw,454866,15
hkUFWS7vxFU,135133,11
1_JnElc1KDw,548000,19
yvu9i8qW3XQ,129600,6
P32sQFRzeDA,1143000,20
RujUq89akbw,17066,7
-aVYKNv0DI4,98800,14
EApHR7IFwrA,31933,11
bU5ObS7YqDQ,39933,9
rK4_lC5r3Ew,44000,0
_BojcPRnXco,37400,1
1UAOpIq9UTI,14933,7
h8ewBpgAucs,103333,14
rQZXGtqqggo,3733,0
k5wYIjrg0oM,170866,4
l5FUU1e4Y60,292866,2
e3MRutqK0-Y,49066,10
e3MRutqK0-Y,90000,10
b7H_n_w2eFQ,29000,0
jG1x_L-1c6o,95866,5
w_H57GfDUxw,16200,22
gqmnM1nvrUQ,31466,10
Ylij9SOe2L0,50266,3
nkQm0UmbNWg,17266,9
_uJVrPvKZiU,22733,13
CEK-vD6jfQU,30400,10
HCJGJ-Albho,8333,10
LuOnLU7gsQ0,2400,0
R2Fps165H9g,541266,12
Ra42EbzJzok,13066,0
94wcevHzlM0,180133,12
z_6-2OMptAE,534400,10
Og5QjSqo56c,5333,0
JHb8IVsjgMs,7800,4
6ws7uCEnPmg,223400,10
faT-f49oN4A,29400,0
cLs2pVq-Mxo,91533,14
g9uA_B3azu0,217333,3
5XxYwh1ku7w,149133,0
I2OQlELjXvU,398933,16
gaoWLQISC6w,59000,6
zQYgA7aq5eU,333,2
n7YyG_leK9o,181400,14
K7icguEpLFA,179200,19
Vj8iSSm_V-Y,28600,15
sLtbcOqoHBU,493733,19
0Ln2-bVi08U,34066,0
i5hxSrHzytM,12866,10
6ws7uCEnPmg,260266,10
Fjh09j7gcRE,75466,0
grZNAFpcfeM,89733,6
aizJI68M2SY,42400,16
1_JnElc1KDw,596400,19
blyZiCBSCoI,160666,4
RLFsbNKFnjc,43866,13
U1p1HQ3ZsUo,281666,22
j554bCylNr0,191200,0
iKsgWpicjZ4,287533,7
hIumplOhI2E,133733,16
DwhCZK1eUPw,254466,0
HE0MAISlirA,60133,0
E62X_kB_gSQ,202600,12
5YkgCcxixMI,25333,13
pa5DMSHfZc4,418400,16
V_J7wCsrf0U,115133,0
ifSMokilvqI,179733,6
WyBEF9EJu_M,17400,15
fSWQSsjXfJ4,41200,0
jG1x_L-1c6o,148466,5
UY2u-sBAUvc,935466,9
_WeIlC9DAFI,362733,20
7thX2tC6pmI,458133,3
mhe0F-7LUNU,82200,18
lA5_ahPXIlU,134466,3
vlTHXYa9xkY,88333,13
Ylij9SOe2L0,118066,3
xNeGdVwXCzs,171200,0
gGYN2hnw1SQ,13466,20
azlRI_Jydpw,647533,6
dXjUZeuzgaw,22466,15
Vi5FNbAeP1Q,94266,5
WlPBqy7gz2w,21000,10
KWVI2lkOwcY,60933,3
js_lerBo6-0,28866,1
bBPPJNf59kQ,442266,21
DPz3CG4lD2Q,674733,16
LlL6fDYDCq4,666,13
LlL6fDYDCq4,182400,13
6ws7uCEnPmg,292933,10
-aVYKNv0DI4,132533,14
gqmnM1nvrUQ,65533,10
J27KiqX44MA,33200,5
1_JnElc1KDw,642733,19
HYpo49BkPYc,46066,0
_kuFpoTadCU,6866,7
E68IhhK04s0,15133,8
E68IhhK04s0,38466,8
E68IhhK04s0,79800,8
79DtJx76YAQ,4333,16
W9eqvV2iLHU,129091,6
i5hxSrHzytM,73133,10
jYY22uwc5BE,206466,7
XdexoTo5uek,269466,6
EUaXHjwmqHI,36066,3
gaoWLQISC6w,294600,6
qunNXfFLJ3U,312466,7
I2OQlELjXvU,455866,16
n7YyG_leK9o,245200,14
YQhZUJI-HBs,106600,16
Z4gglxK0-v0,549933,12
xQPinmMnuao,16200,1
K7icguEpLFA,240133,19
XgGiiUsfIAU,23133,14
MXPCXYwZ63w,152866,0
P5ihS7PyjhM,995266,21
NzIOn70DDCU,177066,2
WyBEF9EJu_M,45466,15
N1BExQWi-Wk,104133,0
b7H_n_w2eFQ,245000,0
vlTHXYa9xkY,107333,13
l5FUU1e4Y60,314266,2
W24wThdaAws,124866,15
jAv-wuvSm-0,95466,7
104KRtXLk1c,9666,0
zQYgA7aq5eU,60600,2
fgGx7yTswVE,5066,19
z_6-2OMptAE,583200,10
7thX2tC6pmI,477666,3
ITxfxry0Cks,224200,0
15dsmdUMUP8,331066,7
DPz3CG4lD2Q,704333,16
Z7K_JrHwafU,73533,11
aizJI68M2SY,101866,16
SG7TzmgADsE,70800,18
NLVVgKyJXEQ,127933,0
e2-hCY-OdOQ,18600,7
4ye-FNjnXYk,412266,15
hIumplOhI2E,150066,16
EUaXHjwmqHI,75066,3
SwRl_Gu18CQ,44666,19
ZdXJoXmXHKA,394933,4
UY2u-sBAUvc,987200,9
1_JnElc1KDw,705800,19
rBmWt6hXZ_0,4133,12
_WeIlC9DAFI,465733,20
P32sQFRzeDA,1268333,20
UvXQY_3JWMw,189933,11
-mGwr1zSIC8,87133,0
ubjq7_lqxOE,8133,7
eQMmOyBJUaA,71200,0
HxVvm0HHoG0,51600,11
SYvUDifIppo,55266,7
pol9gmBZzyg,40800,7
X2_SQIzGm-0,178866,18
yvu9i8qW3XQ,224266,6
hhAsb-uaClM,104666,18
DPz3CG4lD2Q,721333,16
Zbpd8X4hQ9s,111400,0
js_lerBo6-0,58533,1
HahFM3BVKG8,13933,19
HahFM3BVKG8,37466,19
RLFsbNKFnjc,59400,13
mfHbYN8Ws2s,86733,0
St3tfUgrESc,107200,11
fgGx7yTswVE,60466,19
px-8LfX-7Tc,27733,14
px-8LfX-7Tc,113466,14
zQYgA7aq5eU,97733,2
fSfKYTVt7V8,4333,1
fSfKYTVt7V8,59000,1
O6kNaAiNhlE,15733,0
sLtbcOqoHBU,516133,19
pwo225kqmQQ,88333,16
l5FUU1e4Y60,350333,2
8mgWSyLUBxU,310133,13
rK4_lC5r3Ew,181066,0
WlPBqy7gz2w,50533,10
oSP6wEa2dN0,6866,1
hcOuCVEvFPE,124200,0
7thX2tC6pmI,516466,3
B8OMc0c6hDM,13533,22
B8OMc0c6hDM,53333,22
IfyxebwHyUk,29466,5
hIumplOhI2E,295733,16
2GHsXqHlYjg,195866,9
Z7K_JrHwafU,117933,11
1_JnElc1KDw,746533,19
TS6D8x0OAFw,15000,19
I2OQlELjXvU,481066,16
x8Ej1Ry4hqQ,74933,6
6ws7uCEnPmg,330933,10
VwMaO7ahkoE,657400,9
l-SNlO8X_T8,31600,0
oBz7uPJAiQE,61400,15
oBz7uPJAiQE,120133,15
orhjZF6sr10,572266,6
aizJI68M2SY,166733,16
mSu_-WbeGEQ,35800,7
nkQm0UmbNWg,64333,9
-aVYKNv0DI4,209733,14
j1rU13Z_fxc,666,2
Bu7ouLtGq98,23266,3
HInaRhcrC4Y,42400,10
IoYQAB-y4oI,16400,0
z_6-2OMptAE,615466,10
m3KSMSrJQGk,193933,5
gnSy5W6NmIY,14733,16
gnSy5W6NmIY,57733,16
enaaRmf1rY8,183266,10
St3tfUgrESc,156200,11
bU5ObS7YqDQ,74933,9
cOTowo6rNHk,505666,3
b389E72ibn4,13733,1
2jKRLbGgGvA,47066,7
IBY3afIJrVU,10600,0
WzxZcQ2NHIM,233066,7
Ywn56hbpbiI,51466,0
0oKbg1lSPuU,15600,0
7YFRZcmtksM,26466,14
ftRyOTO4Jj8,210333,0
4o071ah6Cvc,3733,0
f-QEef7ufXI,82266,0
fSfKYTVt7V8,80866,1
94wcevHzlM0,492933,12
ntGQARA6SrA,195133,6
kYAGyQOUOAw,488933,15
HLn-KOg9i4c,51466,7
gGYN2hnw1SQ,39400,20
js_lerBo6-0,114600,1
-0Uoj3cLLCk,15133,0
DGHvevXyboc,192066,16
GuY8EnkAPBY,17933,10
MUF9RMR_4UM,2333,0
ILDt5_ntP0s,37600,18
IR6jY96um-Y,345933,6
QgW0kCATbOs,14000,3
lv8ApAxhQxg,58800,19
6ws7uCEnPmg,361866,10
eQMmOyBJUaA,113733,0
gMX-smGRniw,65266,5
K7icguEpLFA,269400,19
W24wThdaAws,390200,15
14b7pbxZDyE,37066,7
UCvnx7NiqUA,5200,7
HeKWW_IQhAY,7333,21
cdkN4lozufU,27533,8
fSfKYTVt7V8,125000,1
IbEpwiOUFEI,34000,19
-mGwr1zSIC8,144333,0
eJntPRQdD6A,102733,6
6PHkYgbO6P0,64933,5
nxb4zOzS9mg,68333,22
nlcymm5d7RI,29933,0
fgGx7yTswVE,95933,19
4IHEFDZ1NBc,36266,6
qbLOn7gxwbs,81266,22
f48QeXHOJvc,1248333,17
1_JnElc1KDw,796466,19
9m3M4M0-vm0,12066,15
IBY3afIJrVU,317666,0
IBY3afIJrVU,367466,0
fanZlKuWCoo,14133,0
fanZlKuWCoo,79866,0
5HWl9p3EODg,224333,0
RxnplwqHibA,65666,7
VLOu4B5Wcz8,10000,0
VLOu4B5Wcz8,45866,0
fkHphCRRaYo,201066,12
ntGQARA6SrA,278066,6
lQ_7ord-Fk4,94866,15
uEQvVw533Tg,18400,7
l5FUU1e4Y60,403200,2
w_H57GfDUxw,66866,22
-mGwr1zSIC8,208266,0
Hdqs8OhS9ek,6400,20
Hdqs8OhS9ek,39000,20
Ic2XAYf5yW8,4866,1
SPuZ2bx0Jf8,215666,18
Zcqf37ZGp9E,17466,3
jb23jXcxaHE,212733,15
St3tfUgrESc,479066,11
0oKbg1lSPuU,79133,0
2p1n7zT9W7M,15333,0
fSWQSsjXfJ4,77066,0
fbSQ6BF-Xho,26733,1
fbSQ6BF-Xho,89666,1
fmyJ_CQK4nI,16666,0
MjyXtStG7Vk,11666,7
RFniugF1P50,5333,0
RzE38sqV_9E,61266,14
io19D0W3C_Q,600,7
I-Apy6LDDiQ,42733,2
Y8VD9tQ0PJg,2533,15
kQyoIearMzc,188533,16
PUQh8a5hSjg,59733,22
P32sQFRzeDA,1303333,20
XrUbcHYQJqA,53533,7
ZeHoiszWp_8,733,19
2-AplvXD3_8,26666,0
D3XqhAXefSA,91933,0
EOtK8laYhEU,27933,16
E81-ClzGhPQ,6733,16
WlPBqy7gz2w,73266,10
_WeIlC9DAFI,566866,20
_wg_Seu9j2M,30600,10
CquPGXxotgE,103133,0
DDWshQ9dwgI,14800,20
DDWshQ9dwgI,79600,20
ftRyOTO4Jj8,342000,0
LuOnLU7gsQ0,554400,0
fSfKYTVt7V8,177733,1
fo-geAhPtsE,29333,0
3VkfCbcsgbs,20866,0
Q3pCZZxQTD8,22933,20
HLn-KOg9i4c,84533,7
od6DQmf4Zis,13600,7
sLtbcOqoHBU,609000,19
I2OQlELjXvU,550533,16
6CS7eHprpy4,198200,6
frDxo7MLNq4,163933,18
6ws7uCEnPmg,395866,10
DPz3CG4lD2Q,755466,16
Z4gglxK0-v0,624800,12
OJCvxKEZFXs,178800,0
nexz9YEa0Ik,15600,2
yvu9i8qW3XQ,294600,6
XXJwY8gqycg,179933,4
fmyJ_CQK4nI,214400,0
UntuMTXYXN0,198533,12
X4kxk4G-BOs,7400,5
KGFF_YkfhU0,17800,11
gMX-smGRniw,106266,5
sGAzpHc1HQc,190333,3
yLI9zGEO4Io,162000,0
gkBXFuspLHk,600933,0
94wcevHzlM0,648933,12
14b7pbxZDyE,63466,7
SoVYro71_jM,1066,7
Zcqf37ZGp9E,278333,3
aizJI68M2SY,203533,16
nkQm0UmbNWg,136266,9
l5FUU1e4Y60,428000,2
irbYhFaLT4I,9333,10
KsYXKiAeOKw,284600,6
pUeLeC_7ZQQ,45333,0
Jasl99o57og,757466,0
bBYWNv6W3-U,65133,19
i1YQjAN40gM,4933,6
DPz3CG4lD2Q,884333,16
f48QeXHOJvc,1288600,17
XpurgpA9B6k,15533,4
1UVQEL9CGZY,2800,16
WlPBqy7gz2w,110733,10
SKXBeNhDNV8,32266,3
iW2L3xtH0RA,134066,13
JEZWQ17TXhU,2800,18
uHv1mV8I0r0,17733,0
6ws7uCEnPmg,433266,10
uEQvVw533Tg,56666,7
PrUYdnlEwbI,21400,0
7NuRaBjvfYo,7066,15
nexz9YEa0Ik,120933,2
-0sDTwhKgfs,14400,0
A-16s3bgrEs,195666,8
BN5XMKKCqdA,462666,6
EDZJOZEMDEI,8266,0
gGYN2hnw1SQ,62466,20
ZeHoiszWp_8,90800,19
omYYTmaUfh8,11733,10
gOGC7cHSo4s,3600,22
gnWzs8bhJvQ,72733,1
reWus12_mVI,31066,0
vycoTtg9fqQ,5200,0
f8In8kGnDjA,102666,10
ga8Gwr3iLZw,104400,0
aH2ZxImdwaU,4400,11
ga8Gwr3iLZw,119666,0
rkxWuLftnjk,22800,20
0oKbg1lSPuU,121000,0
iAZ5QZyZyx4,70933,7
Uh8f74xeOuI,25733,10
hnDBP--MDmw,10266,0
irbYhFaLT4I,36066,10
ooE75YwtvDU,24933,22
DDWshQ9dwgI,120800,20
lv8ApAxhQxg,94266,19
uwsxQHuJ1F4,16466,15
UY2u-sBAUvc,1026000,9
R761xrQrt8I,91266,3
YkGYpBF1st4,66133,0
gGYN2hnw1SQ,97533,20
gXmdpZp5LPA,35866,0
VhIdo31fdbg,2466,19
NQGyGxLYmFA,122600,6
PCUMRPHjg7M,21933,18
3oydbyJhKw8,13666,16
DWO22N6x4DE,197933,20
DWO22N6x4DE,228333,20
LfVluKhYGyU,5400,10
kYAGyQOUOAw,522666,15
DPz3CG4lD2Q,931733,16
8v8DvQnwqvY,5333,15
R2Fps165H9g,583800,12
WlPBqy7gz2w,149200,10
5ZFMq1bBLyk,85266,5
I2OQlELjXvU,584933,16
8ZMoLTG0qFo,47066,4
gH4oSEOqSPA,410933,4
dKnomKpo634,9266,12
fByljFegqK4,175600,0
2wZYWG2enc4,22866,1
XYDr6kDW_Ro,231333,20
W8D1nYX9ZlE,25000,1
HxVvm0HHoG0,164066,11
mE1tCjG1hAY,25466,12
rkxWuLftnjk,59533,20
rkxWuLftnjk,100200,20
gj-nP5Oqm9s,50600,0
gj-nP5Oqm9s,99933,0
lN8uxf5ZwgI,19933,18
JEZWQ17TXhU,55133,18
XpurgpA9B6k,64266,4
SCa46BoeY1c,14533,22
mjbR6_UioKw,149600,7
aH2ZxImdwaU,46133,11
aH2ZxImdwaU,102733,11
hxkf7a77kq8,243333,3
rOdU4GrOu9k,46533,0
JHb8IVsjgMs,88933,4
yLI9zGEO4Io,268200,0
oeEwcHnhv4o,57600,1
DPz3CG4lD2Q,983466,16
92lKL8iM1hE,174933,21
hLQk6qdna-E,23600,15
Wjw_Bda9yBA,13600,0
PCUMRPHjg7M,92933,18
gJvfwWv5JGc,27666,3
w-QRFl8H4fo,34466,19
6ws7uCEnPmg,452133,10
7NuRaBjvfYo,29133,15
7mNiWYi7vaw,4266,0
4BOy_fNlE4U,28600,0
ubnF7ZdMzoI,2866,21
9miz2UTMAwE,36800,13
5VlTmx1Rz8Y,205066,0
Zlbw_DEQLk8,112400,21
l5FUU1e4Y60,471066,2
9KrFhw59TJ0,80866,0
nexz9YEa0Ik,192400,2
ga8Gwr3iLZw,193733,0
kK61KmU91hc,106000,0
6pjz5L3whPI,76933,0
WIQDGAJ0-Dw,41666,13
gsv7RJk7dtY,51533,19
n04c-RZOMKM,59600,3
gOGC7cHSo4s,30066,22
VTCN8S3mWZw,3733,20
sLtbcOqoHBU,629400,19
mjbR6_UioKw,247333,7
nkQm0UmbNWg,174866,9
UY2u-sBAUvc,1058400,9
jmO33EemfAo,122333,9
dOd-8kfbjz4,185333,15
VrkXhbbKpJA,14466,0
ZKJuI7-4560,37000,7
_wh_Tek7zdw,118333,0
Ch36JsTihaA,96666,0
DBOvDHaaXe0,7866,7
DQ89868Whds,7600,1
DPz3CG4lD2Q,1361800,16
lqNTQy3gqJw,33666,3
rXghenofXhk,17200,19
hp3aTxzS9ms,50066,14
SRNRKFMaID8,4800,5
lRqrgXnya3U,44533,0
ypXjesgpWz4,23800,22
cH-5bBA1_VM,10266,9
W24wThdaAws,601333,15
oeEwcHnhv4o,98400,1
Wjw_Bda9yBA,51800,0
lv8ApAxhQxg,209600,19
v7kc4LZkEaA,215066,12
4EF5B_X52i0,12666,6
rkxWuLftnjk,486466,17
g9OiBhXgagc,38266,9
h5N3m88RsN0,97266,0
6ws7uCEnPmg,500733,10
I2OQlELjXvU,620266,16
iomgCT7kLK4,11266,21
9miz2UTMAwE,226400,13
7xlmt3HiUB4,43533,22
oSP6wEa2dN0,39466,1
kK61KmU91hc,153133,0
iyq9aNA84-k,38866,19
tz2y17Ktj7Y,45733,0
uLvP_FwZRqQ,4200,16
LmCETWqPab4,22200,11
MHi7TasuXBA,13000,14
Sj6nI4U0AR0,19933,16
b8PE-Odl7d8,34600,22
jgWVjCfI5I4,11666,0
DPz3CG4lD2Q,1389200,16
XaggvjcSBqY,10200,6
JEZWQ17TXhU,73066,18
cH-5bBA1_VM,50000,9
v7kc4LZkEaA,244666,12
iyq9aNA84-k,106000,19
l4A2aikmEwE,3066,0
j_kPCzpXYoU,180666,13
j_kPCzpXYoU,193200,13
OgfIldCeNWQ,13400,14
8v8DvQnwqvY,34266,15
omYYTmaUfh8,32733,10
6ws7uCEnPmg,532733,10
YPh0wL-nCW8,46000,5
WMGDJuANiIk,123466,14
WMGDJuANiIk,163333,14
WMGDJuANiIk,223600,14
R761xrQrt8I,177200,3
2GHsXqHlYjg,232466,9
gsjE7cctSFk,4200,7
94wcevHzlM0,718733,12
jJmacQNSEd8,263400,0
kt-mrSvRDXo,6466,13
0F8ysN4W2N4,117000,0
XfqSeDzPRx4,4933,10
iecOfZCF8yg,12933,13
uLvP_FwZRqQ,30466,16
7xlmt3HiUB4,75400,22
lKfDSXdZMbU,376333,0
9miz2UTMAwE,271200,13
l5FUU1e4Y60,507533,2
CNv2VaxDRqk,16066,22
MXPCXYwZ63w,213666,0
rkxWuLftnjk,535000,17
DDWshQ9dwgI,297400,20
mt0r53GWssM,9266,22
LB0ddm7vwMc,69733,13
4EF5B_X52i0,60733,6
-bn4BZU24zo,14733,1
DPz3CG4lD2Q,1437333,16
nkQm0UmbNWg,197933,9
oeEwcHnhv4o,132800,1
VEKvQLU87UI,103133,7
ReV_5qBxXIQ,18200,6
hp3aTxzS9ms,74133,14
ypXjesgpWz4,68200,22
SRNRKFMaID8,63066,5
cH-5bBA1_VM,75800,9
cH-5bBA1_VM,134400,9
k--b_P3wic4,800,15
XpurgpA9B6k,89400,4
2Yauqhx7Akg,79733,12
iyq9aNA84-k,136333,19
grZNAFpcfeM,165866,6
VTCN8S3mWZw,71266,20
IbEpwiOUFEI,68533,19
M9H9_5DCID0,7000,0
kYAGyQOUOAw,548000,15
Lr4mCAluKIg,178933,0
5on45qMo1qw,90800,0
9miz2UTMAwE,303400,13
uHv1mV8I0r0,112733,0
vG7iZkg7QC0,268000,18
8Jszd0CHQeg,14533,10
kt-mrSvRDXo,44466,13
eJntPRQdD6A,159866,6
ZXp6jOe8DUE,37000,0
oSP6wEa2dN0,64600,1
rkxWuLftnjk,589733,17
uDxVzm2Sewk,87933,0
WMGDJuANiIk,496333,14
W8D1nYX9ZlE,60600,1
VwMaO7ahkoE,706733,9
TL0rPkwvDBs,161133,2
UY2u-sBAUvc,1094533,9
omYYTmaUfh8,69733,10
JEZWQ17TXhU,108666,18
I2OQlELjXvU,763466,16
M9H9_5DCID0,45866,0
R761xrQrt8I,209266,3
lv8ApAxhQxg,252266,19
W24wThdaAws,1498466,15
DQ89868Whds,32666,1
b0AX6JJlg4A,491466,4
v7kc4LZkEaA,324466,12
v7kc4LZkEaA,420533,12
lKfDSXdZMbU,443466,0
6ws7uCEnPmg,568466,10
by_OJvQqlKE,15733,0
daBl0Q92zLE,72466,5
rXghenofXhk,55533,19
0F8ysN4W2N4,181666,0
4ye-FNjnXYk,509800,15
iecOfZCF8yg,58466,13
WMGDJuANiIk,570466,14
54cGWQFTPBg,16666,0
gkBXFuspLHk,639400,0
aN9XAd7-rzE,149466,0
y01Vr7E3TpM,24000,10
cH-5bBA1_VM,166000,9
uwsxQHuJ1F4,38133,15
Z4gglxK0-v0,644200,12
szcGGBxKxWQ,6600,19
szcGGBxKxWQ,44866,19
qIWN0tv7ZoU,8933,7
oSP6wEa2dN0,107133,1
lRqrgXnya3U,136200,0
VTCN8S3mWZw,118200,20
yvu9i8qW3XQ,318866,6
n8exO_oezS8,18800,4
lQ_7ord-Fk4,849733,15
lWns9L6RsVw,15466,10
8v8DvQnwqvY,89733,15
Sj6nI4U0AR0,61266,16
uHv1mV8I0r0,143600,0
zfZ1n1Pw5vg,42266,13
njX5ZEloTeE,17800,1
m4RCeD0V2Do,56200,21
0qKq6NOiqpM,121466,18
nfAdaIKYXio,117200,0
Ymjn6ItQcIk,133400,6
mt0r53GWssM,298000,22
cYdD24yzcac,76400,14
9AE1zTd_f9A,105666,14
hbx93qwrVnY,122666,12
XOtUSJj44Js,15200,19
ifXIqW236Yc,37600,20
9n_WKB8KhzE,30933,5
SHTJqP8o5t0,47400,0
aN9XAd7-rzE,165733,0
77Fyz4ORb74,23266,20
JnblG5N81kw,233133,0
P2LMGNPqz6I,149800,11
P2LMGNPqz6I,155200,11
-r0cu5S4o9E,18800,5
cH-5bBA1_VM,200733,9
Z83Fe7WNlDM,70866,6
RCVI3BBiTCQ,10133,1
iyq9aNA84-k,306866,19
daBl0Q92zLE,133333,5
daBl0Q92zLE,283266,5
LfVluKhYGyU,48066,10
j_kPCzpXYoU,265733,13
j_kPCzpXYoU,299200,13
j_kPCzpXYoU,332000,13
ourbZRklGPM,54466,16
d2SH3z42uEk,70600,0
mqH1oRk3lm8,56800,0
pziEkj00V6c,56733,0
JyJpDiwnFss,28000,7
UY2u-sBAUvc,1151533,9
dOd-8kfbjz4,265600,15
qDonxfSOD54,30200,15
HeKWW_IQhAY,129866,21
jb23jXcxaHE,268333,15
lWns9L6RsVw,40666,10
n04c-RZOMKM,122133,3
JEZWQ17TXhU,144666,18
pEKpxpLClWw,44533,2
nkQm0UmbNWg,279000,9
NaVQH0jpwTs,59600,3
ZJ8vi1ChEfM,73200,14
nfAdaIKYXio,142600,0
55UTdNZKQXs,37466,14
M0RFgJHM-e8,294400,6
SJgJOwiOvBw,161400,0
lv8ApAxhQxg,286266,19
X4kxk4G-BOs,42600,5
k--b_P3wic4,37266,15
9AE1zTd_f9A,134066,14
AVqD4HS_hbE,59733,7
Afxasf_h5Q0,26066,18
Gplezd3w9ps,8866,16
OgfIldCeNWQ,60466,14
94wcevHzlM0,827400,12
5UBFiuhif5k,45200,7
iyq9aNA84-k,376733,19
iyq9aNA84-k,524933,19
7MRKNqa7wqU,550266,0
2Yauqhx7Akg,104200,12
cH-5bBA1_VM,252800,9
c4COkzu6hE0,16466,0
uwsxQHuJ1F4,72266,15
ovnkbSYKmHo,265600,15
v7kc4LZkEaA,478466,12
kYAGyQOUOAw,580133,15
SHTJqP8o5t0,188466,0
KCHjJ-T9mEE,68066,16
XpurgpA9B6k,127133,4
fkHphCRRaYo,377466,12
TFj0oP51DAo,164400,18
-bn4BZU24zo,37533,1
szcGGBxKxWQ,72266,19
b_1TwBIgwKE,119933,22
pVKLJf9bNJk,10333,16
W24wThdaAws,1710333,15
TU09iWN02zE,600,7
qDonxfSOD54,61533,15
XOtUSJj44Js,178600,11
0qKq6NOiqpM,164466,18
Se62d7PNO_c,110666,21
Z83Fe7WNlDM,97600,6
dLV2VJkpyMI,22200,13
ZM5-iyB8rFk,9066,19
UJqdMPvsDeo,37000,4
Sj6nI4U0AR0,118800,16
DQ89868Whds,80466,1
vqOu-EOn3Wc,228400,22
SCa46BoeY1c,35866,22
CNv2VaxDRqk,314800,22
uqKkhMbqBM4,95666,20
tKKc3hgW-pA,7400,0
x1VZy08uZLE,136200,0
nfAdaIKYXio,172733,0
0vNM1_tkYbo,26800,12
Gplezd3w9ps,153600,16
uHv1mV8I0r0,174266,0
77Fyz4ORb74,62933,20
DjK1R_LBqgM,42533,0
s4gU3xLB8M8,32866,14
RCVI3BBiTCQ,39866,1
dqrdA7CxSm0,35266,2
daBl0Q92zLE,320800,5
l54i6x3BoWU,6666,16
nNEh7F8_s3Q,124666,18
8cmsMMan1-U,288000,11
8cmsMMan1-U,378933,11
v7kc4LZkEaA,507866,12
yvu9i8qW3XQ,601200,6
5noBoxOJFuY,18666,19
-2OWuzBPUNs,73800,14
SRNRKFMaID8,94333,5
-Wi1CgCxpx0,150466,0
EOyXrG_U2-M,29066,14
G1B5hdI1EKc,595200,12
LcUrWgvAHfE,81466,0
ReV_5qBxXIQ,151466,6
-fbYILaoNi4,573000,11
DEZAQh7LH-w,30800,16
EEZ6EByD970,20733,19
EEZ6EByD970,60200,19
j_kPCzpXYoU,367400,13
v8t3-a8JQV8,44266,4
v8t3-a8JQV8,85866,4
81H67socfQM,1733,8
lWns9L6RsVw,58000,10
-2OWuzBPUNs,106133,14
zfZ1n1Pw5vg,196800,13
KvsaKWirK7Y,131000,14
ElJYlQZrOVo,48600,7
pEKpxpLClWw,264000,2
p1Bg-ZMJegI,181933,19
oO3PRXgIQnM,15800,0
EYm76rVHlZY,19866,0
LfVluKhYGyU,96466,10
qcT7CJgf-M0,299000,7
dLV2VJkpyMI,54333,13
05hqcTf0Aos,12400,14
daBl0Q92zLE,383266,5
s4gU3xLB8M8,134266,14
JEZWQ17TXhU,174000,18
40G0UYY-bNo,104866,0
578mTJXSbQM,4933,15
5noBoxOJFuY,75800,19
7gdtlJom8qQ,143200,14
m4RCeD0V2Do,77000,21
oJD17uQnW_o,6666,19
yvu9i8qW3XQ,706333,6
MsVHrm9oXxU,88266,15
sGM_lhIYCyc,66666,19
KWVI2lkOwcY,98466,3
TL0rPkwvDBs,211333,2
cYdD24yzcac,139800,14
zkOSgF7aw7I,12733,7
rMQEsOGsv68,14533,0
F-7EAK7rTI8,30600,1
ZMn9PTzkEK4,63666,6
XOtUSJj44Js,247600,0
-2OWuzBPUNs,181866,14
MH6vjQ0k5Hk,26866,19
MH6vjQ0k5Hk,79000,19
MH6vjQ0k5Hk,119400,19
OLuy_KnUPX8,105600,13
v8t3-a8JQV8,113066,4
rFd_DPVbtcg,16800,16
05hqcTf0Aos,53800,14
dcZchgneZ-k,21333,1
nkQm0UmbNWg,337400,9
UJqdMPvsDeo,83533,4
d5mbMRAcAEw,5400,0
vrXE2m3nG2k,174800,21
lWns9L6RsVw,129800,10
sTL0gFmPGp8,22600,14
578mTJXSbQM,35333,15
rQ4eEfBdpzE,60333,3
pVKLJf9bNJk,42200,16
oJD17uQnW_o,60266,19
RE5JluBYJj8,34000,14
WvGzCV5ICZM,49333,3
rJCcWitBiEw,18400,13
FTSfBmUAzDM,44066,4
VTCN8S3mWZw,171266,20
HxVvm0HHoG0,244466,11
7jrduSDilRA,9866,9
XpurgpA9B6k,154333,4
gJvfwWv5JGc,59866,3
jKKUqZzK9vI,86733,7
UY2u-sBAUvc,1173733,9
hbx93qwrVnY,329666,12
v8t3-a8JQV8,156933,4
Z4gglxK0-v0,709066,12
l3dEcZS3p9U,6266,22
lWns9L6RsVw,172533,10
05hqcTf0Aos,81000,14
05hqcTf0Aos,124466,14
LcJshp5idcQ,8600,10
LfVluKhYGyU,118666,10
lv8ApAxhQxg,328000,19
Sj6nI4U0AR0,151266,16
6tXSSW2BjXc,25600,0
fpX0jtYlrOc,147666,4
GIwMs5PIrkg,4266,7
pVKLJf9bNJk,85866,16
dZSBg0j8w7k,45533,16
fFx-vrOv_Cs,12466,1
W24wThdaAws,2206000,15
iNdyI1BFYLw,1333,5
iyq9aNA84-k,560933,19
bPaU2HTFRaE,135400,9
71rnyV18Xs0,59733,0
A49Z5O-61Vs,40133,15
BblYrxb2Qd0,258266,20
C2dlwrVVlOQ,5933,21
WvGzCV5ICZM,105933,3
9n_WKB8KhzE,49400,5
fkHphCRRaYo,460866,12
bL1agjOY6SQ,89200,12
wM59kNwjT6I,62533,20
S5x9p5sUfDk,19333,7
2Yauqhx7Akg,165000,12
od7Jd-psQFA,14133,3
OgfIldCeNWQ,79000,14
eJntPRQdD6A,196533,6
ep_bCVZS3Xk,45733,0
b0AX6JJlg4A,560800,4
8xz6qu5ZOkw,2733,0
EJ4ygBtPSTE,27466,1
EJ4ygBtPSTE,60533,1
EJ4ygBtPSTE,332733,10
oJD17uQnW_o,75933,19
1Ct3un5hgj8,14000,4
gnWzs8bhJvQ,92066,1
sOhuTFJmJ6Q,29866,6
8At2o84pCj4,12466,0
v8t3-a8JQV8,227733,4
R761xrQrt8I,260066,3
f0E5mPnVSSU,203266,0
C2dlwrVVlOQ,90466,21
fFx-vrOv_Cs,39533,1
81H67socfQM,42733,8
lWns9L6RsVw,210200,10
tKDg4wcCa3w,76666,0
2qcptoA_v6Y,79000,12
05hqcTf0Aos,156800,14
tjfKiFs4COw,29333,2
uS2x0f9MiNw,10666,7
64ZMeUCWQxU,1666,7
ZM5-iyB8rFk,40066,19
77Fyz4ORb74,98333,20
DZslFSoO3X4,39200,0
EHYbcUhMMcs,29400,4
Kkav_k6gFNs,7200,0
vznV-onK_tg,8933,10
grZNAFpcfeM,249400,6
94wcevHzlM0,869400,12
R2Fps165H9g,664000,12
IbEpwiOUFEI,111600,19
Lq3jcm_Iy-4,275400,19
pVP0kGOwZWI,75666,0
YyfjBJhziXw,62066,4
rGtCVJy4V2o,68400,21
n04c-RZOMKM,164066,3
VdG6L77osNI,135133,6
gV4A40zBPFE,47600,0
sLtbcOqoHBU,676733,19
1WE7wzfNRSA,69533,12
-lwwCulxRps,165333,6
YSO3DRQQsJw,30133,4
jb23jXcxaHE,296266,15
UY2u-sBAUvc,1206800,9
a37qH1NARgI,112600,4
pA0n94Ev8ak,98466,0
RE5JluBYJj8,65133,14
s3jFf3gbktY,134533,15
5sYhHcIXDbI,163200,7
FzmZCESMmjU,29733,15
FzmZCESMmjU,43866,15
-Fk-gGJsOF8,8533,2
C1G36vNt4dw,75466,10
C_ImvMpLceg,27800,10
C_ImvMpLceg,74600,10
Tobai_QlTaU,51666,22
C_ImvMpLceg,118066,10
xbNNxwGRG20,57466,6
fFx-vrOv_Cs,74466,1
TYVxWMBQecU,27466,9
uV64p-hvVsU,1066,0
p4TS8B6aX_I,15466,14
05hqcTf0Aos,194133,14
05hqcTf0Aos,226533,14
rGtCVJy4V2o,102133,21
iecOfZCF8yg,86666,13
VwMaO7ahkoE,780733,9
abP0Zlf0eNk,30800,7
GPEvIHHQ018,5333,6
zrmkGMsQqlQ,3933,7
EkdACwrcNzY,23200,16
nkQm0UmbNWg,390666,9
hbx93qwrVnY,344733,12
e-xrKSvwQoY,10733,11
dIUn6B1-XVs,9333,15
W8D1nYX9ZlE,95466,1
ZjQqfJ1Docg,1533,0
lWns9L6RsVw,241333,10
1s3959rK-2A,66533,0
VTCN8S3mWZw,193400,20
TDigHpEtBqg,5933,0
WvGzCV5ICZM,316133,3
-0y7A0GDVY8,134066,21
gH4oSEOqSPA,534666,4
iNZkKaDPB3M,170866,0
ueOfx-zklbw,279533,18
3OBNYRuJRCw,219266,18
fkHphCRRaYo,488400,12
ctWUEkluOFo,401066,16
sLtbcOqoHBU,719866,19
SCa46BoeY1c,77600,22
f0E5mPnVSSU,313400,0
s3jFf3gbktY,157200,15
UY2u-sBAUvc,1232733,9
VTCN8S3mWZw,235600,20
I8yTaCSvdIQ,195666,1
LfVluKhYGyU,165933,10
lc_wKXeT520,26866,4
SeVfn21UZ9Q,3266,17
dwhoEe3o_4w,36800,5
fFx-vrOv_Cs,108666,1
aU5tePXE5qE,15266,20
Sj6nI4U0AR0,176133,16
Zig1VrVbQc0,9866,10
3D7W0rAJNiU,18800,0
aLX9cIe12C8,149333,14
qfh_TlhxQnM,395266,7
-wZO2WSzsy8,103533,14
XmH2mnXcF30,28933,7
RE5JluBYJj8,100333,14
W24wThdaAws,2422733,15
2glu-veJHOw,5066,12
JHb8IVsjgMs,122000,4
nlclYR0JEUY,74066,7
tk4HzqVCwts,74800,0
RFSEHAsibh0,45800,3
R761xrQrt8I,439466,3
iWNd6VA37Oc,36000,7
-r0cu5S4o9E,61400,5
WVuiubMOj-w,22800,0
y3_gSZcF-Rw,63466,1
tKDg4wcCa3w,137533,0
lQ_7ord-Fk4,901666,15
p4TS8B6aX_I,93200,14
r0mNjA36HzE,12600,22
R8qWzcIK22E,11866,10
3WUM0YF3NOY,76266,3
_f_TxofspnU,59666,10
EJw5iiFSEyk,15633,11
EKL_NQtQkFY,39333,12
EKL_NQtQkFY,114800,12
TFj0oP51DAo,195866,18
uV64p-hvVsU,39066,0
v33f4ZqiWt0,13933,10
hS-h8AUEibc,233200,6
comEv_WJ4Uc,260600,0
wX7GTpago9s,76000,0
fFx-vrOv_Cs,137733,1
TYG84lwXISQ,28466,0
qfh_TlhxQnM,434200,7
RCVI3BBiTCQ,104266,1
pZ6FSQNl0Gc,89333,6
Xqa7cxdbR1Q,97133,14
fRGnzVq5Pjg,59933,0
f5yHJWdX66A,83866,0
wfaW506qR-Y,151066,14
ULxGPhbhuwI,540200,21
b8FUTu9tDoo,11933,7
LcJshp5idcQ,51866,10
ep_bCVZS3Xk,111666,0
lWns9L6RsVw,303800,10
1s3959rK-2A,90600,0
XjkonBLGstU,28666,13
RE5JluBYJj8,129000,14
81H67socfQM,73866,8
u6j06opQtp4,225933,13
yTBC_ECpg6o,7666,0
Xh9YQORWASI,15466,4
05hqcTf0Aos,268200,14
pDlJXcfOwrY,29666,12
gb-4so2di7Q,40666,0
76bzHV_pxYU,9333,0
CtTcyoZvRvU,13400,14
CtTcyoZvRvU,120866,14
CtTcyoZvRvU,180933,14
tZ1WJoSsFPs,30000,2
VvQmoUUhO7o,42666,10
dwhoEe3o_4w,195000,5
2glu-veJHOw,59666,12
lv8ApAxhQxg,374733,19
g_4y1BwDNRo,63866,0
xkGFOQXvM5o,164133,0
HLQ1ESRsMgA,18600,10
94wcevHzlM0,1041933,12
lvIY3pcUCB0,14533,0
ZZSsanKQbq8,8600,10
S0v0XvGfeII,60000,0
aU5tePXE5qE,51533,20
nkQm0UmbNWg,449066,9
TYG84lwXISQ,103866,0
gJvfwWv5JGc,121933,3
a4BAYRlCmnQ,36200,11
hS-h8AUEibc,316000,6
hzqt0tNwgFk,1866,19
Xhq9NT8MNng,188266,11
v0WuDvuI0EI,91600,0
JZ7FuNFAX8w,147200,0
b_1TwBIgwKE,313600,22
T6nmkqR6NNo,6733,19
aZeILc4Wsb0,45800,11
ZM5-iyB8rFk,71266,19
W9CB8DOmFQ0,90333,14
RE5JluBYJj8,168200,14
lWns9L6RsVw,336666,10
eJntPRQdD6A,278200,6
hbx93qwrVnY,438400,12
OgfIldCeNWQ,140066,14
jFIOZegeWtE,122600,5
9n_WKB8KhzE,84600,5
2glu-veJHOw,92666,12
r0mNjA36HzE,74666,22
-0y7A0GDVY8,280200,21
jF_h3MjcjN8,14400,19
05hqcTf0Aos,283066,14
KFKruw6gA0g,77333,7
9Lv3_eDtFc0,1266,1
A5DoRdjCmrY,70933,16
C4-aCnfE3Kk,36466,11
JXJ8FbGqYrg,9066,19
comEv_WJ4Uc,326400,0
rqs_p7ez_Ag,41066,7
fMiS-cXAjVE,47400,6
b8FUTu9tDoo,36666,7
yTBC_ECpg6o,73400,0
a0bctBpV3v4,37200,12
Tg8SQk6fuZ0,260800,6
6xgEUwKVT9o,52466,7
RE5JluBYJj8,225266,14
ZZSsanKQbq8,42666,10
pGQcx439nfE,26866,6
3RFocU9q8dc,232066,1
lWns9L6RsVw,373400,10
jF_h3MjcjN8,46333,19
fkHphCRRaYo,511266,12
aW9wwQEdXjw,12733,0
CtTcyoZvRvU,233000,14
lOjHo-ONllU,41266,7
dwhoEe3o_4w,217933,5
2glu-veJHOw,125800,12
KWVI2lkOwcY,133866,3
ZSFrc6Q4sBY,30266,10
S0v0XvGfeII,74466,0
UY2u-sBAUvc,1269066,9
w61wE9mQBi4,16066,6
jFIOZegeWtE,193600,20
M307EIca3Ts,49800,10
dfABNlwdpkc,6800,15
F1PawizAvCM,9066,19
tInBLwxHI-Y,18266,0
a4BAYRlCmnQ,73533,11
P-p9cou6Wnk,13933,4
gb-4so2di7Q,134066,0
bL1agjOY6SQ,133733,12
syxtOkz9DNc,43000,19
W9CB8DOmFQ0,141800,14
X4kxk4G-BOs,63933,5
2mr1UX2sBAg,3333,11
05hqcTf0Aos,327000,14
05hqcTf0Aos,346666,14
FTSfBmUAzDM,121600,4
IVu7GM_bYOQ,121266,0
aZeILc4Wsb0,134133,11
WTp4erqeGJ8,303266,0
Lp1G7MU2gGU,250266,4
mP7F9pV6jxA,41333,15
TFj0oP51DAo,238533,18
v8t3-a8JQV8,259200,4
3pI5MSKkXbM,12666,13
CdHvTwBS8oc,532666,22
CdHvTwBS8oc,1151333,22
DMiFC67o2P0,58600,10
v0WuDvuI0EI,268400,0
8j_4eAfWiPk,12933,1
kkVwPWmRx4g,145200,0
lqxagj9W1yA,48733,18
lv8ApAxhQxg,492266,19
Em3jXFYYig8,73066,9
yTBC_ECpg6o,104733,0
Ar8Wk3m0uZ0,75066,0
Ar8Wk3m0uZ0,107133,0
A4I9l2XTv90,18266,10
lSSfnV34q_0,272400,7
gMjNwEQjvH0,92333,6
2glu-veJHOw,151133,12
X1qU9lLOcO8,256933,11
P-p9cou6Wnk,51466,4
P-p9cou6Wnk,93400,4
6tXSSW2BjXc,64066,0
p5TUgOtMvos,27800,4
ZSFrc6Q4sBY,63800,10
FH0zQieTfa0,32733,7
alf8K3zS1X8,8600,3
fwfl8dINTLs,104466,14
b8FUTu9tDoo,320600,7
efMjA12hxxM,29466,18
vdNs0fiPIfs,101133,11
UNYTDblEXxw,140066,6
tjX_bz2EzIk,10066,19
fMiS-cXAjVE,264333,6
t6cPOCVlhZ8,14400,22
e-Dmdkae_WI,375600,18
jJKQCTu02uU,60733,0
ifXIqW236Yc,86000,20
fe9s4R6pxbs,66400,3
W9CB8DOmFQ0,177466,14
1GIGBGUVins,14533,0
jKKUqZzK9vI,544466,7
JMPKtdq9b0Y,12266,15
ztGTicH61QM,11333,1
sLtbcOqoHBU,734666,19
05hqcTf0Aos,372866,14
ifh5eS_Fg7M,415333,9
LeOuWIu2Rt4,27800,16
2Yauqhx7Akg,223733,12
QKxMJQORj54,30733,3
YBhyhxLkqDY,208533,0
Mm5uB9-0Grg,15466,10
v33f4ZqiWt0,44266,10
xBKIHSdWw2I,45466,6
RE5JluBYJj8,255466,14
7_wOdx-M1kA,7533,0
6PHkYgbO6P0,104933,5
gMjNwEQjvH0,178600,6
UY2u-sBAUvc,1302133,9
8yysCEiBKnU,23333,0
ChqOI1HYxzI,1333,7
Fpzs5uJ7eyc,1800,22
QXwnoPoQUqA,14466,18
-r0cu5S4o9E,72466,5
ZSFrc6Q4sBY,103133,10
OgfIldCeNWQ,174133,14
j61r-4GE1ck,5933,15
OQHEzkmvVn4,56200,6
v7ACoqBkxJo,25600,7
14SjAEscjHk,7733,15
05hqcTf0Aos,428266,14
05hqcTf0Aos,453333,14
nkQm0UmbNWg,468533,9
P-p9cou6Wnk,144933,4
7FVbIyhsrU8,30000,19
AA8Besu7Qds,13733,0
BKo1rlZVgZM,10600,15
llM7XiZHqQQ,56400,0
C6qUVxLc574,86466,7
llM7XiZHqQQ,105266,0
hS-h8AUEibc,340200,6
d5DJnSueBsM,151266,12
dNuYs9bBUiA,57733,16
dFCu7E6aYM4,58866,0
W9CB8DOmFQ0,219466,14
yycrgycbO8g,1533,10
zG5OtEqCRtU,1000,0
81H67socfQM,99866,8
a4BAYRlCmnQ,132933,11
jb23jXcxaHE,383666,15
oXAAgYU9nCE,164200,14
rJCcWitBiEw,69733,13
dfABNlwdpkc,58933,15
vRY3n4OgYPk,44533,6
kaPX6KmYECw,18733,3
K9MOs-LM0aw,24666,4
pv459ladDtQ,4933,1
qKo-kJQTHX4,9466,7
ru2uhuIJNas,30400,6
ZZSsanKQbq8,90333,10
buIXqU3JkyI,134466,7
NUo3_VxkQWs,695000,16
0Q4Mnskqpiw,15000,18
GGmwZ25lwiY,219666,16
6xgEUwKVT9o,76733,7
pZ6FSQNl0Gc,327666,6
gb-4so2di7Q,329200,0
kfNxWNAI-qw,24600,13
Fpev0w7vGO4,17333,10
WZRwcq1SjZM,19133,9
6wFfA0CsCa0,18933,16
P-p9cou6Wnk,191733,4
NltpYEjtais,2333,10
C6qUVxLc574,164533,7
DukSfDpm6vo,400,3
TFj0oP51DAo,257066,18
lv8ApAxhQxg,618066,19
ZM5-iyB8rFk,110266,19
05hqcTf0Aos,496133,14
phIXsE50tCY,27000,19
sLtbcOqoHBU,780000,19
tRL0-BZt6uc,103600,18
maD6DB9xNYE,71200,16
vUX5TJBZ4Gg,18733,13
6Hwxlz8DCCA,281933,11
6Hwxlz8DCCA,330866,11
7Rwfiio24sQ,165200,0
sKG7jzpEdbw,111466,0
gPIjihQLoWc,31466,15
gPIjihQLoWc,339200,15
giV1Q5vzmPY,529200,0
-0y7A0GDVY8,305000,21
JXJ8FbGqYrg,44600,19
UY2u-sBAUvc,1335066,9
YyF0WeTQfaM,16333,19
cTdJZZJJeYI,50133,0
TFhN03daeVA,28600,16
cla2ea_g7qk,258000,7
fnOL3ZL61u0,10000,0
xeEFpaZutxQ,43400,22
tJLSSi0dUac,12000,0
2glu-veJHOw,314866,12
p5WO3xi9vPc,70266,20
lF3vWAJRnek,170333,11
nfNKtOaxT84,177400,14
yJOxEuL5FDc,237666,0
C_VePcGhr10,58200,12
9A0o656bkDw,26400,15
ePzcL_xQyLI,31666,1
7RdkXeVXg90,34866,14
grZNAFpcfeM,271800,6
Z4gglxK0-v0,745866,12
ILEW0E0BA7I,30533,6
94wcevHzlM0,1153800,12
DMiFC67o2P0,178000,10
15nrefqnJAw,97933,4
4afdAXzGTas,9200,0
N5Vl5uC-7hc,733,15
ikNmwkQOBRc,13333,0
iNdyI1BFYLw,33400,5
0RYxG5QTiwE,76933,21
2FfdVLmsEvg,6266,18
vPJlMduoZNs,7066,0
xwJgiqiMbb8,119666,14
LwcTCgFJuKw,13533,19
OQHEzkmvVn4,75466,6
NUo3_VxkQWs,724133,16
2glu-veJHOw,407333,12
LfVluKhYGyU,193800,10
kJ7L4bOXGbY,4000,4
3XnvqY-4WWY,36533,1
ZMtJ65ZeI4w,9533,7
cvBKWYZidIs,65000,0
JHb8IVsjgMs,158600,4
adR1lohlzo0,44533,0
SCa46BoeY1c,118333,22
0FGAhKMkGBs,16000,11
9Vt8e9yfNUE,16333,14
Mm5uB9-0Grg,38333,10
lOoO4JndNpo,209533,14
KqvjOAJL670,5866,14
y23HzbGC4Ws,72200,0
XY-LG5d1Dxw,66600,6
DukSfDpm6vo,31866,3
wpx5ABGL1_0,90533,16
atj3Y6332R4,5933,0
lFzI3v45IbM,5600,22
dwhoEe3o_4w,290400,5
phIXsE50tCY,59666,19
sq3RpKptRDM,15733,10
-r0cu5S4o9E,146933,5
VujDsrq71hI,70733,7
P-p9cou6Wnk,209200,4
P-p9cou6Wnk,294133,4
gvCcqAxM4r4,28066,0
9doVkPYv8SM,470000,20
C1aQGVKboP8,4466,7
DTAzDmrCU_Y,13000,19
OKk1XPqBdCk,180066,12
dcd_wKHFztI,13666,19
cmu_hTJgoc8,74000,14
2KWKkzRwgQk,31933,6
LOr_o6ITvko,12333,0
-Qtev9Vl3AE,43600,7
OQHEzkmvVn4,152333,6
UY2u-sBAUvc,1363866,9
r8cwCRs1xk8,933,22
Q7eQ6d93JY4,28000,8
jY5WI83wi7E,2133,5
2glu-veJHOw,452066,12
Q0z8zyoGg1U,164066,4
UckCgYLEOPk,311800,4
nKO3f15rAL8,18666,19
gNiQmdxEDlE,24266,0
C_VePcGhr10,149066,12
mgYHHAffpCc,12600,10
0g8pquowzGU,6400,14
dFCu7E6aYM4,123400,0
9KRWbzdTAFk,88466,4
phIXsE50tCY,90533,19
lt_BWEEQ_2c,358133,6
rJCcWitBiEw,93000,13
l3nnTNbssiU,23666,10
WZRwcq1SjZM,58800,9
zZMxbKg3L3Y,169266,19
8j_4eAfWiPk,32933,1
xgkL47h_b6U,88533,0
vRY3n4OgYPk,148666,6
ePzcL_xQyLI,86266,1
gHntDUkdDD8,7800,0
vPJlMduoZNs,52400,0
Lf9LdPBb8fQ,117533,0
qhTfRKcTHsE,154800,14
r4_NkAPhtbA,30800,0
TYJraL2zzhE,7000,3
dcZchgneZ-k,46400,1
-5b2r2scqfs,33333,7
AT9Ac9RYWeE,372800,18
Gi9w8N-TrtY,179400,13
Gi9w8N-TrtY,337933,13
vzl8JRPRoEI,98400,12
xiGNJOsOpXM,22533,7
cTdJZZJJeYI,163866,0
mFKrsdhuzBI,36600,12
U2ewB4eBZ8g,22000,7
_YOVxd5BU68,669200,8
GWK7wQDf4Sc,499266,0
I06MN0nJ9LA,60600,4
JsTqk_Eh9-w,54133,1
mP7F9pV6jxA,111933,15
gJvfwWv5JGc,148200,3
2Yauqhx7Akg,268733,12
FTSfBmUAzDM,597666,20
XjkonBLGstU,286000,13
uML6lqDXde4,9133,9
3XnvqY-4WWY,70466,1
nwbWQVsHitY,113466,0
ySE_fcjctq8,73600,19
7s8adv7wJLE,91000,0
p3b2LxJ8KTg,9000,6
9Vt8e9yfNUE,44333,14
bL1agjOY6SQ,629466,12
phIXsE50tCY,151200,19
v8t3-a8JQV8,311933,4
_Mi44b94sZM,2200,0
BYDHm5QOwiA,18200,6
CqjYqCkrb94,117666,1
CvJT9lnsB_o,6133,7
DMiFC67o2P0,221933,10
bUnno3mAxwE,7466,0
2ysx9Kr5ZOw,31933,0
sHUAMt1DuMU,118266,14
2_8T5DU_Bh8,10600,22
xgkL47h_b6U,124666,0
HeKWW_IQhAY,162866,21
sq3RpKptRDM,30200,10
cmu_hTJgoc8,88933,14
YYWtXWdfFdU,1666,1
2glu-veJHOw,495000,12
OQHEzkmvVn4,221133,6
rsbH6wylh9Y,30333,14
vzl8JRPRoEI,191866,12
OksuVD9araQ,68533,12
hS-h8AUEibc,431933,6
DukSfDpm6vo,67800,3
NpxD5Kh7DK8,48066,10
r8cwCRs1xk8,46466,22
ce0eCpHHjvI,11866,3
uqKkhMbqBM4,151600,20
EmZ83MgVcmg,28000,19
TqWsx8NCtVQ,13466,0
-GRwmdL_jr8,7133,6
UY2u-sBAUvc,1403133,9
DD844YVVMXE,101866,2
DD844YVVMXE,157533,2
DD844YVVMXE,240933,2
W9nUNWSM0Gc,89400,0
hJtjBRRTVdw,4866,7
YODnV7jA7p4,4800,7
5hFoFVyW8Xo,8066,19
gJV63DGM7Ew,28000,22
lv8ApAxhQxg,659400,19
2_9oLUX7zF0,93266,21
f9N4Jxt-kUs,60066,12
f9N4Jxt-kUs,106600,12
tWNeAkKJBKE,1000,0
Tv2UoBkRpK4,102800,0
e2nA_iFYj44,31333,7
1c7UyO3ScOY,238333,0
IbEpwiOUFEI,149866,19
LnksTa8vAbs,113466,4
2mQxn9x4u9I,19666,14
-0y7A0GDVY8,329000,21
HZhJDfjoTXo,27400,10
HeVofNrPtSE,6400,7
ko6nsBZt_GY,38333,0
miEN6ET7Zz0,90933,6
xgkL47h_b6U,202600,0
H-62b99sK_s,10066,15
l3nnTNbssiU,57000,10
rFpTynmH7gw,63533,22
YYWtXWdfFdU,32600,1
hkPCVw5xAm8,135600,18
kT-37zDJF0o,866,0
wvxrvj-4iYs,56000,2
bPaU2HTFRaE,218933,9
XvyiHwkoXaU,75133,6
94wcevHzlM0,1194733,12
Q7t0n3zILNM,7800,14
sK6gY36_cKY,7133,10
zfWLE5ohaYM,27933,0
phIXsE50tCY,194466,19
j61r-4GE1ck,30600,15
9g2pLfs1OBc,8133,0
P-p9cou6Wnk,314000,4
rkmVDAE2PbA,72400,21
v8t3-a8JQV8,327800,4
7RdkXeVXg90,72800,14
E4t3ezkXN9g,13466,0
XyScAoIKwkI,93533,12
ZNHKdQ-1USI,224200,9
y0dM4TiJPwI,284200,0
HaEOhpfxwtY,46133,7
YYWtXWdfFdU,61866,1
YYNHK9Ina6I,254600,0
r4_NkAPhtbA,120133,0
kT-37zDJF0o,54933,0
gSbEw5A9Uw8,29866,7
oO99wGwDFkE,328066,4
VOLFticjZMs,110333,7
7ymgfRwXdG0,3466,0
sK6gY36_cKY,43533,10
ePzcL_xQyLI,111800,1
OksuVD9araQ,100666,12
f9N4Jxt-kUs,349466,12
qyYn4YT-7r8,27866,13
KqvjOAJL670,74800,14
sDUwYblhK6g,2533,12
kizfaWquJQo,177800,20
2_8T5DU_Bh8,58266,22
dFCu7E6aYM4,161400,0
OQHEzkmvVn4,356866,6
DD844YVVMXE,269400,2
DD844YVVMXE,301733,2
phIXsE50tCY,220600,19
I18A7kMcSoc,116066,4
3XnvqY-4WWY,116600,1
P-p9cou6Wnk,376000,4
Rbwh4hDflIU,166533,10
ZM5-iyB8rFk,145933,19
YDmX1d7Ooww,10666,19
3R2RqggIx38,666,19
YDmX1d7Ooww,45466,19
V_hC5bHB38Q,15133,19
SCa46BoeY1c,155133,22
bKQ9m1vZSEY,29066,5
dwhoEe3o_4w,343600,5
-Bn6PuZTeW8,155333,2
AeakbNNwcW0,30533,15
DpB62kEnMcA,15400,10
DpB62kEnMcA,44133,10
pDlJXcfOwrY,111533,12
vnr2kuiJGDw,88800,1
jqQtQWlrwvk,600,2
2_8T5DU_Bh8,116933,22
f9N4Jxt-kUs,375066,12
cwfZKH9dgn0,2000,0
2mQxn9x4u9I,45866,14
18dFPpiJqKs,4000,6
QOol0KXhT4E,11733,1
hERCXzHI2nA,6733,20
5hFoFVyW8Xo,54733,19
ePzcL_xQyLI,133733,1
n9ze5lYCYu4,114800,12
ZEA5lDwY3hY,7800,0
eCNX-B5BDQ8,72533,18
qrq4KNyKNw4,7133,18
9n_WKB8KhzE,109200,5
mP7F9pV6jxA,267733,15
DukSfDpm6vo,103266,3
DzMxgrwNM2Y,38533,14
phIXsE50tCY,262866,19
NpxD5Kh7DK8,117466,10
3389W3xRA1I,2400,15
A1roUDYxROs,146666,12
EG-50woLQGE,5866,6
EG-50woLQGE,133400,6
piNSyeo5y48,21533,16
stJEJowLQQk,158733,2
tjX_bz2EzIk,42200,19
OYAOM3GxoFs,181000,21
9lSDE8e2WjI,356266,22
qEYb394erlg,132600,0
rR1fg9F9OfE,7066,7
r6cHOEbFEOQ,291333,0
OksuVD9araQ,178800,12
Z3CpkNlrETs,17933,0
UY2u-sBAUvc,1426866,9
GSKUEXW6_6Q,4000,19
TvLjbtDe02A,10200,18
WIQDGAJ0-Dw,68066,13
w5VeSjGaCK4,43133,16
w9m6-LUF17c,25800,0
OuiMGCM96kA,114666,13
cUU5nzbF7w0,48133,0
wiMwpi9ZZZ0,88400,3
f9N4Jxt-kUs,457066,12
gPj50JUGgLQ,26866,0
gPj50JUGgLQ,51800,0
Q7t0n3zILNM,42200,14
DMiFC67o2P0,296733,10
2mQxn9x4u9I,91466,14
reI_M1dnTUw,14866,7
vMqdHjTKgpo,9266,1
alf8K3zS1X8,37866,3
0imtx1phe9k,85600,13
G__VTazZtp0,14133,20
LfVluKhYGyU,240400,10
hERCXzHI2nA,36333,20
1I0TvBMdJws,174866,0
-0y7A0GDVY8,362733,21
kfNxWNAI-qw,77866,13
UN3j8UAU7kw,13600,10
3XnvqY-4WWY,159800,1
w6LiyZmn0To,12800,15
4a0HggrlCcM,3400,10
6PHkYgbO6P0,149266,5
3e1D2bLwfj8,463866,0
2Yauqhx7Akg,289066,12
vyK2Oh1cYSE,18333,6
9O_SlfaP9n0,403266,10
BFx3qqP-7oM,191733,9
EUukIm0v2mI,41066,19
EUukIm0v2mI,84866,19
GBBI9R-pAHc,4400,0
GBBI9R-pAHc,69800,0
J4UV8jMy5wk,40000,11
w9m6-LUF17c,55066,0
8RMDPt4TRcg,231133,22
B8Bp9yKWV9c,39066,0
F1VYOtgFkhw,104333,14
R40fcxqOt4M,22200,0
gd4r5aA8jeg,11866,1
dwhoEe3o_4w,374533,5
Z3CpkNlrETs,63666,0
bUnno3mAxwE,62800,0
X4jFvliF4pk,237000,7
b1jugUy3hQU,21133,16
fMmOmoSNay4,666,1
jJ5MlBsxj-E,11000,7
phIXsE50tCY,282733,19
Mt-cCPl5k4U,20533,10
jKKUqZzK9vI,598400,7
stJEJowLQQk,184666,2
WLq43w060a4,164666,18
bBmzed1-qoU,13133,3
5hFoFVyW8Xo,81733,19
oatI8TvcG3M,29933,3
sdHNJK0mfWQ,45000,4
PF737LO9Nu0,13133,11
yyhXdLvTD7Q,33800,0
4XQARKP9rw4,70266,6
v8t3-a8JQV8,372400,4
v8t3-a8JQV8,393733,4
vvc5SWHAlPo,66333,14
h3dT2DbBymM,1902600,0
jZEUOi2UXss,210266,21
gJV63DGM7Ew,45666,22
ePzcL_xQyLI,194800,1
9FxFfrUQaN8,250333,13
QOol0KXhT4E,41133,1
XvyiHwkoXaU,126600,6
sJA7-N7htNo,3000,5
YZW6koB_sLQ,30066,4
vMqdHjTKgpo,60933,1
vMqdHjTKgpo,142933,1
KkthtXSiZ0U,54466,7
Fg_clZN9fOs,8066,0
UN3j8UAU7kw,54266,10
jwh25DJz3cU,14400,3
ICZ_nJ10_yw,13200,6
7L7J3wj4mgM,24533,5
000_eaG6prE,13133,7
RMLOzUl-MSk,14866,19
IR7t6meOn50,119066,0
liI7JZpVxak,14933,5
mC9gh-poTgc,301533,4
Z4gglxK0-v0,849000,12
v8t3-a8JQV8,448466,4
R40fcxqOt4M,79733,0
ypQNdCNz4D8,15266,6
piNSyeo5y48,55200,16
fWxv0z_fq1g,151866,0
ePzcL_xQyLI,224266,1
2mQxn9x4u9I,181266,14
gJV63DGM7Ew,109200,22
qKNbpxk3JjY,23666,6
X0EICuWZVH0,166066,0
X0EICuWZVH0,271266,0
vMqdHjTKgpo,188866,1
vMqdHjTKgpo,212466,1
KDXerE9tdYk,23400,15
YDmX1d7Ooww,76533,19
DMiFC67o2P0,341533,10
9lSDE8e2WjI,384733,22
28NJQr2N-as,13733,0
4pUgviHuCnw,131000,22
UN3j8UAU7kw,89933,10
WYKMoIa0nZs,26266,7
xeEFpaZutxQ,147400,22
3hstL2bG4F0,533,3
aTQiQP5VOgk,6866,1
XJ22GIdkxEE,282866,0
MwVfAPsjOvc,28066,18
buTbhSWLdgc,17200,11
oatI8TvcG3M,78066,3
alf8K3zS1X8,148666,3
v8t3-a8JQV8,494666,4
z7JplkOvbCs,67133,0
KvegF5PKUME,30133,20
hERCXzHI2nA,63266,20
EUukIm0v2mI,109066,19
DD844YVVMXE,351800,2
its4C4ty2oA,34066,14
8upTQ4zFH1o,57800,22
gJV63DGM7Ew,159400,22
_u839z-FVrw,101733,0
ZdL6bnBU4fQ,60066,12
ZdL6bnBU4fQ,90133,12
wBZpcqWG2ro,258733,0
vMqdHjTKgpo,254800,1
y1P5KbMU7tg,44200,5
5hFoFVyW8Xo,104600,19
OksuVD9araQ,253066,12
p5TUgOtMvos,554133,4
kwnJvk2O81A,27200,7
lq9gh-KN08U,18466,19
UY2u-sBAUvc,1452400,9
L8CGNt0JSBM,13733,4
wBJpDR8hJ2E,29200,10
ZM5-iyB8rFk,167000,19
IbEpwiOUFEI,210000,19
sdHNJK0mfWQ,213733,4
xIr-46lqsbs,2000,3
3hstL2bG4F0,44200,3
iEIRSDANY7g,12466,1
R40fcxqOt4M,140933,0
v8t3-a8JQV8,522666,4
sJA7-N7htNo,29400,5
MwVfAPsjOvc,50000,18
0pZsbd0OF8Q,50266,3
e_fj83iJpkA,178333,14
loiPcu3_F60,5800,15
eJntPRQdD6A,315466,6
ZrobzacrpHM,15666,3
ePzcL_xQyLI,264800,1
njO-YtMIxJ0,173933,0
5VxUxhEhyCU,45933,13
9lSDE8e2WjI,452466,22
C0pOQ36uosU,57733,0
C0pOQ36uosU,106533,0
JZJdv-OWVB4,2066,20
kizfaWquJQo,198266,20
qKNbpxk3JjY,88133,6
DD844YVVMXE,386400,2
qbfZAxRD8-g,675800,9
its4C4ty2oA,127533,14
XbaVr1ZNnkA,105866,10
TsfzE7kZcTo,830133,2
y1P5KbMU7tg,137000,5
p122Pj4w6bg,92933,12
ZdL6bnBU4fQ,190933,12
L5_nEf2VOjw,39800,6
zX7sSeqP_0Q,133200,14
0Rxb8smqSh8,66466,7
-0y7A0GDVY8,450200,21
bleRoqOD7Ss,235866,9
NpxD5Kh7DK8,180333,10
gd4r5aA8jeg,31933,1
MY4x2UoYjD8,60866,4
ZJvf9dLOXH0,5400,14
qyYn4YT-7r8,66933,13
Fg_clZN9fOs,49066,0
Fg_clZN9fOs,54133,0
METTlmXG_N0,14866,22
Z56g7Owsj5g,43266,5
LfVRj7QMRI8,75266,6
vnr2kuiJGDw,166533,1
stJEJowLQQk,210666,2
1x8HFfNq6H4,292200,0
z4mWwQ7KVFs,245800,0
sJ2oQckTzbA,29533,7
HeKWW_IQhAY,273466,21
_u839z-FVrw,171000,0
DBiSYh6UW54,46266,14
DBiSYh6UW54,101933,14
DBiSYh6UW54,133400,14
MwVfAPsjOvc,73000,18
5x6MldCgXhg,244733,7
S0AUZ0pxfQM,23333,0
TNAFBKAciH0,1133,19
y-9WSafQtdk,45266,0
zx-SRNgB3z4,162800,0
UY2u-sBAUvc,1497266,9
hERCXzHI2nA,118533,20
v8t3-a8JQV8,557066,4
1FtEycn5zDw,46933,0
iNdyI1BFYLw,69800,5
alf8K3zS1X8,162866,3
KvegF5PKUME,45866,20
ePzcL_xQyLI,286133,1
FCQ0zuo3BQs,13400,4
HSgqpAnUdNo,43266,0
h2C0YcUTykI,341000,6
its4C4ty2oA,246333,14
ivlnS4F7Bi8,70466,7
rJCcWitBiEw,127933,13
E3KrWoKSHHI,10266,19
gj7cRTBE9aE,53933,14
RMLOzUl-MSk,29600,19
-1SZuxP6hOI,88733,2
uML6lqDXde4,33400,9
yOANl6YvGZs,23200,16
p122Pj4w6bg,195666,12
gd4r5aA8jeg,57733,1
9n_WKB8KhzE,146333,5
Eju92tVQhYI,5400,15
Eju92tVQhYI,37533,15
Ft4uLbTpcww,67533,10
ZdL6bnBU4fQ,301400,12
f5Toymdi5F0,150533,0
SCa46BoeY1c,196333,22
M5tU8dD5t5k,51400,18
y1R9Tnq1720,315733,0
l17S27gpOh4,3800,10
3Pg2LtPO8YA,106600,9
quXTNkHw198,68600,1
UmA8_iSJonM,255400,2
MYl9V1zc4DY,210400,0
sdHNJK0mfWQ,243000,4
j3BfDqAStX0,11933,10
K5yTo0NQohE,600,18
MwVfAPsjOvc,105333,18
M_2Mb11ZLCs,3066,18
1klZLjc8khc,317933,4
H-62b99sK_s,45400,15
0pZsbd0OF8Q,93000,3
4jr0VbNj_vw,80600,7
1x8HFfNq6H4,346266,0
p122Pj4w6bg,241266,12
p122Pj4w6bg,298600,12
NwHDX3LYLZw,44533,18
yoDScAzc51M,14533,4
2SvZXNcMYuw,160066,8
6bBMimEUo-I,30800,11
loiPcu3_F60,34000,15
wDdYgb3jREY,1000,19
bBmzed1-qoU,47266,3
VzdMLL-rSic,30266,7
zx-SRNgB3z4,191600,0
5aKrWgEvEys,7533,0
hERCXzHI2nA,141266,20
6McwZ9l7Hk0,4266,7
ZdL6bnBU4fQ,410466,12
HCMBgpQ2z18,7533,6
3ZE_Ud__mEc,58933,6
juL_Mxl8LAI,30933,21
TvWt_xLaNhw,44933,14
5hFoFVyW8Xo,134800,19
RaYa4xLkG2s,109066,9
Ft4uLbTpcww,151333,10
cUU5nzbF7w0,85666,0
j34G8ArA4Nc,160866,17
jtBxbkTUDXU,12400,3
K6gqONiIbI0,11600,1
NDBSUccrJTQ,114666,7
5Hh5SE1raj4,44200,19
f5Toymdi5F0,245866,0
0HNQGos9j0s,16933,11
E3KrWoKSHHI,45133,19
p122Pj4w6bg,409666,12
ePzcL_xQyLI,321133,1
bKQ9m1vZSEY,123066,5
Gj37fTifhKM,28866,15
9v1DJ5Tek2c,252933,0
-n7-usUG6u8,58466,18
C1_KkaIlNqw,27866,14
C1_KkaIlNqw,70800,14
C1_KkaIlNqw,106333,14
DBiSYh6UW54,152466,14
H0Lm4MmPB_c,37733,7
sdHNJK0mfWQ,361533,4
mdY7aNfplr8,6133,6
wBJpDR8hJ2E,90600,10
quXTNkHw198,116200,1
Y78593vom6c,44600,7
0Gp9wgcd97Y,466,1
RMLOzUl-MSk,68200,19
sCa8TfKYzkw,21066,19
-1SZuxP6hOI,190000,2
ZrobzacrpHM,76600,3
l17S27gpOh4,43066,10
5tZehFybQYw,46200,5
gj7cRTBE9aE,73600,14
hA0TdXuwBpU,34066,7
LvSCzhZcL6Y,12333,2
tsmp_PQQkxY,88933,7
ZdL6bnBU4fQ,464066,12
ki9I-dHZFZI,122200,0
wl0wwbZZLtk,96800,14
U30nqWdRKLU,1733,0
mT6fNKRwq4Q,165333,7
LfVluKhYGyU,277666,10
Q7t0n3zILNM,76066,14
qbfZAxRD8-g,2440600,9
PEecSlCWqK0,16733,3
71mPtG5W11Y,39933,3
TlMcaQNYXsA,55333,21
K9yrmUtk6bw,169933,9
5Hh5SE1raj4,70733,19
PvplMI_EWDU,22333,8
z49THfhFy0o,10000,4
3I6O-Vfjr3w,51533,1
6pi-Rq5mh9A,12533,19
oh7dw76h8BQ,129666,0
4p2SlhlEmhE,37266,14
jhnUQXc65Sc,87400,12
5hFoFVyW8Xo,183000,19
wl0wwbZZLtk,189800,14
0WTBErKxmRk,9000,2
-0y7A0GDVY8,482866,21
ZrobzacrpHM,121066,3
aYYZZsi3dIo,197666,0
kL8VV2YPyQA,18133,7
LvSCzhZcL6Y,56200,2
K9yrmUtk6bw,202400,9
0i7dr6ggfPQ,14866,7
5Hh5SE1raj4,90266,19
Z4gglxK0-v0,868400,12
e_fj83iJpkA,236133,14
1qR8C8YTzv0,43933,11
pDlJXcfOwrY,204400,12
jmN1Mv2PaHk,44800,1
kLKkutZdI2o,40466,3
UY2u-sBAUvc,1514333,9
KlNQLfvM7yE,128000,0
gd4r5aA8jeg,94600,1
vFGSQdNREUs,18733,19
KvegF5PKUME,75000,20
5VxUxhEhyCU,60666,13
4sFd5wQkmko,2266,22
AIbtnvnKluA,6666,10
EPnpcB-_nBE,22266,15
Fjt_TscpjmI,274466,20
erJzcEpQ-sA,88200,0
DBiSYh6UW54,207733,14
LvhxnDPWfXw,50600,12
qjh-aF7Xi-w,104333,7
ePD0mXD8VWE,2933,4
5Hh5SE1raj4,135400,19
0Gp9wgcd97Y,39533,1
lA5WbEfnw7E,45866,7
PHxuey2u6UE,36866,14
u5v8rz6ucdI,127266,0
IIBHuxi0goU,576600,7
55eqVc46wqo,60466,0
s5fFBL_uC9E,12866,11
3SsUVPvgMVA,15600,0
jmN1Mv2PaHk,82266,1
IlDk6Q_Rlss,25866,4
l1P-det8vmg,119600,22
XHQ3PKOOJnY,75400,7
UAqjoEtLTK8,42333,0
UypsTZJTndM,22866,0
pbPZ-D0vDt4,152000,0
xfi2MBr4ySs,3333,0
xIr-46lqsbs,115800,3
nwiXTStatEA,133933,0
sdHNJK0mfWQ,432600,4
jv64ZIgi73A,19200,15
j34G8ArA4Nc,257600,8
ePzcL_xQyLI,347200,1
y1R9Tnq1720,456733,0
1UbelxlCYY0,339466,22
9S3hapjT7iE,17400,9
UY2u-sBAUvc,1555200,9
NwHDX3LYLZw,115066,18
ZUZMppD59pY,16466,22
wBJpDR8hJ2E,184466,10
E3KrWoKSHHI,62800,19
8GszwHY6zOs,33666,6
9dMkSDHqA0Q,2133,22
AYVgBTSfKXM,392533,11
AYVgBTSfKXM,458333,11
AYVgBTSfKXM,483800,11
2Yauqhx7Akg,473000,12
PlfCXfMXcs0,7133,14
vnr2kuiJGDw,324266,1
wDdYgb3jREY,39733,19
SCa46BoeY1c,260400,22
aTQiQP5VOgk,42600,1
tjX_bz2EzIk,62133,19
5hFoFVyW8Xo,239066,19
JMSHL2LV3k4,67666,10
PIglOZiDMFE,28800,9
Fl-F1TWBOs8,45000,3
xpK6x3OqnVs,229533,11
f5Toymdi5F0,464600,0
NpxD5Kh7DK8,235333,10
k63JyhunNsw,12666,0
epeLK68bI3k,104600,0
lvWIImzCHHY,193666,0
oJLVcOe7CEU,13733,11
6EIYmtlYBiE,29600,5
udWeEJgBAwE,46066,0
8X1tKzQ4Zc8,13466,10
APTZsvANI0Q,28600,3
BMEHq9s-yZY,27400,0
InX1pX2_EG8,26133,15
VP0L1Gvj_-o,14733,19
nrnGNGScELg,76666,0
2kWZnF9G_zc,16200,7
30lh543qjZE,3466,13
OAUduxORJPw,7066,0
-1SZuxP6hOI,220200,2
AYVgBTSfKXM,525266,11
kQt5CFWcRu0,26866,15
IbbVw6gxOBk,7400,4
ZUZMppD59pY,49666,22
bVh2hAUYQbM,15200,0
K5yTo0NQohE,43933,18
p122Pj4w6bg,521800,12
RMLOzUl-MSk,106533,19
muC3MXfRtAo,12666,0
aSMkti8ZWBo,11266,3
ugtQe2HAf9c,122466,0
VQJbxm2z74o,98066,16
JY6qbao7tKY,13866,0
GwqyEEuTMEs,25800,5
epeLK68bI3k,164666,0
sglhJ0cTX4c,25133,4
l3w-eym_lmU,61533,3
4fQFPgdYPQM,2800,19
yLOPRWzBgao,37133,7
j68AekQi4JE,299733,2
mu-y99JCLsM,4733,0
zg2YvTsxT6A,119466,12
4EBfJPbTJnc,106666,14
8CPfvVMdpaI,4666,15
tsmp_PQQkxY,158400,7
u38zm7z1S6A,39066,14
V_3z1JzS4zU,7600,10
VP0L1Gvj_-o,32666,19
sdHNJK0mfWQ,612866,4
Th1MG5SyrTE,131733,20
cUU5nzbF7w0,182133,0
wDdYgb3jREY,76266,19
d3iekG9aVOg,30466,19
9S3hapjT7iE,73333,9
-Q_9KTRTrcs,104733,0
AFjawiMQTbw,12733,15
D3rnLAQbEew,72933,18
GSl7J4yWGDs,27533,15
SLfwkpDVAlA,492533,6
E3KrWoKSHHI,96800,19
kPPRuz6KweQ,42666,7
9e1OwaSPfzo,161400,0
arPGoY7uh4E,46600,0
rJCcWitBiEw,256933,13
9XSr7rf-mhk,54600,13
H-9yIUZDqjA,1933,10
VIA1Y4tA8j8,19000,11
VIA1Y4tA8j8,56466,11
Imzb-4lSTpc,15266,16
IbEpwiOUFEI,222800,19
cJAql2N1H4s,75666,3
uqKkhMbqBM4,163933,20
gN69i6fh5kg,12666,1
zWD-a_ZQCDc,107733,12
6pi-Rq5mh9A,53066,19
l3w-eym_lmU,186466,3
JZJdv-OWVB4,43066,20
2dfaBQqKCQQ,11266,19
HoBf0F6gM3A,214933,5
-0y7A0GDVY8,512066,21
3I6O-Vfjr3w,79066,1
aeCbO6-XLwM,25400,3
pbPZ-D0vDt4,208333,0
ZIBU3nl9dwA,58600,8
j34G8ArA4Nc,348200,20
eJntPRQdD6A,477133,6
6EIYmtlYBiE,52600,5
c4FmSUmvYbo,15266,0
Tz-WZ3k6Eb0,30000,0
SufAE9ZSS_A,58333,3
RMLOzUl-MSk,143000,19
e9FNqhAhQd4,22000,13
kQt5CFWcRu0,50866,15
4p2SlhlEmhE,78200,14
4AG-yO4eRV8,68533,11
8xF1i6moivA,17733,0
7PcQIQpnr50,12800,1
UY2u-sBAUvc,1583466,9
VQJbxm2z74o,133600,16
yVXzv-2-1vM,10333,3
JY6qbao7tKY,36733,0
vnr2kuiJGDw,342666,1
5lnEKOovinA,6400,5
85rfrfGlYm4,12866,0
JZPsgQwEg8E,47866,10
oJLVcOe7CEU,57933,11
Nt-XbiIf4I0,3210400,7
MgMPtw2s0eY,42866,0
JDXmLAKvSuM,134200,18
JXdR5U0x7g0,39533,7
0WTBErKxmRk,81400,2
ZIBU3nl9dwA,124466,8
3I6O-Vfjr3w,144933,1
7028ryGs_b4,5333,18
m4YB2vV_rug,182800,0
PMRnsvlMF4A,23400,14
RplRJ0PUnts,29800,0
UmA8_iSJonM,319133,2
kfNxWNAI-qw,119400,13
8QtbGZKLSL4,194800,4
8QtbGZKLSL4,267533,4
6PHkYgbO6P0,166600,5
NRkMqpAMOs4,169466,6
bO5A9j6Ars4,28466,13
lFzI3v45IbM,45266,22
aeq8v5QnEmE,87666,13
aSMkti8ZWBo,39133,3
Jzuc34PutJQ,14066,15
_dixM8gKpBk,60000,6
XtRLux-pN7w,42266,13
K5yTo0NQohE,89200,18
wBJpDR8hJ2E,260133,10
1Qag9eWYMYU,298800,0
867JA4x88PE,933,15
rKvFnuxUneY,23000,12
nra9Skb-oLg,15533,0
-1SZuxP6hOI,258933,2
etDfiOByTdU,113200,14
2Yauqhx7Akg,756200,12
2WJ2Mj1emmo,103800,0
84InQ3_SSA0,77333,19
nqN2uJfit8o,79933,22
V_hC5bHB38Q,51066,19
n2aHNOORwms,27866,0
Rk_yHPqItuI,26200,19
kt75b1TqVOo,38266,21
V9cx_6EOW1w,23066,15
sdHNJK0mfWQ,646400,4
e_fj83iJpkA,284866,14
RplRJ0PUnts,45066,0
JY6qbao7tKY,62866,0
LqPdMsZ4bvo,412000,18
H9C_C6ZSBa4,8466,6
a4pR_YBd4yY,118533,2
7PcQIQpnr50,66933,1
AYg1V2ol96s,18733,19
AYg1V2ol96s,132400,19
BHEJwVRuW7I,55600,7
9BfS_WOYjsk,14266,0
WtvX1qADut0,33800,10
_h9cuRDY2M4,18733,0
HQmLfiL4lvA,30933,19
KuaCBPhikbU,114733,22
KuaCBPhikbU,138666,22
LAZF3s-U4Qg,45133,14
HeKWW_IQhAY,414466,21
ycYUlxtnxI8,15533,10
VQJbxm2z74o,153200,16
-0y7A0GDVY8,541533,21
A1Hvxm2NCpk,36266,13
A1Hvxm2NCpk,173600,13
A1Hvxm2NCpk,248466,13
A1Hvxm2NCpk,277400,13
A1Hvxm2NCpk,369133,13
UY2u-sBAUvc,1628000,9
N2wsPnoqbwI,47266,7
wDdYgb3jREY,94600,19
sglhJ0cTX4c,62600,4
PaTOq3nm354,74466,14
tA3dr7K623w,70666,18
-VFtlwYL9FQ,31000,13
Ep5NfAhYwUg,320800,6
H2JcPWEJIuI,11600,6
H2JcPWEJIuI,156600,6
AsBTxYGMXBU,2200,11
V_3z1JzS4zU,99933,10
NpxD5Kh7DK8,263800,10
N34TD9bhE_U,327200,18
mZT-BzB6zk8,44066,0
2SvZXNcMYuw,192866,8
bQM2uY1J0DU,42400,6
tkxDtleaYh4,246933,7
tkxDtleaYh4,302066,7
lHn8fpxnbfs,23400,14
5VxUxhEhyCU,114800,13
7b6puIxBD3Y,96000,11
oXOHztm0uE4,262533,14
6EIYmtlYBiE,86600,5
9BfS_WOYjsk,44133,0
AolLjcEFv5o,29466,0
AolLjcEFv5o,69600,0
AolLjcEFv5o,193600,0
a4pR_YBd4yY,1461333,2
bJq5OATi6SU,1319600,13
vrwKib6TNmw,16466,13
rYBlMAgIUqA,11933,7
TTBqssQIv5g,13400,0
e3Q3mP5fMX8,271600,11
lhBQyLqdWnU,13333,0
cBb6VPKgF1M,165266,12
KUGWB0AW86o,84800,7
z49THfhFy0o,37666,4
94wcevHzlM0,1316733,12
E3KrWoKSHHI,132666,19
KvegF5PKUME,118333,20
oWyV2PlXzU8,114866,9
DGvsndSWlBw,17266,20
K6GvHJqkQA4,67533,13
KuaCBPhikbU,178933,22
wBJpDR8hJ2E,358733,10
e9FNqhAhQd4,41933,13
V_3z1JzS4zU,327733,10
84InQ3_SSA0,150000,3
hRPPEL5pR1k,733,7
mzPHWYtk3aA,10933,22
w5wy6nnhqEA,12533,0
w5wy6nnhqEA,120333,0
NlDNQ0gWHSU,43266,11
vnr2kuiJGDw,384866,1
ndsri2xlRgo,14333,15
iNdyI1BFYLw,103333,5
Jh-2IVHkSgo,7933,4
caCyU9biGvQ,18866,15
XmrUvLAT5F0,233466,16
nqN2uJfit8o,404466,22
kue1EBc9ZRk,94600,5
mC9gh-poTgc,330800,4
KP41PEQJDeM,59866,0
iunv_8YJEPc,473400,5
UdeekpVPsEk,3200,7
XtRLux-pN7w,145133,13
X3krNxkKr-s,403266,6
LAZF3s-U4Qg,100733,14
6EIYmtlYBiE,120133,5
DGvsndSWlBw,53333,20
yVXzv-2-1vM,30200,3
plbI-QxdFzk,2000,4
b7ws2ORXZj0,40466,6
etZXvy6wqZM,224466,7
e6T5hbKQwAs,8000,0
q7xQA_ePj28,100533,0
5fydlUtYqvw,16266,0
-ADyyWIkjGc,8200,22
alf8K3zS1X8,239800,3
PvplMI_EWDU,77400,8
v5UrZoT4Wdg,12733,20
NRkMqpAMOs4,201200,6
DGvsndSWlBw,89933,20
DGvsndSWlBw,126866,20
pDlJXcfOwrY,246666,12
QB5BFcxjnR8,13733,0
dmuWxnAfMn4,6133,20
UY2u-sBAUvc,1649133,9
aTQiQP5VOgk,74600,1
VNuYRPiFrus,49733,5
gyQ1jupr_gk,27400,14
hfm4XPUdw7A,22133,0
8u2v2I2xuKU,12400,0
Fo5iEOO-4OU,31600,3
Fo5iEOO-4OU,92600,3
Fo5iEOO-4OU,189933,3
ycYUlxtnxI8,33000,10
2D-63wPs4Tk,38733,1
g3fKwYptTs8,7600,16
byCOSfq-wuk,401400,6
b9Y5tpPv-LQ,12333,22
ezrNhnjWp-s,18866,0
kHd8aZLaJqo,50000,6
NGYjeO8kAIY,70466,0
LHeA9ZYuzac,299666,11
q7xQA_ePj28,175933,0
qE8o4KyZjZM,105533,0
mkpapBWAXk8,28000,20
LAZF3s-U4Qg,121466,14
4p2SlhlEmhE,173333,14
wBJpDR8hJ2E,472133,10
-1SZuxP6hOI,297600,2
uaCFqcbB7g0,63333,2
wRHmySRYNTQ,21200,10
n2aHNOORwms,103933,0
g3cNf2vNWlo,46400,7
GCREI9v2QzI,27266,10
KAJNGykrIS0,67000,0
NRkMqpAMOs4,278600,6
7b6puIxBD3Y,255133,11
mEmlKI7ZAW0,112400,7
6mTuqxpHHCk,290800,7
zEbM07xCTIw,18000,4
bBmzed1-qoU,72733,3
beiXgbDE09M,141533,18
eMRUGAYZIl8,7200,22
O1Q5KqOZL9s,4600,20
bQM2uY1J0DU,70800,6
VQJbxm2z74o,238666,16
McsAiQTapZ4,14400,7
KP41PEQJDeM,125000,0
uThePfIhDwM,590533,6
V_3z1JzS4zU,436000,10
V_3z1JzS4zU,694000,10
vnr2kuiJGDw,449866,1
JBGewEMeWIs,14866,19
DGvsndSWlBw,169933,20
DGvsndSWlBw,194533,20
XgRNaXTJTS4,16600,20
xeEFpaZutxQ,208866,22
-ADyyWIkjGc,58533,22
Av1Rc2RPD5Y,21266,0
Av1Rc2RPD5Y,211333,0
FXKN-uiN1G4,34400,9
33WaVw8J3D0,403933,22
Rk_yHPqItuI,74000,19
pZ1kGKjYdBI,24333,20
pw2aBR9vMs8,92533,18
IKvEyFER0ng,12933,4
ndsri2xlRgo,51933,15
9W_lro2T9fQ,121866,3
BYvydHzGro4,222533,4
Bh5wIL7IE9A,6400,0
Bh5wIL7IE9A,54133,0
Wa07eJuj1A8,253733,0
jb23jXcxaHE,442466,15
HoI3rfzX7K8,35800,21
gknahWF8n8A,148533,0
p7Fuji3sq-k,6866,16
jfakHX6C7iw,9666,0
kHd8aZLaJqo,149533,6
ObUcvJeALic,13933,14
v9OtmrqMHHM,1200,22
6EIYmtlYBiE,147000,5
2Yauqhx7Akg,793866,12
yAp6e3_2psM,392666,3
miEN6ET7Zz0,155333,6
n2aHNOORwms,224200,0
tcKPxX0Z6wA,137466,18
oh7dw76h8BQ,161733,0
Rz2ZPqefkKk,4400,0
e_fj83iJpkA,330800,14
g3z02n0HcDM,14066,15
99eq8-wju_Y,11733,10
NpxD5Kh7DK8,303866,10
zEbM07xCTIw,353533,4
Qp8LTbSOZoM,31400,10
C1_KkaIlNqw,149000,14
lK7TBd5KiKs,4466,22
rHVLLuS2hX4,7400,7
N34TD9bhE_U,385333,18
KUGWB0AW86o,285200,7
q_atPc2oFi8,9333,10
FnI5QADY_ww,45466,19
O3Yj0kExDmk,105066,1
Ua7pAumms6M,30266,12
fl9iF4hx72M,7866,19
5fydlUtYqvw,47533,0
caCyU9biGvQ,58466,15
NGR-PU1L3oc,16400,0
hJrUqpyzVaU,22400,2
tVt5y0hQ1_k,13333,9
KUZdY1B5cH8,239533,6
JZPsgQwEg8E,116000,10
m-VznzKYE-A,5933,15
NO2jRl7t8gU,6466,6
sTHvze5fcVs,79866,9
GMznbsv0uGU,14733,7
IZTfd31H0AI,17933,2
157j0ABrG0k,25866,7
V_3z1JzS4zU,767666,10
WdYFXDv4TEo,15866,22
bPaU2HTFRaE,268600,9
LAZF3s-U4Qg,168200,14
c8M-X8pR2nY,26533,7
zKJIdDEnRUY,39866,3
IosbQRWXJt0,59866,4
ycYUlxtnxI8,188266,10
h77wba9NKSM,14225,7
hyp2jFZxOl0,92400,0
RPW7MWUyGK8,45266,0
99eq8-wju_Y,30800,10
h-U8o0iNWWg,121066,0
5Q0SVfOQHZ0,115066,7
5WyYzzFmwz8,13133,10
w0EK1ivFw14,27800,0
tVt5y0hQ1_k,31466,9
1Znj0usSMYg,16466,19
-1SZuxP6hOI,336333,2
n9W_VCTMXp0,7333,19
pFtNJnNGmYg,235000,0
1jnZv1ryL5Y,329600,18
xIr-46lqsbs,146800,3
cJAql2N1H4s,127133,3
ZIq2K4dcals,60066,0
sglhJ0cTX4c,114800,4
p_dK8Zl2yYA,7466,4
T6wPQTF3FjQ,8066,11
KAJNGykrIS0,118466,0
eJntPRQdD6A,548400,6
mkpapBWAXk8,54533,20
N4nRtcJyJwI,15200,1
qD0t6a4nv_M,110533,21
bYhtjIWB3ow,94600,12
HHuJiZD1slM,107066,7
fl9iF4hx72M,61466,19
rT6FlqYDzLQ,49866,7
3zy2ef9NH7I,16200,10
CbFA2wBF4UY,250933,14
wBJpDR8hJ2E,581333,10
4Qmdkk-4z1M,73200,14
5s_2iMRzbwM,17533,0
MCaglu95lDs,25733,0
OxclJYgLpEI,133333,4
sjoshJxiB6E,52933,4
gknahWF8n8A,288733,0
gknahWF8n8A,320466,0
lQFw90KtRpk,98266,0
kwoLQchwcLc,249466,0
V_3z1JzS4zU,839200,10
p7Fuji3sq-k,207600,16
rKkJhKJcHYs,117733,0
vtQqmLrurNE,104600,14
5hpa7369tXw,12933,0
xga9Ebw41UY,329800,5
KElI6nYhoRQ,126400,0
Q9cZidDRdJo,117600,9
2JCMKdf3Rnc,750466,6
rJCcWitBiEw,364666,13
yguzPucvxSk,33866,18
qr9oevicFh4,41933,7
uFbOrWBxoQQ,8933,19
3KqDceVP3xg,11000,3
y0tLYnt4avg,71400,10
tjDC3-rDx7A,15266,15
zWL1XPHEPUs,105200,20
gpv4WN25aWU,357666,21
N4nRtcJyJwI,44800,1
f3DxkZhqUt8,20733,22
JZJdv-OWVB4,76933,20
zg2YvTsxT6A,163000,12
zr4KCMHxrtk,26066,16
5s_2iMRzbwM,59333,0
es0lurDiGrM,22000,16
I3KTRftlJWU,27266,13
5ipWUHqPoEY,42333,12
pZYVJtng7a8,25800,7
sSKX6SsDXng,120466,0
tVDNYOEqVdM,4866,10
fl9iF4hx72M,82933,19
vtQqmLrurNE,133066,14
KGYrelsyNbk,866,13
Qp8LTbSOZoM,50133,10
O7_zIbQm0Xs,39333,20
Q2vBCDtNAGI,378933,11
1CHr8g1uhNA,12333,6
PlfCXfMXcs0,32800,14
7b6puIxBD3Y,369200,11
AIiej_uqzPo,5000,8
AIiej_uqzPo,37133,8
AIiej_uqzPo,70200,8
GljxCryHo6k,314466,20
1an4aOa-xhE,42866,0
BOrWc5HmetI,177400,0
Fmswcosxeck,50800,7
NcFzsWi0-L0,27400,20
KElI6nYhoRQ,217866,0
c4FmSUmvYbo,36066,0
tjDC3-rDx7A,45600,15
RPW7MWUyGK8,208000,0
ezrNhnjWp-s,47866,0
ftkJ3k4JpDg,192066,16
K3ZuwUpHn4o,23800,0
6EIYmtlYBiE,178800,5
uFbOrWBxoQQ,38866,19
vtQqmLrurNE,189666,14
WH2VFa0V2dI,2066,20
99eq8-wju_Y,64000,10
-1SZuxP6hOI,357733,2
fl9iF4hx72M,109666,19
6LgH1WizzLU,28400,2
sglhJ0cTX4c,133000,4
mkpapBWAXk8,77133,20
WdYFXDv4TEo,52133,22
uGbklnCbDcY,32666,21
day7og48l2U,44466,22
it01iRMIoZU,217466,16
6SMU0evtmnE,8933,15
8RdN7JYUvh0,15333,5
ABKs-8R8PFk,26666,12
ABKs-8R8PFk,56200,12
ABKs-8R8PFk,85133,12
KUZdY1B5cH8,380666,6
gfYR6jI6Vuo,27200,20
tNM9D0mUsCg,53200,0
h6H9EaJ-1X8,101666,8
h-m6x9DKMRo,30466,16
KGYrelsyNbk,83600,13
1Lav8PRNiYA,4400,15
0R8U7-HlYrw,196066,18
JZPsgQwEg8E,142466,10
YMlW8gXUD28,22866,4
XtRLux-pN7w,208666,13
qa2pHG9FxHo,8866,19
j3Id-6UYVhU,72666,11
mkyyT0j4fIg,47066,6
3LZ_rwUEmqI,1078800,21
LSgAWfTJ4Oo,5000,7
HKp5lGYVz30,9333,9
rPIdia4ROoc,26133,3
K3ZuwUpHn4o,55333,0
SUoxzlmJp-A,79266,2
zRNaNKjp8uo,42733,9
e9FNqhAhQd4,176333,13
gp30j9Sq22o,75600,0
O3duUUYHIV8,107533,3
tKTzV3ckJhs,43133,2
GwTVQtXzUMU,16333,0
2SvZXNcMYuw,255666,8
8iktgeSk4eY,20266,15
YYP3ELYuIsE,242866,7
TwcG6NG-EJs,2800,7
2D-63wPs4Tk,64866,1
I3KTRftlJWU,103066,13
bZt04SKA6Nk,57533,14
lc_7V5iKac8,256266,21
tcKPxX0Z6wA,167266,18
l7deFnDkFYA,53933,18
gfYR6jI6Vuo,56000,20
XTQre3quOZ0,72866,19
qAJjhs6h6n4,253933,1
UY2u-sBAUvc,1679066,9
WmOS2oUlGo4,10333,10
UWJIq_1uAnA,68933,3
nkUQCR2d57g,15666,20
vrU4xvloegg,3466,18
vOdnn6wBlFQ,16066,4
3LZ_rwUEmqI,1115333,21
suUu_ZHNBBU,511933,11
U7sITCTouBk,68866,6
BIO7zQsR6ck,15133,22
BIO7zQsR6ck,137066,22
O7_zIbQm0Xs,77800,20
IJ4TgyyL4vc,38133,4
99eq8-wju_Y,104066,10
oblvdl7F4Ts,391800,7
JBGewEMeWIs,35000,19
7pr7AFDaUTk,2800,0
CETUG_G0I4k,106000,6
CETUG_G0I4k,149800,6
CETUG_G0I4k,208133,6
Q9cZidDRdJo,198733,9
6t1m7BJgTdE,47533,0
6t1m7BJgTdE,135600,0
O3duUUYHIV8,160800,3
kR3TZc5NvC8,3133,7
XxKqduDgRvI,15066,18
fw-S6zNEjlY,29533,10
qa2pHG9FxHo,37200,19
z5Hr-mRY1Nk,25333,7
3J9TB4QVmn0,7200,11
MbgZTOBZ8ew,43666,6
M6jGErLRLYY,156066,16
Mz3BgWudxMU,11866,1
94wcevHzlM0,1428533,12
3KqDceVP3xg,27933,3
hI3MENYb9eY,4666,0
8gUPrSt-2wI,32200,0
BTR88jyMA7g,134200,15
DUxEAa6KBxs,24400,1
DUxEAa6KBxs,63733,1
2-EN23lMHqg,8733,0
wvOM9gl0UGQ,117600,0
h5qkO5efZ1A,1333,17
mkyyT0j4fIg,76533,6
mkpapBWAXk8,114666,20
99eq8-wju_Y,159733,10
esEgQU676SE,29400,15
NcFzsWi0-L0,57866,20
b0eukpb3d1I,12866,0
MJQccQo9QPQ,38000,15
NRkMqpAMOs4,508733,6
E1x9knPwk1w,19000,7
gfYR6jI6Vuo,98800,20
gfYR6jI6Vuo,150266,20
-R46TLVbYNM,9600,3
7EymmyDvUKs,31800,12
Yv-QTJ_nr6k,4066,16
pzFYpRHPK0U,1266,10
xga9Ebw41UY,376866,5
PHUuAbhl8s0,81666,0
1Lav8PRNiYA,98466,15
YBe8O8QCxCE,74066,0
kR3TZc5NvC8,219600,7
rsbH6wylh9Y,54533,14
mFO9bWHODBc,17066,22
c0Y4qcBfZm4,74333,8
wq_DnFtwO5I,2200,10
-1SZuxP6hOI,403066,2
IJ4TgyyL4vc,65133,4
40WPm6W5QgU,23333,10
HKp5lGYVz30,55200,9
Ua7pAumms6M,75866,12
JBGewEMeWIs,105333,19
99eq8-wju_Y,209533,10
DQtGI7F0CYw,8933,12
DQtGI7F0CYw,65066,12
DQtGI7F0CYw,102533,12
xJXGeBBL2Co,45400,15
iNdyI1BFYLw,149000,5
xIr-46lqsbs,204600,3
L4Rn8-fdp6A,22133,3
OuOc9SKeISk,13600,18
jb23jXcxaHE,475666,15
xGoktSd8xQk,75400,19
k5Kng3lMnSQ,15133,19
zc0UPMAbKnA,14000,9
IvyftS2bPuo,49400,13
4ys39L90boA,224800,0
5ZSjtwCLU5c,30866,7
Er9tboOA5k8,49333,0
HHko7RESjX0,61600,0
NP23J0tQ7Nc,16133,1
oj1a2dQpyAQ,170066,11
6VYFOcX9Ec0,73866,14
vrU4xvloegg,45466,18
5OTaFPEzjnw,13066,19
uCJvLFdj788,322133,5
WmOS2oUlGo4,28333,10
3LZ_rwUEmqI,1379733,4
JZPsgQwEg8E,163000,10
aDQ9wJEY98k,126933,20
5ipWUHqPoEY,159400,12
Bfq6ns8JvIk,15200,0
CYLl0Sb8ssk,279933,19
FAAsGKogaBk,38200,0
vOdnn6wBlFQ,42400,4
gfYR6jI6Vuo,240666,20
UY2u-sBAUvc,1720400,9
NcFzsWi0-L0,93666,20
6OnvESudTvY,28400,12
QlU1b7o90pw,16133,11
sglhJ0cTX4c,176266,4
gftdq9pceLA,153133,18
UWJIq_1uAnA,105333,3
U75177QaWFU,147600,0
PzjdBhYK1fc,866,0
uqKkhMbqBM4,226533,20
RvGGCECqV-8,14066,3
-qNtfSiKl9M,80666,22
IvyftS2bPuo,97000,13
T7I0i_xxHZE,34466,4
k7b80QIJTE0,120133,0
rBv8Aj03rok,14733,16
8m9gcbKiuYE,187666,18
R9e9ppSLf7w,45533,7
FAAsGKogaBk,99400,0
H-62b99sK_s,71133,15
KkdSKHS7P50,41133,14
VlIwSOElIRw,86200,3
XTge8ugShi0,316800,0
mkpapBWAXk8,149866,20
fw-S6zNEjlY,91266,10
l7deFnDkFYA,104400,18
QG-PmbLJAIs,312066,0
tcKPxX0Z6wA,283800,18
tKTzV3ckJhs,82733,2
aDQ9wJEY98k,288466,20
aDQ9wJEY98k,313200,20
wq_DnFtwO5I,36733,10
YBe8O8QCxCE,129466,0
wvOM9gl0UGQ,243200,0
5KP81lV3KNA,50000,19
O7_zIbQm0Xs,133933,20
wEJyiVxw6wo,13266,22
qPclw-wExlQ,15400,14
NcFzsWi0-L0,154933,20
pzFYpRHPK0U,92466,10
y_9BDKLKmw4,20400,14
9evasPe9iDM,13933,1
gfYR6jI6Vuo,273400,20
gfYR6jI6Vuo,307133,20
0N7deJUmXcY,105400,7
NP23J0tQ7Nc,43466,1
XrvIH61E-RA,80733,13
-7CfZAHTsAg,59333,0
BOqWZnKjX3o,32333,4
BOqWZnKjX3o,71133,4
DGPzETdYOuw,3266,0
8S9WGmr0a4k,54533,7
dmuWxnAfMn4,40733,20
QlU1b7o90pw,28933,11
9pMGM5f1zHs,17200,4
MbY4rdKDJ90,88866,15
RbgAoV14ARI,60000,10
ULQCUnDFreE,14266,0
e4gibwLWZYE,63933,9
hBDvdp2RCCw,45333,13
6zXN_pCjNhs,466,7
9zclCWYU4xU,2000,18
k5Kng3lMnSQ,70266,19
k_NiJV5Qe24,33866,7
WmOS2oUlGo4,73266,10
cJAql2N1H4s,162533,3
mkpapBWAXk8,170000,20
TsfzE7kZcTo,859733,2
fw-S6zNEjlY,169533,10
gMXt8X-xC_g,18400,19
t1oJ_XTyu6g,405666,4
vIfqRhpprR0,106333,0
Oi3BJVuj3f8,1466,4
oj1a2dQpyAQ,346400,11
xyA336-qwe8,15400,12
w51DlcVgeFA,6400,7
DGPzETdYOuw,157800,0
6h5W7ELftoI,243133,0
7mAS-Frf7_w,33733,21
-1SZuxP6hOI,432466,2
aDQ9wJEY98k,459733,20
wOdeZ2-QL8g,51800,14
JZPsgQwEg8E,209800,10
LxJQ4JxeZ2A,11866,7
BRk4A8KMfOY,209066,5
2D-63wPs4Tk,123133,1
gfYR6jI6Vuo,374733,20
gfYR6jI6Vuo,463666,20
Y0kLM75fyFU,129666,16
gC9xmHIC4Ds,61600,0
pDlJXcfOwrY,372066,12
6z8q6q760eg,178066,1
a2i5dsYB8t8,37933,0
088PKyOpZLE,31066,0
Mz3BgWudxMU,43666,1
PlfCXfMXcs0,65200,14
3KqDceVP3xg,71133,3
day7og48l2U,523800,22
3ffF4EPqiNo,39200,11
RBfksuQB9yY,10066,9
mJghZ4kt4Vw,385133,13
Ua7pAumms6M,107866,12
Pm_3PUMQzzg,44466,14
l61w4K8_1oQ,15800,4
9zclCWYU4xU,34133,18
B5n6SPXode4,252733,14
G9D5uilVZZ8,13600,5
G9D5uilVZZ8,41000,5
6W9afxgeR58,131000,15
NwH58myuQms,74066,22
mEQTdmakOAo,21800,4
mEQTdmakOAo,213200,6
Kd3LKJwTKYc,47600,7
KkdSKHS7P50,86600,14
FfzwQRTMnX0,7733,11
UY2u-sBAUvc,1742733,9
94wcevHzlM0,1698533,12
fw-S6zNEjlY,209333,10
QpHD_jmUXI4,7866,14
mkpapBWAXk8,213133,20
NnKLNWfWnQ4,180466,4
bwmPn8heC4o,113133,11
TZT1N4mP_c0,114133,6
2cWEr_8CdXM,102200,0
O7_zIbQm0Xs,159600,20
Pm_3PUMQzzg,92066,14
z6EG7peUitw,90866,12
V_hC5bHB38Q,80266,19
8HSxTGI3_tM,62600,7
6jYwuBbOpJ0,67866,9
3KqDceVP3xg,139933,3
0wqSQYmheus,45400,0
gfYR6jI6Vuo,506266,20
r-oOBUUwCfQ,14400,6
a2i5dsYB8t8,113666,0
3Fwdk2WQuvE,15266,16
mEQTdmakOAo,257466,6
agQfusL0Hyc,15733,20
wgcWO2-SY5s,8600,22
DQtGI7F0CYw,237200,12
cvDcyt2FZv8,58066,0
6XZyJo4tM3A,7666,4
FaHiCN7tG5Y,19666,3
IxxvHvWpS_g,45400,0
IxxvHvWpS_g,239266,0
Oi3BJVuj3f8,52800,4
8chgBF3uHU4,133266,0
xzLfq0zE66g,14466,0
tcKPxX0Z6wA,323933,18
aTQiQP5VOgk,133533,1
gfYR6jI6Vuo,535133,20
gfYR6jI6Vuo,565200,20
Uq5WMmNbrv4,313000,18
hrm7cCxfS4Q,31533,7
gMXt8X-xC_g,123066,19
WmOS2oUlGo4,127466,10
skBgB9ZiJNU,286000,11
2EPbr1XiaVQ,42466,0
n2P8ny08idE,15533,22
PFzk3vZVW6I,733,13
WA0v85dAXIg,35466,11
PlfCXfMXcs0,109466,14
xga9Ebw41UY,446133,5
BDtGFVFexaU,344066,0
BEqG56tHTEI,15733,4
BEqG56tHTEI,45600,4
7SixAqDtX90,22000,0
Bf3gJssxf0I,418666,7
Jq7Umg3TO9c,192600,0
Jq7Umg3TO9c,213666,0
-1SZuxP6hOI,462266,2
DGPzETdYOuw,241866,0
2SvZXNcMYuw,297133,8
YMlW8gXUD28,45000,4
BRk4A8KMfOY,237533,5
gftdq9pceLA,339133,18
n3QSPzIXP8U,17066,16
r_6wSMVjZtw,73133,11
r_6wSMVjZtw,88733,11
T7I0i_xxHZE,74800,4
LlAXXFJiV6E,76200,0
uUrCq_5CCDA,9933,4
n_J23TUQdl0,26133,5
6-AvRgD-eCA,31533,10
bYhtjIWB3ow,128266,12
5THlCShW70k,87333,18
ky6FZ9O2Eb0,5933,5
qTpFI3hA4b8,71200,7
Sk2a-xQbq5E,13733,16
K6s48oG9qVs,464133,18
zJsSltfw_3E,15133,7
Ob5o_Ufzxvo,96266,21
hBakuWa8nA4,10466,1
Kk-SZ2fltLM,10600,19
QYGU7ZeODYM,600866,18
G9D5uilVZZ8,74800,5
UY2u-sBAUvc,1798066,9
Ua7pAumms6M,301266,12
gfYR6jI6Vuo,591000,20
hM-HfkfMh5Q,495933,12
yvMTV6Xw-dA,17200,4
QnEHY1zseSc,157333,7
JZJdv-OWVB4,107466,20
z6EG7peUitw,132066,12
2jWRJvPG5KI,37600,7
pzFYpRHPK0U,140600,10
7kpKkvl5-9s,65933,7
O7_zIbQm0Xs,204800,20
Yyb66ZQx7mw,99466,6
3KqDceVP3xg,180400,3
r_6wSMVjZtw,205066,11
r_6wSMVjZtw,320266,11
nDRSbkpZipE,13466,19
rVjd7INJvlI,13666,21
W3I5PwZHdtg,164200,4
Hexy6pAnCNQ,25466,0
Hexy6pAnCNQ,65866,0
DQtGI7F0CYw,359866,12
n_J23TUQdl0,49133,5
ObMci_3wRII,19866,3
7VzRPWoIAcc,2266,10
Oi3BJVuj3f8,77266,4
JBGewEMeWIs,117400,19
36FApPjbjlM,5400,19
VlIwSOElIRw,142866,3
33WaVw8J3D0,420933,22
7CRLdwo1EwA,12733,22
A3xa_DMs64U,197466,20
DdJnZP8RLMU,44266,16
Gs79ZsyWm74,28066,0
o4Y3E_INqE8,14000,15
qeuuy5Ouznc,333,0
3Oir5P_T_VU,40533,0
jShdznlIltw,1200,16
-JXS4BiRCtY,2733,19
6jYwuBbOpJ0,353400,9
T7I0i_xxHZE,120466,4
Fz18iMyymCc,193666,13
tVuCRDW_V_Y,6466,4
w7pm3kC8PWg,175066,7
iV5Z5OG5vgI,51000,11
-2KBlBLmWWo,21600,7
c0Y4qcBfZm4,98066,20
3pn0BwTJXD8,64933,0
zKGhf5bF1R4,28666,4
zKGhf5bF1R4,55200,4
3STn4jqcP00,42000,0
_s9NMVCPMNA,24466,11
-1SZuxP6hOI,514666,2
MaNGPVuxXqo,32533,2
Hexy6pAnCNQ,165533,0
aMtWb1nZz7E,6066,0
t4oaGCoTBZc,14733,22
36FApPjbjlM,35666,19
bBdr1nK1l6Y,26533,15
5zuFPnC2-fU,15200,2
WmOS2oUlGo4,163533,10
cK-Jnn8X43g,20933,13
iGksbNwVt4A,136933,3
bgQVneZAv1M,44666,7
OOqxhqqq1yA,20933,19
TZT1N4mP_c0,209266,6
RvGGCECqV-8,77466,3
xIr-46lqsbs,229066,3
MSuIPX-vVMw,16466,0
MfOS9k3med4,8000,0
Rv36aoa9lbc,41666,7
sUmCypCGPpc,61000,11
HKp5lGYVz30,76400,9
rdI9goensgQ,14800,0
Sk2a-xQbq5E,287666,16
zKGhf5bF1R4,76333,4
05MIMIpZw5c,43400,0
m7tyYt-IHYU,599066,18
Xi2bkUi8RIY,21066,14
GrwIFR5LySU,8000,20
dmuWxnAfMn4,58600,20
t6Sw_0VfLq0,15866,10
TGzMr6fX7KA,14466,1
IvyftS2bPuo,137200,13
G9D5uilVZZ8,207200,5
94wcevHzlM0,1794266,12
INqzHJKkfSE,97066,7
Lpt8i9V2MK0,533,15
droKsUWr17E,70733,10
xJXGeBBL2Co,97866,15
in5qai58g0o,14533,0
mFO9bWHODBc,41733,22
dLxdWr1VE20,9800,14
LxJQ4JxeZ2A,222200,7
MTWKktiTcP4,287733,20
Oi3BJVuj3f8,152400,4
QZG57y_SAZ0,107333,6
uGWGS_FmRaY,213866,0
d9b089ET9wA,41666,11
_s9NMVCPMNA,57933,11
BGX8-rgDev8,38066,0
BGX8-rgDev8,142466,0
BGX8-rgDev8,164933,0
eJntPRQdD6A,644866,6
aMtWb1nZz7E,43666,0
3KqDceVP3xg,196333,3
Nhhd1L7ASEU,7800,11
pBbnJOAYDhQ,20733,14
LAlhWKkRjrk,412200,6
3zy2ef9NH7I,37000,10
39ozElY4pSo,44200,0
zfco5610HAU,105866,13
6jYwuBbOpJ0,545933,9
4NM01VzTXjY,198800,0
05x9VHjrqtw,195733,22
WdYFXDv4TEo,85933,22
9evasPe9iDM,62733,1
t6Sw_0VfLq0,45800,10
t6Sw_0VfLq0,67733,10
8r9qFAQ7vbY,42933,4
ObMci_3wRII,54733,3
INqzHJKkfSE,219466,7
wRUcBBC_14A,182133,0
Ob5o_Ufzxvo,136600,21
JaM1jNXaWIs,14533,3
nkUQCR2d57g,238933,20
TusvyJ-js6w,933,16
yHS1CnPCx_0,14933,3
Lpt8i9V2MK0,36266,15
djP0jeUwBzQ,30333,3
mkpapBWAXk8,239333,20
LAC0mHWdCgs,13866,0
M0V5pDBDCkc,647600,0
WXZwlzATqLQ,7933,20
_JkEqpYudjw,314333,7
DQdAUx38GCI,149333,0
DQdAUx38GCI,225333,0
G2q3J95uFFc,118266,21
pzFYpRHPK0U,167266,10
yAUtKDfQ_4Y,30733,16
4Gps7dplFE0,1466,13
rVjd7INJvlI,70933,21
spPtZLk9WtY,25933,6
S4WZudVaBhQ,86400,7
32yq3ehY284,90866,19
tVjgrJHwFg4,43866,16
hBakuWa8nA4,27866,1
aMtWb1nZz7E,84933,0
UY2u-sBAUvc,1839266,9
O7_zIbQm0Xs,286600,20
day7og48l2U,547666,22
R62uhTnSsZY,11666,0
Jb03yqEB5WI,5666,4
oG9NqhKZTBg,459200,11
52LKAl0J6sE,52533,7
wt5t0UMaVWs,17533,15
LManZ-vJS9M,4066,0
Swca2p16r74,270666,12
t6Sw_0VfLq0,92333,10
agQfusL0Hyc,78733,20
WmOS2oUlGo4,185333,10
afB7dLLs0Tk,77666,0
y-SDKDClWeU,12133,0
ei2-DHqm9FE,4200,22
3xKMRT36iEA,4666,16
6foeUocMhBo,6666,20
yUVoJtB0tjs,12800,1
3ciUFwPLPyw,6933,15
IvyftS2bPuo,193866,13
Twx4pkVyzBQ,136733,19
kVU5FBaolq4,154533,0
x4MBF-0NV-w,72200,20
-JXS4BiRCtY,36200,19
Am4bXYHOkHk,52266,6
Am4bXYHOkHk,99066,6
A6GND629_dg,114133,0
P8rvhgLDzVs,41666,0
92RKYZ-2MV4,7733,18
R6PQPBYJvvw,35933,0
-1SZuxP6hOI,552733,2
hGk_sIzAUH8,7866,11
MmpFJCNnu2U,3266,0
nRG70FCdevw,62133,4
yoZFAr92CJ8,52133,0
I9GWkT3BfEo,27866,14
ndO2b-r-Krs,9333,11
iqQjJtH26rY,8733,13
jb23jXcxaHE,507133,15
ZGQ3tAUzWSM,6600,11
LTCBMH7DH6I,20666,19
C1_KkaIlNqw,165466,14
rT4gcoh0CEw,75600,0
8nO9CJLaKHg,443133,4
ca4_gKs6MN0,13466,5
fw-S6zNEjlY,270866,10
WXZwlzATqLQ,31733,20
Oi3BJVuj3f8,200400,4
6jYwuBbOpJ0,570733,9
Jb03yqEB5WI,40066,4
Jb03yqEB5WI,59666,4
5YcW8VCd_Eg,125133,19
6Z0-3iF_wt8,379066,6
fylO_E1dgTQ,51600,8
djP0jeUwBzQ,77600,3
erLW6pBgIrE,26000,0
d3Do_fme9DE,56533,12
BRk4A8KMfOY,270000,5
BEqG56tHTEI,73933,4
w7pm3kC8PWg,361000,7
ylo1Hy75U_A,16266,19
ylo1Hy75U_A,73000,19
ylo1Hy75U_A,139866,19
ylo1Hy75U_A,187866,19
ylo1Hy75U_A,287800,19
hrm7cCxfS4Q,102400,7
-pM4HDXtbY0,30466,0
-pM4HDXtbY0,66800,0
liTk5fmfOfQ,2133,0
rCgknaCYt0c,96066,18
IEWtO1Yd9SM,73666,7
KFsUdX9JfL8,138600,0
m9Qqbdh_pwg,258933,0
SeQOFHkLzAI,106466,12
ai6lY9hCvTI,39733,0
OGMOcd-KPJg,16133,19
zofrpItgmAY,1800,0
fNMy9623c2A,11200,10
iNlLYXYyeF0,16733,19
0Ow5kNhnde4,45400,16
ut9Lyi1llGI,14466,2
94wcevHzlM0,1827400,12
fKLJqhEdsTY,1139800,6
Lpt8i9V2MK0,62400,15
32yq3ehY284,177800,19
ZJ-PY7yuSSU,32800,0
V1fVc3rSlvg,246000,1
UY2u-sBAUvc,1859466,9
QGEtJuHk9Ag,10400,21
iNdyI1BFYLw,162800,5
pDlJXcfOwrY,401800,12
1FtR9FcUUns,60066,15
KEJ60Al-lKQ,396266,0
spPtZLk9WtY,113066,6
XUZ6_UHBsvo,24466,0
wt5t0UMaVWs,50533,15
918y6m_91oE,67266,16
E6xqw0JzD9c,3133,11
JF1W9w1P5-g,130266,22
JF1W9w1P5-g,225133,22
QZBeoLVtIos,113133,0
G9D5uilVZZ8,261400,5
0h203aYF7-Y,65333,12
Pz6u-CUhfV0,9733,16
8r9qFAQ7vbY,88600,4
nRG70FCdevw,98000,4
fNMy9623c2A,53000,10
NkoTc7JmMco,235533,4
cJAql2N1H4s,251600,3
_OSgWTNBQCY,45666,19
AJH9fWyz0qM,34866,7
AJH9fWyz0qM,105800,7
Amt8BGudD0w,46133,14
BDFBV8JbIF8,33333,0
Lq6EBstj-Ug,733,11
hyepd8oicOg,119666,0
nTeUSdGF40M,2000,0
mJghZ4kt4Vw,408666,13
Twx4pkVyzBQ,165666,19
Swca2p16r74,312866,12
e4pwXZgKuTw,1400,20
jSCJX9ANYd8,54733,0
ReDMPb7v82M,16200,20
_uHMNL3Q934,14400,7
CSWE3wg9XcY,73600,21
ENj1L0hdoaE,933,2
ENj1L0hdoaE,35133,2
wZrCkT50F8Y,65600,12
2SvZXNcMYuw,324800,8
8Jn9Dbt2j9Q,15133,3
DHdFVfp7SvM,124200,10
5LY-HZg5LLE,208866,0
hBakuWa8nA4,77000,1
uUrCq_5CCDA,32866,4
S4WZudVaBhQ,135866,7
iGksbNwVt4A,194466,3
w9KlcQTozYM,6000,20
dlokxbjBV8A,26533,10
joEDpWWEcQA,12666,0
ObMci_3wRII,91000,3
NP_h6R6zAIk,77933,16
cuXky9bc80o,19600,20
6jYwuBbOpJ0,616133,9
KEJ60Al-lKQ,465933,0
LManZ-vJS9M,61733,0
mA3XYDf9JuE,196466,0
qxfGAYxZzGM,16733,13
wt5t0UMaVWs,84400,15
IvyftS2bPuo,234533,13
t1a7clW1WBY,43666,7
hyepd8oicOg,238600,0
RvGGCECqV-8,118733,3
DD_iz2w0KHg,12066,11
LTCBMH7DH6I,66333,19
ieUmRadAa3Q,30333,3
4hi31BA3d6g,193000,12
BEqG56tHTEI,100666,4
5p2EjSJjTiQ,253066,0
PILbKtwX_Do,7133,6
T6jHFpP3euQ,365466,16
8neFI5qSp3o,163266,6
b3bkNCYQbwc,22866,6
TpwiQmEr7P8,144200,6
0E_EEfkhGAY,31266,19
1oUuzT4QbgY,496133,13
1oUuzT4QbgY,579666,13
1oUuzT4QbgY,627400,13
REcLAaPE_G0,216666,7
vpNell0lICc,11200,0
nwQ6i6L8VxE,45533,9
dkIorKy__dY,14800,19
S4WZudVaBhQ,171933,7
fKLJqhEdsTY,1348600,6
Swca2p16r74,375000,12
8xGCYpmZECA,22333,15
8r9qFAQ7vbY,119800,4
XxDxV-yMv4U,5066,11
aTQiQP5VOgk,161400,1
oG9NqhKZTBg,929866,11
Ua7pAumms6M,328533,12
YGsIR5FZQ1E,107333,21
iqJTpROgRpA,33666,7
iBF1Cfv7RpE,86066,15
4SOAur2QOSM,10466,7
KXk_2NCrFzY,66133,14
KXk_2NCrFzY,112133,14
TAxopCH2Low,57866,0
Utr8SQWeRNc,39200,18
Utr8SQWeRNc,64266,18
Utr8SQWeRNc,112600,18
vF7O3sPWVOA,3600,7
0h203aYF7-Y,114066,12
Oi3BJVuj3f8,256333,4
PFzk3vZVW6I,43400,13
o4vKWZ5u27Y,1141133,21
pLF_fURxJgI,30866,0
aPWAaMXwj40,662666,13
ieUmRadAa3Q,75266,3
Rwk28ax64wY,25666,13
XtRLux-pN7w,289000,13
4hi31BA3d6g,249666,12
582vO2q_j5Y,16466,9
ASbGV2IGEms,207266,7
A6I232hhaKo,106066,18
DQgHfrMu7mA,308333,0
0SDnIiBpMa4,4866,0
ZDwG7VWIZ2E,7466,11
zFmEFTsS54U,22866,15
tVjgrJHwFg4,136200,16
PILbKtwX_Do,75666,6
REcLAaPE_G0,384866,7
ZlBNI7JjF08,13466,19
qADWCT6aoOg,21733,19
3ITruKppHKc,25133,19
JBGewEMeWIs,159933,19
BRk4A8KMfOY,320600,5
bmWYDnqsHAE,4866,21
Jeljj8fufpM,16533,19
Ob5o_Ufzxvo,238200,21
lHsu22BuUvs,30666,11
NP_h6R6zAIk,278200,16
DUxEAa6KBxs,99333,1
xbFD1N1NgxM,95933,0
ckBJ-IJsvHE,11200,4
h5qkO5efZ1A,35533,17
NfiVoOH9008,18733,13
QLxMt8F3oYA,57533,7
MvaQHU6_SQs,1333,1
jPHAthPKpn8,11800,3
ylo1Hy75U_A,313866,19
ylo1Hy75U_A,446066,19
lrX5oSXXK6k,4866,2
IvyftS2bPuo,296866,13
0h203aYF7-Y,142066,12
VlIwSOElIRw,180066,3
XlvlHJK1U0w,43866,18
XxDxV-yMv4U,31866,11
6PHkYgbO6P0,200466,5
W2P1a7Ba1DM,24066,0
9-iTaN4N1uk,18200,6
zCaQTFuRUdY,383866,16
yhtWJoR7-iY,11600,22
lPMLIknUE5w,119200,4
uqKkhMbqBM4,269533,20
Rq3VGloLpBw,24733,0
UY2u-sBAUvc,1887800,9
7owtZxHWYn4,4666,1
ca4_gKs6MN0,58133,5
xJ3yaMd_nqg,47400,0
iBF1Cfv7RpE,116666,15
iBF1Cfv7RpE,199200,15
3hmlZc86Pow,225666,0
4hSue_kGuqg,156466,16
mA3XYDf9JuE,272000,0
eXfkthdw2L4,75466,0
MvaQHU6_SQs,61400,1
pzFYpRHPK0U,222133,10
zWsLNih5fqs,10533,19
fATiDtneWPE,2533,13
oG9NqhKZTBg,1052066,11
hBDvdp2RCCw,149533,13
bjxdf5rCPJI,44133,0
H3Q2R_TtxTQ,33133,0
m9Qqbdh_pwg,394266,0
zMMVVEBfi6Y,338200,13
KyP6QuYWtfg,52600,7
8r9qFAQ7vbY,152666,4
ieUmRadAa3Q,157266,3
qxfGAYxZzGM,68066,13
Zbtmc33bcoI,15466,0
32GDx70-6cQ,5133,3
8xGCYpmZECA,48000,15
ofDmsqy24k0,12133,22
1QoySzuclwo,61466,22
jPHAthPKpn8,32600,3
mJghZ4kt4Vw,513133,13
dvPxRhqrpP0,37533,12
reCdzzwOoeg,40933,7
4hSue_kGuqg,196133,16
BRk4A8KMfOY,386400,5
94wcevHzlM0,1874866,12
RVx1tL-OEJI,166600,20
fxr4HpTRNS0,10200,19
agjqRf4jk_4,163866,16
ZK_eNg0l9Ao,705733,11
ajxcj5ovYdw,10066,14
Swca2p16r74,451466,12
zWsLNih5fqs,37133,19
zWsLNih5fqs,90600,19
vpNell0lICc,34400,0
yAUtKDfQ_4Y,62200,16
ndO2b-r-Krs,58533,11
Ob5o_Ufzxvo,278133,21
O4Q0HOvOuPs,276133,7
afgzXYwPNLI,7266,7
dkIorKy__dY,40466,19
ZlBNI7JjF08,38066,19
agxWVc_YO7E,18866,12
JBGewEMeWIs,194266,19
2lIskRS41Fg,28200,3
o2z2zu4L1Ho,87666,7
bPaU2HTFRaE,306133,9
W2P1a7Ba1DM,74000,0
4jfksHtzZUk,7133,3
Oi3BJVuj3f8,279266,4
0vD9EasKP7Y,193866,18
fKLJqhEdsTY,1380200,6
3ITruKppHKc,52400,19
iBF1Cfv7RpE,227466,15
C1_KkaIlNqw,203800,14
4hSue_kGuqg,229333,16
Amt8BGudD0w,82466,14
uGWVfd4SUDQ,28666,14
W5spCTnQxi4,40800,9
HKp5lGYVz30,107933,9
cuXky9bc80o,62933,20
c7fxcbb5ztw,34600,12
DHdFVfp7SvM,159333,10
1QoySzuclwo,151333,22
pJ5dJTJZs4c,4800,0
Twx4pkVyzBQ,210266,19
fYobm4R_gfE,16733,10
MvaQHU6_SQs,125600,1
zWsLNih5fqs,116333,19
Jb03yqEB5WI,90400,4
0h203aYF7-Y,294533,12
GrwIFR5LySU,51533,20
zMMVVEBfi6Y,443600,13
SeQOFHkLzAI,304200,12
GHN7JTNEeXI,49400,7
1tsfAcQmUuU,49800,5
kJ3bBwIadAs,118600,0
hWhr5VV5VDk,254800,14
jqv4m5leqws,89666,0
aA3okCsYx6Y,23133,1
nwQ6i6L8VxE,314666,9
aYxdPo0g7B8,99800,12
Swca2p16r74,492733,12
UY2u-sBAUvc,1949733,9
2SvZXNcMYuw,372266,5
R6Oj0lgPPFM,51933,9
70VvOTsxGAA,7666,22
-2ZlsFZuTmc,120333,4
A369q1ldIb0,205933,15
FZ0ACHp7ywg,13400,7
GzizYdL25ZY,732000,0
bEynrToSlmE,53466,11
osVuWLvr40I,56266,7
VEH9Guiio2s,9133,1
32GDx70-6cQ,31400,3
qxfGAYxZzGM,88800,13
hu6hE3BDG9k,58800,7
agxWVc_YO7E,87866,12
eK_-dvQUvIM,163133,0
s-fEWFSc6iU,449866,6
fYo8uLwWWxo,9733,22
f9779UroOcs,17466,7
DUxEAa6KBxs,171600,1
iBF1Cfv7RpE,283000,15
9-iTaN4N1uk,78066,6
b_4Qek4_1JA,37133,7
6k4QYANIr68,59000,12
G9D5uilVZZ8,284466,5
7siO3pu83jQ,15600,0
AOPJ4Da4JOY,12533,15
Fac5__BIOTU,21666,22
Hh6x850teNQ,124933,13
Ru6WpS1qtRk,4000,1
1QoySzuclwo,294000,22
3vqWC4tJJm4,17266,0
F1BEp5aDpbk,66266,0
7kA3hnOwWRs,12200,19
PhJOcszed6A,14533,22
QmTcszQRQvs,338600,8
QS95GQ7U04Q,426333,4
n_pzViziSLU,55600,10
zWsLNih5fqs,143466,19
MvaQHU6_SQs,165400,1
a-MNXAJ2mZo,33200,0
2LhaK3sh_yQ,8600,0
9evasPe9iDM,101666,1
A5m4jOfc3pk,60933,16
FbvCU2oIm4I,133266,0
QDjX9-z4NI8,16466,6
TF-0_xXtyD8,85800,18
EdOIJ0M51sw,25800,9
RVx1tL-OEJI,190666,20
65u7S6i55UM,25000,19
wDgx1tF_Rsg,14133,13
0h203aYF7-Y,325533,12
JBGewEMeWIs,219666,19
tCT9Phiglyo,20133,2
f0o0SmB2JAE,70066,6
1Jw6ItT1e3I,23466,6
qfrbsqvmHi8,30000,13
9XkviBruVec,131891,15
gSfFSnlHlT8,104733,7
8r9qFAQ7vbY,193333,4
36vA3Z7jlP8,41666,7
2PkVBMvzLz8,187333,21
c7fxcbb5ztw,68200,12
7m2Uh12oPtk,50333,6
SVEpg1Zx_Ec,1158,3
fFGmvl4E9QI,2066,1
7owtZxHWYn4,60266,1
eK_-dvQUvIM,378466,0
YgOrg9mGGOg,14666,0
8xGCYpmZECA,90266,15
Ex2jjpVGJLc,11266,10
Ex2jjpVGJLc,39800,10
Ex2jjpVGJLc,88066,10
RpK9zF3ptEM,114466,7
5wt3Emy_uXs,20933,10
lHPeVAgTkXg,40266,16
ds-nSJTMUJk,266266,1
m3xnLbYB0oY,2066,3
Swca2p16r74,518600,12
zWsLNih5fqs,185133,19
zWsLNih5fqs,232066,19
9QO1wkroB8I,162400,18
yHS1CnPCx_0,45533,3
32GDx70-6cQ,66733,3
JF1W9w1P5-g,267666,22
2lIskRS41Fg,358066,3
kUScpAtyJ0k,10133,14
hlNOQO4BIHg,2000,15
LdY-shEM7Xc,445400,22
qxilR3g0wGY,8533,15
H3Q2R_TtxTQ,89666,0
WMcU4yZZvqk,6200,18
uUrCq_5CCDA,58733,4
DaHaLp87T4k,30533,13
erLW6pBgIrE,70600,0
jPHAthPKpn8,58533,3
yUVoJtB0tjs,30200,1
lKa8QKJ2GnU,2600,10
pE6AetRvyA0,1012933,0
65u7S6i55UM,60133,19
1piK43Ngmg4,61600,14
BC7x48FXbKM,22333,2
BC7x48FXbKM,45466,2
DS1Q403QCy0,144400,21
RqqzGpLaWO8,60266,11
cTtCkd9rUuE,12600,4
Jb03yqEB5WI,129733,4
Jb03yqEB5WI,149000,4
hGk_sIzAUH8,368800,11
fKLJqhEdsTY,1401866,6
CETUG_G0I4k,391000,6
UY2u-sBAUvc,1964533,9
Amt8BGudD0w,116533,14
qfrbsqvmHi8,163066,13
eMXdQsHeZlE,13666,7
Hh6x850teNQ,174333,13
ulvWmBNJsz0,16133,15
W5spCTnQxi4,114933,9
qGIsX2_LgEQ,19666,3
IvyftS2bPuo,323400,13
co7I1-cdNRA,73533,9
gEyLBfAvPD0,1266,19
Ha_OuYxLXIs,109266,0
3VC2dJEi0bU,28400,15
94wcevHzlM0,1887600,12
kbTIjM4jPqA,44000,7
Un-Uh9PZVmw,112000,14
JBGewEMeWIs,255400,19
r-SPaNQktwI,240733,7
9e9pNGwPp4c,7200,7
Bbe5eTx6uU0,328133,9
DtzpSTuKeQc,24200,19
GVG8UJgDW8s,60000,15
w5J6M04Rqi4,3266,15
Ru6WpS1qtRk,33933,1
lHPeVAgTkXg,250000,16
g9S4SCzEUAU,181000,0
Lo2qR5rmNR4,8733,0
uMMEWqffYPY,103866,7
2Oaky66fBtQ,11400,0
66F0We-FuH0,26000,16
MvaQHU6_SQs,191800,1
QsBg4_yVDQE,10733,7
M98zPLJ2Ub0,37600,17
nrfvXZ2uSPk,208733,0
TIHwniNtQls,14066,19
3d9cuKciV6I,30600,7
f0o0SmB2JAE,120200,6
RVx1tL-OEJI,207866,20
zWsLNih5fqs,286600,19
pzFYpRHPK0U,249266,10
Jb03yqEB5WI,199066,4
5-kNHOr7bz4,10000,6
ZDFIBhfF0N8,15266,0
KGLXVePIt_4,2800,9
HKp5lGYVz30,148066,9
U81oKuMfgWU,342933,0
92EBygFH4QM,10400,0
B4jbThMFW00,460733,0
B5taXT-tXsM,10666,4
Dx8eIjF--eo,13133,0
Oi3BJVuj3f8,324600,4
DxEf55LeNtM,295333,16
BRk4A8KMfOY,461000,5
tPxQaAoD190,4000,16
yAUtKDfQ_4Y,105800,16
8LlM2T_ejEw,36933,22
BF9mExd7XaA,6066,11
DwhHLeDGrUY,135200,11
P_DYmx2PJGg,32200,14
EbItmFkhOj4,46666,7
p6RM6-nT4IM,35666,2
fATiDtneWPE,44200,13
VlIwSOElIRw,201400,3
cuXky9bc80o,102266,20
iFSJ78IJkcE,182400,0
PFzk3vZVW6I,100666,13
Hh6x850teNQ,307266,13
42DbqYRQgkg,4533,15
zCaQTFuRUdY,441266,16
9-iTaN4N1uk,104866,6
do_8B0EnuJ0,13466,14
32GDx70-6cQ,98733,3
TIHwniNtQls,60800,19
VEH9Guiio2s,47533,1
7wTIC78BTE8,98533,0
3-7JhpQ8aL4,24666,18
f0o0SmB2JAE,254066,6
w5J6M04Rqi4,42466,15
Q5TvmI7fapg,9533,2
8r9qFAQ7vbY,246266,4
fKLJqhEdsTY,1538200,6
NrrFthMF9Y4,106066,9
jDe8tZL_y7Q,74333,6
kWpQRZ7IBjU,46133,11
tCT9Phiglyo,42666,2
pDlJXcfOwrY,499000,12
HZz3GhK_ts0,14800,10
2lIskRS41Fg,419733,3
cJAql2N1H4s,274800,3
L2E1Zco9Cxg,45266,0
TCURKBQkYr8,59666,3
ensik_c9F0M,31000,0
RafhGfy4VbU,34466,3
qGIsX2_LgEQ,243800,3
sAKcIN-yWLk,135000,22
Jb03yqEB5WI,274600,4
Jb03yqEB5WI,305600,4
jhQ4iIJ42Yw,45466,7
UY2u-sBAUvc,2025333,9
SODcrHmjSCE,9800,16
c7fxcbb5ztw,114733,12
opOHceUyoXk,11866,7
78S4ndcpXlA,308933,5
I7ETZvQoMC0,62466,3
9T440p7shtY,216466,11
fYo8uLwWWxo,45533,22
wsdPzGxV7DM,47133,11
HUfVXpolk7k,335533,6
ndO2b-r-Krs,81800,11
fCoXLMBzqTc,129000,7
lrbJ-8myxJA,83266,14
qxilR3g0wGY,44866,15
ulvWmBNJsz0,57000,15
TXe_5xZaHTo,4066,21
W5spCTnQxi4,180000,9
eG1KzfUV1Bc,54333,9
SaddwjY9Foo,59066,0
Tf9piH7b4Js,8266,4
kWpQRZ7IBjU,150933,11
YJfB2j3ZDZY,121533,3
KGLXVePIt_4,41066,9
8MQoa3s7Gbg,8933,7
IDgfUjSwh1k,12466,0
IGPcDwpOOuk,239200,21
IHUk3A0eJH4,37400,7
ZDFIBhfF0N8,39133,0
bEynrToSlmE,81200,11
6BaUEv3S9wM,85933,11
Oi3BJVuj3f8,374600,4
Jb03yqEB5WI,374133,4
6k4QYANIr68,87733,12
f83q0-K6QM8,27266,0
yMo-x69rXAU,27066,13
L2E1Zco9Cxg,73400,0
RVx1tL-OEJI,241333,20
lKiN4UeEuCQ,8600,22
5ObZNa1VcrA,31533,0
qGIsX2_LgEQ,285266,3
f0LzueX5rWA,12266,0
JBGewEMeWIs,285466,19
SFAd6m856tg,16600,12
IvyftS2bPuo,399066,13
ofJB_B4afBI,245600,3
zkjAdmcNqhg,19000,15
huPPd3C2wnk,40666,19
wkk8OM7ScIw,91066,6
Hh6x850teNQ,362333,13
tZXtD6zH8ak,1733,10
r_rWKe5xgYA,13800,3
D7m_OBG_HSA,16400,20
mJghZ4kt4Vw,589933,13
wqy1tReMi0E,14666,22
p6RM6-nT4IM,126266,2
G9D5uilVZZ8,329800,5
hlNOQO4BIHg,71933,15
pzFYpRHPK0U,293200,10
aYxdPo0g7B8,223333,12
Amt8BGudD0w,152666,14
TIHwniNtQls,105466,19
uGWVfd4SUDQ,90400,14
Jb03yqEB5WI,436266,4
Jb03yqEB5WI,462866,4
o04VRXD9Zsc,2933,6
FZJlwJ_5CIY,29133,0
ReDMPb7v82M,112000,20
LLWBVRQqdXI,27666,0
RVx1tL-OEJI,285133,20
UY2u-sBAUvc,2046733,9
1NqlAHYDQvo,31533,1
iFSJ78IJkcE,223333,0
TXe_5xZaHTo,129800,21
HUGXVRs_n74,30933,0
kcRJUqykLkc,1333,6
9T440p7shtY,260800,11
Jb03yqEB5WI,487666,4
jb23jXcxaHE,558266,15
agBPKBqfO74,115466,0
ulvWmBNJsz0,83333,15
W5spCTnQxi4,296333,9
6Evufwu8Lqk,147733,5
XQdinutHcSU,19800,19
f3H9LjisFEM,29133,3
SODcrHmjSCE,43066,16
NwMhC_YU_us,48466,7
_fLYXronVAE,107933,0
9XkviBruVec,283225,15
DjXtIIwfITI,90466,0
F8L-kV6B7Bg,2733,7
GItICXD68Jg,136600,14
yZqvEoz8rKI,27600,2
5-kNHOr7bz4,105133,6
W30zEOaelEc,15466,9
tnXZCup1_ZU,26333,22
uzFTQ6hekNo,12666,7
HZz3GhK_ts0,30400,10
PhJOcszed6A,119266,22
Qklaswi69ZM,83266,0
U4YBIy9SgWI,163333,0
2lIskRS41Fg,458533,3
7opb51Fmp7g,15866,14
BRk4A8KMfOY,489200,5
V1L9V-_cAEw,28133,0
1NqlAHYDQvo,50466,1
TxCVyBAYCJg,167466,0
8e7nd4HC7xI,45666,13
c7fxcbb5ztw,218533,12
5ObZNa1VcrA,103866,0
MU56Boca8rk,15866,10
qGIsX2_LgEQ,339533,3
Oi3BJVuj3f8,403733,4
-njE6h3WW2E,15866,14
FXi49CKPEFY,27400,14
Ku3k3fmIc3I,27466,1
MUC3GjvBI7I,21933,10
MUC3GjvBI7I,61266,10
jlYLsxH0Kxw,6400,19
9-iTaN4N1uk,149466,6
HmO1nKxUZfE,106400,10
Lpc3E4YPm6E,37533,7
TXe_5xZaHTo,166200,21
Jb03yqEB5WI,523000,4
Jb03yqEB5WI,541333,4
z03VGsZIRIQ,19133,5
_fLYXronVAE,360733,0
AYHYWCKxKJ0,14666,4
H_ets6FMLLU,27933,9
QnHiIzqj8-Q,238933,14
6tFapLEK1GY,31000,20
RVx1tL-OEJI,315600,20
yUVoJtB0tjs,137466,1
MTvDr3z4qYE,9533,1
pzFYpRHPK0U,329666,10
tCT9Phiglyo,92000,2
qlDPOqRjPQ4,19466,2
1NqlAHYDQvo,104666,1
24ToRgz_tAs,74133,7
IcuiHnfBsRk,15200,0
XwKVXq_fxVI,12666,14
pC7pMMpP2jQ,147666,7
IvyftS2bPuo,421333,13
32GDx70-6cQ,139733,3
Q4RtG77MmUw,17466,11
huPPd3C2wnk,63666,19
TCURKBQkYr8,158666,3
LCBLvNUg0Ls,42933,0
zIvzPqMTmN0,36666,7
hi3Goz2eEMk,83000,0
p6RM6-nT4IM,388733,2
1ZrhXVHU4YI,3466,11
IHUk3A0eJH4,120733,7
Hh6x850teNQ,407333,13
qGIsX2_LgEQ,558333,3
e-1V6StbKwc,87600,6
fHMrG9Zu97M,35333,0
8r9qFAQ7vbY,306066,4
Oi3BJVuj3f8,469400,4
W_eEin7JKw8,12466,4
7FaXhXEt3Zg,58866,6
A5Buj-dy1G8,172000,11
CqLrfpNgw4g,180933,20
IR0WCPTHSGg,65400,13
REoBmTitLpg,6733,19
_UFheVRwW0g,21733,22
AE4pYV955Wc,27466,12
AE4pYV955Wc,150800,12
AE4pYV955Wc,215266,12
f1KjJaQ_m10,59800,9
mx54WcMz-9w,273158,20
8e7nd4HC7xI,232400,13
C4QHknuNLYI,29200,0
FtTKdC5W8LE,16533,0
FtTKdC5W8LE,61266,0
hlNOQO4BIHg,109200,15
D7m_OBG_HSA,38066,20
W30zEOaelEc,147933,9
TgHCxeVgedY,6600,1
TgHCxeVgedY,150466,1
twpUN8iIZrw,5266,19
tZXtD6zH8ak,42533,10
zlq1-iN7iOo,14266,3
DxEf55LeNtM,409600,16
yDRDLC2KtGQ,27533,5
jlYLsxH0Kxw,39266,19
lDyzrYe60iU,265533,21
W4_dYrzVdPQ,8733,1
YzTioBd-eWI,26400,7
Hh6x850teNQ,446200,13
fFGmvl4E9QI,74800,1
TQ3xe2r9zvM,98533,18
IvyftS2bPuo,496333,13
MUC3GjvBI7I,91266,10
wa8BXs1tzSQ,10333,6
SeQOFHkLzAI,331466,12
WZQy4Jo-UOM,525866,14
W5spCTnQxi4,364066,9
cuXky9bc80o,135333,20
HKp5lGYVz30,174333,9
YHw4tPlhU9Q,118400,0
jiZy7cCnRFY,27066,20
BRk4A8KMfOY,557133,5
2lIskRS41Fg,510733,3
94wcevHzlM0,1944733,12
_SIXvZIZv4U,10000,10
W0354krrIJE,59866,21
Amt8BGudD0w,173866,14
fnloiklbSwA,3400,19
X4clWl3Ubp0,73866,7
5j8zSuHgC-I,11533,6
J6tpxZC3gOs,466,7
ulvWmBNJsz0,102600,15
z6QTrpkH5j4,69333,0
TgHCxeVgedY,222933,1
TgHCxeVgedY,290066,1
TgHCxeVgedY,387066,1
zVPIoHD2nGk,275333,6
Dx8eIjF--eo,62400,0
9-iTaN4N1uk,179400,6
PzczyIoD3Jo,12466,19
P0RaV4XMvyE,56200,18
zVAP9XqRr50,83800,3
zVAP9XqRr50,121333,3
KMxSmRKLSjQ,328933,0
p6RM6-nT4IM,492000,2
Hh6x850teNQ,500866,13
AE4pYV955Wc,244866,12
f3H9LjisFEM,93866,3
66F0We-FuH0,195333,16
l61eQ4d8fxQ,547733,22
bEynrToSlmE,107666,11
6tFapLEK1GY,62133,20
X4clWl3Ubp0,157933,7
c7fxcbb5ztw,297200,12
MUC3GjvBI7I,132866,10
MUC3GjvBI7I,152666,10
z03VGsZIRIQ,748666,5
_SIXvZIZv4U,36333,10
4oaoa0QbYd4,25733,4
ZdirtQF_sjE,20066,0
6Q8GGQ9TIOc,16800,6
WjNSD_DGifg,56933,1
fSF7xiyv_P0,61266,7
KSyKvVQJ0V4,44400,9
W_xTl1AT12A,123466,0
jty3-KVoTig,403533,18
2pkgNmETb0g,136533,5
Amt8BGudD0w,217000,14
SOsWgyGANzw,13066,22
bkqRmqnOgwc,12866,0
ZCByAbn0cdo,15333,16
d0dHcvtAlfw,96800,0
z-YkRcoyUII,2000,22
P0RaV4XMvyE,74133,18
Gu_dxL7KWsE,50733,4
MTvDr3z4qYE,44200,1
ifNrZ21mHpA,70666,1
W_eEin7JKw8,59600,4
lrbJ-8myxJA,146333,14
62aMaFaTjxc,99200,18
CsQRzdEnae4,56466,12
FBz0aAYDBFI,177866,0
FBz0aAYDBFI,371733,0
npWcRx3v6bQ,36133,16
Y7GEj8rtd7s,26600,21
pC7pMMpP2jQ,436466,7
0La3BGSjuzo,44000,4
TpLW92P3Gw8,27466,12
4AsWxAchURs,23533,7
bI2OCMZWN1g,12266,0
MrVJDZWXPBQ,10866,6
q9aoBI4DSBs,12533,0
0oNGRIdjGsk,124866,0
RLYZwyeLzVo,110333,0
D7m_OBG_HSA,72066,20
ksxlVUr0OhU,337266,11
ZacHdhX9F9M,14400,19
fqhUmRGH5HE,25400,4
fuU6_SN-jaY,28800,1
fuU6_SN-jaY,60266,1
fuU6_SN-jaY,80333,1
8r9qFAQ7vbY,353933,4
IvyftS2bPuo,536266,13
32GDx70-6cQ,169733,3
fvKg2VoOMg0,21866,13
HKp5lGYVz30,207733,9
bOSZSm75c3w,34866,22
t9_yitLA3LQ,181000,11
HyaUy714CQY,65533,18
2GKPL7MjWuE,25933,0
Rkg3hOQcCq0,6600,7
AE4pYV955Wc,320733,12
Y00HFdNqnec,461266,9
yAUtKDfQ_4Y,134333,16
p6RM6-nT4IM,596866,2
0La3BGSjuzo,101533,4
T-m8ILY-bnM,41066,3
o04VRXD9Zsc,37666,6
fuU6_SN-jaY,114333,1
jorRvv42tvE,138333,0
jorRvv42tvE,173866,0
l61eQ4d8fxQ,600133,22
wkk8OM7ScIw,135400,6
twpUN8iIZrw,47466,19
W_eEin7JKw8,84000,4
c7fxcbb5ztw,330866,12
0oNGRIdjGsk,239666,0
W5spCTnQxi4,421466,9
m6hb1-pAblA,47533,21
vlVL1yv9-Nw,42600,4
fSF7xiyv_P0,105000,7
5FIlsC9628s,48933,14
JF1W9w1P5-g,345066,22
9-iTaN4N1uk,203866,6
p0_w8tNmWkc,458600,6
rkzFEHqtlhY,40933,0
W_xTl1AT12A,151866,0
cJAql2N1H4s,333133,3
c1_AeiXqA5w,293600,9
c3rVnvQr9uA,164866,21
Amt8BGudD0w,261266,14
QWlOsAEPXjI,64333,0
pzFYpRHPK0U,364133,10
Mue2-apb7sE,172666,11
ZQE_gIKDrpQ,53800,22
xx2Nfl1MEuk,15000,3
2lIskRS41Fg,530600,3
Hh6x850teNQ,568200,13
gzX0jwjhRN4,73866,0
bwotbTZHoPA,9266,10
bwotbTZHoPA,27600,10
eAPcJi7CaBw,54133,10
MGAvm8PZTEA,7133,22
Z7I8r1AqMhU,175800,0
TsfzE7kZcTo,888800,2
UdNCuepOFYY,163533,6
llt8ua4BK7M,22866,3
YfbJ1qABEbY,15666,4
jiZy7cCnRFY,70533,20
Dx8eIjF--eo,164333,0
uGWVfd4SUDQ,119333,14
uqKkhMbqBM4,298066,20
0TgbwvNzbNk,28666,18
0y3D6IBgvWI,5600,0
hlNOQO4BIHg,204600,15
m_4DuRAk3QA,30000,12
jorRvv42tvE,202066,0
qrIA_GSfgXo,11066,0
V1L9V-_cAEw,114733,0
e3Jf-bWe4Ik,13333,0
bwotbTZHoPA,76466,10
bwotbTZHoPA,88466,10
_SIXvZIZv4U,58733,10
ABrhnT3LRWs,74200,7
ABrhnT3LRWs,178666,7
ABrhnT3LRWs,346133,7
NQm7ciO_eo8,3866,3
53zQ5G5fA5I,51333,0
z5OBJXAJtIk,8333,14
dK9uANTvtQw,324133,16
KSyKvVQJ0V4,191400,9
p6RM6-nT4IM,654066,2
la4AkEkMn_c,4333,13
_65e9OHtzFw,36000,16
B4tPycUHkU0,139200,21
B4tPycUHkU0,180933,21
B4tPycUHkU0,326200,21
nCPhfqQsjIQ,43466,11
D6MO4nWmCXc,151533,7
h_f-diccY0U,45200,0
ZdyBZtlMq-M,600,5
clfueJZBalg,110933,7
puPiTQsbQiA,33533,8
d-mXbZjmuBE,30266,4
K92cfCbVrIo,15666,0
J03dJcekKVA,16491,4
-wlb-uu4DKo,5466,3
iRLMFxqd6Vk,7333,5
Ie-M-R3yrD0,13200,0
M4jD362HNjo,29933,7
IvyftS2bPuo,565666,13
pu3jZjGlk-U,15466,15
VWrc4nzTGn0,14000,6
6J73-xEdCEg,31533,3
QF-RnuUJaHc,2466,15
tCT9Phiglyo,130466,2
hBDvdp2RCCw,192333,13
J-4p0A7hyS0,1800,4
HKp5lGYVz30,245000,9
m0E3Ws_WzvE,35800,12
RLYZwyeLzVo,133400,0
TLoBIEjd194,30200,13
ifNrZ21mHpA,88000,1
W_eEin7JKw8,230533,4
a8O7uiu97QQ,10266,4
cmM_5SupmFY,45266,2
h5qkO5efZ1A,59933,17
qlDPOqRjPQ4,133000,2
YfbJ1qABEbY,56333,4
9F6EvyfZhMU,159000,0
obCEgPrypbY,11466,15
B-jpP1sc5RA,131133,3
B-jpP1sc5RA,153733,3
DobAdZVysXc,146666,6
32GDx70-6cQ,198466,3
jpgg_MJ4uOs,95533,10
W4_dYrzVdPQ,29266,1
h_f-diccY0U,73133,0
Tf9piH7b4Js,43000,4
la4AkEkMn_c,89266,13
la4AkEkMn_c,137333,13
jMNaKigE1eI,14066,16
yUVoJtB0tjs,208400,1
V2Ly1RsF7n4,151733,6
WljsfbvKaVU,7933,18
3rSbN-urt4k,107533,0
jTfvSkpIHNQ,30200,22
kgkeuIDBElA,63000,7
MbLnC8P49jE,191000,0
SOsWgyGANzw,57666,22
uaz-FCe3eOY,1933,0
5eOXSFaUJhE,221133,1
Amt8BGudD0w,284200,14
ln4Qr-A9NOE,36466,19
ksxlVUr0OhU,357533,11
3UsghgPDN6o,19000,20
OtCwPDZpdEg,11533,0
tXdpXKJmvO0,62533,11
mTgYzNLI4Js,12600,11
2lIskRS41Fg,628800,3
ZacHdhX9F9M,38666,19
1KIHLgUDCaI,110200,14
xx2Nfl1MEuk,67000,3
xA19hBmMHo0,25200,5
99FNg9hk_EU,107733,0
CDN7Axxys1E,283066,0
FGl1xmX5vzk,25000,5
F-AROt5V1zQ,3666,13
HzDaNVT19zg,14133,5
P58SuABAtIY,35533,14
P58SuABAtIY,139933,14
-wlb-uu4DKo,36733,3
jnjnp1YD1SE,24066,0
z03VGsZIRIQ,826466,5
jb23jXcxaHE,601200,15
p6RM6-nT4IM,689000,2
krctXCfP8ds,50933,0
M98zPLJ2Ub0,68666,17
7opb51Fmp7g,74133,14
pDlJXcfOwrY,545866,12
dRaBi3_w4Zk,192466,7
F9KGhxlkjP0,2600,6
jpgg_MJ4uOs,243600,10
equ_nUZgxgI,73800,0
xhHFPWyR7vI,1666,18
tXdpXKJmvO0,95333,11
nCPhfqQsjIQ,82000,11
RVx1tL-OEJI,338266,20
la4AkEkMn_c,171666,13
meRJPfPZTpw,27466,1
iRLMFxqd6Vk,113466,17
jGTNsTUkNUw,29200,7
OtCwPDZpdEg,158066,0
KWLkFxMpWfk,69933,3
pu3jZjGlk-U,48733,15
IvyftS2bPuo,596066,13
zE-hCNMOtYk,302666,15
D7m_OBG_HSA,103066,20
ZdyBZtlMq-M,38200,5
k3K040FzI5c,31066,0
mHORHQS-7WE,1800,11
mHORHQS-7WE,88266,11
twpUN8iIZrw,94533,19
1KIHLgUDCaI,139733,14
LaV2LegP4Cg,8133,10
Rkg3hOQcCq0,111533,7
e_qdDAeerKQ,8066,1
HKp5lGYVz30,277933,9
qrIA_GSfgXo,55000,0
fLUAe7V2OK0,120866,10
K8QbBfm8G8I,38200,0
qepXmV_2K7Y,43466,0
w9KlcQTozYM,33600,20
dRaBi3_w4Zk,222533,7
sIfskDlVzNU,28733,20
x62zDn7Rz0E,73333,14
uQGAiaYzAO8,16333,13
2lIskRS41Fg,664066,3
MrVJDZWXPBQ,75133,6
5omJNw2OZLY,18000,4
66F0We-FuH0,216333,16
DZLi52DjBo4,57533,22
DvR7AaAtY20,66800,2
FRcpw1KTh4w,46000,14
Amt8BGudD0w,326800,14
w-Kpj2nBRmY,10466,15
uaz-FCe3eOY,38266,0
HmcmBAm8adk,7000,13
r-SPaNQktwI,315333,7
UMNB5rdNNbA,6400,4
ABrhnT3LRWs,451066,7
YLlLYSItCQo,385800,16
OCxMhRVODn8,43333,15
4Qbgq0cheQ4,89866,21
t9_yitLA3LQ,500333,11
uzrnux3YbHE,6333,7
yNNsfIiMHSE,25933,7
9-iTaN4N1uk,234600,6
fkAstbRQTxk,126666,20
meRJPfPZTpw,87000,1
W_eEin7JKw8,284533,4
SeQOFHkLzAI,721666,12
uGWVfd4SUDQ,149133,14
niLqpe1VCJ4,12866,10
l0d9ZCVmu6E,47800,6
tzZnlUOn1JE,180400,5
oTjdJrh4ENU,13933,19
k3K040FzI5c,79866,0
hBDvdp2RCCw,229066,13
53zQ5G5fA5I,89333,0
xx2Nfl1MEuk,141600,3
rZp85u44psU,7400,0
rZp85u44psU,61333,0
MuQ6-67uvRk,24666,6
pzFYpRHPK0U,393466,10
qrIA_GSfgXo,173333,0
32GDx70-6cQ,239066,3
Hh6x850teNQ,612600,13
SUMjQsJ9III,16066,1
HHy9Gaxq9XE,10266,4
ufij0-MrrmY,179733,10
Uq-JbDFE4QE,33866,20
5eOXSFaUJhE,250000,1
AKPDvaUNx94,20400,10
AKPDvaUNx94,50200,10
AKPDvaUNx94,72400,10
W5spCTnQxi4,545400,9
Qc1v-R7yVyY,14666,21
lGsx-IS2kYE,9666,6
bPaU2HTFRaE,344266,9
IHf2QhgXLw0,16133,0
QF-RnuUJaHc,42333,15
THsVhMXcfqo,150333,0
z03VGsZIRIQ,898000,5
LNa2DVAllV4,59466,7
x7YuGYeVkjc,221133,16
MbLnC8P49jE,269466,0
qhXeaF4khcw,15800,0
nZwDtxJxPOY,12466,14
MTvDr3z4qYE,87933,1
h5qkO5efZ1A,97333,17
fk10mtIF_Hs,22800,10
XKTTs_8lX14,27666,0
5_2JeeNUyN0,47600,6
07DiN3UALd0,11400,15
llh4BUoQVrQ,400,19
eAPcJi7CaBw,113266,10
D7m_OBG_HSA,146733,20
_hb1sBuZpTg,56400,0
3UsghgPDN6o,57533,20
ugFqtMpiurA,116800,13
meRJPfPZTpw,179533,1
meRJPfPZTpw,283466,1
_8EJ6TBzMss,178733,22
C6Q0w0fItew,1800,3
C6Q0w0fItew,50666,3
Dd34DID6fvo,159000,4
1KIHLgUDCaI,207333,14
1XLvE6wRtRg,60000,0
ZacHdhX9F9M,58466,19
GrwIFR5LySU,88000,20
RtPw0o_adzc,19866,13
T1_Pzxne14s,1291066,0
RHGOs70G6gs,5866,16
RHGOs70G6gs,88800,16
la4AkEkMn_c,200466,13
mhX8syDYRLs,75133,7
Ky1FHgRkzCU,482800,0
MTvDr3z4qYE,108733,1
YVxeuRSIWf0,304600,7
H_6vxd3ckIY,65533,7
niLqpe1VCJ4,45066,10
AKPDvaUNx94,165333,10
jMNaKigE1eI,51800,16
rX9gACwlQvY,76266,0
Uq-JbDFE4QE,65600,20
cJAql2N1H4s,486933,3
fLUAe7V2OK0,269466,10
AykiNpDN9B0,7800,9
e_qdDAeerKQ,34933,1
ZdirtQF_sjE,51733,0
eOpxp6srlxY,46200,7
xsRZoWWLMHs,118600,7
a2gYRtJhP1E,30133,10
W_eEin7JKw8,417333,4
p6RM6-nT4IM,774466,2
9-iTaN4N1uk,262666,6
J03dJcekKVA,171425,4
111xvkfNnVY,45400,1
xx2Nfl1MEuk,180866,3
6fbVxQTa6Zc,45733,12
ugFqtMpiurA,134066,13
hBDvdp2RCCw,282000,13
PokAQadzZY4,15066,22
zf3G4PZffqE,87933,21
KSyKvVQJ0V4,216266,9
qq8JUtGd1hQ,56666,22
fk10mtIF_Hs,54933,10
9bl-JoT0r6Q,237466,0
9bl-JoT0r6Q,431933,0
N3mRjNr7spE,466,19
692fXeJh3jg,17666,3
rSTrcT0h9vg,163600,0
QF-RnuUJaHc,84466,15
6HBes6G1bg4,110933,0
6oBCg14Ezb0,123866,0
vncWSrDVHfA,91466,10
_w3TIL9DqEg,23133,6
HhXWAjeEXIo,8466,0
Hl8ihw4m_Dc,23533,10
Hu_llz48EIQ,31066,16
Iko16SlTY8c,27000,0
ay7XJbHuhtE,1733,19
a-RrwCCZJCk,95000,6
a-RrwCCZJCk,232400,6
1hnB8r9dz-g,26933,4
xx2Nfl1MEuk,199266,3
SUMjQsJ9III,36466,1
MhOdsv74XK4,314200,2
7opb51Fmp7g,96200,14
-J-w0icC5yE,430866,8
Cv_XED5yYhk,118933,21
DxW-Da9_0QY,28800,0
GVIXIWBwK8g,6466,7
rsohCkenlmY,16466,10
pPti4_RK9UM,15200,7
QjUB4E8rLhQ,105200,7
rcgy6OL0WeY,44266,0
m_2eHKnoNS4,60866,0
nZwDtxJxPOY,58466,14
lo5oHpYSOCU,298333,4
DXaSK6aRLhA,185266,0
1fVaBXen8M4,31066,3
W3nG-X6OpOY,41000,0
lnX3OKxXjwk,30866,3
Mog-qUf6B1c,137066,7
TeCcbM4_NpU,3266,6
32GDx70-6cQ,297333,3
xViuYOICqjU,54333,22
U7whS6GI4Lo,7066,14
MAJonEdmXNA,1066,16
NbVCvr7aPHA,44533,7
xx2Nfl1MEuk,240933,3
eAPcJi7CaBw,147600,10
ZacHdhX9F9M,115000,19
ugzXFK7qW7s,2066,0
niLqpe1VCJ4,88666,10
VlwJqNR9_mg,199066,2
8mn5yP9VlTw,53133,16
mkvZmggOGF8,8933,7
HKp5lGYVz30,313000,9
Iko16SlTY8c,54200,0
IR0WCPTHSGg,97066,13
Ubfwxsk7xuo,77800,0
x6ITQm19uyQ,30266,7
l0d9ZCVmu6E,211000,6
h5qkO5efZ1A,125266,17
qlDPOqRjPQ4,224200,2
0Hf-spRN8iA,128066,5
tRffYbkIMN4,78133,4
lrbJ-8myxJA,242400,14
3UsghgPDN6o,115600,20
fLUAe7V2OK0,300933,10
BlFb1lMmuFo,317533,16
yAUtKDfQ_4Y,169533,16
MTvDr3z4qYE,138200,1
3QqylTBiCeo,3666,4
LdQdxDiWzgQ,5000,20
twpUN8iIZrw,140600,19
Ky1FHgRkzCU,556600,0
1z5tAW8eqVs,43666,16
llBtQEKaglQ,245666,1
Ktrf1Guzujs,160866,13
OpaqT1jAY54,21200,6
e_qdDAeerKQ,67200,1
niLqpe1VCJ4,113133,10
inU7TUdvfPY,150133,0
ZWSHszwuHLo,28466,3
7LQq-Vh-9t0,299466,21
Mog-qUf6B1c,162800,7
Iga5zYNmKJk,116066,15
hBld1-KpIIg,5733,0
ufij0-MrrmY,215800,10
cYxrGWuENC8,42733,8
W4_dYrzVdPQ,63933,1
a2gYRtJhP1E,51400,10
jTfvSkpIHNQ,171666,22
nhV1ANE-fSI,137666,0
1fVaBXen8M4,462666,3
6HBes6G1bg4,149600,0
32GDx70-6cQ,334800,3
eAPcJi7CaBw,206800,10
uGWVfd4SUDQ,242866,14
QjUB4E8rLhQ,183933,7
JF1W9w1P5-g,378866,22
fLUAe7V2OK0,368933,10
yWP5En8_9ug,15866,1
z03VGsZIRIQ,929800,5
XaoD23GfmUg,89266,12
sbIvI4hev9A,33466,0
syacnAZF8kI,20200,0
C3kvkOvdtjM,20200,7
y79OQGFZApA,96000,7
jSRmGHiYeTo,30600,22
EZzNvxxSHp0,333,10
1Lgj_9JJvak,12266,4
J03dJcekKVA,198491,4
zf3G4PZffqE,131666,21
Ktrf1Guzujs,195133,13
bodR73ObOa8,16133,0
jbufm_K5Mos,48666,7
UTHQTjO3Fa0,3466,22
0XelNvZY1Vw,116600,3
pxl6aI2QdeE,103000,0
YnQsruTLqX4,34600,0
niLqpe1VCJ4,161533,10
twpUN8iIZrw,173333,19
W_eEin7JKw8,540400,4
nPq1ygDNKS4,234866,5
bN-NBVqA7f8,16266,5
ffwk_8ycQiA,16000,0
R0GGcjmrBnA,17733,7
Hu_llz48EIQ,112066,16
zomNTAegTjg,42466,9
syacnAZF8kI,66866,0
hR8QSX7CbR4,218466,0
3Kj-xBJiiEU,896266,18
ZzRMRSyCzzU,60800,0
bodR73ObOa8,75333,0
vncWSrDVHfA,135400,10
ZdirtQF_sjE,103200,0
ZacHdhX9F9M,139733,19
Ktrf1Guzujs,222733,13
RtPw0o_adzc,46933,13
vpdQTQrAkfo,733,22
7l4QsJXACiI,50200,0
1z5tAW8eqVs,72533,16
Qlmjkd28i5g,28600,16
3UsghgPDN6o,132533,20
reS51rOiSww,12866,11
KSyKvVQJ0V4,403666,9
pxl6aI2QdeE,148133,0
ZdyBZtlMq-M,89800,5
i45JoRzDdI0,18400,6
MrVJDZWXPBQ,196600,6
KLjzIG--vGQ,113600,0
Qth4JeIANSU,26666,14
Z9LBa3H0sB4,5000,11
2Ff9aNXcTgc,46133,16
KURoGDPPX3s,1800,20
oTjdJrh4ENU,56866,19
YryHaMUFy_U,14933,1
P79I2qC4ehU,60200,10
vt3sWndWzf4,3066,22
6fbVxQTa6Zc,107400,12
zxL-O3J7wwU,10400,16
mxZgNkjbyxk,90200,12
4rMOgzaBMmM,16200,10
EZzNvxxSHp0,69200,10
LdQdxDiWzgQ,36333,20
EKSFajz0C_k,7066,10
rsohCkenlmY,69466,10
-78jnXL0Sqc,455266,9
BrzEfM8nWCw,253266,6
BrzEfM8nWCw,310600,6
FspMa4QyZAk,79133,13
I7_uYoKAbSE,240533,0
tcu5Pd7vEcs,40200,7
86ZOV6AaXis,1800,13
WekCl7zCimA,70400,7
ryYlc2BGd7c,126133,4
zL_B6pfesyI,22933,2
zSn3Jg6cUbg,31333,0
4rFahoYnZqY,647200,9
uF2DPb_2LIQ,8066,7
a2gYRtJhP1E,113866,10
W3nG-X6OpOY,73866,0
yUVoJtB0tjs,224066,1
bN-NBVqA7f8,40866,5
SeQOFHkLzAI,766933,12
qam1MYAMys0,231266,12
l7_NBP2qwBs,20600,16
l7_NBP2qwBs,122400,16
yWP5En8_9ug,43266,1
G3oJcRB_wQo,46933,1
1z5tAW8eqVs,104666,16
KWLkFxMpWfk,97466,3
eAPcJi7CaBw,240933,10
KLjzIG--vGQ,187133,0
ReDMPb7v82M,149000,20
6oBCg14Ezb0,162600,0
_IIPK08d56w,83000,0
QF-RnuUJaHc,120733,15
twpUN8iIZrw,242200,19
YHZ_X1mOV2Q,67600,6
WAnl6_uyUDw,112133,0
RtPw0o_adzc,85200,13
niLqpe1VCJ4,194666,10
7LRv-Ynhu8g,17866,20
CsJDy6Xyq0Y,130533,0
ELNgTt9Jswc,11133,15
ELNgTt9Jswc,39600,15
Q22eIoiZjy4,22000,10
P79I2qC4ehU,98533,10
lGsx-IS2kYE,38400,6
j8XAAqVq3EA,123533,21
RtnJLBh_esM,153333,16
jbufm_K5Mos,83533,7
lS5woTT1yJI,4200,18
N2LhXlfIYFo,41333,0
0lNrv-8IZuY,8800,8
32GDx70-6cQ,379733,3
FspMa4QyZAk,119533,13
KcAzs6b0DjU,61533,3
6AekqbfWCpg,12800,0
6aYgnwp1_FU,1266,0
aeps28g9XNE,133533,13
fW1Z_Mx1RaA,7733,0
4rMOgzaBMmM,52333,10
mZU-usA1Taw,12133,6
YSJ4WuRQGhA,9866,14
niLqpe1VCJ4,253333,10
TWREV80T7Vw,349933,18
8j7Wt6r4dQM,45533,0
H4o1s9dGOXg,27533,1
0-Zth800szo,10600,4
cTqstlbuGcM,57466,22
zSn3Jg6cUbg,140066,0
FPDzAiXHQeU,2000,13
TY9Cpjz7kzA,16600,0
w959oklxMzQ,80400,0
3ocPr3vHT4o,6666,5
boSUpnsQNGs,13733,11
KbQPpNpMmJ8,54666,4
zalZJZ1xrZs,58466,0
YHZ_X1mOV2Q,458800,6
P79I2qC4ehU,179333,10
rBdCGtu1NZg,116000,9
9sbmXAc2tbk,10333,4
hBld1-KpIIg,65200,0
HKp5lGYVz30,329933,9
aref3SJawZE,195266,6
_IIPK08d56w,134066,0
tyveMcFl1KY,324800,21
EKSFajz0C_k,60600,10
N5zKPGqhKcQ,13933,0
SaqwJ-MyKPM,12666,7
WUBuHMRvKO0,69866,7
bN-NBVqA7f8,58533,5
oqZQRJmwx7w,111600,3
j-XX1P9Wl1w,43400,7
P79I2qC4ehU,205400,10
P79I2qC4ehU,321866,10
EZzNvxxSHp0,89133,10
kQIWZ-W8pco,28133,0
YHZ_X1mOV2Q,792533,10
Y5Jo-ZVeudw,8133,0
ygWoBnAYIy4,225733,7
LdQdxDiWzgQ,85866,20
sf1hhm7v99I,32866,0
RtPw0o_adzc,137600,13
OnrM1Tp12eU,71933,3
RtnJLBh_esM,190066,16
ZacHdhX9F9M,165933,19
gKZQScdQ5YE,91933,7
qam1MYAMys0,343333,12
m_2eHKnoNS4,104733,0
3UsghgPDN6o,177666,20
1z5tAW8eqVs,252000,16
LQ62BCPGUC8,303066,16
2uGnkL9MHdM,25133,0
cJAql2N1H4s,529733,3
k8O07-MW96Q,45733,1
lrbJ-8myxJA,365733,14
qVgQ4OJCV88,44133,22
llBtQEKaglQ,325600,1
W5spCTnQxi4,613733,9
IvzM4JO4Wnw,57733,9
4LCkWcVyUdI,87933,0
nvXKI_MhTTE,75333,12
IHzj2BBSW8I,91466,15
ZdyBZtlMq-M,107400,5
8_rIurYc-gY,78933,0
32GDx70-6cQ,409600,3
eAPcJi7CaBw,266533,10
ootpxLnHqrE,52400,20
MrVJDZWXPBQ,275600,6
WNSML3lpgHs,7600,19
UuTL_0WF4pQ,56466,12
ugzXFK7qW7s,103866,0
y65BdfhAY_0,106066,0
KbQPpNpMmJ8,82333,4
o-2BLh054r0,143666,0
lKHBGQDsQek,17600,4
nnuk0XF9em8,37800,0
-GokiR6xRB0,75200,7
E_quCQO9MnU,13266,20
E_quCQO9MnU,63733,20
E_quCQO9MnU,101066,20
a2gYRtJhP1E,135133,10
cYxrGWuENC8,67800,8
Y6Ykg_kvKNQ,18000,0
NizjjpKzTMc,10400,4
RQ_f9vmvJdU,92133,4
86ZOV6AaXis,50066,13
ClvAi34e1zM,61533,20
ClvAi34e1zM,314400,20
ClvAi34e1zM,373066,20
KcAzs6b0DjU,222933,3
zalZJZ1xrZs,129866,0
7v6tDBeF5v8,26000,14
FBtdo3O92vc,3666,1
GNF94JdXSfA,4666,0
Md9wMTaNKWM,23466,0
mxZgNkjbyxk,125533,12
V2BYBmI54n4,60933,14
yWP5En8_9ug,90333,1
Hh6x850teNQ,670133,13
10tEvFNfpBM,15600,13
reS51rOiSww,88266,11
v3mFyM1N5Nk,5866,10
jb23jXcxaHE,650066,15
niLqpe1VCJ4,279266,10
IvzM4JO4Wnw,222333,18
bN-NBVqA7f8,102533,5
YpiINQNuRTE,20133,0
2uGnkL9MHdM,48666,0
twpUN8iIZrw,254733,19
-iRHXBOwePA,1533,16
0I7aVsjP2wU,11200,1
0I7aVsjP2wU,53333,1
EszfXsHcfB4,9000,3
_Uha2OaVZjg,6466,22
AelNdc0oynQ,3800,19
AelNdc0oynQ,53733,19
mLwS-mIHUgM,224000,16
AelNdc0oynQ,83266,19
HB_1ypFjqFA,183733,13
H1LIMQe2kOs,75333,0
D51qhxfldN0,66866,7
8A-WxeuO-8g,168200,18
Abm4wOX1AWA,192866,4
Bu1lzXkuGmE,14400,4
DLMufj6NKvE,15933,0
1646rem2ek8,31066,3
s2Qas81kInc,45400,5
Xf8q3lt2hLo,7666,10
Y6Ykg_kvKNQ,103933,0
llBtQEKaglQ,389200,1
weN41xCNEBA,134200,0
RtPw0o_adzc,171000,13
IHzj2BBSW8I,113800,15
HKp5lGYVz30,384400,9
5omJNw2OZLY,91533,4
6LXVQFROSNE,101200,0
D6rfoASQf34,49066,9
HXUeXAtdYAU,87466,7
HXUeXAtdYAU,173733,7
ZacHdhX9F9M,200733,19
m8_SnxvApeo,11666,22
_P8_Uj0ZMsY,191200,7
pQb3sOvvsO0,4466,15
03LjcLmgo6U,48000,0
nnvHZAznwEY,29866,16
JF1W9w1P5-g,411333,22
Zx8LkdyJzG8,64000,0
zEqa7eM9mkw,18200,0
1z5tAW8eqVs,399400,16
NtL5sqO58To,3133,0
SyAq4rzAUnA,51666,0
QpTRlW_4sd0,45866,6
K3PsZkmjVq4,43733,0
EZzNvxxSHp0,198733,10
Ecib3EXWtQo,8533,0
iMAV0CFE190,81266,0
hBDvdp2RCCw,324800,13
Qr-DbhcHsdQ,47200,0
niLqpe1VCJ4,307933,10
niLqpe1VCJ4,350066,10
UgFki7KkOFA,11666,7
ZdyBZtlMq-M,149466,5
uySupc755gU,25066,0
1-JBlkwSd7E,12533,1
7q3_AgQMceg,46133,21
7q3_AgQMceg,75866,21
E49Lqw5mCG4,26800,19
7TaouLS-gzc,130533,2
ufij0-MrrmY,240400,10
DlLROvkg5V4,90733,12
Xf8q3lt2hLo,42066,10
1J7sfjAsM-8,260466,0
-iRHXBOwePA,42933,16
c-Dw1Ab-QtE,92000,7
wzPqxXuvhHY,15400,0
WsBd80ImCrU,9000,22
cF7N-2bKtRU,84400,21
yAUtKDfQ_4Y,200466,16
KbQPpNpMmJ8,126466,4
SiroqDYvCwk,43600,0
MrVJDZWXPBQ,556000,6
uqKkhMbqBM4,330133,20
FspMa4QyZAk,175200,13
lS5woTT1yJI,43466,18
v3mFyM1N5Nk,106600,10
UWc6zCJQfz8,149066,4
qGxzR9ptDP4,75933,13
qGxzR9ptDP4,172400,13
SyAq4rzAUnA,106733,0
ZfhgALSWCjw,8533,15
weN41xCNEBA,187800,0
K3PsZkmjVq4,150533,0
fPI8fgH6qTw,78600,7
6fbVxQTa6Zc,138733,12
7bW01xUOCDc,43333,0
eAPcJi7CaBw,299333,10
W5spCTnQxi4,685600,9
LdQdxDiWzgQ,133200,20
2vpjj5R3Y9k,37133,15
3WIdvJ7CIfg,3466,3
EszfXsHcfB4,122400,3
XAhDleB38Z0,27400,5
TEsQByBXFl8,15000,22
NePFMqMV6bc,268933,9
niLqpe1VCJ4,388666,10
PumR1GEtQ4g,29700,0
8j7Wt6r4dQM,80733,0
BoqQFZXIXyQ,254066,8
BoqQFZXIXyQ,502533,17
CMjbCgjRpNs,8333,19
2O3P4AB9Hbk,312933,0
XyrTZ6Cdeb4,71266,11
FzwcDvvAN80,108200,0
jHorcW_gBz0,8200,3
kaxMyw6sTF0,56666,0
US4v-UPpeo0,21000,19
US4v-UPpeo0,55666,19
gpa9p4XNeKc,43133,5
gpa9p4XNeKc,80066,5
rK_3wGXTbqk,3466,7
FPDzAiXHQeU,32533,13
n8kXoPoveqU,12200,19
92i6eyfJOoc,7933,0
s2Qas81kInc,74666,5
llBtQEKaglQ,432266,1
Hh6x850teNQ,749866,13
03LjcLmgo6U,109666,0
lrbJ-8myxJA,396666,14
kwXfgnXEBA0,33133,6
-O7xnEEZe00,63800,3
8_rIurYc-gY,165333,0
RM6Yj7G19Es,44400,15
KcAzs6b0DjU,433133,3
3UsghgPDN6o,207533,20
f679Oxtscls,53933,0
rsohCkenlmY,104933,10
pQb3sOvvsO0,43800,15
40-8rkJPXb4,4200,0
EszfXsHcfB4,166200,3
mxZgNkjbyxk,253200,12
lWDZnT-42So,120600,20
TY9Cpjz7kzA,39266,0
qlDPOqRjPQ4,314800,2
niLqpe1VCJ4,422666,10
2W_22dUxk14,3666,22
CMjbCgjRpNs,63533,19
YryHaMUFy_U,39133,1
ZKhnGfVrtoE,12666,7
US4v-UPpeo0,82533,19
US4v-UPpeo0,106133,19
RafhGfy4VbU,61466,3
-iRHXBOwePA,88066,16
BAfZLIIYoFA,9400,12
BY2Fs4KDDbU,45400,11
CSroAZAvlV8,73066,7
FewQzNZcJzU,5800,1
FspMa4QyZAk,227066,13
_FLW7lO7AZ4,21533,21
ERY_eVPMheI,11666,4
FDZBIlbFrk0,12733,0
Fdn83IGZRsU,26866,4
32GDx70-6cQ,440800,3
vt3sWndWzf4,56933,22
-wMls-ZMv44,27333,12
TY9Cpjz7kzA,59733,0
FzwcDvvAN80,271400,0
uH0o01ID_CY,41933,7
LImIuCInnzQ,51133,9
niLqpe1VCJ4,463800,10
wSfoaa8reTY,8066,6
5WUEERWm6Sc,16533,13
bDAuNjTkNps,1223800,0
40-8rkJPXb4,37266,0
SgygNArBVQk,68400,0
eAPcJi7CaBw,325066,10
napbX_HhlyA,9866,3
UF1yd5nX6dc,11600,16
BlFb1lMmuFo,394333,16
gnb-UIlBvKI,8266,15
1z5tAW8eqVs,437866,16
ZOpw04CFFcQ,249000,3
xiWTTXqcYeM,23200,14
CMjbCgjRpNs,97000,19
XCu8xW2u1rA,90000,12
FjbMTdfAwlQ,15866,0
wxYdFKDw69g,130200,14
IHzj2BBSW8I,137400,15
dyEIzj9A15Q,12400,5
3ocPr3vHT4o,31933,5
US4v-UPpeo0,144533,19
US4v-UPpeo0,171000,19
2-h06jyAbWk,21600,15
QpTRlW_4sd0,182133,6
r0B0Ws6SjFI,5866,4
mhFGW0YYLIc,19200,5
Y0vM9abMp3s,28266,0
Yl1700mnr4U,30933,0
tmnOLKRycjI,23266,10
oa9xr4rSD78,316266,5
niLqpe1VCJ4,526600,10
V2r8T_uIMxI,163000,6
ufij0-MrrmY,331200,10
VpzszdzA7PM,10133,11
3ZBJr6ejZu4,248333,4
SgygNArBVQk,197066,0
ZfhgALSWCjw,39066,15
W5spCTnQxi4,750466,9
8k6yihnacjs,284466,8
Fdn83IGZRsU,75400,4
b-jmIcSf4AE,226866,0
JChsfz-p2KI,533,7
ryYlc2BGd7c,224466,4
ycsrTAvLpaI,6933,11
peplB1EhExg,16866,14
ClvAi34e1zM,465933,20
reS51rOiSww,211866,11
GJAe8ctAWb0,31266,0
mxZgNkjbyxk,289733,12
hZgDcQMUzvw,64800,0
z4M86ZL6JAo,13266,22
Xf8q3lt2hLo,77133,10
otRYKm-2k6I,1533,7
dwy664Z98mI,9466,6
ZIMftGgJUGU,40266,0
YZlIoHDHkXA,50266,0
wxYdFKDw69g,159466,14
HLJGywHXe3I,109000,12
H1C2ZZeeVs0,173400,6
yeamGUQaiK4,9600,1
LdQdxDiWzgQ,152400,20
cSsd_li12UM,20000,15
US4v-UPpeo0,199066,19
US4v-UPpeo0,261400,19
US4v-UPpeo0,299133,19
Hh6x850teNQ,924600,13
K2VehQGvkf0,33200,7
LRCy_lj8QHI,78200,10
ReDMPb7v82M,187466,20
-wMls-ZMv44,66866,12
wSfoaa8reTY,41800,6
OYhHhfgiu1g,3533,0
hBDvdp2RCCw,354666,13
32GDx70-6cQ,468933,3
FpRIQUC6Oys,317800,6
eAsKoRLWQcA,8466,7
H4o1s9dGOXg,74600,1
Y2urzclHPzI,34400,11
Fdn83IGZRsU,90733,4
1z5tAW8eqVs,514466,16
nnvHZAznwEY,89400,16
0vl7wUPa2w0,49200,0
SJOaWSm-OO8,38400,14
kQIWZ-W8pco,145400,0
lfeyQImH3FA,148133,0
dUZCH5fqsns,13333,12
gisbNXid7yc,18533,16
UdP2DHBzlOQ,132866,11
lWDZnT-42So,174733,20
rK_3wGXTbqk,34866,7
3UsghgPDN6o,254200,20
Ig0Bbt3dQ6I,155133,0
6AEWZ1K9hBk,120400,13
KcAzs6b0DjU,555266,3
W-S8s2gi0mE,40600,14
V2BYBmI54n4,89533,14
7TaouLS-gzc,277733,2
WsBd80ImCrU,52066,22
ZX-1MK-m2mU,18466,10
ILKMnrH6g3E,93200,0
JMqrJG5EeNI,33333,3
qp26JGqLeug,28600,0
tdSWYCQt8eI,8466,7
nvXKI_MhTTE,117933,12
rsohCkenlmY,149200,10
ufij0-MrrmY,538866,10
9mKSp-Ep5Fc,31533,0
BGlKE034sP0,37400,7
DsQDgdNP1rE,133466,0
FDej1TTCjP0,248666,21
tWPBA49Iy8w,14866,0
L1SPFB80vro,84600,0
jb23jXcxaHE,682333,15
8rGw9p-V2EA,21333,1
nuoOdiSNZ5c,28000,11
Z--4t25x_OY,402400,16
N0bO6wwLKBQ,15466,0
US4v-UPpeo0,328066,19
US4v-UPpeo0,371533,19
LMLh2-CzgfU,6600,0
3ZBJr6ejZu4,299733,4
Fdn83IGZRsU,133266,4
oa9xr4rSD78,331133,5
FzwcDvvAN80,316466,0
JF1W9w1P5-g,523333,22
FpRIQUC6Oys,1494266,6
RlRW99aSVBo,87933,10
Eb3sGSIWtCw,44933,0
4Gf7N8sss-U,119600,14
VxxUWWmgRIU,34666,14
bNsFxYt6Vxw,102800,21
5jIHk5amW2I,12466,10
axowsd4I-vo,8400,15
H6TmtAGjtaA,26000,6
rccFLSOFLlw,42533,0
G3kNB0zhHQc,5066,0
G5ZvB0c54Rk,35200,13
wSfoaa8reTY,86133,6
cJAql2N1H4s,565800,3
V2r8T_uIMxI,275866,6
LdQdxDiWzgQ,207133,20
C6upTeuDG4E,21733,14
UeCw4MZiDJc,22600,10
0eYC9PLxWv4,11933,22
0l9nRdYibgs,23600,20
x15OOygyd0o,5933,4
VYcLK5oTMGs,10800,16
keEbnwCZk2k,17733,0
bPaU2HTFRaE,387066,9
niLqpe1VCJ4,567600,10
32GDx70-6cQ,542400,3
nymZEdIttKQ,12800,15
gpa9p4XNeKc,119933,5
Hh6x850teNQ,942666,13
8rGw9p-V2EA,47600,1
dyEIzj9A15Q,28200,5
w2NBpq_bdRk,38333,20
zMqpVzRgbIs,3600,0
IHzj2BBSW8I,188066,15
Qi5oe-mII0Q,13600,7
EjYgjFMJrX8,10933,0
no7GFVnkiYc,12266,19
W5spCTnQxi4,778400,9
qDpHRhxZMG0,3266,19
3zyCDSMtT0U,173400,3
FPDzAiXHQeU,67400,13
R-hsBXj9xlA,102800,0
QEINwRkWDXo,84600,7
T6BCBrFIo1U,23400,1
aXd72_7uByw,69066,12
3ACHvLlC_YM,117466,0
KcAzs6b0DjU,719800,3
JtuJ82iqV5A,14000,7
F0XjqeFLlgU,16200,1
F0XjqeFLlgU,61600,1
HLJGywHXe3I,227066,12
YryHaMUFy_U,66000,1
6OAbKb_kGx0,1800,0
op7ZWsugeqQ,55333,0
xjgyhRos9ag,18133,19
zSyg0hz1dnk,6466,7
82aR7uq06hk,75666,14
AmeaTbvmKvo,60466,22
AmeaTbvmKvo,135600,22
AmeaTbvmKvo,193800,22
dUZCH5fqsns,97400,12
fPI8fgH6qTw,148133,7
TEsQByBXFl8,54333,22
MT9VmdmKmHU,124666,7
bEbW2_gz30g,71266,5
VkgsWNKzhxQ,17600,7
aZ3jGLnT8UU,30866,11
5mBXky0aLXg,14733,15
mxZgNkjbyxk,410133,12
FvX_t89X8W0,3600,7
FvX_t89X8W0,155600,7
fKDRpRcSnrw,61933,7
KURoGDPPX3s,29533,20
Y17QU-FmsV0,357466,0
gB9yY60s5nc,75600,7
pKqpnWRJ3eA,4800,0
dXWPBJqT5oU,751133,16
6KIHUyCCcdM,34800,3
Z--4t25x_OY,448666,16
g2b6vikXjv0,104000,3
no7GFVnkiYc,36066,19
ZMp4Ky435mI,88933,18
ba9p_6hxE-c,14533,0
0rYn0UEFTG8,268800,20
3C0n-rPE81w,35200,13
-wMls-ZMv44,105600,12
sAh5SFkDTIw,93866,0
PszGWhekz-Y,22000,21
up5LaOinu1g,58600,0
lWDZnT-42So,197066,20
V4VSg0uS2vw,137733,7
NO_CuIyvLTI,60800,0
rkUFd9WV9J4,11200,3
QvF8UMbcSws,166933,9
gpa9p4XNeKc,150000,5
L1SPFB80vro,114333,0
dwa7KVSYF-k,101000,7
LJu_pKHRCps,571600,21
nvXKI_MhTTE,143600,12
2SRXBi-ecSM,19200,20
gJ8o786mwFQ,199200,4
rccFLSOFLlw,239333,0
US4v-UPpeo0,397866,19
US4v-UPpeo0,462800,19
IYSSNF_10yw,9733,0
kfkRcZx0TSI,523866,18
h27DK_oMwYY,29000,19
rtLIFVt__0s,1066,7
Y2Boc0XvPa0,59466,10
eeahFaPbx5M,3266,14
o5C6PNHFihU,10733,13
GwwCHWPEN4U,7533,19
XXnMXRgRCYk,1333,13
mxZgNkjbyxk,454000,12
oqZQRJmwx7w,329000,3
a9mkmlguH2k,42400,18
ZzTTwF50ZdA,40133,14
up5LaOinu1g,98666,0
KcAzs6b0DjU,748866,3
3UsghgPDN6o,286600,20
bEbW2_gz30g,100733,5
-O7xnEEZe00,94266,3
OY57PvrIquE,21466,0
V2r8T_uIMxI,301933,6
Hh6x850teNQ,985000,13
LBo3rA-gO_0,20933,16
H6TmtAGjtaA,119933,6
vxmTjSQmMR4,184333,9
yeamGUQaiK4,69933,1
Ku8VsftXVhk,125133,16
3zyCDSMtT0U,211333,3
gpa9p4XNeKc,181400,5
vbaIwuHKBy8,15600,5
mqeQ0LetNGQ,320266,9
vJd0rit6dRc,133000,0
ytQ7BzCMsfg,310266,6
VDV08DmHlIc,10666,7
Nc6H7IYnwFg,8400,5
1YvXVKi67k0,78066,11
2SRXBi-ecSM,55000,20
5mBXky0aLXg,28200,15
70qopiMnozo,17266,7
OdKLXpX9gM8,19800,3
IYSSNF_10yw,33933,0
a1cxtHc3Ow8,1266,1
fBsQegHOF8Y,107066,0
pd8BF4IFTSo,12733,16
u8Rt98ChBsc,233133,0
lVpDR95gp1g,72200,18
78dPswNIaGY,91600,0
RlRW99aSVBo,210400,10
rsohCkenlmY,232933,10
lV_cmeeoWDc,6800,7
nuP3gP6ktl4,14800,18
dUZCH5fqsns,170200,12
tKTsB3C3Bhk,1035600,18
JC3VO7M2VA4,7666,3
rtHLoiyN3h0,58400,12
Zx1NvffixLM,108266,7
0lNrv-8IZuY,43866,8
m_ENAcnoFZM,466200,10
NdcFXk2CNnk,102400,12
no7GFVnkiYc,74400,19
gpa9p4XNeKc,193266,5
aXd72_7uByw,165133,12
J_drtb6de_8,60466,3
-wMls-ZMv44,240800,12
ootpxLnHqrE,80600,20
a1cxtHc3Ow8,41600,1
Hh6x850teNQ,1111466,13
ejeGlXq5wUk,172733,14
trk7pRqbk7g,69466,16
W5spCTnQxi4,815000,9
cPjmsBwsoQI,93066,12
32GDx70-6cQ,567800,3
aoVjCk86cB4,63000,0
2imbYhoQxoQ,170733,21
9-BNVf-tu5U,83733,10
BfIBlw1RkXc,103866,16
BfIBlw1RkXc,208133,16
BfIBlw1RkXc,322466,16
0tkhkxBbGuk,150600,0
bqzieDgluP4,466,13
0JW0Xv4Sg8U,361666,15
sF2EQhRNlQc,45200,21
NT7e0Q05HrQ,1333,9
s7x9SaoyfOQ,86133,0
NQm7ciO_eo8,43066,3
iIgi9EuB83A,3333,15
3zyCDSMtT0U,265333,3
P4StqwzeL70,12533,12
8JL8A6NOVBc,122600,3
2cAUmUUHGoE,45533,7
3UsghgPDN6o,304800,20
aVshiq_Cgz0,74466,0
US4v-UPpeo0,497666,19
US4v-UPpeo0,538666,19
VLJlUZpqEug,316200,0
JOqHfu-WVu8,45066,10
GwwCHWPEN4U,76933,19
8cIgYe8rnqw,41400,7
bg-p1PtajFQ,22000,22
dyEIzj9A15Q,86533,5
lWDZnT-42So,259333,20
LMLh2-CzgfU,151600,0
Hh6x850teNQ,1140733,13
KIqePeskBSk,230933,16
fDyXAhF761Q,30933,0
L1SPFB80vro,209666,0
CDl4_67dKFQ,60066,0
39oGUKL2nIQ,96933,21
nvXKI_MhTTE,221466,12
SEicErd0Seg,29066,0
C6upTeuDG4E,71733,14
eAPcJi7CaBw,370666,10
xSiWjmOc8Tg,3200,12
SKhFaWHhFCg,46466,5
Nc6H7IYnwFg,27866,5
YVMGiUlX75w,27800,12
ZI-bQUOAW84,38533,13
0tkhkxBbGuk,336800,0
fk7awt5pDYI,10066,19
vEvNHYlFbQo,32533,11
eTDKrXMMrQ0,49333,6
u8Rt98ChBsc,326733,0
1NUTIWmpz8w,36933,3
4KlhVUQ9Eu8,317066,9
jAmJeUXtV9o,28466,12
jCoJ_hBO1Nw,8733,10
qlDPOqRjPQ4,387600,2
2SRXBi-ecSM,73533,20
GwwCHWPEN4U,125866,19
bve4qDZK9C8,210133,0
c26EnRx-nl4,39333,18
h4O4dJg2orY,100000,0
hwBCPFz7p50,230533,0
KcAzs6b0DjU,865533,3
h27DK_oMwYY,55133,19
qq3dOiu4Sgs,4200,0
CDl4_67dKFQ,92200,0
yAUtKDfQ_4Y,251066,16
1cBNOqZQGb8,291200,2
LBo3rA-gO_0,138333,16
MzRgpBB-xjQ,380933,3
y_VPiC7say0,5533,22
j0XKhUAbkX8,9933,7
8fUi7itoO7I,495400,9
fk7awt5pDYI,25133,19
Iq_koIcIocM,13866,7
KD2stiBemco,17666,0
KD2stiBemco,184133,0
GwwCHWPEN4U,168666,19
XZf8rQBsEdM,195200,9
9EsgN-WS2qY,129133,16
rkXcs89YQIQ,19600,3
Nc6H7IYnwFg,90733,5
lWDZnT-42So,333066,20
1jSwfxqmCAA,3466,22
Hh6x850teNQ,1228000,13
xBITu4PI4XI,18333,19
mFq8NGgL9Q8,54933,5
6gSFyjHEgF8,1866,0
sF2EQhRNlQc,121333,21
vxmTjSQmMR4,219066,9
hZzhGAg6fEM,15200,0
mxZgNkjbyxk,495066,12
R7yiMd5BcSk,810466,6
oaPfMG2eam0,4066,10
55wLL92_SXE,14933,22
fJErwoU6eyQ,32466,7
ba5Hz1fbRx0,274466,4
RlRW99aSVBo,328733,10
qujA8Fo87bQ,37066,16
g9hyg0evf2M,6133,11
gpa9p4XNeKc,256200,5
NGaKTMfWGJA,7000,4
rsohCkenlmY,256333,10
gyDeu1eGk4Q,30800,15
pdwSashuT6Q,18000,3
bg-p1PtajFQ,192733,22
XAhDleB38Z0,73866,5
bKhl5ndbhjY,14866,7
9EsgN-WS2qY,252000,16
A9r5enPrwXA,519000,20
DvEMpRqDwh4,9000,0
FHaNEXgO5hQ,19666,19
b05VhX-a6GE,20600,10
Ku8VsftXVhk,274200,16
MxUJPg5Nu4s,133266,7
fWIrk9QJYm8,75400,21
0uJtIIZ4vIA,11200,0
JF1W9w1P5-g,551000,22
Hh6x850teNQ,1256400,13
weuqBaY0QuU,227933,0
xqT1zpF0QLc,33800,18
7TaouLS-gzc,314400,2
15JCmqYqLo0,95866,0
jCoJ_hBO1Nw,45000,10
8JL8A6NOVBc,253800,3
GwwCHWPEN4U,221733,19
SKhFaWHhFCg,80600,5
tLbU0oPlEFE,10266,16
ouWgkRcrrpM,79400,11
qiFFfdchalU,135466,0
h4O4dJg2orY,341600,0
S45ct1LosTw,45733,18
0lNrv-8IZuY,74733,8
3y95kSucQAM,21666,4
cPjmsBwsoQI,181333,12
-wMls-ZMv44,270266,12
fk7awt5pDYI,60000,19
nvXKI_MhTTE,247266,12
QM14Oxndg60,16400,1
KcAzs6b0DjU,932800,3
LYosr09aQl0,8133,22
sF2EQhRNlQc,195466,21
3UsghgPDN6o,330066,20
86VEtR2NdBs,10400,0
_Ugaf7WsOZM,49400,7
DPvxwOvedrQ,65733,12
DPvxwOvedrQ,150866,12
DPvxwOvedrQ,223866,12
K_nAhyQ8vPo,3066,3
_P8_Uj0ZMsY,231933,7
B9GqqDOtjpE,154533,19
B9GqqDOtjpE,197266,19
B9GqqDOtjpE,240866,19
kUBXRxBV5NU,386333,14
no7GFVnkiYc,115200,19
GQ0eFqJboSU,45200,16
W5spCTnQxi4,886733,9
G01gUQokXU4,1866,4
MtIjkcXspsU,41133,11
j2VkNTryl8g,23600,19
j2VkNTryl8g,44666,19
cjgrNROYNss,102933,2
mcl1R7S-55I,157333,5
cJAql2N1H4s,591933,3
bqzieDgluP4,46066,13
kbA_svO13nc,29400,10
32GDx70-6cQ,607133,3
SKhFaWHhFCg,116066,5
rq7OeGW6mIA,13000,7
Hh6x850teNQ,1474333,13
Z3bqH0ONFQU,11866,0
Z8pBtx-IjhY,147533,7
qW3999U7QTk,239600,9
BtWI0kgX8Kw,45933,22
tLbU0oPlEFE,43066,16
tLbU0oPlEFE,86933,16
3GA2GHanv6k,2666,4
lWDZnT-42So,372866,20
DPvxwOvedrQ,285933,12
oCWgsPBA8YE,15933,0
rtHLoiyN3h0,75400,12
3IOrKwocmOM,5333,5
X6Y6e6qsVOc,29466,5
V23vmoZYoVw,16800,5
J19Kio1fh5A,91666,11
KVibAoQfAJ4,290866,21
4FNCvfBcfY4,31600,4
69VTSJo1OJk,161200,7
liKH9i_JXkc,163933,0
JOqHfu-WVu8,104466,10
sF2EQhRNlQc,297266,21
hHS8BHvScjk,28600,0
TsfzE7kZcTo,920533,2
S45ct1LosTw,106533,18
gpa9p4XNeKc,275133,5
OdKLXpX9gM8,103066,3
L1SPFB80vro,274400,0
zMqpVzRgbIs,33333,0
3e5Xzcu0648,29733,11
Z6OefZq6OGU,185866,12
MqrwZ3PncDs,24800,13
dacHQelLSPY,14200,0
55wLL92_SXE,49066,22
y_VPiC7say0,30866,22
MxUJPg5Nu4s,166600,7
OOW02XMnhzY,4800,9
sK1fWN7yrsw,10733,10
04nJTSMf7es,9200,0
GwwCHWPEN4U,259200,19
S2wXCk10O8c,239000,21
k4D-Ql4Fg7c,3200,1
LPJay279tCA,8733,7
6s6LONJ--GQ,9333,15
LV_jGij3Ge0,40333,12
hswBNngMAUE,12933,15
Ly8nsbZVLNE,8266,3
NASP9EIl16Q,5733,7
Nc6H7IYnwFg,134200,5
DPvxwOvedrQ,359000,12
flhY-2zI8A4,362600,22
3no6W1NMkgo,30000,12
fWIrk9QJYm8,149933,21
w2NBpq_bdRk,74866,20
3GA2GHanv6k,42133,4
7QrtYRrCIFg,130600,0
7TaouLS-gzc,406200,2
y8BjB2-838Q,256466,7
OdKLXpX9gM8,195333,3
bKhl5ndbhjY,52200,7
cC22bKYbUs8,194266,18
S45ct1LosTw,125200,18
mxZgNkjbyxk,611666,12
Ak_he_s-MD4,3866,12
VfFaYMY-WCM,58866,14
KBP3moB3vz4,5533,1
3UsghgPDN6o,359666,20
rUifanYYzqM,56133,0
GwwCHWPEN4U,282933,19
hidGw9ye3F8,311800,18
hkIKTQfNxKw,135866,0
k1NVg8uaPE4,169333,14
hxQdc2cbpy8,12200,5
gpa9p4XNeKc,319800,5
MtIjkcXspsU,79000,11
PumR1GEtQ4g,66000,0
h27DK_oMwYY,75133,19
qW3999U7QTk,276200,9
4Af40Lb3FIo,13200,0
aXd72_7uByw,255666,12
kbA_svO13nc,66600,10
vzwZi2E5MPM,20466,0
39oGUKL2nIQ,306800,21
AxBaivVAnJc,16600,10
Fn7CPx1Df1I,57866,19
Fn7CPx1Df1I,99200,19
Fn7CPx1Df1I,181533,19
JnchB90x0hc,57466,18
_g8BbGI-Adg,358933,8
BFjYnH2yPhY,89466,18
GorfZ7y-Jw8,48533,14
HxLWM1iNncU,15133,7
DPvxwOvedrQ,555066,12
C6upTeuDG4E,151133,14
qH01QmuKRm4,95866,0
fv2oR4zge4I,30933,15
sK1fWN7yrsw,59733,10
kxTWDUKQoF8,3066,4
4M46nYuPub4,21933,12
6uuknYm-AOU,28800,19
8egm5h2Bo8E,11000,19
cjgrNROYNss,146266,2
vxmTjSQmMR4,390000,9
8JL8A6NOVBc,278266,3
9DxWnn9Ve3E,45400,14
n_KlbLwsriw,49800,7
WPjTXE5eeu0,27466,14
T-THiv1q3Vw,153866,0
ncBZdoJ2ppo,3066,0
tla6kwoyz3o,11200,19
zwJ4ZejVr3o,9600,20
iUSZKTFqatw,62533,13
OdKLXpX9gM8,264333,3
J9MKLricdGo,29866,19
k1NVg8uaPE4,405800,14
k1NVg8uaPE4,467933,14
7H5PFTfly58,129133,1
vzdQtsHaTQ0,228000,7
2LKov7Ho1O0,28000,16
_86SRELddfw,30533,15
RlRW99aSVBo,408800,10
OOW02XMnhzY,135400,5
OsA60iH-CjA,20533,22
KcAzs6b0DjU,1180533,3
oCWgsPBA8YE,87133,0
Hh6x850teNQ,1531400,13
MvYGROrCDCU,31266,0
GwwCHWPEN4U,407133,19
nvXKI_MhTTE,315800,12
NlaHUzIRyFM,10933,20
3e5Xzcu0648,85400,11
X6WdqpXHm3M,38866,4
9hTMR4DAMnA,29333,0
FBXgb9Q5yok,24000,22
FBXgb9Q5yok,47266,22
HoWWKw4Qc14,113000,18
vT5KN0zRUp0,9466,10
JOqHfu-WVu8,195066,10
V23vmoZYoVw,43866,5
y_VPiC7say0,67066,22
UQqODElFzv4,1003133,4
OK6B0LeZnto,139533,2
275zOJcsPhU,143666,0
35DfmU8yaYM,110933,0
9DxWnn9Ve3E,115333,14
_OksSDK1hpI,105933,0
ABzRwBShGF0,30466,7
APWPmyYNCVU,14533,16
PoR5NbUHgpY,12466,22
-s-4HgmkPHs,198200,4
BPPN-IUS2bU,2200,19
Bjr0ZLF1eEE,11666,14
O3SMwKJuxr8,72133,11
QKvSrAah_YY,524000,12
Z6OefZq6OGU,232400,12
W5spCTnQxi4,917333,9
3vHUAvgbdPg,3466,1
RhD45LbbzFk,29800,0
6uuknYm-AOU,57800,19
Wld4JhI_Yjs,62333,12
2LKov7Ho1O0,254600,16
kUBXRxBV5NU,447800,14
Nc6H7IYnwFg,208066,5
32GDx70-6cQ,637533,3
qW3999U7QTk,337400,9
4ITj8VqPoh4,410666,9
gVljMDbLT_M,42200,3
tla6kwoyz3o,55000,19
NRGqiXyM4H0,7400,4
k1NVg8uaPE4,556533,14
k1NVg8uaPE4,586866,14
pLr35tWCjdA,69666,14
7QrtYRrCIFg,428800,0
XNlJWPa4XL0,79800,0
a3WFkGdEAXE,866,14
VfFaYMY-WCM,140600,14
ooZmul3V_Dw,25066,6
Y7Q3ACkF6KM,69466,19
OOW02XMnhzY,165600,5
knt6HWAdcfc,1266,0
lXd2b3IAOgs,76000,7
-O7xnEEZe00,131933,3
KePg3jURXqw,135733,18
MtIjkcXspsU,182400,0
vzwZi2E5MPM,60933,0
GwwCHWPEN4U,464000,19
zER7eighu7M,11600,19
d2mNxVlaoQU,27066,19
HLJGywHXe3I,306600,12
7TaouLS-gzc,486333,2
5uRRkrnqEhI,72400,0
uqKkhMbqBM4,369933,20
9DxWnn9Ve3E,255266,14
pRlxo7KvUik,358333,11
hswBNngMAUE,44733,15
h27DK_oMwYY,128333,19
RhD45LbbzFk,133466,0
4S26G_dYtPI,13400,19
Wld4JhI_Yjs,105800,12
Wld4JhI_Yjs,229933,12
p5lUPYsz-HE,106600,7
q9UA31_AZ2M,15866,1
D-YgpB48Efg,36066,0
yPUBpSDbXHs,7333,21
UBuHycMBMRQ,9266,5
Rx1iQvFe6Kk,1133,0
fv2oR4zge4I,42866,15
UQqODElFzv4,1110466,4
wIMcsNZdJRM,40666,14
FHaNEXgO5hQ,44133,19
lw_w-lq_6Gw,60133,4
QOBo2gLI-fM,12400,15
zwJ4ZejVr3o,46533,20
wm_udB33hTs,866,1
Z6OefZq6OGU,276866,12
luQOB0aPE9E,104666,0
ZCiqS1ssFdA,87400,7
ReDMPb7v82M,267000,20
ivUazIQMrEM,12800,22
sK1fWN7yrsw,103533,10
rtHLoiyN3h0,143266,12
oaPfMG2eam0,45400,10
6uuknYm-AOU,91133,19
HA4cb79rCBw,305066,9
Hi4mzrYdRBQ,14000,10
Hi4mzrYdRBQ,62066,10
w2NBpq_bdRk,115533,20
tf6laY_NW0o,24066,19
rPhpXyjBGwU,9133,22
caAVC94esow,179066,1
H6UwkC3sYic,5400,7
MGyCfCfWXvw,26600,1
3IOrKwocmOM,34933,5
rdVl9J3VYdM,73000,4
sF2qXXZbI4A,3866,0
4ITj8VqPoh4,453666,9
moGQHGgnapY,117466,21
_FgB0h4NP08,37666,0
v0uWT3TB4Bo,16400,0
pVBdB4jlDHc,60066,12
SteFs64y1_A,9266,15
Nc6H7IYnwFg,337266,5
MtIjkcXspsU,237266,11
k4D-Ql4Fg7c,46533,1
p5lUPYsz-HE,308733,7
lU9ovYRZZ0M,14266,7
0NPDNmvmj2k,24466,0
MMwk9bxedYo,13400,1
4S26G_dYtPI,37600,19
3UsghgPDN6o,420666,20
qeSfa-Xin3s,5933,5
t82Axj_45mg,5133,14
STJURRbkSi8,73933,3
VfFaYMY-WCM,297933,14
kUBXRxBV5NU,493733,14
d2mNxVlaoQU,49600,19
hOPDOXX6wkA,18400,6
fEhQLWzyJUQ,36066,7
GwwCHWPEN4U,537266,19
KcAzs6b0DjU,1230200,3
qFNW8O0W4uo,37733,11
i_PE0lko-Gg,30133,0
_86SRELddfw,53533,15
ChCbF2jsvKo,300133,5
HHvGLuR6IMY,55200,14
HUEJh5J8k4U,42133,3
MzRgpBB-xjQ,427466,3
V23vmoZYoVw,88133,5
MGyCfCfWXvw,70133,1
W5spCTnQxi4,1035200,9
t7FO8CGeU-Q,51733,0
t7o-MVaUUyo,13000,7
nWPG8R82EQg,13333,13
6FQz5w7HaKg,197866,3
AoKpGzmNfLI,11200,1
AoKpGzmNfLI,47000,1
AoKpGzmNfLI,83400,1
ivUazIQMrEM,36933,22
Wld4JhI_Yjs,264733,12
7oJar2W5nww,90733,20
y4Mh8WV92xA,1096733,6
YJBlXSeNGPA,117933,6
Hi4mzrYdRBQ,88333,10
SteFs64y1_A,28333,15
qeSfa-Xin3s,41200,5
RLT57hh7ztQ,69533,19
Ujs421iHmgE,41533,12
0307ixfTgO8,115933,6
7H5PFTfly58,181800,1
hxQdc2cbpy8,53000,5
986Z345CTZo,196066,2
d2mNxVlaoQU,118266,19
nRNhtv1URbY,136733,0
Z6OefZq6OGU,347000,12
OK6B0LeZnto,174066,2
PtvYCsdieGo,74666,0
PoR5NbUHgpY,56333,22
dG0TsAJWJFQ,15000,1
c79LznyfvN8,16000,7
qFNW8O0W4uo,103866,11
zwJ4ZejVr3o,88933,20
ndV4wFIbtr8,300866,6
GwwCHWPEN4U,571133,19
1izVPL5DA5E,32733,0
MGyCfCfWXvw,154733,1
jNeGMq0dEr0,16466,3
wHEYgTKcYL8,182666,5
rmDa9gJ_seU,75466,5
sKhEosB9WFE,74000,19
p9uoo0bGUMU,42066,9
_FgB0h4NP08,228600,0
DRO4MalcQFk,29666,0
DRO4MalcQFk,72000,0
Er1dywv1Xmc,87133,7
66EzAEk4jsU,38133,0
7EGNQud6tjQ,194333,18
A8oHOz_3SWM,58733,0
Dz2B-aplnek,27533,19
Dz2B-aplnek,74466,19
Nc6H7IYnwFg,398666,5
4qSSSZRYULg,12066,22
nWPG8R82EQg,43933,13
UAo_w8WXiM0,74866,2
t7o-MVaUUyo,120933,7
SmDcQrVC-Cs,329200,20
KTtBARIe9IY,45200,0
-NtxqnCHic4,95333,0
JKYlcvcfhIs,3600,12
Q6g64K2pZxI,7266,4
ROYJYvC0lJA,25933,19
Wld4JhI_Yjs,310933,12
YLzv7A3Q19s,9733,0
wIMcsNZdJRM,90000,14
O3V33DW1sVY,336533,0
Ujs421iHmgE,91866,12
MMwk9bxedYo,60600,1
tw5dVIdGx_g,90933,0
upT2zsSpQr8,450800,0
X6Y6e6qsVOc,67800,5
w2NBpq_bdRk,165000,20
pJhAR8ILgZk,37666,22
Reky8mebyRQ,15000,22
NPxG4H1hLLE,175200,9
5CKXoy_lwg0,109558,0
7TaouLS-gzc,512000,2
gvHao_FI0ak,50466,0
3y95kSucQAM,50400,4
ppcrztbLt28,353933,18
0307ixfTgO8,242200,10
UXo4tPCQwlY,13666,7
HLJGywHXe3I,399866,12
KcAzs6b0DjU,1413600,3
SPuQ93fGZvE,28200,15
ftSUBEOhdck,13933,7
rPhpXyjBGwU,36200,22
Z2gjIRkuy_E,8666,15
PIdrEzdIMOI,13266,0
aXd72_7uByw,364466,12
MzRgpBB-xjQ,464800,3
Rz0h-KQzJ5k,52466,0
nWPG8R82EQg,82733,13
uGrFOIQaTVM,73666,0
lWDZnT-42So,441733,20
SmDcQrVC-Cs,410666,20
Z3MC2UL207w,4400,4
KTtBARIe9IY,165266,0
Pz54I3J8g30,7466,0
AoKpGzmNfLI,117866,1
hBDvdp2RCCw,376133,13
Hi4mzrYdRBQ,208800,10
WANxAAG-BAE,2533,18
bQR6KxB4qjg,30266,15
V4BgXfq6RK8,37866,7
Z6OefZq6OGU,384000,12
0YNmSxGQCFI,23066,5
Lfhbc2kWgso,335600,6
Up5sslb-L5I,57866,18
Up5sslb-L5I,87200,18
rR_00GG-aGY,47066,11
4ITj8VqPoh4,523800,9
QKvSrAah_YY,568933,12
qTut_O_LppA,7200,5
FSYkz7_AxZg,174533,11
tx2dZF1Ckxk,45800,12
an1jtxsY_ZQ,79733,7
Er1dywv1Xmc,267600,7
FHaNEXgO5hQ,96133,19
3UsghgPDN6o,448466,20
wKuXlTgsaHk,30400,0
d2mNxVlaoQU,185800,19
pFhPR8SPJjE,4933,6
OK6B0LeZnto,250333,2
JF1W9w1P5-g,581933,22
rtHLoiyN3h0,213933,12
vxmTjSQmMR4,477733,9
7oEgA6QnpFg,20400,15
ozW39Yy-r8A,16266,22
-hWYYCIVA9g,9533,2
PoR5NbUHgpY,244000,22
1izVPL5DA5E,194666,0
mqeQ0LetNGQ,346333,9
HOWpjTQWyQc,200533,2
nWPG8R82EQg,111533,13
ivUazIQMrEM,64666,22
0307ixfTgO8,286333,6
iwnJ-JxFyUs,67133,0
k7zAjKRNzRM,142800,11
KXNoMt0Q0u0,20533,0
vHlflwpBgnU,18400,7
h27DK_oMwYY,164400,19
PwUs7gWqX8o,15866,0
jNeGMq0dEr0,29466,3
qQR7vJ97M3Y,120733,7
ROYJYvC0lJA,63066,19
V23vmoZYoVw,141466,5
5shrNhEvMY8,24933,0
5shrNhEvMY8,51000,0
rbx_nt-thOE,133600,3
RafhGfy4VbU,106466,3
YMxdH3c5O_M,342400,20
V7iaOOVWlbU,38266,6
r0B0Ws6SjFI,38733,4
WyvBoFzSKME,28533,0
5CKXoy_lwg0,313000,0
Ef9lGM1dMvA,109666,5
GXX1pJeR1HE,19333,20
GXX1pJeR1HE,53066,20
dezAUC4KbJI,3333,0
R2FlyNrjZBQ,75000,3
TIQdte2cgjc,466,3
Pbf6hmyMabw,164000,0
1ODPFfHji-w,58133,7
HwSP55CmiCk,92066,0
xtyVcg1y5KU,210666,7
8NUYZw5kdVY,393000,7
JVx7_hqPV_U,9866,0
QVLJcIjiSnw,192200,7
QVLJcIjiSnw,256333,7
nWPG8R82EQg,154466,13
wKuXlTgsaHk,53733,0
cDNaFDHRRpM,17600,0
caAVC94esow,213600,1
ftSUBEOhdck,44200,7
lWDZnT-42So,474400,20
6HXLhglNZcY,47266,7
GhKWEiJ3KSk,9333,0
SzG1MVrSkzg,70933,0
T9iMHUBSIaw,7200,0
7JFpFc4T5Fc,18533,15
urtKMxyh7fA,3266,3
qINz6dC2iwQ,338866,11
4A_BiCccugE,13866,19
ritiJGBF1m4,1000,20
4PPEilMsSrs,16133,10
KcAzs6b0DjU,1512533,3
rPhpXyjBGwU,60200,22
6F6E33aHU-U,30666,7
i-5DSbeqqzA,9533,9
k7tPdwKN_q8,576133,18
QaDAeAfHEn0,4266,18
9bTaMBhDjHo,60200,1
Nc6H7IYnwFg,430333,5
7oEgA6QnpFg,43933,15
vn8x5-NvWqQ,29933,15
SPuQ93fGZvE,69133,15
3EQIboVg-Xs,137333,9
7oJar2W5nww,130800,20
XsOvShvp5bY,42933,22
HCgUXT9UnKg,13533,10
bMsIbcZ3oBk,5200,0
ffOhNlmvGXA,45466,9
ta3_B8UY38U,10600,19
OwAaqXF2oF4,138266,22
MMwk9bxedYo,80533,1
3-qiSBkX8Tk,585266,9
NyS_WV9GNZw,1000,1
k7zAjKRNzRM,312533,11
NRGqiXyM4H0,35933,4
6HXLhglNZcY,72733,7
pFhPR8SPJjE,131066,6
iKnW0BK98Uo,25533,13
-Q40wuuMhFA,28733,5
v5ykCC5hQJg,30400,7
QCDtAIvRx8w,488200,18
yPUBpSDbXHs,35133,21
HwSP55CmiCk,209600,0
Zri8mlYR8Ak,25933,15
ckzPO-dx8kw,12200,22
-evd9rfXMXg,133400,7
Dk9gLD_c6UE,38133,0
MZ8Mr-mSjeM,228333,9
RahnFgtT3Ic,136400,0
HOWpjTQWyQc,224666,2
04aDiAo82I8,533,2
urtKMxyh7fA,136666,3
X4rPJ5WcT9A,12800,14
3eKeCrFtAT0,165666,0
61eO_hvX1RQ,36533,14
SSO6Y3_VyOQ,3733,19
w2NBpq_bdRk,191400,20
ritiJGBF1m4,45866,20
HLJGywHXe3I,495066,12
oYTgFMZCZZc,60266,7
wKFz6dHVOyQ,7400,0
-pe9fIs-XA4,33533,20
AZMAGNWYGxU,60600,3
CWpEK-XqMkY,260400,20
CWpEK-XqMkY,323866,8
OGnNNbYmRAQ,17266,19
d2mNxVlaoQU,213400,19
eaPe15K53vo,104933,13
lCcjBF5nOQo,255533,11
0YNmSxGQCFI,57066,5
FHaNEXgO5hQ,136266,19
wHEYgTKcYL8,807066,20
Ui8FMY9XVw8,122933,0
WKD8N6F9RVU,121066,0
bQR6KxB4qjg,56666,15
dg6TDVu2SUE,76466,18
WPjTXE5eeu0,50800,14
KywHhzvsm3Y,39066,1
H-e2f574Ews,7133,0
ct8_KhvMuHo,50066,11
anSoKpfGTM4,9066,19
bXHPXgC7-uk,73800,18
WWV9PEiTpJI,244333,9
UJCpZoFvpKw,162466,14
h27DK_oMwYY,194000,19
k7zAjKRNzRM,438600,11
n8TqGtHbIkU,77800,0
78dPswNIaGY,102666,0
N0MHsA57oUk,165666,0
OGnNNbYmRAQ,48800,19
AoKpGzmNfLI,147600,1
DioTaC0FvLk,99600,12
rPhpXyjBGwU,133800,22
KcAzs6b0DjU,1544866,3
ritiJGBF1m4,57533,20
ritiJGBF1m4,110600,20
gVljMDbLT_M,95933,3
g2b6vikXjv0,149733,3
kPuySkgByk4,100400,0
ftSUBEOhdck,305133,7
_DO4GnOj0dg,988200,0
FOlixKyqIK8,1154533,16
HHgD4RpgmbI,3800,15
J2K2sb31Wnc,107266,7
Ak_he_s-MD4,170200,12
qb5ipvc5ZR0,16266,16
txlc5BEiqg0,27466,19
8-4llzXXiOo,1800,18
CS_bN6q-lVo,23933,4
GTYKJ766tQ4,5600,7
GTYKJ766tQ4,256200,7
GXX1pJeR1HE,75666,20
ivUazIQMrEM,101933,22
ww3XS90OB1Q,27133,15
4GEMteKieJk,61800,0
aoDJu0KrrQs,7066,11
lWDZnT-42So,537466,20
GhKWEiJ3KSk,53733,0
-Q40wuuMhFA,75533,5
JnVr22QILlg,31400,1
OZ19V5eEmhs,44733,0
OZ19V5eEmhs,101866,0
t3Vmfpz9wQY,1066,10
RN9dGgJcTyU,14533,10
TfChCHJAKrY,28133,16
ZvP8JY4376s,73466,10
Z2gjIRkuy_E,28600,15
_pr-tRZpHAU,2733,0
BIgZG3s4VyY,45933,0
H2vkpfO2yqU,51800,0
L69rH620GtM,3000,22
RtQYV7uZt9U,118466,0
HOWpjTQWyQc,328800,2
ax8MTmnOe5M,76666,7
Y7Q3ACkF6KM,103600,19
04aDiAo82I8,34666,2
04aDiAo82I8,72600,2
M5NRM7UQv5c,73600,7
B9GqqDOtjpE,267600,19
rtHLoiyN3h0,252533,12
UJCpZoFvpKw,206133,14
XsOvShvp5bY,121933,22
zJF5iqU51UQ,64533,21
75jVRKM8C_o,314000,11
nWPG8R82EQg,196533,13
pPFafPhGzNo,2600,15
efo6EFdQJqE,210533,11
o83uI_tdkrE,32266,22
emRGFw0WWb0,88066,3
7JFpFc4T5Fc,79666,15
BRVNuDR5WzI,176600,6
BRVNuDR5WzI,253733,6
BiuHTaKj_cY,10133,16
QTK6HpDvhME,33400,7
wKFz6dHVOyQ,43133,0
RCIGsPC4dY4,157533,0
UGEEEhbyWyU,3933,0
5ZujgzvNMKc,11133,22
W9_6OjXaAZo,2466,10
ww3XS90OB1Q,42600,15
k7zAjKRNzRM,503333,11
J2K2sb31Wnc,147400,7
OGnNNbYmRAQ,96933,19
lEaMfPfi9wI,48733,16
N0MHsA57oUk,286000,0
1Vt_CRGrpD4,19666,4
WKD8N6F9RVU,162933,0
WwUKbtfChHA,90600,1
xg6lQeVtLJA,27000,0
ritiJGBF1m4,150666,20
HLJGywHXe3I,522200,12
qGeEoHgLDZA,39866,9
ZA7Lx_omVS0,25558,6
GVjAhbtnYok,84400,0
brDq8RFzVTo,166266,16
MMwk9bxedYo,116466,1
3EQIboVg-Xs,190733,9
ffOhNlmvGXA,116733,9
4x9Lk-wN5c4,30400,15
hEfQOwIAO8I,118333,0
PIdrEzdIMOI,90000,0
IgnEiIkst5M,46200,10
R2FlyNrjZBQ,482133,3
XLbXFLBnrXc,11533,6
ct8_KhvMuHo,222466,11
YBroWwijmWU,61866,22
7VJt_1yfZzg,28200,22
AL_JapHaU80,2866,22
CAJuX1jSbtY,11200,20
HFE9ujNILoA,8266,7
STJURRbkSi8,148733,3
NmEW71WETWc,37466,0
NmEW71WETWc,64333,0
zfy0iUPybZc,30266,1
BiuHTaKj_cY,62200,16
ZvP8JY4376s,119066,10
ww3XS90OB1Q,104400,15
VZdi4fj-hWc,32333,9
iKnW0BK98Uo,170200,13
qujA8Fo87bQ,63600,16
p42YPQ6tvXI,2733,19
fiWtkuDUFvM,27600,20
vn8x5-NvWqQ,120666,15
hR_ngeydWbg,533,7
NmxYnlxMImM,290266,18
t3Vmfpz9wQY,60933,10
X_qrW68QGPM,207400,7
4GEMteKieJk,108533,0
vpnLuFGcLpM,4933,7
XLbXFLBnrXc,140200,6
FHaNEXgO5hQ,152466,19
ReDMPb7v82M,290933,20
SuGAe60rLhM,40266,11
1ZMKkwX4yC0,29133,3
hxQdc2cbpy8,103666,5
Ji6bpPIPScI,18600,21
KcAzs6b0DjU,2085533,3
0YNmSxGQCFI,89466,5
lEg8Iwj5xuc,14133,15
tlX47TJUc64,31200,15
aXd72_7uByw,392400,12
rPhpXyjBGwU,182666,22
PVWI2OqIQKE,342266,0
qb5ipvc5ZR0,44733,16
ist-NQ26hNk,98133,22
IA93ikVIOv0,36733,11
fKyRtUi5H2g,447266,4
LpFoOnJeNOU,17733,16
Xu3VB38GB5I,49033,7
N0MHsA57oUk,555266,0
ritiJGBF1m4,184600,20
ritiJGBF1m4,214600,20
4x9Lk-wN5c4,50533,15
KSW41aVrmx4,46400,0
ksOyYUYZ4KU,16066,4
YIFUijaRtrQ,182000,2
hOtT4HvWoZI,32466,14
sCkaW--wK5s,193866,11
TsfzE7kZcTo,967533,2
wCSHke8ogBs,268866,0
kSuO6g02Y1g,29333,3
f-PWJGDRswQ,9133,2
wKFz6dHVOyQ,85866,0
ZlaxQ8VOGsA,143666,0
uAjHAmtrkw8,89666,13
WwUKbtfChHA,119866,1
KFJbJ6k3Jr8,666,18
QrBUfPfMxqY,36866,0
hR_ngeydWbg,305866,7
hR_ngeydWbg,328133,7
QwZIpoBaiGM,17200,9
YH-PSKR7Ovg,14200,9
d2KBWzJXTn0,14066,2
o83uI_tdkrE,62266,22
LYosr09aQl0,58133,22
Q0-7SsSXMV0,89533,12
h-0O1ZPgX6Y,25066,9
TPVIPnnzKVI,14000,4
PFht_iDLf7I,24933,9
5CzHpHMRpc4,477666,18
55YUBEWi9MQ,19466,0
NDxfmGnybtM,14733,19
aoDJu0KrrQs,113266,11
khw5dr_o5kY,46466,0
HEmt7YL9P3k,78533,16
C6upTeuDG4E,234933,14
AoKpGzmNfLI,176533,1
nWPG8R82EQg,220533,13
rxbbdFSg0A0,166200,0
63cN3M98l4w,384066,22
ritiJGBF1m4,262133,20
65nfyIv2324,3400,10
FUcLObUwigo,533,0
FUcLObUwigo,73733,0
FjTrDtISWGM,19466,6
LRqM47MY4Yk,8266,10
mdH6bso8ras,150866,0
txlc5BEiqg0,56266,19
jwj4UsClv5A,19866,21
isXWtjIh330,299266,0
YIFUijaRtrQ,254866,2
t3Vmfpz9wQY,92333,10
UYOYsZJXAR4,30466,0
hR_ngeydWbg,555266,7
xl0xO4OE58c,2266,1
FHaNEXgO5hQ,194466,19
S-HHvUiGLxE,9133,20
iIIBJlEzlEs,58266,9
woXVfNleKJc,1958,15
OTgKrbt1fFA,10333,7
caAVC94esow,285200,1
dG0TsAJWJFQ,74733,1
5ZujgzvNMKc,53200,22
stoO-6N4l5M,6666,0
k8V5Ga6QWaA,15666,16
2JCvWQpdbgI,16333,5
4qS_R3SQH3Y,114266,7
PL2FcMREy_0,316466,2
L0oLm1OAv4Q,9866,18
Qleg5Gs4BBU,29866,6
Qleg5Gs4BBU,72866,6
zMF8kDSVkgY,89666,14
QlzO1ZiauAg,572600,20
xGMPpMIPGGI,80266,7
yUqne8GOFJA,29333,10
PVWI2OqIQKE,563066,20
DcDdED2yER4,237466,11
mQ7nZoOCPhg,220800,0
Y7Q3ACkF6KM,122200,19
qb5ipvc5ZR0,84600,16
9M7PWbIGFLw,88400,13
lEaMfPfi9wI,83400,16
LpFoOnJeNOU,43133,16
R2FlyNrjZBQ,523466,3
OTjjHHMmgnk,10400,14
ZA7Lx_omVS0,120758,6
9FXVQt4d-lQ,307466,9
ZsIpirzRZ8g,9866,7
pPFafPhGzNo,51866,15
TGf8XI8YNIE,19600,6
h27DK_oMwYY,257666,19
SgMx8fmYUOE,57533,0
ritiJGBF1m4,290466,20
TPVIPnnzKVI,68600,4
QrBUfPfMxqY,105733,0
KcAzs6b0DjU,2279000,3
8a_9fRcQRS4,18600,7
xl0xO4OE58c,35200,1
HLJGywHXe3I,693600,12
VoecniCEleg,26333,7
RTvVXaA35DI,88200,11
k8V5Ga6QWaA,86266,16
qYcdMcvk2Tw,43666,0
WMzemk9geI8,59666,9
vhj02BKs11Y,30266,15
2-BdgewBIbM,84000,14
bywgcqNg6RU,28800,22
Hv3nvLvHhKs,179000,18
O9BFWupqPOk,58933,0
r8QRezcpbtU,30933,22
hBDvdp2RCCw,410133,13
QNjj_1C_8NA,15466,18
sCkaW--wK5s,243066,11
u1veANQ4qGc,12600,17
zfy0iUPybZc,55933,1
5EcwF75zO_U,349200,6
5EcwF75zO_U,435066,6
XcffY8fBmCE,32800,15
ahsHWgQGPNI,74733,0
9FXVQt4d-lQ,338333,9
ji2LhwfrZY8,13533,4
_FpGk-_8dbA,1200,11
QwZIpoBaiGM,157866,9
f9H1bUagACA,74533,10
f9H1bUagACA,120733,10
JF1W9w1P5-g,614333,22
a9Tx69jCFNM,14466,18
f-PWJGDRswQ,27600,2
ihb0zbO6yOc,106333,0
Z3Z83BlztkY,2533,7
DiMin0dqlRo,509066,0
Qolm2TEQvqY,390800,21
yUqne8GOFJA,48733,10
IB97YVd0Vdg,82133,20
AoKpGzmNfLI,207266,1
U0OqrRTfG7Y,10666,2
yPUBpSDbXHs,80200,21
W5dF4eYvqHA,138466,0
tx2dZF1Ckxk,94000,12
iVPPTFPPgSI,148600,4
_e_tEBOUwxU,14866,0
-JatSTev0Uo,48800,22
CnAliY82k4Q,23333,15
Fy-x0-tcV7I,2000,0
Fy-x0-tcV7I,73333,0
50h7BeGpNNA,200333,18
xl0xO4OE58c,61866,1
9FXVQt4d-lQ,414533,9
Xu3VB38GB5I,129233,7
5INm3OH1Ang,16466,0
m0MnQrV83aE,83866,11
0YNmSxGQCFI,131666,5
2-BdgewBIbM,123800,14
2-BdgewBIbM,162266,14
o83uI_tdkrE,116000,22
fXyBm7_EDVc,22466,14
aQJZTW-2HR0,69600,11
YIFUijaRtrQ,355200,2
80ZncbIYHco,554933,4
Ult4jcqrs4A,191066,2
qb5ipvc5ZR0,143866,16
wD6JP25nNMo,72333,11
ktI1ZX8mf8E,51133,13
WFQg8DQQTps,3133,7
LpFoOnJeNOU,96533,16
SeFF2EwuozA,29533,0
S3q2jnVU4yw,28400,0
Q0-7SsSXMV0,189600,12
fiWtkuDUFvM,47533,20
vc2alFshzec,13133,22
kDFziYOAaoQ,44800,10
oqLLei_3zWo,7533,0
yl39PssgbuE,3200,22
DB5sG7ZC_bQ,89666,4
Wql2S9qmzlM,32733,12
MxEjkI5fRh0,24533,19
QrBUfPfMxqY,128200,0
p42YPQ6tvXI,106133,19
WPjTXE5eeu0,183133,14
mQ7nZoOCPhg,329933,0
d2KBWzJXTn0,46200,2
WkuNPIrKDzE,15200,0
bobuaMCcpJM,156866,19
zfy0iUPybZc,75600,1
kwY370WQYUg,10533,22
xl0xO4OE58c,93200,1
X6Y6e6qsVOc,102733,5
MU37hemEoac,70400,0
2-BdgewBIbM,186933,0
itETflXFfaU,7333,7
8J967i0kCH0,106533,19
81xn9YiIiwU,7266,1
F7wyUoc1ELM,55133,0
F7wyUoc1ELM,120600,0
HIRBk0UxV5E,81066,9
Z_lD2fVT2Bo,35266,0
RTvVXaA35DI,166066,11
iBbdWbWg91A,166133,13
mMG1DT2mUAo,74200,14
L0oLm1OAv4Q,56933,18
tSYcJmo0A9Y,27466,6
gg9Y9eO99Ic,177600,15
sZ3VqvepAzM,6866,10
x7uLMxoM4Ms,79666,0
Wd3Rv7x3Wus,38133,18
tESNs18IOXU,64200,0
h27DK_oMwYY,298333,19
WwUKbtfChHA,150466,1
KcAzs6b0DjU,2399333,3
oRdZ5_YadmI,13400,11
-7S20-o3k0c,63066,0
BNPEuAMeUrA,44333,7
F_mPG7vRCDc,15866,1
IpnTpFjPmS8,273200,0
i5g87UeVkBU,103666,10
Kh7rAO7jCGc,17733,13
ZIw4f2b9hbc,933,4
9FXVQt4d-lQ,471666,9
sx7sVT5DomY,23600,3
txlc5BEiqg0,88800,19
5ZujgzvNMKc,128733,22
TFWS3AytlzE,2266,0
ufidfWl1QDw,22266,16
gV_1EUUD_lk,33866,6
sURzju8y4-k,169066,7
tLc2Eg5RRqw,22133,0
hjTnA7I3gB0,373466,7
IB97YVd0Vdg,157000,20
zsqitAA7ugA,112133,20
U50Bwrs8nps,28733,0
Z2Mt6N7OkkE,26800,7
hV9rORbXXzA,30533,14
QwZIpoBaiGM,266533,7
8WsVdiyqeHo,76600,6
3rPsoYU-rJ8,91600,9
qE_arzcDsc8,733,22
nJUfmATGLKo,8866,7
2-BdgewBIbM,221400,14
3FXim2QoTis,134733,7
sZ3VqvepAzM,104533,10
xg6lQeVtLJA,145266,0
WPGVW6USU_E,9600,0
d2KBWzJXTn0,65866,2
Sn-07eyjcxo,28400,14
PSHRPW3Pma8,104200,12
iImT1My-WJc,9000,19
Fy-x0-tcV7I,260333,0
zfy0iUPybZc,104600,1
RnFjDOfqjro,63066,7
Ze6GIOUVxZU,38133,0
gVljMDbLT_M,293600,3
rm7klwNGSc0,24466,22
kewRFITWMb4,13800,1
n3WdKf0Z7o8,1559400,13
o83uI_tdkrE,142266,22
M1dbi8ugzrw,41266,22
s1j2FYIPHdE,361133,6
YqlzwIB5dHI,14733,7
bDJU76hYEzs,78266,18
4LXXQRRMu_4,71933,6
Ult4jcqrs4A,348933,2
vPWXJfxhjJ8,73866,0
T2S2EG62Lk4,7266,0
QwZIpoBaiGM,311533,7
KXNoMt0Q0u0,54600,0
8r_J2Aqs-lY,92133,0
5H7EBwKbOFM,25466,7
i5g87UeVkBU,535533,10
r2JNXUO-SsM,37000,19
Evh0bUlnee0,50400,18
u1veANQ4qGc,28600,17
pMsaJB2lXtM,27466,3
HLJGywHXe3I,852866,12
T5yw8Xj3Tls,51400,13
TMP_IIIMhVo,29666,11
uAjHAmtrkw8,132933,13
3FXim2QoTis,193866,7
cDHZHLNk5IA,5333,12
SpGfQe7sWIQ,5533,11
Xv7nA7TawNw,3533,0
mnmn8KYI9WM,643733,16
8J967i0kCH0,157400,19
WwUKbtfChHA,208266,1
aXd72_7uByw,443933,12
s-iOWKdXfpM,275466,0
KcAzs6b0DjU,2512933,3
tLc2Eg5RRqw,178866,0
S4c68eio96w,3466,20
tYKVrVt_GPw,149000,0
kztHd6DaDoU,28666,7
Q0-7SsSXMV0,211800,12
ZyzWfLYke-E,19800,0
ZyzWfLYke-E,85800,0
LYosr09aQl0,73466,22
YIYNkia_YCM,11066,15
0YNmSxGQCFI,159466,5
8r_J2Aqs-lY,148266,0
AXVPol221Dw,427200,6
BXR8QzxP8Vg,9600,7
ELNGcdLdal0,272133,6
WWV9PEiTpJI,277133,9
woXVfNleKJc,44625,15
uy_Di3gz3ew,23600,10
Ult4jcqrs4A,404733,2
3FXim2QoTis,226666,7
n3WdKf0Z7o8,1665866,13
4hWP0S0nZeg,43466,0
xDfY94ABnhw,14000,11
3UOdNqiNtiM,283333,22
Uc6lPBshIIA,23200,19
RYDAAy1ad3k,33200,15
UUchY9Sp5AE,12400,1
boZ6xZrNpzc,31200,0
bvsiBFIdHlI,105066,9
_FpGk-_8dbA,125533,11
rc00OQplwvE,5133,16
9bTaMBhDjHo,149733,1
zeKlK9MQmpM,11533,12
txlc5BEiqg0,108666,19
5mNN5GUKbs0,32266,16
5mNN5GUKbs0,74800,16
_e_tEBOUwxU,56400,0
NIqw1KMbBng,2666,20
fiWtkuDUFvM,74666,20
4LXXQRRMu_4,106066,6
alzDg1Exc20,17933,22
o83uI_tdkrE,162533,22
w1Z3zZpKIB8,58933,0
JKVJFsIOiO0,46066,6
JKVJFsIOiO0,89866,6
JKVJFsIOiO0,230800,6
lqT0RODsN8o,28266,4
Sn-07eyjcxo,59400,14
rIeagPDJa-g,4466,8
PP3SDLF1R4Y,11266,10
L0oLm1OAv4Q,105866,18
ufidfWl1QDw,58800,16
4ST8y8g2JII,10933,15
cGtaJVgvTJg,26933,0
quJDZ_RD9pU,72933,0
hV9rORbXXzA,71066,14
Kh7rAO7jCGc,46600,13
Z0SAZaNehds,11000,3
xl0xO4OE58c,147066,1
xl0xO4OE58c,194400,1
bywgcqNg6RU,55800,22
bjOFBmGWPN0,8400,1
aNSgmBes__0,24133,7
jyhoX-YrZ6g,52666,0
jyhoX-YrZ6g,194200,0
dn-bY-UXCXU,777733,9
y6CoeZN2iRc,4466,19
9FXVQt4d-lQ,532333,9
i9_FG4-2VIM,36533,14
W5sIjG8stRE,61466,18
eRLV3U7Z9Uk,82000,7
wyzlhgWQ_ig,144200,0
PnKIYj0g5Jo,274200,16
hwEAfgf6G_M,205533,0
4ALUwwcBYYk,44600,11
zlJyC2BodiU,9200,7
zfy0iUPybZc,144400,1
i5g87UeVkBU,559266,10
9uw-nUVIvR8,333200,7
O9BFWupqPOk,165400,0
txlc5BEiqg0,159933,19
IpnTpFjPmS8,327400,0
5mNN5GUKbs0,135666,16
PSHRPW3Pma8,249133,12
bFZcoloUtlw,98266,22
wvQg3JD7Hcw,12666,0
wvQg3JD7Hcw,49800,0
WPjTXE5eeu0,213933,14
vfwWgEMAhJI,22066,14
WWV9PEiTpJI,300000,9
VJBozJs4Bbs,56466,14
mXAVDYHohPU,227400,4
Ult4jcqrs4A,436000,2
WwUKbtfChHA,261000,1
w2YdcU6JnA4,6866,6
5mNN5GUKbs0,164933,16
iOvWAp7U61k,13600,6
y6-tMQl7Ljs,60266,13
1OGkBodbFJU,65600,13
HLJGywHXe3I,880200,12
UkCrUFmOx_E,49933,6
n3WdKf0Z7o8,1703600,13
4gtmJ_vM-S4,108000,7
iaWSU1ISWXQ,29000,13
_e_tEBOUwxU,96400,0
AdObjyTyhXs,84400,0
BfiLe4D9iCQ,63266,0
zsg7ZFjtwVA,7400,0
CaRKIVKzOEo,136066,0
rc00OQplwvE,60866,16
2qYQXUutThE,75933,16
trl47DhBv7A,412733,6
d2KBWzJXTn0,95933,2
uy_Di3gz3ew,60466,10
brIIDuCmk-E,59066,0
AoKpGzmNfLI,237066,1
0nCyi36H8ig,13466,0
bQR6KxB4qjg,87200,15
FHaNEXgO5hQ,233733,19
9FXVQt4d-lQ,665000,9
O7ReHsig5IQ,34666,12
719Cl3VAbsw,15066,0
4LXXQRRMu_4,140133,6
Wklf82FSuQA,75333,12
uadX09wzPNs,96200,12
vfwWgEMAhJI,75133,14
rIeagPDJa-g,29133,8
8WCXnNt310M,60066,0
CWLnQ6CxkSw,54933,7
GpPQvxp0Irg,8200,7
HOWAxvbQ0-8,42733,0
V3vlXooX4SA,49666,11
hk9PBzWWzPE,57466,14
Fsr6rbM9EyQ,11266,7
VjqUaCIeK94,24200,9
XXm3EyWjF3w,8733,12
aalZTw81zh4,16000,12
lH_I-_FOazY,90333,22
nYj0PjtZIPs,28800,22
o_oLNJuXA6s,703466,12
CiWrfe10vc0,33933,0
0YNmSxGQCFI,208400,5
AoKpGzmNfLI,262733,1
UhgUMF3IKxU,72266,0
0nCyi36H8ig,197466,0
ELNGcdLdal0,552400,6
YIYNkia_YCM,28533,15
HIRBk0UxV5E,106933,9
J-Ax2Qxvzb4,314800,18
u8a9_IsT5Ho,91266,0
Q0-7SsSXMV0,335933,12
poTUP2FS8rE,25800,9
s-iOWKdXfpM,354266,0
iaWSU1ISWXQ,74800,13
iaWSU1ISWXQ,104333,13
S_PIo8WnXyM,75866,12
KcAzs6b0DjU,2545266,3
wO5K790LRUY,26800,0
wbvn261nRFA,600,0
9FXVQt4d-lQ,703666,9
yl39PssgbuE,150733,22
A-QmGOP9-Xw,3066,0
BQohDkSxztg,198333,7
BQohDkSxztg,605866,7
x9WRtHgHPJI,85733,9
5o3tNvLQA1E,52866,19
ZFMneRFrABc,177600,11
haBEC-jEYNw,6400,15
RafhGfy4VbU,119733,3
tYJmyMC-Rcc,48000,6
E2hjuwWFtoY,120400,11
Fr0K__Q_Kv4,12466,1
Fr0K__Q_Kv4,51200,1
Fr0K__Q_Kv4,109733,1
f1QJLBLf6K4,38533,0
Sn-07eyjcxo,107933,14
3-qiSBkX8Tk,616400,9
pAC05SvEoaQ,35200,3
pAC05SvEoaQ,72400,3
HLJGywHXe3I,972466,12
5ZujgzvNMKc,216266,22
C2TLIf9iH7k,30800,0
C7Rle6ttuZs,14400,1
C7Rle6ttuZs,85800,1
0UntvyF7890,31000,22
4gtmJ_vM-S4,160066,7
O7ReHsig5IQ,73066,12
ePjAF53eBSA,45933,0
w901bhn3S7o,116600,21
PP3SDLF1R4Y,73800,10
ce-MID_3TiU,2066,2
PSHRPW3Pma8,275733,12
U2IE3Q094Tk,98266,13
fiWtkuDUFvM,132000,20
Fr0K__Q_Kv4,132600,1
T-22DXe5mGc,15666,22
JfNODtGkVPo,23533,0
wbvn261nRFA,41133,0
xJVJ9DvmBz4,4466,15
FHaNEXgO5hQ,255000,19
W2DCU7cq1XA,99866,7
OyIMBxi66RA,116333,6
UnxdleGX5ag,49400,0
uy_Di3gz3ew,128866,10
xYRbcgZcjTo,70600,3
xYRbcgZcjTo,87666,3
0CdpiW5f22Q,7933,15
vKzyezwnDFI,58066,9
w2NBpq_bdRk,211466,20
Ult4jcqrs4A,467666,2
pAC05SvEoaQ,93400,3
sYjd5xY0ypo,54333,14
1SQF7Tb6pUA,47533,5
9FXVQt4d-lQ,774400,9
9FXVQt4d-lQ,809600,9
zfy0iUPybZc,175733,1
47IKW9Bcmug,30400,0
paFEILiVj2Q,148333,13
Onpvi0Pl_ys,56733,6
0nCyi36H8ig,241866,0
jEAAR4vE9tk,72933,4
ZL5YurSXmmo,14000,3
5o-RANYGKtI,54200,4
ryMbKfG_ToU,59600,10
rohdpOomd18,31891,22
AoKpGzmNfLI,297933,1
O7ReHsig5IQ,390000,12
r0B0Ws6SjFI,84666,4
iaWSU1ISWXQ,125866,13
w12jjLEjdNs,37066,11
ezam_iANUkY,396000,11
c-mMa-K7R70,17066,7
HwEgjxqx5Eg,27600,4
d2KBWzJXTn0,176266,2
5o3tNvLQA1E,77000,19
NMXFk1iPziU,1600,22
1SQF7Tb6pUA,83733,5
3vR3Az5Homw,267533,13
lqT0RODsN8o,45466,4
lutxfyLmTXQ,4200,13
lutxfyLmTXQ,59866,13
KcAzs6b0DjU,2638400,3
jX9H5L0qoZU,137733,13
VqK1LL5ywSk,24533,15
WBFr8lGTXds,61533,0
aXXfrIsIqi0,109266,0
UmrN78Tv7eg,18800,0
_FpGk-_8dbA,291400,11
Ex8Uu7UcTS4,12466,15
FXPZBXEO8HY,223733,0
KJMrNSfiGVA,92600,10
ZvJItzBdO04,93400,0
Q0-7SsSXMV0,392266,12
Yain6ZkwlyQ,8666,9
E5ugQyx5ajQ,6466,10
9FXVQt4d-lQ,970466,9
47IKW9Bcmug,84200,0
s-iOWKdXfpM,419666,0
aalZTw81zh4,89466,12
x3P96oKIAvs,577066,6
grlOC3WH5iw,254400,0
5o3tNvLQA1E,208800,19
4t5O_q64UfI,666,4
PlVtulFu80I,3266,11
rUT8kSI2gsQ,69933,18
tOfzzf3Jgfs,100400,10
cHz6GhDXox0,322000,0
HLJGywHXe3I,995000,12
cDHZHLNk5IA,67733,12
2CpdPS6dsDg,7666,2
lutxfyLmTXQ,127466,13
lutxfyLmTXQ,164600,13
lutxfyLmTXQ,209666,13
U0OqrRTfG7Y,90800,2
knVnA2gvH80,4000,7
eqCJbhxGyJY,13600,10
uqQBjRyShQ0,52066,12
UnxdleGX5ag,72866,0
qBou6SYJlWQ,242200,12
vQglTLcYkjE,23200,3
HbRQaD5whoY,22133,18
PSHRPW3Pma8,305066,12
P3bxbZ-QKlY,62666,10
Z0SAZaNehds,27666,3
KqCk7NSoKts,46600,0
jX9H5L0qoZU,211333,13
Obol9FzC6qw,101066,3
BTuDR-rjYwE,12866,0
bywgcqNg6RU,106333,22
Pc34LYSavTM,15466,19
LSpEDgJHJdE,75666,5
4_M66RgYCdM,128866,7
9pACd0AG2kI,5800,0
E5ugQyx5ajQ,44466,10
J5NZmUQA-wE,24933,0
w12jjLEjdNs,107333,11
c-mMa-K7R70,57333,7
Q-1BK3tzEuM,16333,11
-wgdbRcLPZI,14066,9
KlfyWvw1y3o,10800,22
KlfyWvw1y3o,74200,22
Kz3StMaUQkM,24666,15
_aIJGOUa_ws,12066,19
2wpLL9x9Gwg,72733,0
a6Iv6CDf0Gs,105200,7
4t5O_q64UfI,40533,4
swl2thfNi8Q,90133,15
swl2thfNi8Q,123266,15
5o3tNvLQA1E,284866,19
lutxfyLmTXQ,238333,13
lutxfyLmTXQ,317533,13
1SQF7Tb6pUA,117933,5
WECH24XV3Wg,88200,0
aXd72_7uByw,475400,12
u4lvVRr7Ztw,7533,0
KqCk7NSoKts,210666,0
4bEiiQwAZl0,27000,3
afI8tga2xZg,4733,0
hBDvdp2RCCw,557000,13
ryMbKfG_ToU,74066,10
eqCJbhxGyJY,54866,10
0EbvQsetxP8,88200,21
xysC8k6JIEs,314533,4
9FXVQt4d-lQ,992133,9
rm7klwNGSc0,54333,22
X2_eV86SeCQ,174600,2
ZL5YurSXmmo,46000,3
4SlNns2_6Z4,453066,2
hk9PBzWWzPE,78866,14
fiWtkuDUFvM,156533,20
hV9rORbXXzA,104866,14
i93EcrML9TY,149400,0
9pACd0AG2kI,50133,0
suu9iKIN7oE,91266,0
ZlU7G7cwX-M,74600,0
c5cooFy7-SM,59466,20
wNzi1PZNo40,15866,7
0_N1KbTSwfA,149000,19
KqCk7NSoKts,358600,0
tuMjn3vvzHE,110333,14
YfIFe-mVh2c,8200,7
20uHkrnCrIc,5200,19
C9yVXwpk52s,10866,15
DoZBtrApT8Y,10200,15
FOZKAwoG7OA,58266,11
-Lp9xgq9MCg,73800,0
AIZOaJGNkeY,97466,15
A5861ACHlko,133533,6
A5861ACHlko,180000,6
t5FombuNp1s,213266,4
t04Ml9OCSiE,28600,4
ZL5YurSXmmo,73733,3
ESpES0U_nlY,236266,13
ZFBIegCbRWs,39733,14
d2KBWzJXTn0,210933,2
6oNy_JCzveE,43800,6
reg1ssZhzb4,465333,4
tOfzzf3Jgfs,181200,10
fXc9aWv5WpY,11000,0
jXxVfdU8Yc0,57000,19
jXxVfdU8Yc0,73466,19
aiZjVuLW9Hw,58266,21
veWH4zq6eO0,3266,16
PSHRPW3Pma8,425933,12
PlVtulFu80I,70200,11
57MHgfsofdA,13000,7
v8lXakVXt7U,5200,0
kHhN0RoNGEw,46666,15
lutxfyLmTXQ,344400,13
lutxfyLmTXQ,391333,13
9FXVQt4d-lQ,1041800,9
AE2TrzJHr2s,328600,11
AE2TrzJHr2s,420800,11
AE2TrzJHr2s,452266,11
HMyOVE7JRSM,8466,4
HSILKXmDtCk,33600,0
KcAzs6b0DjU,2705866,3
X6Y6e6qsVOc,140066,5
Q0-7SsSXMV0,464333,12
dSO-1kT4EYI,902266,21
0OkXU6lQOQA,85066,6
33MHirdz8lY,2533,19
k73v8CPUNvc,8266,18
wTckhfNwhm0,90666,6
FHaNEXgO5hQ,293600,19
Nl0vaa1X3Po,9200,3
aJc1M3QQ958,14466,3
eKBrmdMaU9s,26533,1
x9WRtHgHPJI,113200,9
0_N1KbTSwfA,166933,19
4t5O_q64UfI,59866,4
1SQF7Tb6pUA,153333,5
ZmmctNKskMk,166600,21
SKYdJsjal0A,193866,7
vC-lr0DpWac,265400,6
OjEWmv2jeIc,90933,10
gPwNtIbXmQA,22400,21
xxa5RJlBjIg,21400,19
TnR-JSfe11Q,28133,0
u-Uc4cDn1cM,23466,2
suu9iKIN7oE,139866,0
szNAs276kiA,45666,9
brDq8RFzVTo,233866,16
84PdguOP40c,7666,3
4YU_NrYPNf8,97600,0
ICqepZuX9l0,247400,0
lLYCRRyZlT0,8200,0
HLJGywHXe3I,1108266,12
jX9H5L0qoZU,2443466,13
d8A7H_T0eXs,12000,1
qG76_rWAl5Y,3333,4
4t5O_q64UfI,113133,4
_bY9vVl7qn8,76200,0
d3OZ6rNNEKM,24000,0
Z5U2oq1L36g,93533,12
yfLAQiLAGSc,8333,0
yfLAQiLAGSc,113866,0
jXxVfdU8Yc0,202333,19
lutxfyLmTXQ,482333,13
lutxfyLmTXQ,510133,13
ryMbKfG_ToU,131866,10
fiWtkuDUFvM,197000,20
kkS_i1R2bKE,18200,22
xQCbVV7S_94,16333,5
Z3U0UPbgItA,16600,0
A5861ACHlko,283600,6
6oNy_JCzveE,178933,6
Nl0vaa1X3Po,35800,3
HvLq5xDKM6E,1200,2
xdKJ7KVYMjo,4333,2
kyu5cuYjp0I,43400,0
y9ixTz29j7Y,533,15
ZvJItzBdO04,137066,0
ZlU7G7cwX-M,121400,0
w2NBpq_bdRk,249933,20
98SMHjaCCAE,208000,0
CcSsIy9W9nI,405266,19
FT5ejh_iqW0,199066,3
IP57QlcRu1A,18066,6
_bY9vVl7qn8,421466,0
Bn-LDNKWkHc,69933,11
FdF4gMlsDV4,157933,10
Fj7xcuCdaWc,70933,7
Uo9ZFprHHUw,22200,11
ZL5YurSXmmo,88800,3
veWH4zq6eO0,50600,16
Px9Pw_X644w,239400,18
4bEiiQwAZl0,67066,3
tt5RniFwBmo,88600,0
oQhOcpbapOU,2266,4
8atd78IZq1E,74400,6
u-Uc4cDn1cM,53133,2
poTUP2FS8rE,74933,9
4t5O_q64UfI,137266,4
wsvRchLs-Ps,500133,4
uDFWuH09qcE,77400,14
z4Xo4SW-KBY,14533,10
X2_eV86SeCQ,238266,2
nEE_9wKkDSs,2933,0
y81_vp9aQ_E,19000,16
KcAzs6b0DjU,2732066,3
cC-Sf80Ltro,69600,16
k73v8CPUNvc,88133,18
le37c4aq5-o,26266,0
Zgxbar-Ll_s,474066,9
u1PxUf3Ptec,251466,14
uqQBjRyShQ0,211600,12
x38nPJ9-jPI,17133,19
JKVJFsIOiO0,271333,6
aMZY6FOXf3U,42666,14
eqnF1_Lwa94,29133,11
Yain6ZkwlyQ,54066,9
bwOXA42lfQ0,7333,0
1SQF7Tb6pUA,181733,5
P3bxbZ-QKlY,170866,10
Y99S54oJLt0,5066,0
A5861ACHlko,334533,6
ZFBIegCbRWs,109600,14
ahIGgcJjS-M,43333,21
PJ3nppwUK6A,56466,0
ZL5YurSXmmo,177400,3
JyrBtQe_Dkk,54200,0
FHaNEXgO5hQ,327600,19
Xobi_87sPbo,43266,0
fiWtkuDUFvM,299400,20
BQohDkSxztg,630400,7
hHmxDkuCcOk,17733,10
ws-7xK--_xc,7200,13
SLk1aBpqcaY,2333,15
enLX_kwgdlY,166466,6
0MNTzl64WRE,495200,0
NW2UxGhbEsA,450333,16
mqeQ0LetNGQ,401933,9
uqKkhMbqBM4,407133,20
P3bxbZ-QKlY,207866,10
6wB-EwrxV5E,27400,16
VJBozJs4Bbs,342933,14
pHNzOrrYNQU,1333,0
1R8t4Az1iCA,38866,14
Y99S54oJLt0,64933,0
ryMbKfG_ToU,161533,10
gPwNtIbXmQA,48866,21
4t5O_q64UfI,172733,4
PlVtulFu80I,105800,11
QcTzdm5iqE8,27200,0
Q0-7SsSXMV0,532800,12
h4uC0qCx3RQ,134133,0
Wz4XVI-6B14,9466,15
vGk1vVrkNVY,8066,19
vGk1vVrkNVY,36666,19
zA38C6QP-74,21000,14
PSHRPW3Pma8,465066,12
sf5RhJ-v_dg,63333,0
X2_eV86SeCQ,279200,2
jX9H5L0qoZU,2700333,13
d8A7H_T0eXs,46266,1
1a4m1aXuIWg,208133,6
e6yNmF5C9lE,36066,3
JyrBtQe_Dkk,115933,0
AE2TrzJHr2s,490333,11
6oNy_JCzveE,433866,6
O8KR9BULagw,132533,4
Rya4GS_7Fqk,37333,7
doT9-IXj_XQ,98733,0
cM21rbUIWTE,82466,7
1SQF7Tb6pUA,207666,5
A5861ACHlko,403866,6
A5861ACHlko,480400,6
37XrzpqGeQ4,24933,0
Zy22Jz-d4B8,19466,5
wVrp984qiBU,56000,19
4YU_NrYPNf8,217666,0
F-rWkqwno5g,286200,13
F-rWkqwno5g,313333,13
GeQGcOW-ioc,45066,0
GeQGcOW-ioc,149133,0
0A-VRDiiDlg,59200,0
1LMJCfLRPus,96600,0
uDFWuH09qcE,158266,14
2lLTNrb2nMc,209933,0
UuPDmQtQOak,16200,7
c5cooFy7-SM,102533,20
S0dWFkCjZfM,13000,21
tR9oMC8dyHw,2533,19
cC-Sf80Ltro,106266,16
c07Yqknz4KI,26600,15
ac6NdTBtc6U,9400,0
4t5O_q64UfI,196666,4
wIFNUE-LNSo,32133,15
PSHRPW3Pma8,489200,12
y9QDYEA8eKM,126666,0
1SQF7Tb6pUA,248600,5
xxa5RJlBjIg,58066,19
EIc5ZENgerE,5466,1
vMNqr8-Xs8k,13600,0
hBDvdp2RCCw,682333,13
enLX_kwgdlY,229933,6
KcAzs6b0DjU,2770133,3
wZ1rRoOFJII,49066,1
yiBkutyKfHs,2466,15
20K6fAjQ1q0,16533,0
f_GknGtDjN8,12733,0
yNc4KC1mdRA,116400,19
ZvJItzBdO04,170266,0
y3cQzBkjSfQ,480200,3
gX_JohqQl4E,465133,0
sYTU4wNjE4Q,25933,0
sc-BJ-WirDo,68733,4
dvVjmA2nu2Y,34266,10
a_01kHl3e1E,9933,4
zA38C6QP-74,75933,14
8u7hmLZcI8g,215800,7
9cdIGkOIafI,14666,0
xQCbVV7S_94,61133,5
SKYdJsjal0A,266400,7
QZ_X6W7CPAI,15133,0
nYj0PjtZIPs,98266,22
HvLq5xDKM6E,30666,2
kkS_i1R2bKE,60200,22
TRkcbzJNZCw,59733,10
Sbojvg-Yxjk,359000,22
4t5O_q64UfI,241066,4
xzCcX7NUbUE,62266,7
Cf1XJQjSTyM,3266,7
D0xc1K3BQnQ,11733,2
2-zkDt1KH_I,9066,12
bUpN2u6u740,139266,9
719Cl3VAbsw,190466,0
Lv6zdgHz5-Q,1133,12
_YHitZ9jGNM,489866,6
AilBr9_Vnso,27466,3
AilBr9_Vnso,49133,3
AqAJbiYoOq0,227333,7
dwQfDZrk_P8,27866,15
w44dmp0SBj4,30733,18
4jpf72NVqSM,16866,0
eOvaCRdCk6A,43800,11
2CCnyzlxAB4,6733,6
4UzPJo8AR8I,12933,13
ryMbKfG_ToU,269200,10
bjLp42iZ4Hw,12466,7
mDuOvfutE58,178466,19
uTe0KcT3ZNc,6066,18
hRnv3FOv8kM,14466,11
EluRnlB_s6c,4600,15
1SQF7Tb6pUA,291466,5
1SQF7Tb6pUA,324866,5
f1mG5Zf0YmE,62866,0
D0xc1K3BQnQ,74000,2
TOfGF7IVAow,63333,0
ifJPmCvTiXY,5866,6
IWumeAEXWVo,8400,3
SKYdJsjal0A,300533,7
SueI0Eq_jFU,2933,6
TRkcbzJNZCw,87400,10
6Z8j93kqP0o,59733,7
Z5U2oq1L36g,196866,12
cBOpiEhYNOs,6333,2
w2NBpq_bdRk,278666,20
Fy4lgXLg8h4,25200,22
Obol9FzC6qw,130666,3
XGW4eaAg3RI,11066,1
eD5a0lOEA4c,143733,0
4bEiiQwAZl0,98533,3
eo84zJF619U,511533,4
tR9oMC8dyHw,39666,19
TyNlolbkCCY,4133,0
TyNlolbkCCY,126933,0
HLJGywHXe3I,1183066,12
gjY9RZ5AsU0,58800,7
qngeGyxOUV4,16000,10
UI5qyj5zE3o,214133,6
_1EPTIBtQXY,22200,14
AZJz7Rc3eqI,8333,10
FOnNY3891fc,16466,14
JR_8vLWnAgo,31600,21
MkgVDxWUCW4,35400,0
O5I3NeBDtn8,31466,14
f3mSgEt8liY,13200,0
hCD1g2L5pE8,120800,0
vMNqr8-Xs8k,40866,0
08VPBtp2XVA,16666,0
im4jmoDfOc0,67133,0
4UzPJo8AR8I,41333,13
ac6NdTBtc6U,58533,0
jIHryBz2J8k,85266,0
sovKK66lb3Q,79400,7
xxa5RJlBjIg,74933,19
NpvEg4guQIE,120400,18
1SQF7Tb6pUA,351333,5
d56Wveem4s0,57266,18
kjvz8VSblFY,2933,18
ifJPmCvTiXY,181533,6
HvLq5xDKM6E,117533,2
xW6pRO2XE3A,13733,1
xW6pRO2XE3A,52866,1
tR9oMC8dyHw,57400,19
Gjdyi0kf79Y,17133,16
oQhOcpbapOU,105266,4
S9w5n2ubCOo,31266,0
zA38C6QP-74,106066,14
14d52_-aWD4,36266,0
Xobi_87sPbo,146133,0
VtCD0qsif8E,28600,14
JKVJFsIOiO0,313600,6
uqQBjRyShQ0,249666,12
aXd72_7uByw,704066,12
6ulOOfVTRZA,155333,0
fS_6fgFOiPU,88600,15
1daxBND12HY,27400,1
hCD1g2L5pE8,193000,0
cBOpiEhYNOs,65200,2
dGYOBTl215k,95200,13
otBkRsZJ4go,15533,0
X2_eV86SeCQ,313200,2
ho7yo7nJk3o,19866,20
eKBrmdMaU9s,53800,1
bWCW4QZTIXE,240800,0
pbdfv9pkcbE,43066,0
rm7klwNGSc0,172600,22
5iT4SBdzXiU,41266,7
Q0-7SsSXMV0,607800,12
IWumeAEXWVo,42333,3
BxdZiakNX8A,66333,16
5qO_hnB1jTY,2933,0
TaMA3GKecJE,43733,19
gxHoUyM5dZY,91533,7
Yain6ZkwlyQ,133600,9
hSvD9sUjqB4,110800,16
bUpN2u6u740,189866,9
6wB-EwrxV5E,76000,16
jX9H5L0qoZU,2926266,13
7o_xcF_PsMo,138666,0
z7C-JXV9TtI,9400,0
Xe51u-loz2w,85400,0
Xe51u-loz2w,225533,0
ywU-yE-QeZs,139466,0
746XRhnR57U,128266,0
cjcnqZcmP-0,172466,6
8Yk77GnXqW0,16200,0
5L4NNwVvN6o,11800,5
SzmQikTBUoo,16333,10
GUTVtjb8eG0,14600,22
20K6fAjQ1q0,73333,0
3qdaHy1txcA,21466,7
KcAzs6b0DjU,2902733,3
dDN5t0h5nmQ,14866,0
ptTRB23wGFY,28333,14
woPVF4bVpv8,42533,11
woPVF4bVpv8,74066,11
wGUhMFDNR38,12933,7
OjEWmv2jeIc,106200,10
xwHnmyYp8Wo,31533,16
yiBkutyKfHs,34533,15
whL2W8_E2Tk,2534066,16
QB7ojRNEreY,107933,21
T841e7PEk_o,29666,20
KAjM8ENV-F4,62733,14
wJw7p6jaWX4,107933,11
qngeGyxOUV4,87533,10
TSJNW6tUidc,98466,0
5sgcFVn_SO0,11066,14
iH5HdBd6I9A,16600,12
kkS_i1R2bKE,106400,22
wZ1rRoOFJII,84600,1
nHESzsVgrwU,33133,14
2-zkDt1KH_I,140600,12
d7yWB49_4Ng,10533,0
45wP-aNumBg,121333,21
t04Ml9OCSiE,45266,4
Gjdyi0kf79Y,47133,16
xW6pRO2XE3A,84333,1
a_01kHl3e1E,30400,4
jwDjRfxw5Yg,7800,11
8aOqagunwLw,256266,1
ChqB5_7E_rE,42466,0
DrPpkd-UxFY,93200,7
EAC1MvRsmsA,182733,0
mcE9y67Askc,59600,12
uXUDXoKDTxI,28733,4
QN6TXwflRKQ,44200,7
XGW4eaAg3RI,57066,1
eKBrmdMaU9s,73466,1
xxa5RJlBjIg,120133,19
nYj0PjtZIPs,146133,22
fS_6fgFOiPU,159200,15
ho7yo7nJk3o,52333,20
mZn_dpI8PnQ,3400,10
IWumeAEXWVo,105600,3
wLyI1whwn2M,28400,20
0HjrYBFN88A,17266,11
aDBsiHpZ1ms,3266,6
2Wd40Kz76aA,31733,0
1daxBND12HY,45800,1
g_4PnpiOskU,12200,7
poTUP2FS8rE,148200,9
ws-7xK--_xc,36733,13
hXrDHtdl9UE,37600,0
TaMA3GKecJE,241933,19
OjEWmv2jeIc,165333,10
8QhwCCR-q74,12533,22
8QhwCCR-q74,238266,22
lYnWIea_Xdw,34000,22
3nb0Z5-JWL4,45066,7
y9QDYEA8eKM,205133,0
9OevB_hfseE,49133,0
weqTClj_038,20066,1
GYQgUYRBok8,343333,0
8atd78IZq1E,120200,6
746XRhnR57U,188266,0
X2_eV86SeCQ,338333,2
5Q98GxGOPHM,5400,3
h9EPHUIWiYM,161333,16
wJw7p6jaWX4,216133,11
a_01kHl3e1E,64200,4
HLJGywHXe3I,1225933,12
fNHIe5NshjQ,46400,7
wsYSFWlmSWg,351400,15
2-zkDt1KH_I,214666,12
h6AtkcTENzY,5466,6
InGs-tGXN6s,53200,7
QN6TXwflRKQ,150466,7
Q0-7SsSXMV0,628466,12
Yain6ZkwlyQ,175200,9
yN8v8tJmS1w,44600,5
yGkb4v3LGJQ,64066,9
c5cooFy7-SM,151066,20
weqTClj_038,43600,1
YBroWwijmWU,234333,22
XBWwMLN_uDE,76333,1
-QN7WQaRMt0,13200,13
-QN7WQaRMt0,50533,13
EThTMOT7J8o,28333,22
2Wd40Kz76aA,75666,0
XGW4eaAg3RI,81400,1
4B2umTomYTo,12866,10
EIc5ZENgerE,299800,1
SzmQikTBUoo,43066,10
3jpsE7tSQsQ,51000,6
jwDjRfxw5Yg,68000,11
vsuAuw4fnH4,2400,0
zajxbefh_dM,518000,4
EAC1MvRsmsA,236200,0
84PdguOP40c,27666,3
dBUpfcdFDUQ,13133,2
dd9BrwJmIG4,45200,6
KcAzs6b0DjU,2993600,3
-2wk-TwRMzE,572266,5
0CAQHB3llpk,196933,3
bUpN2u6u740,237533,9
ytCf_r-JNVg,28800,15
TsfzE7kZcTo,1021066,2
0rYn0UEFTG8,284266,20
1nuP_ZWgBSI,14533,7
jX9H5L0qoZU,2959933,13
wZ1rRoOFJII,118866,1
qIoys_fkxeQ,263666,20
3qrW8TVa3mE,104333,14
weqTClj_038,77400,1
uOuiS_jMqIM,14333,5
jG7QK_vxKz0,22600,0
mLgZ-g9UHIg,438333,0
0HjrYBFN88A,91600,11
T7A_esR4PEU,42666,3
yFPV5KJlxc0,638666,13
dRDk2vquEio,117933,9
-g7lgo6qsXc,29825,14
-QN7WQaRMt0,148200,13
Be6WoXUuyww,46733,0
HL7p6dF8pI4,24333,19
Jl1bEdoRG9I,35800,6
1daxBND12HY,89333,1
B5_Hyk-p7kE,9600,7
Fz9c7tsm3-g,215666,5
GFtZEmPze30,63066,0
qmuKNLKvkdw,18666,7
kxxhqYZxGp4,45400,4
lS7_EVUossg,41266,6
RnFjDOfqjro,133533,7
X2_eV86SeCQ,359600,2
GUTVtjb8eG0,37200,22
JcV9rVY6ar0,16533,18
x3NcQ2r9aeo,214133,11
zA38C6QP-74,125733,14
zI_zHLh6kXc,1466,16
7ozV8TQ227U,13666,1
yiBkutyKfHs,58400,15
xxa5RJlBjIg,136400,19
iRBX2Wp_FtQ,87200,10
pvJm54dezX8,50200,21
jwDjRfxw5Yg,105200,11
zgyawe8H9ME,52533,0
EluRnlB_s6c,56133,15
p2pBtAKQvtM,103200,0
9JokjDJvaJU,277533,11
iaulHuzxEUU,14066,3
ezgZ9s0pvu8,701066,6
GFtZEmPze30,103333,0
rM8baLK9-g8,2266,11
9xKde_okS6U,283533,18
FJzK_S5ipc4,24600,3
K3qgW4Y3yrk,37133,11
Mv6v4w7VDFk,25466,22
5gdyTIWZZCA,40133,6
0CAQHB3llpk,401133,3
HvLq5xDKM6E,233200,2
XGW4eaAg3RI,130466,1
rFLQTepH3Ls,90800,11
uttbfohk7ig,13666,0
KkHNiBfaB9o,163800,7
mLgZ-g9UHIg,861933,0
mZn_dpI8PnQ,55466,10
zYXj5BugikA,141666,9
EP9B3DEQg3k,60200,12
eKBrmdMaU9s,118133,1
7ovmeDwHv6E,24866,0
XBWwMLN_uDE,87733,1
whL2W8_E2Tk,3014266,16
d0uAaKUp0AI,125333,2
fS_6fgFOiPU,206133,15
SzmQikTBUoo,94333,10
1R8t4Az1iCA,59400,14
R9HfMVLuH9Q,53666,4
42If3HeV2jo,12666,0
UvBbu9tTYZQ,11533,12
U0OqrRTfG7Y,120466,2
zgyawe8H9ME,102266,0
sovKK66lb3Q,167466,7
8FLEm6fEywM,7266,15
g9uVk84eJmA,195000,11
qqumKQ_igJQ,3800,11
d1HOnpobDaY,27000,0
jwDjRfxw5Yg,117866,11
QWFR4XdQv2Y,757600,21
QnPQsXdv-YI,31266,0
jX9H5L0qoZU,3200466,13
KTrdYTG1oRE,40466,14
3-qiSBkX8Tk,657133,9
w9TTeAJmBpQ,12333,20
z6j_-TFMZKY,20466,19
5r13wgBAcpM,2733,8
KRNRRvQ3Pkw,147733,16
FR6zts11m6o,45666,12
kkS_i1R2bKE,147266,22
UGWN3DnWvLA,4066,22
3jpsE7tSQsQ,75200,6
EThTMOT7J8o,44933,22
nrCUcaSulFQ,9800,15
ofT6Z7wke5s,420266,20
p2pBtAKQvtM,192133,0
KYIPTnWwqd4,31333,0
yvE2oLeWfg0,313600,12
yEB2XWfV_0k,23733,20
y3OS8KF7Qdc,37466,7
iPYMV6oEWCk,58266,11
vsuAuw4fnH4,47800,0
zOaBvboGPUg,13733,0
aXd72_7uByw,753000,12
jwDjRfxw5Yg,152533,11
gEbtQqsOnCM,52733,0
X6Y6e6qsVOc,173400,5
qbKkCbOu09E,73466,3
x3NcQ2r9aeo,286933,11
9dXKb6Nkn-I,19400,0
FhS2OrbfOqA,11733,10
FhS2OrbfOqA,60466,10
JggKqAV9dhI,156200,9
8CaAMzaVSjg,33266,0
7ozV8TQ227U,56400,1
8a4Rh2bnKZw,6533,2
KcAzs6b0DjU,3112533,3
Zy22Jz-d4B8,52400,5
hBDvdp2RCCw,712600,13
FJsmE9LRb6k,5666,1
3xlMwiEiquw,16266,22
uXUDXoKDTxI,59466,4
ffk5UpN0y1M,14333,19
jeD2PFmvVYE,2533,8
0_aZQjFVCXQ,16933,9
-g7lgo6qsXc,53358,14
a_01kHl3e1E,87466,4
ttETy5U4N0s,39600,7
WhIDCIJDRs0,1466,0
jVThz96nwD0,37666,11
o3v4EcAU3gM,54000,22
8CaAMzaVSjg,84000,0
c5cooFy7-SM,195533,20
z6j_-TFMZKY,56933,19
VEfH1nn7OCM,16066,10
g4RPYGZTDAA,26466,0
g4RPYGZTDAA,76066,0
X2_eV86SeCQ,427200,2
0Ly8Nj4pp54,27266,15
1NYS7_Vo9FY,37733,0
Gjdyi0kf79Y,138800,16
eKBrmdMaU9s,173400,1
XBWwMLN_uDE,195066,1
2-zkDt1KH_I,277266,12
s3_SRSnLyMc,13533,7
EluRnlB_s6c,77666,15
t5tpYu--ySo,102866,14
j6SUznuop04,23466,18
3NcOJQiB9Hw,8200,0
TRXXDY4NZD0,2466,5
qqumKQ_igJQ,51800,11
SzmQikTBUoo,141466,10
tjnkJpBPNZg,161466,6
fD0hCh8fYpg,164466,0
KAjM8ENV-F4,94000,14
hXrDHtdl9UE,64666,0
0N9x8XlDrJk,45000,6
_RJsr-jFCYg,31733,6
WRwYAS0oyZc,3800,19
pCxRbr2seFE,11866,13
0DjbjUvK_TU,38200,6
9OveJW0ILDY,230133,0
Pm1o_BztJHQ,866,15
QubsYiezeZI,7333,22
QubsYiezeZI,49066,22
G6f_Kccz6xA,24733,3
Yain6ZkwlyQ,195666,9
9VLjEsH0WZc,13000,2
fS_6fgFOiPU,268400,15
irDs_vWExnM,130666,2
JKVJFsIOiO0,446266,6
hpM899rXNOQ,176400,14
MsqqIqVME_Q,129133,14
MsqqIqVME_Q,219200,14
7ovmeDwHv6E,251333,0
umakslefpn4,135133,15
XGW4eaAg3RI,162733,1
zamhv-_Btl0,208466,22
dHFGYNDr7Qk,16066,14
srZEp75C2oY,1466,1
xxa5RJlBjIg,173800,19
zYghSEkUsbk,41533,0
VEfH1nn7OCM,111400,10
0thX9ObfWzc,6866,22
nHESzsVgrwU,199400,14
fg0x-Dc_tOY,38666,20
0unTYBQU4iU,69533,9
kkS_i1R2bKE,178866,22
yEB2XWfV_0k,51733,20
0HX2pKz28Ms,23066,7
7ozV8TQ227U,90600,1
yvE2oLeWfg0,348933,12
0CAQHB3llpk,504333,3
poTUP2FS8rE,193000,9
9VLjEsH0WZc,56866,2
WcavBGYmMbs,7466,19
Y4HjJ8k5MjE,16466,7
EAC1MvRsmsA,402533,0
x3NcQ2r9aeo,430133,11
2VIALWsAnYk,368266,0
tjEQJi5JF18,21400,18
g4RPYGZTDAA,97000,0
iL0ROWLTLag,14000,13
jVThz96nwD0,211600,11
TP-LK4ebqB0,57866,18
Obol9FzC6qw,180266,3
wZ1rRoOFJII,156266,1
hBDvdp2RCCw,744600,13
2Y1PcFHv4Yc,5800,16
2C2qlPVOGSI,6866,4
wTG-9N91QBA,23800,0
htbLY2Lt8yU,6666,2
iCWBysiT4fE,13000,13
42UY3Tl3I8I,11133,4
42UY3Tl3I8I,69133,4
o8NDsQtUAQA,2200,5
KW0SpUiRKV8,172666,21
9JK7l_i7xUQ,4200,6
-PGJsKTTSaA,46600,7
Jl1bEdoRG9I,90000,6
KHlWs6MtNO0,13466,10
5uvM32zlT0M,27800,20
d9YlucRFs0U,411200,0
ffTgeGzholc,358266,11
VEfH1nn7OCM,137400,10
JggKqAV9dhI,383466,9
zfpMTPM1GMg,58866,7
EThTMOT7J8o,99933,22
s8qOu-tWM8w,17000,14
3xlMwiEiquw,107400,22
iL0ROWLTLag,130200,13
hS-Em5kRrcY,57666,14
w9TTeAJmBpQ,109600,20
-g7lgo6qsXc,87625,14
0ZxyUp46iEk,18333,19
9oWR6FU1LHE,25800,12
8a4Rh2bnKZw,77533,2
xWRuEA5w200,6066,13
92ZY3IUv0Dc,348933,11
Ak59ZFpqjJA,866,19
CIVC7BYD2YY,19600,4
DymBpaZIqP4,83733,3
kfi10l1jGHM,11800,6
1uewsa3lIVY,43600,21
jd54OxMcpcI,26133,0
3jpsE7tSQsQ,173466,6
EluRnlB_s6c,131400,15
Rx-EwHWXy5o,134333,7
xQqVuqCK5Gw,457733,4
go6ByZL6yKA,3066,7
-SJGpKwE7i0,12933,10
d6RmTwWLdHE,250266,9
eKBrmdMaU9s,211733,1
Yf6QRcb5nS0,21933,5
0nsIfqj-CUk,153000,6
s8qOu-tWM8w,48933,14
tOpPxqt1txM,31133,7
mSQZ0wdr5yQ,80066,18
SgK7BSPyAEk,333,0
sVVYjNi8Fyo,283400,0
gJuZGVWuQQ8,52466,2
yEB2XWfV_0k,86266,20
fS_6fgFOiPU,353733,15
kkS_i1R2bKE,293000,22
4rxmIDjvHvo,394266,21
srZEp75C2oY,41266,1
-SJGpKwE7i0,58133,10
BP5BeDpYyhU,10866,3
FpoKYQhinP0,10133,17
yvE2oLeWfg0,415333,12
JoeJQsh6H7o,16200,19
2-zkDt1KH_I,383933,12
2iE4nfwwC84,15066,10
fWagFmNrVVw,49133,10
irDs_vWExnM,193066,2
G-YYtvCU7qY,104333,19
G-YYtvCU7qY,224400,19
G6f_Kccz6xA,76400,3
HTacFyaVcog,56200,0
03wdA9zak3A,31133,0
4Muwejp3qaI,666,22
ysQR1thDhNc,47733,19
Mfgi6BkFL2o,13066,22
41Woy_0ImKk,14200,7
hS-Em5kRrcY,109533,14
4-1JtWPfVL4,13666,19
IgnEiIkst5M,177533,10
a_01kHl3e1E,150866,4
9SMA93kl9uU,9000,0
myQiUCM-Nrc,153466,0
7ozV8TQ227U,194800,1
D4O0VENnVdM,359600,15
Fk7F0_aOhOo,198400,0
G9YPEOrV5UU,145400,0
45eX_RsA1yY,42466,7
tBBk2CGt9nE,74600,7
4EF_Qd4dxbE,13133,0
kZQT6KSJFKg,40200,12
FR6zts11m6o,122866,12
-g7lgo6qsXc,118091,14
ynIW3SGW8BI,7666,10
ynIW3SGW8BI,40266,10
4Muwejp3qaI,35733,22
G-YYtvCU7qY,244866,19
0q8-XXIz6Qw,9133,14
fWagFmNrVVw,90800,10
J6BwcyEVWXc,20933,0
3sUJ4jAaU-8,15666,22
JoeJQsh6H7o,52133,19
hlQeYxB1vAc,15133,2
6Eq3Smnkm3A,2600,7
FJsmE9LRb6k,42733,1
T2ZQ7qO_uLc,43866,1
c5cooFy7-SM,241266,20
4XwQ-WhBSOo,8266,0
5ObQk5rTzdc,42866,0
-OFU5uuXYjc,121466,7
Bd0JDJL6yXk,1600,13
IGUyiLeCPdQ,225266,6
IlrGRf474tI,313000,0
gJuZGVWuQQ8,82333,2
Zryt0kWIOCM,46266,10
Zryt0kWIOCM,87933,10
Zryt0kWIOCM,162266,10
ITZd9nfx8pk,3600,12
4sjZnkl7FQw,733,0
8JdbhWLhZEw,2600,0
vsuAuw4fnH4,77200,0
DymBpaZIqP4,206600,3
Mv6v4w7VDFk,50600,22
5uvM32zlT0M,45866,20
rwBd8sYPG-g,38400,3
VEfH1nn7OCM,200066,10
KHlWs6MtNO0,49400,10
QnPQsXdv-YI,155600,0
gmGVA7lUh98,41266,3
Yain6ZkwlyQ,274800,9
a5rMJ_UaHuw,34533,4
0pA3uqwViXs,53666,7
HBW_Z7_t7Ac,148333,0
J7QhznVP6Lo,84333,7
Wz4XVI-6B14,83466,15
JoeJQsh6H7o,118333,19
5lKVJS7_KJw,538600,0
J6BwcyEVWXc,239200,0
jUaDvHHjfgU,105800,9
4J5nHqbubtw,7466,0
ynIW3SGW8BI,91333,10
sn7eNiLDXvA,29333,0
-sjP1YJU5WA,117066,0
4-1JtWPfVL4,52866,19
-g7lgo6qsXc,175091,14
FRTjMoqD9Oc,1266,4
JC1Ax374Wig,43266,14
Jn_EuzyBoJA,327066,21
XBWwMLN_uDE,229800,1
yvE2oLeWfg0,460666,12
8a4Rh2bnKZw,128600,2
kZQT6KSJFKg,92733,12
0jIZZsY3Q8A,13133,15
5ydXXgyvTYo,3533,0
_RJsr-jFCYg,103800,6
Bg6n-gYWJcI,33866,8
IpD62zQpHSE,7866,7
KBRkCaaDjxU,800,4
o8NDsQtUAQA,33266,5
WhIDCIJDRs0,43000,0
EluRnlB_s6c,262133,15
9Vh2h6Um47k,104333,13
i7VC1egNnhE,12266,19
7mHvQyXyEmc,31600,0
8sLKh25YmfQ,64933,19
8sLKh25YmfQ,135133,19
o6qynYzsOXI,78666,20
LaSX5lsmUMs,30866,0
GX_7kGHM_qQ,210466,18
JKVJFsIOiO0,575133,6
kfi10l1jGHM,111000,6
vqZlNV1jlsk,25400,3
3SyYh3gJ-qM,54000,11
VxWEVr3M8t8,8466,3
NoaBWCi_rx8,16333,12
OabA0DzCsN0,612066,1
OabA0DzCsN0,629600,1
9VpiYJgU5Hs,11400,0
8JdbhWLhZEw,32266,0
APZ4osekLo0,19066,11
Aq_UTlopLp0,46533,19
GtLkHcPNP1g,13133,7
JoeJQsh6H7o,146000,19
vgZos-YYEDM,7666,0
hlQeYxB1vAc,44133,2
gdE75bQQmC0,5333,0
2-zkDt1KH_I,409000,12
X-NzcxCtYl8,46400,0
kiXySRXnntk,9533,0
M2rACM98pXU,149866,15
mqeQ0LetNGQ,434200,9
LjgiDzBMtCY,313666,17
xWRuEA5w200,48000,13
6lggKwNcGOo,33666,6
0iz8iwy5xhQ,10066,0
7c-qdla1xHA,4533,10
hBDvdp2RCCw,786866,13
5uvM32zlT0M,103666,20
5uvM32zlT0M,150866,20
5lKVJS7_KJw,601600,0
KAjM8ENV-F4,133000,14
-nv_scS3vm8,134466,7
DWZZywgakYo,7600,6
I7oPallxefI,477333,21
JG5VibzJHZ8,13933,16
MjBvvJQlGl8,12866,12
2iE4nfwwC84,57533,10
HLJGywHXe3I,1280266,12
OWI2AamFBTA,78533,18
Qj3Z5voMzTo,13866,4
G1CbNywVz0E,56066,21
kkS_i1R2bKE,353666,22
LzBgEDNcGe8,114200,11
3TLLTvt63i0,14666,15
9PvA-ZuqZUc,19200,15
gJuZGVWuQQ8,204666,2
eKBrmdMaU9s,249600,1
ITZd9nfx8pk,74866,12
TWXqehZ-EKo,2933,22
WlrZe4bMHh8,16200,7
5Y4E5gHPAjo,8733,22
llrnGPARDec,71666,14
3SyYh3gJ-qM,214333,11
8GTn9emHRvI,111466,6
82TKNcgSqcM,41466,0
TteqxPeAkmo,14466,9
Y-dsDcGGKsI,75800,7
QRXtuZBCXtA,392266,21
bYK4hpSKZng,357866,2
KqjhaIJMY5U,87333,7
5rW-ujd6oLM,172866,21
m4QnWMXLfs4,23133,13
m4QnWMXLfs4,47733,13
m4QnWMXLfs4,152800,13
JoeJQsh6H7o,184266,19
JoeJQsh6H7o,226066,19
irDs_vWExnM,225800,2
i7VC1egNnhE,53666,19
a_01kHl3e1E,186200,4
Yf6QRcb5nS0,72066,5
r5vGbNfdBEU,93600,6
RbkjUyCspRU,16666,14
5FDPIgmxpkI,99200,0
R_2y2MSYuBs,42400,21
gQVnjAq9lE8,5333,13
5G-bUI535c4,342866,16
5yGD3hY9Mck,151133,6
CePfsLQ4x-s,15133,22
FvjuEq7oStc,61866,7
GAOqtjhmqOI,48800,4
wP-phpSSI0A,57733,19
ITZd9nfx8pk,163466,12
8PsVCeiV3LY,37600,7
1R8t4Az1iCA,98466,14
rwBd8sYPG-g,75666,3
1arv9BUxwVY,56600,21
Qj3Z5voMzTo,56133,4
kZQT6KSJFKg,120066,12
iPYMV6oEWCk,78733,11
jFLpCnaBmVk,11866,10
a6Bh9c_5ApU,35933,7
aXd72_7uByw,790800,12
UZbkt71TYoE,4600,0
-sjP1YJU5WA,147866,0
CR2Qbth78ug,45933,0
D0KUye9mrxA,5066,3
D0KUye9mrxA,36866,3
9VpiYJgU5Hs,116533,0
FS9t_f-QF_A,30000,0
N3N-wTY-GS0,1857866,4
N3N-wTY-GS0,2701600,9
3SyYh3gJ-qM,249933,11
QZG5EANdEDc,49600,10
54QNfkXrWAc,246200,4
sn7eNiLDXvA,55466,0
G69bAQbMJCU,2266,3
518i5OZVzrs,4133,11
7NeOeaUmfOw,49400,4
_5hIYqA6Tl4,79000,7
vqZlNV1jlsk,75066,3
o6qynYzsOXI,183066,8
5uvM32zlT0M,172266,20
h75C5-Yx7D4,75466,7
iBmq53TlQP8,1066,7
iiQi943IWpY,90066,6
JoeJQsh6H7o,283333,19
83aE8sEzObQ,31133,7
kkS_i1R2bKE,378400,22
LT7QP-F267E,25066,3
6lggKwNcGOo,78600,6
8a4Rh2bnKZw,229066,2
x4EUTPvo1pQ,5666,1
x7UvaTcylPQ,240266,18
jIR81MqxjUw,344666,0
SzHCIBLAQqk,301133,9
vgZos-YYEDM,27933,0
p71zA2z8XFA,31266,8
PByJb40LNJ4,69066,2
3qrW8TVa3mE,166666,14
h1NSq5k2sII,10400,1
bH_1EDGI6DI,81400,6
kiXySRXnntk,61133,0
-HTUr2yAwlQ,6066,16
DQXFsyq9_pY,215733,4
Ef_N7JmICUU,18866,2
Ef_N7JmICUU,67600,2
5JuemWb00z8,24866,14
-jF4Jf4bKk8,46866,11
_FG27hFX8xM,44466,19
_FG27hFX8xM,79266,19
9oWR6FU1LHE,53933,12
LzBgEDNcGe8,164533,11
G1CbNywVz0E,123733,21
0-go8ZY7bPg,8866,1
fAkht172pbc,73333,9
eKBrmdMaU9s,268666,1
mjcLf8GSN_Y,47066,5
7xdTMJWP0Fw,55933,6
Ri9DAyhAuJo,222533,21
YaUe6NxsR00,4200,14
TteqxPeAkmo,38133,9
xMx-lEqa64o,38466,0
VnkVsk-7oW8,462400,4
LRXm6JyUKbI,45333,0
3SyYh3gJ-qM,301733,11
Obol9FzC6qw,233800,3
4EF_Qd4dxbE,77133,0
XHliwtPz7rE,14266,22
XQjL_SkmT1I,105066,0
T1cX7wceoyE,41866,11
t_1EKcLbMD8,47200,7
oIT1m5o8nsE,144866,16
G1CbNywVz0E,152000,21
2gsJREcIPTs,91933,0
Ef_N7JmICUU,95400,2
8-Xlxjr0hxw,46333,6
yXtOrolyytY,21200,2
kQiuS8AWWEE,7066,7
p4ZnB7VJOS8,231933,5
JoeJQsh6H7o,314266,19
JoeJQsh6H7o,334400,19
lr4bx7-RjZ4,121533,14
D0KUye9mrxA,123800,3
x3g2qf-FjxU,16000,12
lXcUUreu0wk,35733,11
VBJ1QSkIAnY,48333,13
3SyYh3gJ-qM,338333,11
ITZd9nfx8pk,195800,12
XuirzTAE71w,60066,0
Yf6QRcb5nS0,108333,5
0-go8ZY7bPg,79333,1
xMx-lEqa64o,155800,0
X6Y6e6qsVOc,205600,5
8PsVCeiV3LY,211133,7
QZG5EANdEDc,78733,10
kKRwUzAYczc,533,2
bgWHTU3L4q8,5666,14
fAkht172pbc,149733,9
Fe2AmKJkmvE,288933,22
GmITSbcm12Q,29733,0
7xARAFAfupk,179066,22
wkhiKomfWwo,52333,3
UyFTBPy0EwY,38600,19
ZMD2tP69gaU,64333,0
JggKqAV9dhI,477666,9
83aE8sEzObQ,81200,7
XmxtBl9sxxY,37133,15
oi0WHeHVoes,9533,7
tbHfEZ2MTk4,15666,11
XvIvlQvlNCo,18600,11
JKVJFsIOiO0,674466,6
6dpOl8cXQXY,8933,19
bg0zZx2k5jQ,4333,22
5MOiROtnddU,244933,8
0E1aSZTftpo,302333,18
7kPsOE8VgGI,16666,21
R9zqpruVsLM,82600,15
y2jt_3iAoS8,5600,20
kLL_YMFYoQw,188800,22
5uvM32zlT0M,202600,20
7c-qdla1xHA,30933,10
kIntXubstUQ,129133,18
VBJ1QSkIAnY,141466,13
HAKdHI3Vc5U,434333,21
ITZd9nfx8pk,258933,12
oiu_53B5AAc,39066,11
h2X_DV0dWN4,12133,0
RbkjUyCspRU,44133,14
WSky2wD4NYk,12333,11
OBkS6iw8XoM,38200,19
uCt7YuLVGXc,28333,1
fAkht172pbc,192066,9
odvsBnvZlWg,186333,15
7xARAFAfupk,326333,22
ETQSNuiDXDA,6466,5
ETQSNuiDXDA,56866,5
F2dx02YK1MY,164066,7
ZMD2tP69gaU,180866,0
9ClumcGKZUM,26666,0
QZG5EANdEDc,119933,10
SzHCIBLAQqk,328200,9
SKDpBknqZHw,120266,19
0-go8ZY7bPg,118666,1
LTV6aHt7oF0,12800,0
OdGHHAUYow4,8400,3
X2Q80H-k3vU,13000,2
i_tUudxd9WU,60400,12
-VSXIoFIfxs,7866,10
_5hIYqA6Tl4,145666,7
BHtz6yH9KiM,189400,0
DIyxG8SIBVQ,55266,19
D1VwuaHsOaY,22666,19
R3nwxmuloPE,87800,0
_FG27hFX8xM,117266,19
ASRd7kESZ5Q,52333,0
EbLBczBHlR4,374600,7
Ebz-A4mNkmg,176333,20
tFVDKPfgHNk,12800,0
YJuCdsJ38fU,9666,22
XMcjNiXRHQ8,30133,0
3wsxJFzxY5I,206466,0
wd9Ks0BSY1M,1600,9
xEpJfRtjtUM,125133,7
G9YPEOrV5UU,365000,0
a8bpUFEuBLw,10933,13
8hiyDvzTaVY,22800,5
eKBrmdMaU9s,313733,1
OWX5lWJOcbI,11733,0
HLJGywHXe3I,1357600,12
90K3Cn3DQBE,17066,0
AE2t732hOQY,256066,13
BGu8pAbK6-M,5533,10
KFKInnzunp0,4933,1
hDRp072nY4s,36600,0
kX8KFfAM6DY,25533,11
HNJIvUXojFg,28933,14
8a4Rh2bnKZw,269400,2
VBJ1QSkIAnY,186200,13
lPecxsFeENQ,373666,6
-E03xJ-PoU0,16066,19
l7XnyP2Ckls,16133,13
tbHfEZ2MTk4,51866,11
Ef_N7JmICUU,132533,2
kKRwUzAYczc,77133,2
LNHPdhUkWjo,15933,11
zAWV1zYeSp0,11200,3
0-go8ZY7bPg,160400,1
5Mu3Yl32Qrs,43000,11
IbMftg3vqK0,175933,0
fAkht172pbc,234800,9
yXtOrolyytY,77733,2
__mtZRHVca8,118533,0
AtlzwkygWsU,14000,0
AtlzwkygWsU,60800,0
CHK_3zwrNM4,61400,11
6lggKwNcGOo,312800,6
R3nwxmuloPE,179666,0
l-v-yw6F7bc,180133,5
n_C6nxZZ7jQ,101333,6
KOXinxaSrw0,28800,19
8-Xlxjr0hxw,150200,6
5MOiROtnddU,300466,20
uFLFqcKF1EM,114133,6
cveQ1iP3A3I,45133,0
gwwi_x2CxsE,19800,6
gwwi_x2CxsE,109333,6
g7XODL05lpI,39800,0
9PvA-ZuqZUc,59800,15
OdGHHAUYow4,34066,3
HNJIvUXojFg,47133,14
9qd5UxBffR0,53000,10
kX8KFfAM6DY,97333,11
Xc6VSv4_wjw,26933,22
zO266nh8Ocs,158533,21
tbHfEZ2MTk4,151333,11
zFsbhI-vTkI,23133,7
MxpjON69LoU,202266,13
pgVisojePH4,8200,19
2Qe36RpgPjU,115400,12
SKwNMm_dtps,15200,0
F2dx02YK1MY,182533,7
VdkXi8dZ0VI,61200,21
GHuPHci_R-w,69800,4
spaq7yDNzwY,31133,20
Yf6QRcb5nS0,146600,5
o3HUj10LCkc,91000,7
qZIEAObSOeA,29666,10
yEB2XWfV_0k,109933,20
dF_tKHc7AMQ,44533,13
FR6zts11m6o,255800,12
3zL6HMwMuZg,23400,10
SzHCIBLAQqk,403733,9
ybMaJnW0M_8,74200,3
kLL_YMFYoQw,240333,22
jy368VJxX5s,3800,0
RLS3uITcKk8,18733,3
9ClumcGKZUM,99466,0
0-go8ZY7bPg,200266,1
OWX5lWJOcbI,47333,0
ymiY7NHpq6o,14933,22
-ZWE-igmdLU,19133,15
R_2y2MSYuBs,77266,21
bi-1f4WPKmE,9200,3
tdIj1epAvFY,216200,14
Qj3Z5voMzTo,92533,4
n5kmNYZowpU,148733,12
Ef_N7JmICUU,152400,2
df0Q9zPL1QU,209266,4
kIXAr5FKmYs,7933,7
GHuPHci_R-w,135200,4
gwwi_x2CxsE,208933,6
qZrQRM6r39I,132333,15
uZCT7UaJT4g,14866,22
7c-qdla1xHA,73000,10
3K_gzqH5Rb4,37533,4
9qd5UxBffR0,107933,10
zAWV1zYeSp0,44533,3
kX8KFfAM6DY,176466,11
9oWR6FU1LHE,123600,12
SExW2mVb1Mc,81400,22
pgVisojePH4,59000,19
mdKzj-8sbTM,121466,0
VdEWJrj1W8s,70266,12
vVIIq_TG9t4,83600,6
vgi6vbG0HqI,16866,10
LgsTgdn1Ixc,30533,7
Km0Uur6dqxA,140266,0
5XWfGTUYLbQ,23733,21
0-go8ZY7bPg,241200,1
8L2J7D6l25U,11066,0
YcDRxSLj-O4,2333,1
Hail7Yk82Lo,55466,21
RbkjUyCspRU,97800,14
9IFGACi_jCI,16133,5
PByJb40LNJ4,149800,2
KAjM8ENV-F4,154333,14
fCtkEUBgjoQ,48800,3
cF9YklqKEp0,15333,6
myQiUCM-Nrc,225333,0
-E03xJ-PoU0,54400,19
FP4eyXVCgEY,6933,7
99cW72FHkP0,40066,7
ShN0UAIawew,43533,0
S-9AGts-oBE,185000,1
VynkkkWEzWM,47733,14
kLyAAX3BbEE,3533,16
NUkuVMR_rDA,225133,16
nJFgJ1Sb1rk,234466,6
SzHCIBLAQqk,478600,9
0YANjkbTNis,12266,10
MxpjON69LoU,293800,13
PX0W045qLTw,75866,19
Km0Uur6dqxA,165666,0
yeIIQ-_bvtM,1333,2
Ht1d4VsnNow,216866,18
L4Y-kO7mvIg,761000,11
-ZWE-igmdLU,50333,15
poTUP2FS8rE,210133,9
_IVfjMvqWCg,25800,18
tkkr48viLBs,45133,16
HWqyMrpH0VI,83533,13
NL4qGh0QVVA,92400,0
1wy1XmRJBoA,87000,13
nkbgeWi8cgg,12333,15
Ef_N7JmICUU,203800,2
MDZBxXrk1LU,233600,7
mojxWavyAPY,41266,7
2vhmVqFSDJs,4600,21
WZe2Dlmz4rk,5866,14
9IFGACi_jCI,71333,5
TUqw3tkg_v0,133800,10
Yf6QRcb5nS0,178200,5
RbkjUyCspRU,208466,14
6qAOnZUK6d4,25800,17
-gC8BPWISFg,125533,0
5uvM32zlT0M,254400,20
lPUA5X2dIrY,5466,2
MnZct2CpKIY,52333,4
eKBrmdMaU9s,370200,1
kvJKiLyM6k4,46533,15
cF9YklqKEp0,114200,6
9yz7Bp2QH5U,28000,0
ApkNTxj0MD4,106666,13
CR8lGaYRi3s,74066,4
C44LQaTLdtU,42400,7
uFLFqcKF1EM,286133,6
p1C7TQZA5OE,8066,3
2Qe36RpgPjU,234600,12
SExW2mVb1Mc,102466,22
OEbmKE-W1WE,22600,4
Rnd0HvG4VlA,23200,22
9qd5UxBffR0,190066,10
5XWfGTUYLbQ,107666,21
8a4Rh2bnKZw,309266,2
YcDRxSLj-O4,33133,1
KFKInnzunp0,33133,1
NqtQwzmJMCo,16266,18
WZe2Dlmz4rk,28066,14
GHuPHci_R-w,162733,4
KOXinxaSrw0,56866,19
TUqw3tkg_v0,255800,10
vstcJuhZ4t4,81866,3
3xYoCr5hzog,30733,7
RiIrG2c_Usw,382466,11
Vq_5fQiyZ0o,16533,0
kLL_YMFYoQw,293933,22
XMjCkLCCSM0,112400,15
7eXHDEMo94c,11733,10
79Thr45goMY,25733,14
pgVisojePH4,95800,19
exkzuaB8qJI,36200,11
qZIEAObSOeA,66466,10
qZIEAObSOeA,96466,10
ZjHlP6UXer4,152733,13
-NMc6DHpvy8,39000,14
2Qe36RpgPjU,272000,12
Obol9FzC6qw,267666,3
YJuCdsJ38fU,37933,22
VdkXi8dZ0VI,96733,21
nqUm-Mx7AT0,118200,20
SFL5qFlvOh0,8933,22
qAB8aFD0XNU,12800,7
nJFgJ1Sb1rk,322866,6
q-tkUh0WdMI,194600,0
hBDvdp2RCCw,823000,13
V2vJ3tdQ_5c,60933,0
2Y1PcFHv4Yc,60066,16
6yQWsEI709s,10400,4
XKNWzI3fiWk,30466,22
ZQIs-oO8HI8,7666,14
mAr0Rjrn4fA,40000,0
HhcMy4KZ9mY,30800,14
GHuPHci_R-w,279400,4
wNI5QjDl2w4,28600,0
79Thr45goMY,105133,14
79Thr45goMY,133266,14
fCtkEUBgjoQ,142000,3
mBtDaijwuFw,151066,1
WZe2Dlmz4rk,82066,14
p_rxwbNu9NM,66266,18
wt_UDo2191k,17000,19
wt_UDo2191k,51133,19
SFL5qFlvOh0,76133,22
TtLw_RoaF3U,15266,11
Ef_N7JmICUU,230000,2
8HqXkOM25w8,31266,22
8HqXkOM25w8,65600,22
_q1Ssn5u6j0,24933,12
Eesk8VSxpIU,16933,7
FOzsl6HnU7g,13333,13
IxRmy5Ju-HQ,496333,18
MxpjON69LoU,316733,13
1pMTTpqF_fg,11533,5
P8FyqGkGQok,36000,7
P__YBZgjHL8,12466,1
JKVJFsIOiO0,769800,6
pgVisojePH4,142400,19
0YANjkbTNis,39466,10
IIPbLIw-88k,30866,0
h1NSq5k2sII,28400,1
t8kd_IAukXs,26800,18
-E03xJ-PoU0,120133,19
hVVceQzcPTo,94000,13
uBUGKOlTnz8,73266,0
2vhmVqFSDJs,57666,21
9IFGACi_jCI,102466,5
Hail7Yk82Lo,75800,21
5XWfGTUYLbQ,138800,21
GHuPHci_R-w,339533,4
diVbraHJlIs,129066,6
qRW3d6jbHDI,11800,13
MuIxRAEDPBg,142266,7
nKI-hEMFMcw,13933,0
HhcMy4KZ9mY,152866,14
XDxBuq_G_Lw,4533,11
kLL_YMFYoQw,417800,22
7c-qdla1xHA,101600,10
BmKxRBXwDVc,11800,4
C9360eftdeQ,8133,15
C9360eftdeQ,37800,15
eKBrmdMaU9s,392000,1
qaZCKUmRyZQ,11133,0
MmfOhATrcr0,319000,12
Vq_5fQiyZ0o,75733,0
bLi4HtMyCJM,121333,7
9NVkA3U8Y8c,1333,14
-OhS1kYWlKI,107600,15
d6RmTwWLdHE,277733,9
p30O7dTvDjI,141800,15
vstcJuhZ4t4,176733,3
3zL6HMwMuZg,104666,10
8a4Rh2bnKZw,335333,2
2Qe36RpgPjU,509066,12
PqXmROJbq7k,50266,1
VIrm710RR6c,22933,6
KOXinxaSrw0,93333,19
hVVceQzcPTo,123133,13
79Thr45goMY,179200,14
GHuPHci_R-w,416866,4
lV7MOzAcg6Q,29400,0
RiIrG2c_Usw,460800,11
G9YPEOrV5UU,731333,0
LhKj_hLxyqQ,121266,0
o7QElzrslOY,632000,21
uFssqXhtzBE,57666,2
31V0Ke_9HDs,15133,19
r_DS7KPxn2w,87600,1
KAjM8ENV-F4,178866,14
p71zA2z8XFA,53400,8
MzLgGjpD57w,134133,11
fKTdcY9jSP0,13866,19
ZQIs-oO8HI8,58466,14
g7XODL05lpI,134933,0
JEpJq-we9RM,35266,0
SFE8BzcmaKk,499466,18
-OhS1kYWlKI,174866,15
-NMc6DHpvy8,69533,14
Xc6VSv4_wjw,69466,22
SExW2mVb1Mc,145533,22
Xc95xfXa080,58133,7
5999hs1qs3U,11666,22
uBUGKOlTnz8,230400,0
hdZkNo0t6wg,43600,3
eYckx5Pb-qQ,13666,13
kCt2wBKdjmU,83400,10
xHIPR3aGMQY,4800,0
Ypt2OJJpxEA,32466,7
9qd5UxBffR0,319133,10
K-ookG6TCIA,24666,21
rnJG5kh1Drg,37933,5
KBRkCaaDjxU,57533,4
-E03xJ-PoU0,193066,19
2S2tfl_vOqA,99933,0
yGkb4v3LGJQ,116466,9
qqDblp7Pyt4,54733,0
YcDRxSLj-O4,67066,1
dmVAi4WMi3M,94000,11
IIPbLIw-88k,105666,0
79Thr45goMY,209533,14
v2Lv1HHzrAg,70400,11
fCtkEUBgjoQ,195066,3
LhKj_hLxyqQ,148933,0
UxO0jSAeHhU,7066,15
5XWfGTUYLbQ,198066,21
ZAo2z38deyk,13866,0
TgXie5DbVOA,58266,18
sr-WqHuOk1o,109533,5
C9360eftdeQ,113866,15
ZjSccRDvx4w,333,0
NUkuVMR_rDA,257400,16
hVVceQzcPTo,403600,13
hVVceQzcPTo,420800,13
r_DS7KPxn2w,110200,1
MxpjON69LoU,455933,13
_IcLIWskbco,450066,18
TsfzE7kZcTo,1037400,2
uCt7YuLVGXc,60733,1
kCt2wBKdjmU,255733,10
eKBrmdMaU9s,423866,1
_-B7k_IDN6A,18600,12
LTgRk1sr-rs,38133,18
Sh6uHJRUnP4,9466,7
_c5ny_0Rwvc,148666,12
U0OqrRTfG7Y,175600,2
2E29oIJsQIg,55600,0
FR6zts11m6o,296400,12
8fgxJqPAZ_M,3266,7
_fiXbQfbOBs,177933,14
kD_zeOiIsTM,19600,15
1R8t4Az1iCA,135200,14
lTOf67Ixvo4,2800,7
0YANjkbTNis,59333,10
8HqXkOM25w8,100066,22
A5tDb5j-e9Q,12400,22
I-Yz9kB698c,247266,12
M3jbdBCECGM,51266,0
v2Lv1HHzrAg,120333,11
ZO_5hZ2ex6Y,10666,0
9IFGACi_jCI,151466,5
WSu07ftTiQs,22133,10
YXV18COdDlo,58733,0
eYckx5Pb-qQ,46133,13
M1vqx0yPlrk,10200,14
-bFsMEbso5I,45133,4
ky4mAC4IjwA,20200,4
spaq7yDNzwY,92666,20
a_F6-v7Xyl4,251400,22
ymEyXkdPxR8,42600,5
_adxNOOXnzk,44200,7
DPKlweV5PU0,20466,6
E5-B0WZiU28,5066,13
E5-B0WZiU28,45533,13
oHV0G7q7eEU,448333,16
Y8jE9sHpgr8,113266,0
O0hDRTVn-Dw,55200,15
QzPaeYAZXzE,15866,5
xjT60-emKz8,77466,19
9oWR6FU1LHE,152200,12
_fiXbQfbOBs,223733,14
B4Q6pRC_mZ8,27000,2
B4Q6pRC_mZ8,53266,2
FW6gcZhxg1g,5866,22
3zL6HMwMuZg,165933,10
r_DS7KPxn2w,165533,1
ulrAxgBBbDA,278466,6
meCbK0YLb8c,275000,0
YcDRxSLj-O4,94533,1
pigH7B1r_88,88133,0
rfoIDt6kB1Q,129800,18
WUoHOFm1x-g,45933,0
j1eTzBK83EU,10800,10
j1eTzBK83EU,67866,10
LT7QP-F267E,53733,3
eYckx5Pb-qQ,103066,13
5XWfGTUYLbQ,280133,21
bzOBt-O1LeI,65666,21
MxpjON69LoU,479333,13
_c5ny_0Rwvc,186400,12
Ut4g5yiR3U0,155000,0
YBroWwijmWU,290133,22
2XjNNzvYuc8,21066,21
9PvA-ZuqZUc,90666,15
J3Ct5h7A36c,15733,21
lYGu2I5X3vE,21666,19
PByJb40LNJ4,180000,2
MFqXj5jaui4,25600,3
QEU8FixcVRo,31600,0
xns2IRc-tEM,41400,7
_htrV_e5QjE,255600,0
DkdljCn8xdo,4733,19
GL2K160VZnM,41200,13
LL4DVCAZflE,510933,4
GhAbdAqe1LY,98466,0
DiWi-oWT9EI,27266,3
xA7SNq72nZw,2933,7
aUpCLFIdaIc,132466,7
-NMc6DHpvy8,109466,14
KeQHABKbzR8,39733,4
LaHxHSjDSNE,108133,21
x2Xjbgo3AUU,102066,7
Tv5IqPQZydQ,28466,2
9IFGACi_jCI,185333,5
O1ca5t4UZVU,9933,19
FoMK_D3NyRI,119733,0
Mlp_cdV4FsI,29733,5
a2OzEm3p-Rg,117733,7
r8TRovjFngM,210133,4
8a4Rh2bnKZw,391533,2
rnJG5kh1Drg,103933,5
rnJG5kh1Drg,121000,5
GHuPHci_R-w,458066,4
cJj9M_Ku9Jw,306933,0
5XWfGTUYLbQ,367800,21
bYCvd_BTMsk,14400,19
_Js-JGp98Wc,14066,13
Po8opmzHj2g,12000,4
nNABzJSL-H0,553800,7
YnzASJ_kfvA,32866,9
ZflTW7xMq04,12466,0
YLBduJhAD4s,119066,0
9qd5UxBffR0,359733,10
ZflTW7xMq04,61333,0
HbFoROjLY5g,3533,3
HbFoROjLY5g,26333,3
IFTsTBhCIZY,76400,7
ymiY7NHpq6o,50933,22
Ef_N7JmICUU,279533,2
rnJG5kh1Drg,261866,5
wduq3XZK18Q,76533,0
aUpCLFIdaIc,271466,7
KOXinxaSrw0,126733,19
Mlp_cdV4FsI,53266,5
r_DS7KPxn2w,198466,1
0YANjkbTNis,139666,10
XgwR4WCc9to,24466,14
_-B7k_IDN6A,43466,12
JeJShc5lcow,44000,11
Z2nJwX3awVM,29533,4
_c5ny_0Rwvc,278400,12
meCbK0YLb8c,358600,0
nlv7IEp8-ys,30333,0
qRW3d6jbHDI,48266,13
wHaIx967DmU,5800,9
lqEGryO8ivk,22133,19
IIPbLIw-88k,145133,0
X6Y6e6qsVOc,254466,5
Yp9MraOM21I,8866,0
21wfIvILRTM,50133,1
GDByPb7c7MU,10400,21
MhKhFAlF-kY,90200,7
yEB2XWfV_0k,139133,20
h6nqwWYKwWw,7666,4
5XWfGTUYLbQ,402466,21
_J-hQObp1zY,118600,11
A9c5NDL1hsQ,13200,5
EBmABlnU3Ns,281866,0
Fe_qZotKaPY,108933,6
QGQ9hOhLJWk,91666,0
MDyXJanWy5o,13800,0
ZyXzL97pFn0,42933,0
fNyMjjjf7cc,6333,1
dBiGneGqmh0,141400,6
Mlp_cdV4FsI,210666,5
MmfOhATrcr0,390466,12
m2rOfnj7Gfw,39466,0
nrrAYkGH_hM,118133,22
ygf34D5ZaL4,77133,7
H_320Eai2Ig,14533,1
eYckx5Pb-qQ,137266,13
GHuPHci_R-w,483866,4
bMgWjlwilqA,199200,2
a_F6-v7Xyl4,453400,22
0cIxNMirDGc,11866,0
QhtDOqCvDFQ,6133,11
xSder5KmMGo,8400,7
_c5ny_0Rwvc,407333,12
Ej1_xSS7DGE,8533,6
GD4eAls2S08,209466,1
KBL8EnTLbj4,18733,0
wtVoK_vx944,60066,14
_-B7k_IDN6A,147133,12
KAjM8ENV-F4,215800,14
Pfi9ZEQtgjY,123066,12
Pfi9ZEQtgjY,180400,12
dmVAi4WMi3M,124466,11
UxO0jSAeHhU,45933,15
MxpjON69LoU,512933,13
NyO4R3vOaIE,40066,22
jwhMwZ9qWT0,86600,3
sG5n64SjYRg,58066,4
FW6gcZhxg1g,38666,22
UdPTXJHYNzU,119933,11
f3eHsjk8TPY,224600,0
ZGbDaBPQT-U,428466,18
9IFGACi_jCI,226200,5
ATN5RwyOdyI,16666,5
ATN5RwyOdyI,46066,5
CP1YCekFyqg,162733,18
OEOqS8R3JkI,28866,12
dBiGneGqmh0,197133,6
dCiSDFhHRno,8866,0
Itu3C7VE2aY,5666,4
Po8opmzHj2g,37533,4
dNShS9OdIoA,29466,0
cXdOdJPGBQI,37800,7
TFmrxNBDVaU,205866,0
-abHSfIB9xE,25200,10
u8w6pOpcKbg,21266,14
JV2A3zWMRj8,633733,21
myQiUCM-Nrc,361933,0
YWB6RiRgtME,124800,0
moWF_FALe2o,60133,12
5L4NNwVvN6o,45333,5
Jd_sO6wbImM,100133,18
RgP1KBHr43k,5400,7
fNyMjjjf7cc,40400,1
WRTLLUyC6nk,16600,4
-NMc6DHpvy8,155800,14
ymEyXkdPxR8,102400,5
8HjdTzrWnHw,11000,9
yEB2XWfV_0k,182466,20
8a4Rh2bnKZw,555666,2
gw7pxMcd5Sc,3400,7
31Nx5Aq4em4,3066,11
Vjpwr3jZh_4,71666,9
qI1ipv4h-ts,266200,9
S32klLh6LzY,14666,6
3zL6HMwMuZg,215400,10
g7XODL05lpI,191466,0
wtVoK_vx944,105533,14
q98WkXw0cRQ,72800,4
IVRnyFZLqVw,27266,11
Ef_N7JmICUU,333000,2
_-B7k_IDN6A,303600,12
0YANjkbTNis,164866,10
ayZjnvJ7al8,79133,11
a_F6-v7Xyl4,521266,22
LlO0yhQ73fU,32200,19
omfXdiUgv0o,37666,4
vr530dD3YUo,37866,13
GvP4If5z6BA,121133,7
aUtft5KiZLY,12133,4
tnP1a_JtRVs,76266,4
U_7gaZdHphE,26733,13
zNStrt4vP-A,11333,0
9fJOPTk-YwI,13933,22
L7ps8nQC7U8,13400,4
BN1HT0FOOhI,7400,19
BN1HT0FOOhI,44400,19
BN1HT0FOOhI,79733,19
_FLVivKQr5g,63200,18
AGYehDNUqx0,89000,13
AGYehDNUqx0,107600,13
EDXF2Hv5TfA,42600,15
YqeOXWQ0EOs,347466,16
kwiPTfFFSp4,11866,22
f2wLcGmyDsw,10266,22
Q7UqenmvOa8,90266,7
htkybhLm0uk,77866,21
nCe8RjCzOao,19466,19
luGu0ViOvCU,46866,0
qmGKkYB84kc,160000,0
zHiDoiugBIU,74866,6
bysP75noA30,12691,19
bYWGnwi8nDQ,157466,11
uqZjKPCBfaE,30666,7
wtVoK_vx944,121000,14
Xc6VSv4_wjw,111866,22
5XWfGTUYLbQ,417533,21
_-B7k_IDN6A,374000,12
WM-iiRdwAWo,215400,16
_Js-JGp98Wc,68600,13
ymiY7NHpq6o,79933,22
O8JZXvr05Wc,9600,0
c5lcXPvMAqI,1133,7
riUUahs205w,120666,0
GHuPHci_R-w,603933,4
xeGNQ9R4ljA,13066,9
dNShS9OdIoA,103600,0
EDXF2Hv5TfA,161733,15
1nX_1TEdnPk,261333,2
ahT4bF5yMiM,43933,0
8HjdTzrWnHw,30266,9
-E03xJ-PoU0,227466,19
_r4vwnf40D8,4200,0
AnyChuE3Mdg,36866,3
A1tKWsnyB9g,11200,18
A1tKWsnyB9g,56466,18
ybMaJnW0M_8,106800,3
4PsppDcBqEQ,6133,4
erEPmv4OWhc,733,0
0YANjkbTNis,296200,10
vr530dD3YUo,70533,13
vr530dD3YUo,110400,13
KOXinxaSrw0,152000,19
kyxuRYM8fng,3333,0
iQEftsvwMxo,7400,1
PiUkHDjNEBM,102266,15
5999hs1qs3U,35600,22
R78I6cD4gIs,24266,19
WFwohIJD7Q0,9000,13
lTy0KqjnQw8,172333,0
lVSO4L1N5SA,171866,3
dmVAi4WMi3M,162866,11
iLeUN6d8Aew,10133,8
-NMc6DHpvy8,186133,14
J_pnxODQ_ig,5800,0
Zff827jw024,226066,0
5XWfGTUYLbQ,451866,21
C5HT9La1jDY,24933,0
F5MVD6Xjals,112600,21
GN2x4-F0Vyg,12466,15
WJ7u8wcBu0c,22066,20
Ef_N7JmICUU,361733,2
cCBSs7DYa0M,198133,6
QklolMBBalU,160000,21
wtVoK_vx944,237666,14
wtVoK_vx944,314866,14
IhlB6gRHUZo,112866,12
K4X0CkZmapo,2866,6
2yVHovAAez0,51533,19
MO5hutgHHg4,14133,1
fGCM9A2TPrg,11600,19
PByJb40LNJ4,231466,2
dxqE9JNgSZc,7200,18
aUtft5KiZLY,34600,4
jD4DH8KZm8I,25066,10
jD4DH8KZm8I,58066,10
0YANjkbTNis,329000,10
IYhLiALu8ZI,41800,0
wLyI1whwn2M,63533,20
_Js-JGp98Wc,104933,13
CX15tScYz4Q,17533,13
Fh0M0DeAW14,3466,3
Fh0M0DeAW14,32933,3
ojFBoKltgfQ,41800,4
sG5n64SjYRg,125133,4
_-B7k_IDN6A,513200,12
WkzEFAcRd1k,65866,7
YW7G2G7XAjY,15933,19
nlv7IEp8-ys,76600,0
1tEz55puE6I,104333,0
BR55UHyoPks,48933,3
J_pnxODQ_ig,148266,0
bqGkchWbZYE,75466,22
oprWnBnsxl0,151200,20
IhlB6gRHUZo,264000,12
M3kVr1sNy4E,5333,10
c7_Dc1yzBSI,18866,19
9oWR6FU1LHE,191266,12
RnFjDOfqjro,164000,7
Ti4GVDGeeDw,37066,7
8a4Rh2bnKZw,660733,2
-NMc6DHpvy8,232266,14
MOnD2s5dAtk,16333,10
XgwR4WCc9to,70000,14
QklolMBBalU,179333,21
qaZCKUmRyZQ,70533,0
uP0gPUtFh7Q,57933,7
wtVoK_vx944,403066,14
Hhy8mJ8gei0,90400,7
nF-gqkO4p00,14666,22
ayZjnvJ7al8,120666,11
fGCM9A2TPrg,33600,19
SFI2TERvwqs,32466,18
t9uUhWByQrI,30133,7
Yub5dbh-Dj4,435733,0
spaq7yDNzwY,147666,20
xx3q1mQhhPM,53000,0
_-B7k_IDN6A,568266,12
Wa9OmgKEiwk,134266,11
WoajbPP_VzE,18400,15
f2hfKAL0ZoA,235933,21
WoajbPP_VzE,57533,15
8SCIGGPGJ9M,230933,15
QfD_MWZx9g8,43000,0
gZ8kZt451Ww,57266,10
p71zA2z8XFA,74000,8
MDyXJanWy5o,99266,0
zHiDoiugBIU,168266,6
OUbFyHaQVks,118466,3
MkLnLLJ3Q0w,105466,16
Ef_N7JmICUU,421200,2
fPvRvDjjbok,321933,4
LEnMpAm6MCw,48466,3
yOeF3tvdtTA,154266,12
3zL6HMwMuZg,365600,10
f2wLcGmyDsw,35866,22
iQEftsvwMxo,30800,1
pAym-ksdEyY,33000,7
Ott4HGmcUBI,72466,7
WJ7u8wcBu0c,78466,20
TuNQuPMBJUo,30866,0
bYWGnwi8nDQ,296800,11
KAjM8ENV-F4,242200,14
uoWxjU92JSc,21133,1
Xdlr7Y1gFCM,31133,22
dNShS9OdIoA,122600,0
C3X0hbhBjq4,19466,15
9PvA-ZuqZUc,118666,15
0e1Na86g8t0,14600,14
DKlEHt9pBYs,149066,0
0e1Na86g8t0,76133,14
NU1uiw_ln1c,351933,22
wtVoK_vx944,448733,14
Fh0M0DeAW14,88200,3
QklolMBBalU,212400,21
MfwyhyhL83w,57933,2
YhD08JbBHbY,3000,16
1nX_1TEdnPk,320666,2
HHcNcqIANa4,38866,2
a7fGnsUbhGY,35666,0
0YANjkbTNis,434866,10
8HjdTzrWnHw,76200,9
zWOCdhVzh3U,238800,21
FDz3Yt6KGLQ,71600,11
SYpn5rt5PZI,213933,7
fNyMjjjf7cc,62466,1
IfGZXa16ZnQ,83466,12
wtVoK_vx944,480200,14
rzPb2X6VJ9Q,61666,7
F2KgNjutaMk,58133,9
fPvRvDjjbok,613600,4
d8XYZKRwWOs,9333,18
d8XYZKRwWOs,49466,18
KOXinxaSrw0,181800,19
0fry4W5IAUM,1400,4
jIIGSOex690,17000,15
QW4HUfqFwq4,3666,19
ziB-mVBQDmY,111733,0
CHOL8eMPjOY,11000,15
GhzGGsIK3dM,95266,0
pXBltXzZZe0,24266,22
HMiIPkuOYp4,7200,11
O6BKbbDEILU,100133,4
LlO0yhQ73fU,71866,19
gZ8kZt451Ww,75333,10
gZ8kZt451Ww,103333,10
nF-gqkO4p00,28800,22
IhlB6gRHUZo,300466,12
bysP75noA30,53958,19
qwcgkEVHQS4,1431200,11
a7fGnsUbhGY,64666,0
iqPQulDMjn0,155933,0
r8TRovjFngM,223200,4
M7STL-sSs1Q,10066,16
dSFMrnh2szI,4600,7
-NMc6DHpvy8,257266,14
Fh0M0DeAW14,113866,3
Fh0M0DeAW14,150000,3
ayZjnvJ7al8,149533,11
RHVIeU6qbVY,13733,14
tqRP2QQNZhg,16666,3
amkmOOIB2yM,129400,3
dmVAi4WMi3M,197600,11
ZBPxBg-nN1I,13266,20
uCt7YuLVGXc,82666,1
Z7rxIBiT4is,5933,2
gBht32veVII,136800,1
wtVoK_vx944,492666,14
YtUm_itOJPk,2000,16
g9fKQamwAZQ,15200,19
gZ8kZt451Ww,144400,10
13EfZOeg67I,15733,2
F2KgNjutaMk,92533,9
OesqoM_t8ZE,14066,1
0YANjkbTNis,468800,10
ppAj6dnl62Y,86600,12
qwcgkEVHQS4,1702266,11
KLGAT1GQYGA,20400,1
C3X0hbhBjq4,75266,15
cQOFvBNN9to,24533,13
cQOFvBNN9to,64000,13
NU1uiw_ln1c,389533,22
fUd8LjmonBM,81533,0
4V2EDeS3XgU,39266,10
ushjTgmSPck,198266,3
jIIGSOex690,55066,15
pyBZR4qsxbE,77266,7
LEnMpAm6MCw,81200,3
7nrjvuIX6HA,66733,20
1R8t4Az1iCA,161600,14
RHVIeU6qbVY,52733,14
F560SO5CB74,49333,0
Fh0M0DeAW14,168466,3
zcQ8FFddUcs,45066,7
iqPQulDMjn0,190000,0
8SCIGGPGJ9M,271533,15
NDBpr6NYu4w,35200,6
RXxfmYo7qsE,15666,11
RXxfmYo7qsE,140533,11
YhD08JbBHbY,58733,16
O1ca5t4UZVU,31533,19
SBOJXvR9lBA,107600,0
yYZekF7gmqA,17133,12
WJ7u8wcBu0c,115000,20
fTFVwPKxUHE,12066,20
8HjdTzrWnHw,105800,9
CGQoaYTzfaU,414933,15
CGQoaYTzfaU,19066,15
CGQoaYTzfaU,49600,15
sG5n64SjYRg,178533,4
yOeF3tvdtTA,271933,12
HHcNcqIANa4,79200,2
3zL6HMwMuZg,418733,10
8lCu-o_VuQs,24400,15
Az9QNL-pPtc,15000,22
Az9QNL-pPtc,47266,22
Az9QNL-pPtc,90000,22
1nX_1TEdnPk,721533,2
2S2tfl_vOqA,118266,0
VSa12F67xe8,14533,12
gZ8kZt451Ww,162800,10
gZ8kZt451Ww,207600,10
IhlB6gRHUZo,338866,12
8a4Rh2bnKZw,713066,2
KLGAT1GQYGA,52800,1
xfZGpcfUvNQ,191066,0
bYWGnwi8nDQ,328333,11
zlIq4nIJUrw,9733,0
Zy7a1FYT_2I,3466,0
bEetiYK-Ksc,136533,7
Ti4GVDGeeDw,108666,7
gBht32veVII,172866,1
ppAj6dnl62Y,111066,12
cQOFvBNN9to,137200,13
4btWyTMvJVo,301266,0
dQs_AOwgafo,21333,0
ec10-YUa1PE,185466,0
UroNHbJA-Tg,21466,1
F560SO5CB74,79600,0
LEnMpAm6MCw,116666,3
gaCEAVQd1-M,10333,1
fi1G0mpvuDs,866,12
NnFxxQceJMY,256600,10
TBHeBAwDoO8,53533,0
Wdz8iIblLqI,7400,19
F2KgNjutaMk,135666,9
F2KgNjutaMk,165600,9
dICl73jYZ3M,15266,0
o4V2JgVH3gA,104466,1
VdEWJrj1W8s,130333,12
Fh0M0DeAW14,221333,3
VcVuKVCBuIU,11800,1
S32klLh6LzY,183533,6
KbGBDkH27r0,44200,0
U0OqrRTfG7Y,202666,2
ZEn9QplKOTg,37600,20
KgkDlP6kMrQ,33200,9
3seh1NgPVtU,254933,4
iXrziTdCCVE,4133,16
C8nLLjNJiLA,10000,22
kwiPTfFFSp4,41800,22
UreqQmDAr14,12800,0
KOXinxaSrw0,226466,19
gZ8kZt451Ww,255200,10
gZ8kZt451Ww,291600,10
b9-2bW13faI,121533,0
PByJb40LNJ4,257333,2
KLGAT1GQYGA,95600,1
IhlB6gRHUZo,359933,12
JzwF2_O5qho,170333,6
2zViBkZo6F8,57466,6
uoOrzpoCuqk,20666,12
gBht32veVII,326466,1
6qytbV69jts,7800,0
LEnMpAm6MCw,157866,3
UqfIcwA5JpQ,521266,7
MkLnLLJ3Q0w,151466,16
ushjTgmSPck,241800,3
mCqVUztEbdU,3933,11
F2KgNjutaMk,440066,9
ppAj6dnl62Y,143533,12
dSFMrnh2szI,40466,7
zHiDoiugBIU,254133,6
wTFKLhs5694,56666,0
Of_QJI8XcgM,268133,0
W0VeDzVG8hE,15400,16
d9-wLldIKBw,7533,6
wi-uTvwTzsg,86600,10
Fh0M0DeAW14,330133,3
Nzw1hWT8Gyc,14800,4
yeIIQ-_bvtM,33533,2
fTFVwPKxUHE,34666,20
t2bJhN51ZTQ,16000,0
ojFBoKltgfQ,62866,4
ymrCFyCKY7Q,2600,4
_5Jz9QiQuqI,22666,4
AviXg0f6L-I,78933,6
BZTTucGj68s,866,20
BZTTucGj68s,40266,20
8a4Rh2bnKZw,733466,2
j7uwzjcRdZs,178933,9
NU1uiw_ln1c,412266,22
f2hfKAL0ZoA,259266,21
010oXYICAwU,15933,13
gMMj_MSlVTo,126800,0
_-B7k_IDN6A,688133,12
A5kPYHs6I9c,27666,3
BKpnuZNQweU,9400,22
DnjHH4oD7MI,42333,14
KW4Ab2WtYKs,44000,12
zcQ8FFddUcs,64200,7
VH3N2-0aRbw,28066,0
8BzNvF2p_Yw,11666,11
X6Y6e6qsVOc,290800,5
2zViBkZo6F8,120866,6
ZEn9QplKOTg,73933,20
io_1lXYhtG4,18800,11
gZ8kZt451Ww,316733,10
iA_JEYLznl8,298133,6
KLGAT1GQYGA,140000,1
LlO0yhQ73fU,102733,19
iH93BbhOgW0,95733,0
F560SO5CB74,104266,0
ef3GDT3KvcQ,7466,4
U9bkaIWQQ_0,38200,7
M7STL-sSs1Q,32533,16
Fh0M0DeAW14,348066,3
Fh0M0DeAW14,503733,3
4aVaJKMGyOg,9933,9
P5pB5Pn7M2M,1533,18
RHVIeU6qbVY,102533,14
fMbc6Qj_fcw,94733,3
fTFVwPKxUHE,277266,20
9PvA-ZuqZUc,194666,15
9ej0pxeZWt0,43333,19
Y8jE9sHpgr8,217866,0
-NMc6DHpvy8,340733,14
gFYd-tfGd3M,108800,7
8Mzd5hKP48Q,16600,11
9oWR6FU1LHE,209800,12
ngwewReIKOI,37466,7
LEnMpAm6MCw,197066,3
ZEn9QplKOTg,117533,20
PfmmWZnp6Zk,109533,0
YdAjvjOJlek,208466,14
RZvuHkYQq3w,33800,5
1nX_1TEdnPk,735533,2
jSJJdY3nZ3E,4200,2
fklL5kp3vI8,5000,21
C8nLLjNJiLA,42933,22
9ej0pxeZWt0,57866,19
9ej0pxeZWt0,91666,19
P5pB5Pn7M2M,44800,18
87IDklLhvo8,176400,8
Fh0M0DeAW14,565666,3
uILsSbNV23g,573000,11
RHVIeU6qbVY,136800,14
6eP-DOhgcSI,111200,0
ppAj6dnl62Y,207733,12
r1EsJ2-R4qg,13666,11
U6sLlIkGy0w,87866,7
dfbbdcqrVNI,15066,20
o4V2JgVH3gA,158666,1
pjnvaHGkES8,14533,18
fTFVwPKxUHE,305200,20
p5jhDVqqha8,600,19
Xt3AQZshGaY,346666,6
1TFae8k8v2A,49200,20
fvzbC9c98ik,30800,19
bYWGnwi8nDQ,373066,11
KFhv-kJQ-Dk,80666,21
SQFDvK312os,11200,15
SlYZbEvFKRo,151066,13
2izq-bh_LSA,48733,19
W0tXpN0fOQI,37733,0
KLGAT1GQYGA,175066,1
-zvjVo6ON1M,30200,14
AFy1ATjs2DA,26666,22
CXrwHki5ShI,4200,0
EdaY0DFamDc,45200,14
cae80OtYxFY,44733,19
hsn9TL52-6Q,72800,15
fi1G0mpvuDs,130200,12
MDZBxXrk1LU,431600,7
ushjTgmSPck,271200,3
lW6J-wlnCcc,59066,7
deuu9Pfvi3Y,40466,0
ShvynqVQLDY,162133,0
ZOOR0Rp8CC8,7933,11
Vwm7HDxeoys,71333,14
Dlea7PQ5cEY,149533,6
5L00Z5ogPhc,7733,7
Fh0M0DeAW14,659666,3
2zViBkZo6F8,356800,6
KOXinxaSrw0,246933,19
9ej0pxeZWt0,122733,19
XF3F8-FfTuI,6000,9
8a4Rh2bnKZw,797466,2
ljmnAoeJvJU,86066,0
uILsSbNV23g,890400,11
NU1uiw_ln1c,439200,22
54vo9tgKgnQ,14933,0
gZ8kZt451Ww,376866,10
gZ8kZt451Ww,453266,10
rzPb2X6VJ9Q,118800,7
mdKzj-8sbTM,162666,0
ngwewReIKOI,173266,7
0R7VQw4l3FU,18933,1
fTFVwPKxUHE,342200,20
yOeF3tvdtTA,343466,12
ugyJD2APBUU,30466,13
-NMc6DHpvy8,375733,14
rgmzYoRV-JE,22666,22
SkpwfaJ4Y4g,45533,0
NdFOtQlfvQo,36533,0
gaCEAVQd1-M,54200,1
WzFrD2iQ04A,30333,11
5zOpnOov1KY,31266,4
SlYZbEvFKRo,208200,13
FH6cXFG7LFM,19266,4
MW574LsjoUk,31066,6
3CnrwtgKBXE,1291,5
7VRwKoiuCfs,1933,3
bSn9GEiXFtc,23466,4
amkmOOIB2yM,151933,3
ex16NKEA9Tc,27000,4
moWF_FALe2o,106333,12
PvICtWRo_Ic,16266,10
Fh0M0DeAW14,705000,3
drEyteK1Hcs,217133,18
UY20XvfoHH4,76733,0
9ej0pxeZWt0,170733,19
9ej0pxeZWt0,202000,19
B0A1XIOYgaM,4266,21
Dgbmg9S78OQ,223600,11
GGRc6dv0prw,464466,21
jFAm4tikj6E,5333,10
m113TpLpaxQ,56466,11
87IDklLhvo8,198200,8
uILsSbNV23g,1693933,11
fTFVwPKxUHE,476466,20
1XeOXK9cJbI,110000,11
9mFsKySH1FE,24400,1
GFOW8m6KQWU,24266,7
JG6sceNvlnI,6466,3
JG6sceNvlnI,76066,3
JG6sceNvlnI,147800,3
RUUUPbru97U,118933,13
WztEjAgnWkI,24866,0
pXBltXzZZe0,57333,22
hsn9TL52-6Q,131600,15
LEnMpAm6MCw,227000,3
USjpFWhT3W8,162266,0
OesqoM_t8ZE,31266,1
ZuxdQV7LzJE,60866,11
NdFOtQlfvQo,59266,0
U6sLlIkGy0w,284533,7
DiBL7PXlrXA,20866,19
vqnEouerRtg,66933,12
OvfLdVWA4Zw,20666,19
KW4Ab2WtYKs,106600,12
f0WLcyhaldM,4200,16
iQYz9TGyDGM,100466,0
igLyoaR_FHA,28733,7
PByJb40LNJ4,429400,2
66g08ygBTAg,7733,10
LlO0yhQ73fU,123666,19
dfbbdcqrVNI,357200,20
6_kCPBkA-Tg,43333,7
7wvT-YN5DOk,7866,0
dcxYkqQ25Pc,96333,18
Fh0M0DeAW14,744400,3
Fh0M0DeAW14,791200,3
UsKnARUnmoI,4933,0
m7peezVJIu4,14600,4
nlv7IEp8-ys,101466,0
n1ICuj_9tGw,34666,7
7Dik8vHIC2w,71866,22
JG6sceNvlnI,178800,3
1SubwJygcNE,126000,12
-NMc6DHpvy8,463400,14
KBRkCaaDjxU,77266,4
Pg5-pwIlbQM,140666,21
bYWGnwi8nDQ,435266,11
EdaY0DFamDc,60466,14
u873IQPbx3o,210933,6
TsfzE7kZcTo,1073400,2
LEnMpAm6MCw,280400,3
kJJUq-iqZ3w,2866,16
WoYaDJ5e7q8,30000,16
fTFVwPKxUHE,515400,20
ShvynqVQLDY,251866,0
Kh4t5nXXrQY,7800,7
LGarPCfOcwQ,172800,6
wqoK5DHntQE,144400,21
sYMuTyBM3_A,31266,7
hxyiRdTNGMU,163775,0
p71zA2z8XFA,125066,8
xzqsP6zYYIQ,8066,0
ksghILc5Hck,15200,5
KOXinxaSrw0,275333,19
MYj1O2526lA,22933,6
87IDklLhvo8,250800,20
AVn0qFaZ1kY,37666,6
A-mlIXIcPRw,16133,7
A-mlIXIcPRw,43266,7
wTFKLhs5694,106533,0
vHtPq3zRZ2c,13200,1
78AHFx0m3Pg,148400,0
3W3cktaYji0,44400,21
3DzEMd9a-RM,29666,14
kxoD0pZfQ4Y,76333,0
yOeF3tvdtTA,447466,12
l8-aggID534,113866,22
ushjTgmSPck,464933,3
IhlB6gRHUZo,405800,12
qtO_9fNz6qg,343866,6
USjpFWhT3W8,202866,0
VVW2S9eT6uY,6800,19
WMfPGnjVlGY,11933,19
vqnEouerRtg,149333,12
iyk2eFLS2gA,13533,10
md8Xi01GJ0Q,2933,1
KvaWldONUFs,13066,0
9bRBaZKqmQ4,2600,6
0paIWxb-nOE,15466,0
1U8qmlfAIGA,6933,7
OvfLdVWA4Zw,76266,19
W0tXpN0fOQI,61333,0
NU1uiw_ln1c,474933,22
9Gc0OrLXNQY,12066,0
BR3dGjgbd6M,12666,13
BR3dGjgbd6M,28466,13
BR3dGjgbd6M,77600,13
lnAmYg-L8PQ,210466,9
ojFBoKltgfQ,90000,4
uILsSbNV23g,1763133,11
JtsOzxv965Y,6533,4
fNyMjjjf7cc,92266,1
EdaY0DFamDc,97866,14
EdaY0DFamDc,128333,14
oZnqU4piK6M,45866,20
yk0S7YOWA_s,466,1
5mhfT8xtF-s,97800,6
fs6Bt4QBnTM,14333,1
lp996bKWwQE,120133,1
ybMaJnW0M_8,164800,3
DwEdzR8lmLA,82200,0
fMbc6Qj_fcw,120800,3
yeIIQ-_bvtM,90666,2
7LTDNF3ZYTQ,82266,14
7wvT-YN5DOk,35800,0
hs8u5euh-Ys,2600,10
8cCE-YACCCw,10066,21
Kqvmyo4_QqY,10800,19
H6UQinpfAYc,29000,4
LGarPCfOcwQ,203733,6
YB84LDXxPpM,8600,11
5mhfT8xtF-s,122333,6
-NMc6DHpvy8,477533,14
KvaWldONUFs,132666,0
NKLemqoJ_hA,14266,7
h8s1ByXziTw,165466,12
ksghILc5Hck,32666,5
N0N9cGYHMBU,43733,0
MIEXlvrHHQE,50466,12
fi1G0mpvuDs,148600,12
DwEdzR8lmLA,233666,0
GrfPDwz2K1A,8200,7
K69WD8Y__yY,5000,0
1BIOGSSJaC0,22466,5
dW2NkczPzes,17400,11
PW1NV8tkXto,27000,5
ugyJD2APBUU,67933,13
bYWGnwi8nDQ,524666,0
t1UtwxOBGvE,255866,12
PvICtWRo_Ic,62333,10
9oS2ymvTNdM,49866,7
jcwFhH0_yBA,24333,22
EdaY0DFamDc,148800,14
aKoJOg7B-58,10466,16
43U1ArMZCJc,29133,16
zYacZC06B1s,88866,3
lqEgRMyazN4,27466,19
BMz6mVKTpTI,267466,3
Kqvmyo4_QqY,31000,19
9G2AHWiviUA,27933,5
WAHIvzFNgY0,61666,14
Pu_KMtdCGZY,53600,16
kxoD0pZfQ4Y,149800,0
3bObWpp3q-I,8333,7
USjpFWhT3W8,429933,0
7LTDNF3ZYTQ,104600,14
miDLPj2WYrY,261666,0
NKLemqoJ_hA,194066,7
Y3CPs_Wus44,26000,11
LGarPCfOcwQ,382466,6
h8s1ByXziTw,280066,12
ZQZgZOYCUrY,378266,4
XRY0_kr_LKo,87400,10
dW2NkczPzes,42866,11
LlO0yhQ73fU,172733,19
_eEWdnpoc38,27800,12
9G2AHWiviUA,89600,5
Kqvmyo4_QqY,67600,19
LWyjIsfpvgs,14866,14
SPm-Obvvu1Q,21133,15
SPm-Obvvu1Q,48266,15
IhlB6gRHUZo,419400,12
9oWR6FU1LHE,488533,12
p6ehHM6saf8,324800,6
5uLNeK99pTE,9000,0
Y8jE9sHpgr8,284666,0
oZnqU4piK6M,91000,20
UWDhe53MSt0,9133,0
hs8u5euh-Ys,40133,10
ozgUNAUwn0c,3066,0
rFk6vm7KJ-M,295200,22
ZuxdQV7LzJE,84933,11
EdaY0DFamDc,187600,14
bA9d1jUpHUw,19533,19
QOhT6mhZbjY,168400,7
ugyJD2APBUU,192533,13
cIFW8odCT8E,99266,0
yOeF3tvdtTA,478466,12
jdG_JEh0E7o,14200,11
YB84LDXxPpM,34733,11
6AADkW_FP_k,13933,0
pN1YCFXIOoA,9800,18
MIEXlvrHHQE,90000,12
8j-xwiquHYM,68333,0
R_4sPGQQaUQ,3800,22
_hwLORA8-D0,37133,13
sOiXQZLVjzs,99133,0
t1UtwxOBGvE,345133,12
YtUm_itOJPk,57133,16
mUVFt29NAP8,11266,7
KAjM8ENV-F4,268733,14
r1FJZPqtnkQ,50200,0
NjR-jnkQrhU,14200,16
PvICtWRo_Ic,91200,10
QsUA0cEU9WY,93733,0
9CT9PDPJI0Q,18133,1
dsgpvv2_mfY,51600,21
JEP4rtr2a6s,5066,7
WJ7u8wcBu0c,148400,20
1SubwJygcNE,207933,12
1Nvw56QzbEI,29400,1
1TFae8k8v2A,85466,20
rc6r5N5m1ds,171666,18
bA9d1jUpHUw,55066,19
-fqiqEVM1zo,158200,0
sNoP9tK_iLk,272800,9
8JIND6xbQY4,13600,7
hs8u5euh-Ys,74133,10
tllp3EyR1NU,10733,10
ugyJD2APBUU,266200,13
BR3dGjgbd6M,104400,13
00oSqescv1U,22000,18
JzwF2_O5qho,231866,6
43U1ArMZCJc,59800,16
OvfLdVWA4Zw,101533,19
-bgWNCybiic,33666,0
Gtz257hbR8k,3866,15
Gtz257hbR8k,32000,15
HNXQ_dkhX-Y,84533,16
uNH_TfhWo7w,28133,0
OxcaTbjIaIs,29266,20
OesqoM_t8ZE,65933,1
ZTYZtTXUgy8,52133,4
eK4o78okHe4,103600,3
dW2NkczPzes,216400,11
Q5d6rZLbUVw,9600,3
fNyMjjjf7cc,125733,1
p5jhDVqqha8,38800,19
iyk2eFLS2gA,28333,10
-H6p8wC685A,25733,4
dsgpvv2_mfY,121000,21
bwSSE1XeKkg,8466,0
Og_sRGRP2fw,192066,11
bYWGnwi8nDQ,565466,11
oZnqU4piK6M,124533,20
9G2AHWiviUA,124800,5
v-5Nm_558N0,189733,6
Lc0dJtYvXME,1800,15
LhM-5cTvVYo,2133,19
WcD39AvEymQ,41200,22
QofWVomAJ1k,17866,14
xmzM8ew-G9A,31600,1
QsUA0cEU9WY,274266,0
ksghILc5Hck,62800,5
5uLNeK99pTE,34800,0
md8Xi01GJ0Q,41466,1
k8Yd_ZcmSDA,13333,19
_hwLORA8-D0,315266,13
Wy_8NSN7HJk,22533,7
FzpPSAz_f7E,15133,0
f2hfKAL0ZoA,296333,21
BwKUwldsT1Q,35400,12
98yzDuNZqjk,400,3
dfKsuyEhEoo,67000,0
lxTLpylRTiA,48200,18
t1UtwxOBGvE,454800,12
SUtUUVzFU2A,140800,16
WJ7u8wcBu0c,196800,20
MIEXlvrHHQE,142400,12
kP7xV2Efw9c,284733,22
smszzxVUjeU,600,6
LhM-5cTvVYo,48400,19
LhM-5cTvVYo,87200,19
LhM-5cTvVYo,119733,19
1Nvw56QzbEI,120066,1
9bRBaZKqmQ4,77666,6
Pu_KMtdCGZY,106533,16
OvfLdVWA4Zw,141733,19
pN1YCFXIOoA,104333,18
w6RSGPLC8C8,10600,20
ugyJD2APBUU,323666,13
Q81VCszDyRM,15600,19
jnzbI8f0r64,132800,7
NV7v04ddSIk,53000,19
Wn5ZOWpRaqQ,28200,0
0MDhWx22RSU,62066,0
6DXV9JipgeQ,129266,22
KiB4rld6ll0,27200,13
KiB4rld6ll0,64733,13
O1VH7wahGh0,6800,0
NjR-jnkQrhU,55800,16
_hwLORA8-D0,336533,13
ZI-kf786NzA,17200,10
J4_ZiMsF74o,241933,13
_qyrMbkF5bs,165866,0
6AADkW_FP_k,33933,0
6bzTkhva8uE,7333,0
uRhcWjqK2ZA,22000,22
iGKh6_bzEe8,29400,13
aXseORweDx4,1600,0
eK4o78okHe4,158533,3
s7pP-34JlhA,2800,2
o__Va6rPzqc,6266,14
qhXc823H1pA,2600,22
HNXQ_dkhX-Y,108266,16
HwewuZDVzTc,365866,13
bwSSE1XeKkg,67400,0
dFsDjjWW00Q,62800,12
oZnqU4piK6M,164400,20
7nrjvuIX6HA,102933,20
e8Y4hXyFPDY,3266,0
Q5d6rZLbUVw,45066,3
1AfJkdLQzlo,35466,22
VyA-BbZyUqc,5666,1
uNH_TfhWo7w,73400,0
98yzDuNZqjk,33666,3
k8Yd_ZcmSDA,43466,19
loFhsa4OXsA,3266,17
jnzbI8f0r64,246800,7
kNJwXTUbM-c,37333,0
fMbc6Qj_fcw,286400,3
1Nvw56QzbEI,152933,1
RKA9nxwYeGs,44600,0
KSfOPqQiVxA,181400,16
v-5Nm_558N0,214733,6
agWS48KnYWk,18333,11
010oXYICAwU,34600,13
Sl31LHWDiXk,98133,0
MJDSFDcOzjs,27933,0
Wk6nfMAyDtk,107733,6
-V29bDRvA-U,9466,10
6QcQ4c8RnIY,58400,10
fbBmzhFI8cQ,19133,9
-fqiqEVM1zo,236400,0
ZjEf4iHd9YU,40533,13
_2i8S5IwdqU,58933,7
lp996bKWwQE,171733,1
Ubejj-RPd8w,60666,3
KVus9TSLxgI,5666,19
kiTdxkYI1dk,1733,0
sVGKD05VZyg,126933,0
sVGKD05VZyg,181333,0
QmX7y7s-nPQ,27600,0
bSn9GEiXFtc,423533,4
BR3dGjgbd6M,192200,13
erNfBZuQhX0,5400,18
wPrTnHfCQy0,17200,5
_q9Knq5ZCgg,15533,18
9C7ZwnOkqFk,41933,0
WcD39AvEymQ,60800,22
9G2AHWiviUA,175733,5
eBw9CNDQHPo,19933,19
ufFkoD-Y8iQ,37733,0
TtncMJoB7K0,246800,0
1BIOGSSJaC0,44600,5
_q9Knq5ZCgg,44133,18
A3FTEFw2Bo0,60133,10
A3FTEFw2Bo0,149333,10
A3FTEFw2Bo0,253933,10
A3FTEFw2Bo0,292933,10
B_BqrY2eeCY,31933,11
vHtPq3zRZ2c,31800,1
CGQoaYTzfaU,81933,15
VcwZYwmbavQ,22733,2
Y5ChH0rWYFU,13266,8
Y5ChH0rWYFU,42666,8
ugyJD2APBUU,349400,13
br4vPYo79zw,29466,11
MWsAp99eztU,120933,0
OVyjCcVK4qQ,65666,11
_dRtQqYMIOg,91200,15
Pu_KMtdCGZY,119200,16
Cvqylkq9fwI,379333,16
EpRmTHKmyTA,4200,5
EpRmTHKmyTA,48200,5
OvfLdVWA4Zw,166733,19
p6ehHM6saf8,429733,6
uRhcWjqK2ZA,60666,22
1pMTTpqF_fg,44200,5
Z_w0fb9E6tQ,7666,0
1SubwJygcNE,244933,12
vCZ7aaloT8w,6000,0
1rYIa5qwXz8,5000,10
sEvxd9SS4Vo,17266,7
SUc8zh4RZc4,25600,2
iG7OG-yAmkg,40866,3
0bfdu_aTny8,10800,19
kiTdxkYI1dk,45066,0
mdKzj-8sbTM,316600,0
9C7ZwnOkqFk,67866,0
iGKh6_bzEe8,49733,13
p9kpvujJdSU,29066,0
afquErQAPyg,225400,0
9G2AHWiviUA,246133,5
-jcJKZkRPtM,27933,4
PByJb40LNJ4,602666,2
mEz3HD7trqI,129333,20
2yVHovAAez0,145466,19
0UsUUPmUT9g,81800,0
eBw9CNDQHPo,59200,19
WJ7u8wcBu0c,232733,20
1ZqhckLqNrY,11600,0
9bRBaZKqmQ4,177133,6
I3cpED6RNvk,14066,1
I3cpED6RNvk,57333,1
I3cpED6RNvk,88866,1
ugyJD2APBUU,428200,13
7qGsZupbYNk,320000,20
9oWR6FU1LHE,552733,12
At78gKYyW1Y,110800,10
CuRvtiNTuFA,162600,0
GTYcALvW7AI,17333,9
O3PJ0A-Lyjk,30266,7
erNfBZuQhX0,33000,18
xmzM8ew-G9A,134600,1
jnzbI8f0r64,358466,7
SyXPSY3Q5c8,12933,0
klcbm1CrTlI,13333,1
w6RSGPLC8C8,57400,20
k8Yd_ZcmSDA,84466,19
oET_UibS3pc,27533,1
d72vmFNo_p4,78200,21
Pu_KMtdCGZY,155400,16
yOeF3tvdtTA,505533,12
BwKUwldsT1Q,175600,12
oZnqU4piK6M,207333,20
2ObTLqQvXAE,8266,0
9ZjmuKSWbhA,108666,0
AI-87_L9Kjs,30933,10
CLQOTITDBeo,92933,0
EhbuzBK5bes,8133,8
Z0REWaz0YF4,69533,7
t7KA8yyYje8,120133,6
-E2YjzrGvNg,107333,21
00KtQWWT6bw,132000,0
cEiQrUI9SP8,10333,22
BR3dGjgbd6M,241800,13
Js1xSzPjrTg,59800,6
2cey3Kvv7jY,26066,6
xGo4WKxnh_E,65800,2
Rn2p5nJY9BU,72066,21
-fqiqEVM1zo,279066,0
Cmbk5--5s7s,16133,5
Cmbk5--5s7s,31733,5
Dr2gnq9XwDU,468200,14
1Nvw56QzbEI,238066,1
eBw9CNDQHPo,91133,19
xD1te73WjQs,21666,3
v-5Nm_558N0,396666,6
LLuc1x2y_M4,30333,7
j4L4fb-hW3w,7266,7
VcwZYwmbavQ,66533,2
SaHw7yyoeJg,232933,7
VjG9ltp_id0,82266,0
lp996bKWwQE,238466,1
l2br7tNGt_A,466,5
x-oqk782upA,134666,14
SyXPSY3Q5c8,138600,0
vP3bEqf3u5M,105266,13
br4vPYo79zw,72666,11
uRhcWjqK2ZA,105333,22
pl3q13ujPbY,334466,9
EpRmTHKmyTA,80466,5
erNfBZuQhX0,66600,18
yeIIQ-_bvtM,107533,2
1TFae8k8v2A,107866,20
c8RYSuIo_6Q,77200,0
jdG_JEh0E7o,44000,11
EhbuzBK5bes,40333,8
iG7OG-yAmkg,76800,3
7qGsZupbYNk,532866,20
4-MSX7NMUhY,31200,19
wRedpYGT19s,533,0
VyA-BbZyUqc,40133,1
X6Y6e6qsVOc,358666,5
18Y1rqkj5OY,23200,16
_Hywgn9MRHw,16800,12
yN_hcDfo2AQ,13333,6
OvfLdVWA4Zw,215666,19
t06o8E5X7Bg,95466,7
MOmbgQNS4jQ,28266,7
k2E9eWG2or4,548533,20
4CS5qGQc9JU,25466,0
Zel0G7i_vHM,282533,7
PkP0LGANZRY,40200,7
QTlzTtcPjwk,3666,22
afquErQAPyg,326333,0
k8Yd_ZcmSDA,108266,19
VcwZYwmbavQ,111200,2
vRqzMM2hS3g,34666,7
ugyJD2APBUU,455600,13
j0OHZqyGPgo,145200,16
WcD39AvEymQ,98800,22
C0a7jW9NMYU,18333,21
hjal73_1vX8,4133,14
6QcQ4c8RnIY,172400,10
MIEXlvrHHQE,244466,12
tczkATgfZDg,51800,6
Hui2Mv7zBAI,87466,5
aQub6VGWKzQ,16266,22
OlWGPa3uBcs,90600,14
klcbm1CrTlI,52266,1
BR3dGjgbd6M,270133,13
Ubejj-RPd8w,106200,3
_h2cGoD8m-U,26733,6
FmMYoani5Vg,73933,0
FmMYoani5Vg,174466,0
GXgHTWOZ-T0,37066,7
SaHw7yyoeJg,338600,7
oZnqU4piK6M,237466,20
C0a7jW9NMYU,45133,21
iGKh6_bzEe8,84133,13
vRqzMM2hS3g,150666,7
xo2okrQ9ZH8,13066,18
uDaz6NkJICc,8800,19
KBRkCaaDjxU,103733,4
Wn5ZOWpRaqQ,73600,0
i3bZf6Lr1RY,65333,0
cEiQrUI9SP8,51266,22
c8RYSuIo_6Q,148066,0
fl6-NRwVy10,11933,0
fl6-NRwVy10,43933,0
f2hfKAL0ZoA,377333,21
2ObTLqQvXAE,30466,0
auu_tYb3G1Y,864600,0
VcwZYwmbavQ,149733,2
QofWVomAJ1k,46733,14
GRTcBPmHWPU,68000,11
JvhxoDFSEWo,115333,9
WJ7u8wcBu0c,253133,20
ZQZgZOYCUrY,1602933,4
md8Xi01GJ0Q,89400,1
7nrjvuIX6HA,131733,20
AVzbSASG1C4,38400,10
AVzbSASG1C4,85066,10
Fju7ipsv8es,23600,4
lp996bKWwQE,286400,1
ch_sBqXmMqw,12066,14
YBToFMpn-ok,7266,15
PkP0LGANZRY,79866,7
RT8DI5yZL0E,15000,0
ugyJD2APBUU,485200,13
18Y1rqkj5OY,50866,16
zJtHx6FhNTA,90533,0
zJtHx6FhNTA,151466,0
QbW44QjkOpk,40000,6
m7peezVJIu4,52000,4
O-NZJ4-eoQ8,27266,4
usI3D1chXHs,4733,16
VcwZYwmbavQ,331533,2
2OL0mC5QpiM,75800,0
c8RYSuIo_6Q,553733,0
OlWGPa3uBcs,127266,14
tczkATgfZDg,96733,6
kwCz42cQauE,7666,0
mi15c3PZBGs,74733,10
mi15c3PZBGs,99800,10
mTnSFF649v4,45733,11
t7KA8yyYje8,195866,6
cs7Fy5beXbM,15400,21
OvfLdVWA4Zw,265933,19
DvuJUXZXxFs,19000,11
EF0kjRIoVOM,866,7
7qGsZupbYNk,562133,20
EhbuzBK5bes,58800,8
_KSNxabGveQ,77466,14
AjroIzI2OW8,31066,16
AjroIzI2OW8,64933,16
AjroIzI2OW8,124933,16
5B7a6qpgjDI,12800,0
vP3bEqf3u5M,459200,13
a7QTJDeEhP8,16400,1
poMne9sxSiA,76133,5
eUWokorY8B4,47666,7
br4vPYo79zw,125333,11
hjal73_1vX8,27466,14
xiTft35ThUg,237400,11
BR3dGjgbd6M,330666,13
dyi_VaAV_sk,866,0
ZW9XvDh1vP4,93400,22
ugyJD2APBUU,522400,13
PByJb40LNJ4,654200,2
2dQiW5pgyZ8,178666,22
JvhxoDFSEWo,146266,9
4-MSX7NMUhY,68200,19
w5BAiTkgjeg,109533,9
Fju7ipsv8es,58000,4
aQub6VGWKzQ,43533,22
VjG9ltp_id0,127400,0
SyL6XhaJvmE,178466,0
VcwZYwmbavQ,375933,2
p-hM04401lU,12666,0
loFhsa4OXsA,31800,17
klcbm1CrTlI,135933,1
cs7Fy5beXbM,32266,21
iGKh6_bzEe8,150333,13
YTV8BzMVz08,203800,7
gyZbmmM_YaQ,68200,10
a7iYPVmSFRo,16933,10
a7iYPVmSFRo,50466,10
fkx0e2gvPYA,36600,16
0Ly1BwoFwVU,1466,11
OlWGPa3uBcs,235000,14
c0GctQzkSa0,9066,6
mvQiLqxKkL4,58333,4
PE2wga5Q5fE,20000,13
NgDTindWNZA,28800,7
jrdbDNR7NMI,88733,20
1SubwJygcNE,359466,12
SUtUUVzFU2A,204400,16
S7A107Yyi1A,34533,3
pZPkdvhsMU8,13600,19
q2N1GTISbb0,57400,0
oRr4HQTvAyw,133200,21
1F7tgivWvPY,58200,18
fo_FmMYsBuc,24800,7
JzwF2_O5qho,342666,6
Q9_I0YJEocs,866,12
6puAYCboNGQ,60600,10
2ObTLqQvXAE,88533,0
p9kpvujJdSU,43533,0
w6RSGPLC8C8,90200,20
_ElhKJYupQ4,100000,7
-H6p8wC685A,104400,4
B8iRNuLi8nY,52466,13
D8S0Fzq4Ud8,234933,6
E_Frvf7qu-g,57266,0
pN1YCFXIOoA,131266,18
TAiscKWvtiM,33666,7
aY2elEAff-w,15066,19
pAINqSG-Kaw,14600,1
xiTft35ThUg,425066,11
t1YCjpEQkvI,14300,7
BR3dGjgbd6M,379333,13
KSfOPqQiVxA,334133,16
wRedpYGT19s,35000,0
kXQkZiTz0T8,1400,3
kqp6jHZbi1s,1533,10
hMW3vhrMfJ8,148933,12
vlfisf8zsB4,13200,7
PeYzkjgV5bA,5800,21
fIpTAhvKWJc,35000,7
Vl3vStzP49A,1133,22
OC7YX5CfFNQ,128666,19
poMne9sxSiA,216066,5
EhbuzBK5bes,119600,8
Fju7ipsv8es,99733,4
VxJ7Ep0Q_3g,7933,0
3EUzeMz_hLw,51400,0
aWh4w1JKQuc,12666,3
gt0Rmn1wbCU,31066,0
Gwhhy-8o5p8,13400,19
S7A107Yyi1A,162266,3
RPb2iIYy5pY,345666,21
_2i8S5IwdqU,178333,7
WcD39AvEymQ,124800,22
qDwa-9M6lII,103666,0
3gD2muNOCUQ,42133,2
YE3cng_rz8E,164333,4
2uXBwM5rLhM,88466,0
bPO0JnUT6a8,4466,14
foly0ZnYyyc,45266,7
oetzgDW_yqc,6466,19
kqp6jHZbi1s,45000,10
3DzEMd9a-RM,51800,14
DVkogV_xBwg,185066,0
yGTy6KuYavQ,15533,10
yP1SVRBjFBY,1866,19
iG7OG-yAmkg,132333,3
2yVHovAAez0,178933,19
YgqMjkDo0bs,76866,0
8E0QSnY4qSo,69000,16
MIEXlvrHHQE,283933,12
FlV-WnoDogk,8066,13
hMW3vhrMfJ8,233666,12
Q43CfXLG1fg,15200,0
7nn_TiZw0qM,733,0
2OL0mC5QpiM,286133,0
qn6PFC4aklQ,39066,4
OlWGPa3uBcs,269066,14
3K1_ViqJ-EA,23200,3
TAiscKWvtiM,70733,7
ldFnRbz6XbU,480866,18
fRcegyxH0Is,11333,22
klcbm1CrTlI,291733,1
iGKh6_bzEe8,168400,13
2SP4grznwI8,171400,4
qYIGHByWF0I,19800,0
Fju7ipsv8es,142266,4
f2hfKAL0ZoA,450533,21
ICnAWjPDzRw,34400,6
StuKmHmjn9U,106600,0
VPP4Y_s1XAM,14666,10
vHtPq3zRZ2c,64266,1
ugyJD2APBUU,572133,13
BR3dGjgbd6M,408800,13
t1YCjpEQkvI,207566,7
pwkA4Som0fc,45200,9
OxjEcBuifCM,42666,16
yN_hcDfo2AQ,82800,6
QTlzTtcPjwk,45200,22
yIeGyarFR5w,14533,19
QofWVomAJ1k,136200,14
TAiscKWvtiM,318800,7
iLeUN6d8Aew,32400,8
kqp6jHZbi1s,58400,10
4oElBxhguOs,29066,0
g_58nqBzpT0,205333,18
nmHV1mvCifw,30866,15
xlQPucYz0-Y,7666,19
dFt85ak_ZKE,93400,5
fMbc6Qj_fcw,436200,3
3EUzeMz_hLw,180600,0
BR3dGjgbd6M,462333,13
ugyJD2APBUU,604400,13
Fju7ipsv8es,179933,4
OlWGPa3uBcs,297866,14
qYIGHByWF0I,242600,0
F89ygM5n204,76133,6
VPP4Y_s1XAM,94266,10
TOXoJlCh004,222666,10
J4oQQfLV2bA,65733,0
kp91ClxtqN4,256333,16
bOuceGHjLzk,14200,0
8iDRIJS8PXI,15200,0
Gj_MhnHhuyw,10333,14
HDeknJGiax4,577266,18
I6Q1Z5YMI3M,259933,3
t7KA8yyYje8,241600,6
WasOVrY9ACA,19800,16
RT6t2Ji9VBc,30466,10
uozHNo9FCzs,146000,21
kqp6jHZbi1s,97800,10
kC-uyuXx9f8,7466,0
dyy_LF6XoI4,68866,14
p9kpvujJdSU,90933,0
1TFae8k8v2A,151133,20
2uXBwM5rLhM,108600,0
gn5kBb-aWkQ,8066,0
EhbuzBK5bes,139400,8
5tJIjnfCzOc,19866,4
5B7a6qpgjDI,53400,0
yIeGyarFR5w,42600,19
apK98NcjbtU,64066,14
gi9bnW7uLkE,102333,7
PByJb40LNJ4,690666,2
DhpKyMX1BI0,14133,7
j0jWGS3IFNw,67000,1
MIEXlvrHHQE,437266,12
KAjM8ENV-F4,312733,14
pN1YCFXIOoA,184800,18
1SubwJygcNE,403333,12
3SwHbT0Uir0,125000,0
niyUhIAcJpQ,388733,0
YnYcnRVwUh0,1466,4
tkvCTzABtqM,1740733,7
ZBHT6y6qZhg,31133,3
knN7wb7hHMM,14400,2
jdG_JEh0E7o,196000,11
iGKh6_bzEe8,221200,13
_UDbSnSM4VQ,8666,15
loFhsa4OXsA,76533,17
OylsDqEgGTI,12466,7
VPP4Y_s1XAM,119666,10
VPP4Y_s1XAM,167266,10
kp91ClxtqN4,336400,16
aqSlny-umVo,65466,11
L3DOfoC4m6E,7933,14
v-5Nm_558N0,804800,6
r8TRovjFngM,261933,4
ZDLMSbdzOVQ,12400,4
zxuCpPHAlWY,30466,0
n_Elz8lnmfs,99200,19
kK9M2QbiQgc,105800,0
OLaF-M7c5p0,63733,0
UfjhqTtf1gI,65200,1
tUn3h_7yVlc,11133,0
j4s7twqpwh8,252200,4
xlQPucYz0-Y,41600,19
5tJIjnfCzOc,76266,4
5tJIjnfCzOc,143133,4
yIeGyarFR5w,90666,19
3T84dB53jp8,50200,11
VAsm0Dno7Y0,12733,6
8E0QSnY4qSo,361333,16
392qcx6hNW4,145133,7
_j3Kxitp4mo,19933,18
AOo1qXfZWsc,3933,4
AOo1qXfZWsc,34400,4
AOo1qXfZWsc,75266,4
jQc7YL4YK1U,69466,0
smszzxVUjeU,74133,6
hjHEzQQIDpQ,27866,0
BR3dGjgbd6M,489933,13
PE2wga5Q5fE,62800,13
hX2tvp5XS7Y,37866,7
3DzEMd9a-RM,102600,14
X7mkuAPcpg0,11400,4
dyGE-ftF0NM,60466,0
pDsUbw-9jX4,6266,15
klcbm1CrTlI,355066,1
apK98NcjbtU,113000,14
3SwHbT0Uir0,193200,0
hloiKbtCDQ0,333,19
yeIIQ-_bvtM,138733,2
a2dKoOKaq10,32733,3
uKOUEl65GUQ,29600,9
OxjEcBuifCM,77466,16
QBttWb9zQEw,2400,14
MX-d8yalEAU,2000,6
SM7t7e5QVuk,33666,14
uyKmwc0rTuU,12533,0
JvhxoDFSEWo,168066,9
UkXkK68jsA0,59666,6
8Rsbd0Bmqs8,192533,4
izNfL8nTybU,57933,14
nX5sciCSOA8,35200,13
fi1G0mpvuDs,231600,12
EpRmTHKmyTA,113000,5
s3zx99ztRys,20200,21
Hui2Mv7zBAI,157400,5
kwiPTfFFSp4,132533,22
wsYR1CtRTYg,56533,4
rw8SrNEoYu0,44466,7
mnoeyltEvRM,42333,18
xYho6DZWzrs,275733,0
UgUjVfAx-wQ,24133,0
I9p_MUXYcSQ,108066,13
ZBHT6y6qZhg,58066,3
sI_S0FOjFu8,163600,0
kK9M2QbiQgc,346066,0
v-5Nm_558N0,843466,6
niyUhIAcJpQ,412733,0
qqPUpdvGARI,150666,6
qqPUpdvGARI,194266,6
W7G0t0k09C4,43133,0
0MRIxXj0TPo,1482800,13
SM7t7e5QVuk,81133,14
iZT1Oxcmot0,34533,0
knN7wb7hHMM,32333,2
RJaV7IHER0w,5200,0
QBttWb9zQEw,66066,14
lUNuO2PIs4g,74000,0
5tJIjnfCzOc,178066,4
IJPpupEHL00,17666,22
tcgZIkmx1Cc,164133,7
t3KpjPMbhME,49000,10
iGKh6_bzEe8,243866,13
Sw9E_xU32Co,82000,16
xlQPucYz0-Y,71466,19
ypExQQrkjPY,175666,18
_2i8S5IwdqU,196133,7
CcWBVdNXPfw,12000,7
KwXdxaAqTmE,74200,0
MNbkX-Dd8vg,53333,0
taHoYsb-57U,1333,4
uyKmwc0rTuU,269466,0
izNfL8nTybU,126533,14
dyGE-ftF0NM,88333,0
bPO0JnUT6a8,31466,14
KEositD-Hpg,42600,1
3VJLfrySUck,2866,4
U7ABEJPRXH4,24733,0
HrwV_qHWafA,4333,10
NSvJ2FgiQL8,90400,0
bOuceGHjLzk,90666,0
qRInkcTWsE8,11800,0
5B7a6qpgjDI,186600,0
yY0I0Ty0BzI,150533,4
lwQyA2aNSKo,27800,0
BMz6mVKTpTI,373466,3
ZVcQAyMq0a0,15933,4
klcbm1CrTlI,396000,1
gHc2GXpHm4s,7933,0
uozHNo9FCzs,193000,21
KEositD-Hpg,72333,1
17p7ewxmoSs,76933,1
BJc8KDMiWuk,28400,3
ugyJD2APBUU,677933,13
puyD5PjW3QY,12333,10
3SwHbT0Uir0,233533,0
_UDbSnSM4VQ,38333,15
txnepoHmx1g,5466,4
100XKmDIMSI,389200,0
wsYR1CtRTYg,76333,4
3pdUSlxcu9E,91866,4
ZVcQAyMq0a0,39200,4
5tJIjnfCzOc,225866,4
VAsm0Dno7Y0,93533,6
RcMSlEruTJM,33733,7
u6CY6YvCdgE,6400,22
cBbRj05iUk8,148800,4
SM7t7e5QVuk,134200,14
SM7t7e5QVuk,221066,14
UfjhqTtf1gI,118200,1
BR3dGjgbd6M,522200,13
fMbc6Qj_fcw,677000,3
akTKEm4LssI,13466,15
EhLz0avudmI,14333,4
QBttWb9zQEw,120133,14
QBttWb9zQEw,167400,14
vXN4uB0R8Hw,316400,4
h0yWULBm6ok,5200,7
t3KpjPMbhME,109200,10
WYAuS2p0l9k,17400,19
010oXYICAwU,62333,13
ts3AmcXErgs,75933,9
WcD39AvEymQ,163933,22
Ij0zDF1PaUk,92000,0
b91TUUXo1eI,16466,7
LZn2KYjw5Yw,333,13
L5N8S7b1E6I,11600,20
hjHEzQQIDpQ,69933,0
PE2wga5Q5fE,104733,13
9F2r0aOl_MY,49933,0
9F2r0aOl_MY,204400,0
AAOjiqipMmk,14266,18
AAOjiqipMmk,45866,18
ELEMcvIkHKk,72400,4
pwcjsuHFdDE,2333,2
t7KA8yyYje8,273200,6
V5XlvNub-M0,29866,4
ZJGB8vlbNqs,13400,15
ugyJD2APBUU,715533,13
ZVcQAyMq0a0,84866,4
VjG9ltp_id0,181600,0
YgqMjkDo0bs,127733,0
XiQJX_ZQEt0,51933,0
pXeO96l9PVc,90866,7
KBRkCaaDjxU,164866,4
Ptq7-B4P9Bw,24200,14
wkKzh0njNak,121800,18
4CxPI_zjy9U,16266,13
T0r9fLipNjA,28333,14
3gD2muNOCUQ,133666,2
B0SYog80Y78,104000,0
izNfL8nTybU,234000,14
u6CY6YvCdgE,61466,22
lUNuO2PIs4g,495200,0
iGKh6_bzEe8,267733,13
t-sH0mbIUIY,45466,3
5tJIjnfCzOc,245866,4
lPY0xFrYfaI,4400,3
WYAuS2p0l9k,46866,19
JvhxoDFSEWo,285800,9
F3IWqJQWR0E,190200,18
TOhLdJZjXrQ,12800,1
1SubwJygcNE,418066,12
8E0QSnY4qSo,643800,16
0MRIxXj0TPo,1578466,13
0MRIxXj0TPo,1636133,13
orwuRVh6LVU,75333,6
SM7t7e5QVuk,245133,14
CGQoaYTzfaU,131133,15
noClptTC1gs,80733,7
leScoV2Tm3Q,9200,0
zqy52Zy6NBE,16333,0
9PlL2OnynFA,68333,14
2iCOEuALiGI,193200,7
ZVcQAyMq0a0,125800,4
ZVcQAyMq0a0,148933,4
17p7ewxmoSs,404733,1
17p7ewxmoSs,478600,1
z0xOE1peRU8,10400,7
pwcjsuHFdDE,79800,2
knN7wb7hHMM,91200,2
ugyJD2APBUU,754866,13
fEmh4mfGsCA,75933,0
WYAuS2p0l9k,86466,19
pXeO96l9PVc,203800,7
mxfpp-7LATU,63333,1
ho9znrxwa7o,56000,0
lVhhy1jHJlA,206800,18
l2MvTbcltSA,30066,0
u404SLJj7ig,2085200,0
o4AF5Te8n1I,5200,0
u8je9ZNKk1Q,46000,6
eeaLo8y1eFg,300066,4
ELEMcvIkHKk,175133,4
6t1hj6NL9U0,60733,14
oaacGQaZv_Q,17733,1
XiQJX_ZQEt0,190866,0
h1LEbn2UkZk,13333,9
DUwrusQ3hSM,666,2
125ggbEcJMw,2200,0
sYE45Xnof5I,60733,5
md8Xi01GJ0Q,117933,1
rk9_0XLoCB4,31466,0
5tJIjnfCzOc,277333,4
3pdUSlxcu9E,173800,4
fG89pSGgbD4,55666,3
izNfL8nTybU,260600,14
OYnjEcx19SM,9800,7
irY-ljptjuc,5600,0
ePGBXOWuF64,62666,7
8_YcPMNnEhU,25866,0
Am2wElVETcw,90333,7
BIndOHXAfso,22733,0
G4535ecuB3Y,29533,2
v15gucX7xvw,91600,19
u_TK6LO2rLE,128533,3
EhLz0avudmI,60666,4
6DReeN3n9Xc,157666,21
pwcjsuHFdDE,120600,2
jfcs189obz0,25800,9
rru7OgSQYs4,37866,19
ELEMcvIkHKk,813133,4
jJOpDdjwEPM,12666,20
49tkUEUPFh8,90066,0
M2WQ3dBIZiE,65533,3
4CxPI_zjy9U,105666,13
1SafKZjrhMA,21933,15
_UDbSnSM4VQ,63600,15
WYAuS2p0l9k,148800,19
T6ashcoo2kw,13200,10
PByJb40LNJ4,780800,2
yN_hcDfo2AQ,282066,6
3zQL5YBwLUs,22733,0
6ogXg3-iUkM,5333,6
bIslKUiw6YQ,43066,13
v71TY6XBn-U,70866,15
81_xSG-UHwU,59466,19
nkTxIVdSZmE,21266,15
-FrkKj36PzU,92266,7
ACG4uqPiG-M,125133,18
BkWwDLdVj8I,317733,10
B1o622d24Qg,6333,1
09HniVZDa8w,5533,4
gs9h8jjt-mQ,14000,0
QTlzTtcPjwk,78866,22
WZvA83iNnB4,437400,7
iZT1Oxcmot0,176933,0
iGKh6_bzEe8,323666,13
cBbRj05iUk8,389933,4
wU7MbBLlUGk,2533,1
I9p_MUXYcSQ,176733,13
TOhLdJZjXrQ,60266,1
VN-BCqBlrhs,103600,22
JvhxoDFSEWo,326800,9
uozHNo9FCzs,287133,21
t-sH0mbIUIY,97200,3
hjHEzQQIDpQ,88066,0
rNufJSWF52U,21200,0
-UFkdcpItVc,26333,6
AainWdFNb-s,58866,7
BMUnKa8FUGQ,12400,0
BMUnKa8FUGQ,198200,0
t7KA8yyYje8,374733,6
l69IG9KZG_M,7866,4
r3OuVDzRPck,14866,13
u-QefMUYt_M,30066,1
TBnrG2TPhKU,19533,12
UwrvGLLliAk,29266,18
18Ca_4ByE-k,14400,2
97n63K-eJ48,58600,0
jfcs189obz0,205600,7
eeaLo8y1eFg,415133,4
AjroIzI2OW8,190066,16
4XnlIIh8XOs,39400,0
vqiLNF9uAcQ,46266,12
xFWChcsNHhA,39733,6
xw1SyjGGAQ8,49800,7
vAXbV5EAVzs,29333,3
UrhW4hoBd9s,12000,22
9ZEZ5ZK4T2w,71333,7
P5qQaCHJxaA,177733,7
kHJdZZ5MFH0,108666,14
fMbc6Qj_fcw,914066,3
-FBDk6uXLl0,59800,15
R1iCP3s8OzQ,16200,15
yIXZNh7c6RY,15933,6
kU0o5YuAR1c,9800,10
4hAFbdbuuqU,13733,7
uU5rA_QQ44U,19200,6
XlzNotDt8nA,75933,0
tFwOb-bMnHs,61200,16
jwevxOGLPrQ,417733,16
1TFae8k8v2A,186733,20
Ezazq5knfOs,47266,4
J5pVs0gNmqI,105133,12
VAsm0Dno7Y0,123200,6
WcD39AvEymQ,216866,22
Nbt_sR-baNM,31933,1
pwcjsuHFdDE,202533,2
4e4j2SeEjrk,277866,21
cBbRj05iUk8,451200,4
M2WQ3dBIZiE,181600,3
wqHXNMhYR6o,51733,3
g5ow3QTbVWM,253866,0
u404SLJj7ig,2128533,0
mKpMkRTN-94,29466,13
3YqDZrmIr-E,35000,4
h1LEbn2UkZk,62733,9
4kLFGNjMW5o,12000,16
XMdTedCNklo,223666,18
Z36vJIEKfug,31066,0
uU5rA_QQ44U,45866,6
W1r6dmZOimQ,16533,7
_UDbSnSM4VQ,105666,15
_xZeSrizak8,146600,0
iGKh6_bzEe8,364933,13
Gxewaspb1oY,1800,4
mdKzj-8sbTM,433533,0
G4535ecuB3Y,137733,2
PTN4ixTxsH4,76600,9
5RovC1wVglU,135933,0
_a_anApUBMQ,1336600,22
Bpbp2LjOIdo,100333,4
D4jshGoMB5E,100733,6
D4jshGoMB5E,120066,6
KizZvaNv8z0,40666,4
WfUXsL9C7RI,117800,0
ogMN77N9gCk,52666,6
tWZDTe0IdFA,533,19
6QWMkeiSNpE,17000,0
wsYR1CtRTYg,118133,4
ylE1OprqMyI,6000,1
ul_7maSDj3s,97200,13
jwevxOGLPrQ,567400,16
jzqM1knsDZ4,12733,1
UZK8NIidGy4,4133,10
q0VkkbHwyis,124066,3
_xZeSrizak8,165000,0
AcI9U-SqGsQ,28066,5
AcI9U-SqGsQ,54666,5
BAaz0-DauSE,38066,3
GEwLV10zHSM,58800,0
5Gxe5qZKzSU,133733,14
uU5rA_QQ44U,105400,6
riNMCtZI3MI,333,2
ikRYEeH1rOg,60466,16
aA5DYzky6o4,229866,6
zjFme_q777g,14400,7
3zQL5YBwLUs,57600,0
30OXwLAF840,42866,6
xJfFAkdOnwY,40400,7
kY5XpiLiRw8,113733,0
t7KA8yyYje8,399133,6
VN-BCqBlrhs,279800,22
WFjNxhRzLbw,18266,10
gORdlzUa3nQ,57133,1
IxNUnI89nDk,5800,7
ePGBXOWuF64,88133,7
smszzxVUjeU,96066,6
bIslKUiw6YQ,95133,13
bYXNcX0rQds,39200,7
ugyJD2APBUU,794866,13
UZK8NIidGy4,53466,10
FFCtm1GZH_s,11066,1
ItiAXqRQm3A,110266,12
cnYTTl_zj80,34333,19
wU7MbBLlUGk,60666,1
nZQJOoGZRts,1600,22
v2Eo2fxKX_I,24200,7
lveJojTuPG4,28666,19
jw7Lxm25K20,79266,11
6r-2v9dUypE,49466,13
tWZDTe0IdFA,36933,19
3aoLXqraKQU,11466,22
YmZHSnv8Yyo,13133,5
q0VkkbHwyis,170866,3
SuOYKB5nxK8,21466,0
sBz5fwq5CfU,800,9
5SNqYIEF6Bg,52800,7
r8TRovjFngM,376933,4
pKuadW6XD60,57933,11
2Z1LG7wqxk8,4733,0
dLlaA9ytT8Q,179200,20
DRvT1KFPvB8,8666,0
WFjNxhRzLbw,148933,10
3YqDZrmIr-E,74133,4
xm_uPDYnsZI,58000,10
5bRWc86MsuU,5533,22
0AK_21XUR_s,11866,0
l4zhZ1gWBjQ,73666,21
9BQtX038QqY,129200,6
l4e8R92dpfM,10066,0
mwZIiuOVf08,30200,16
_ilEzgF6tpc,25000,10
v1hZ5FoRbWk,13333,0
ikRYEeH1rOg,87733,16
ikRYEeH1rOg,126133,16
QUY9nCpyp5Q,26466,5
KjFkIBFzNhU,401800,20
iGKh6_bzEe8,426133,13
zq73-lqWEcE,39533,13
yOeF3tvdtTA,545333,12
HP0RUfuvfx4,25466,0
KfWJF5QTPAg,5800,18
mOgLbD669o8,26000,14
tWZDTe0IdFA,77666,19
X-_FetNWQiE,1533,7
eeaLo8y1eFg,449333,4
1SubwJygcNE,450133,12
Xs-4Ds_9S9I,133066,10
m1VyoM6biNE,28800,2
m1VyoM6biNE,117933,2
6t1hj6NL9U0,165266,14
G4535ecuB3Y,164133,2
IZB4NFVGBIk,31200,0
l4e8R92dpfM,49000,0
n2Xrvmq2r2I,26400,7
nkDxl_tkh0g,211733,0
iYMqLS_Cl0E,29333,12
0NNpURiyeaY,30933,16
s5p6tRlR4BM,29333,14
c0iPd2P3yMY,26666,3
DRvT1KFPvB8,35666,0
6akWYEcRg7c,29866,4
ItiAXqRQm3A,225666,12
MMRSHGZBKNk,11866,19
n82eJde9nRI,27933,3
MMRSHGZBKNk,40733,19
MMRSHGZBKNk,71800,19
g5ow3QTbVWM,394666,0
3e8PaCNTx9Q,147400,6
yAyRI9ZYPQk,56200,0
5SNqYIEF6Bg,124666,7
ikRYEeH1rOg,159400,16
riNMCtZI3MI,27866,2
wU9zYP7SwOo,88533,11
xAwB4rY1Uek,162266,4
W1r6dmZOimQ,51600,7
B-43hucuupA,162800,18
ZxqbwwO81Xc,43266,15
69f93k_-r9w,15066,20
5ZNjl6AiMpc,2000,0
R1iCP3s8OzQ,29333,15
tWZDTe0IdFA,110133,19
q0VkkbHwyis,195733,3
YmZHSnv8Yyo,28266,5
S1H8FvzeIqY,74466,0
wU7MbBLlUGk,102066,1
1pMTTpqF_fg,74266,5
1VFuj3Hh2KI,71866,0
3aoLXqraKQU,41800,22
k2rsZhva8QY,5200,0
YCn8cOyD320,96291,7
RJaV7IHER0w,31866,0
PE2wga5Q5fE,300800,13
YhrZflFuwGo,83800,0
L0pWp0siTdc,15066,15
m8lYYKS9byI,26533,12
73gk3Q7D8XQ,7466,0
ASJT1dqILr8,198400,9
C9shRZj5QfA,11933,5
C9shRZj5QfA,38733,5
QUY9nCpyp5Q,47600,5
jFyVKXukkmA,105800,0
f53Jmsa7Jkc,85733,0
kscVRcu-7Pk,27666,4
fMbc6Qj_fcw,981800,3
v-vj3ltejYU,86466,18
v3fWi80oX8w,120333,0
xm_uPDYnsZI,89533,10
9OP4wvPBDCE,42733,14
bdbh2zXtAOo,207800,6
sw3zMLJaGco,54466,0
yhDtk-QHbb8,189066,18
2ytKpqGSXhI,180933,0
t2wFltIP8S0,1466,6
X6Y6e6qsVOc,383200,5
09HniVZDa8w,46533,4
69f93k_-r9w,69600,20
md8Xi01GJ0Q,133400,1
F89ygM5n204,146800,6
yeIIQ-_bvtM,192933,2
48UAt4k4VO4,417133,0
dLlaA9ytT8Q,243733,20
PByJb40LNJ4,829000,2
Y_v6PgXUFoU,8133,10
Y_v6PgXUFoU,34066,10
0CQiaVw71Y0,27933,2
uT3GW52GWGA,414533,0
1VFuj3Hh2KI,134933,0
LkTAU7T8aWg,30400,7
Xs-4Ds_9S9I,171200,10
Xs-4Ds_9S9I,263866,10
q0VkkbHwyis,235066,3
NVDmjATvLk8,35533,16
di2TPYyIeWc,1466,19
gORdlzUa3nQ,147733,1
ItiAXqRQm3A,278600,12
m1VyoM6biNE,165333,2
yN_hcDfo2AQ,358200,6
hAteY2rkmVg,16000,4
ugyJD2APBUU,827666,13
9ySJa3E3u-g,50800,16
AsbYoD5rAqo,24333,19
Cc_HUKhMl5g,20200,0
EdzP6pH-V2E,271933,7
uzbIiDdvvfw,79466,7
vVdG0GfGYLs,4066,10
qzyecAwap9g,33733,18
lveJojTuPG4,63266,19
zAiyKwITi5k,266266,0
HmtmVAJoej0,18266,2
rk9_0XLoCB4,201666,0
hJdGlyO1XeI,107266,6
eeaLo8y1eFg,489066,4
d_ElAbuvxGQ,24133,19
NKidqYdhLlg,26066,16
QTlzTtcPjwk,182133,22
3YqDZrmIr-E,123333,4
aA5DYzky6o4,267000,6
iGKh6_bzEe8,526733,13
uvA4S5KkUac,34000,3
s5p6tRlR4BM,161866,14
6XY1HGa5hWA,44266,0
YCn8cOyD320,193000,7
q0VkkbHwyis,321866,3
qYwsv5mmQ1g,8333,20
pfKyNpCbSdo,373800,13
1TFae8k8v2A,222666,20
Zbgfg8usx-k,31400,0
5L4NNwVvN6o,69466,5
kXGhPsaMUSA,25666,4
ItiAXqRQm3A,304800,12
wU9zYP7SwOo,196133,11
8a4LJAb_pgM,13333,3
bIslKUiw6YQ,131666,13
pKuadW6XD60,94200,11
7t6-bXErb0w,8933,22
szcxfpa0XP4,274466,16
9vRnaHH_ZWk,10066,5
DoFUyZxqDsU,10933,7
JcOu-_snlcI,87933,0
McT97CsQyvQ,39400,19
Z4y6L_L2w0c,343733,6
KB4TlHWbndA,4600,7
WGbQhLQLPUA,25400,7
0AK_21XUR_s,56733,0
TQRKifahZjA,70200,7
6XY1HGa5hWA,86600,0
vVdG0GfGYLs,44466,10
Ffy3oEZs8Gw,91866,0
6t1hj6NL9U0,219266,14
mMEpGUR3Duw,2333,6
0vfg9ZKYA2s,3266,15
saS04QaENRc,43133,0
NKB2dD2fqCY,69800,4
010oXYICAwU,152200,13
wU7MbBLlUGk,149000,1
3MqKdel8TFs,23333,0
jjtEhueiblg,75266,7
1SubwJygcNE,570933,12
KBRkCaaDjxU,191266,4
_ilEzgF6tpc,74400,6
HGm4OftDlT8,22600,10
HGm4OftDlT8,58733,10
HGm4OftDlT8,91400,10
5nOEv6025uw,38733,6
CGQoaYTzfaU,197866,15
ItiAXqRQm3A,360200,12
69f93k_-r9w,135133,20
77WFnYt27n8,114533,13
q0VkkbHwyis,373466,3
PlCFQovKehQ,49533,22
B1o622d24Qg,30000,1
1DE8hFvSLq0,483133,21
6C42Di7bIpE,13600,3
x-ACa3oMxTc,26800,15
Xqos9WfT840,110866,9
pfHAl9WXvpo,2400,1
-SAFgyeIGJM,49400,4
-UyIs8xFkRo,23800,18
xm_uPDYnsZI,164066,10
jEizZ1-DR9g,23000,19
weSNJDUlL8Q,121533,0
weSNJDUlL8Q,203000,0
v1gOFoveeDg,63933,7
D7lCk797E1Q,230133,1
cvM8nHtYR5o,7066,4
9BLV8IkF8hE,31733,0
qkUtKKrL66U,18200,13
qkUtKKrL66U,68066,13
mISdfWqYrMA,301933,11
WikdZs8gmpE,103133,0
3PUkXfmJ8m8,15333,2
hPbuW4_S3LM,176066,7
5ZNjl6AiMpc,111066,0
dLlaA9ytT8Q,270466,20
aA5DYzky6o4,324266,6
gIpYf1O0NZA,27200,14
qWSmO-VeHJY,412933,16
uP8gULIPP7o,223733,1
uP8gULIPP7o,262333,1
31D9k9LA9nI,45066,10
jJOpDdjwEPM,40866,20
v3fWi80oX8w,171933,0
ItiAXqRQm3A,537866,12
ugyJD2APBUU,884266,13
77WFnYt27n8,237133,13
hfQGjaS0Tqc,9266,1
yXwZLUk91dE,129000,14
8MOIH29PcY8,8000,0
jT61LOVF6-8,27533,0
Z4y6L_L2w0c,410133,6
ugsH3QE-NZo,9133,3
O5niXp-3lIQ,16333,7
ZSO9LLa5J5A,1133,10
szcxfpa0XP4,357933,16
sPTPCb12poo,15200,11
7clmsP0tiJ0,4000,11
2V4fWgpmdyo,3200,11
Zbgfg8usx-k,56000,0
iGKh6_bzEe8,570000,13
G4535ecuB3Y,222600,2
3YqDZrmIr-E,198200,4
w9l-6174iQw,5333,4
kWHuHxG3wRM,533,20
qkUtKKrL66U,118733,13
oyCko6qRRjg,27133,5
_RExpPh6JU4,8800,22
ByBWtiJJNqk,129600,0
ByBWtiJJNqk,478000,0
Dxzxq50vLNo,48400,9
HyV-knysCF4,11466,7
8fcC1azSApA,34000,12
6C42Di7bIpE,40266,3
xHquCNAyoaY,5000,0
II_Wtvg_iX4,20000,1
tJqn6o8ZGQY,32666,10
yeZzXPGTjGk,220800,11
77WFnYt27n8,267866,13
FKpLvPnWMx4,15133,0
PTITKzjvdRk,600333,6
ItiAXqRQm3A,574533,12
nNIh1IV_-zE,49933,11
HGm4OftDlT8,138200,10
w2qcBwzS05c,107066,7
xyR9CLnk0hE,51533,0
TK0RwgamIsM,377800,4
7clmsP0tiJ0,77066,11
A5-yfb7-1NM,361266,0
A5-yfb7-1NM,471666,0
FkMxTUxE1qQ,4000,3
9OP4wvPBDCE,85933,14
FFCtm1GZH_s,37800,1
6bd4WD3TesE,27933,0
oW5Gdl_3KXc,120466,7
ch-PXNNU-ZE,64933,21
bpVOv97bfpo,330733,0
Yxv3LaW2CXw,54800,4
3TRc6I2UgkI,11933,9
D7lCk797E1Q,271533,1
PByJb40LNJ4,866800,2
HSKpu2UmvBo,30333,0
-Gg2WXgAFR8,1800,0
AjR2Eym6xpI,1266,15
AjR2Eym6xpI,105933,15
CR7gNMR7aFk,15200,0
jZjsBu3riec,6466,2
ZxMN5ZDCq-M,11066,21
bMPNaowr-w8,18933,15
McT97CsQyvQ,72466,19
NWlUF7gJ5vA,313066,6
53aylD94vNQ,105533,0
Ae26GlBhVaE,15158,2
AwEtKHnfKJ8,136000,6
AwEtKHnfKJ8,246733,6
pfHAl9WXvpo,45000,1
Vfc_jHdjKfE,42066,0
glBLv3MXIzs,73000,5
glBLv3MXIzs,118933,5
qkUtKKrL66U,143866,13
hJdGlyO1XeI,157200,6
wvRe__VUYYU,12133,12
9TFX12AnEyc,10333,0
hAteY2rkmVg,60000,4
kmHcmGSot4c,25933,1
MNbkX-Dd8vg,101066,0
PlCFQovKehQ,193666,22
1kwwJjIOQGA,24466,15
lveJojTuPG4,115866,19
uP8gULIPP7o,330733,1
ymrCFyCKY7Q,36533,4
FKpLvPnWMx4,61266,0
t7KA8yyYje8,500333,6
PE2wga5Q5fE,519333,13
tOA28pQ9yD0,5400,5
dLlaA9ytT8Q,374866,20
4oA-uicCZqM,1755600,4
r3CRZ5KDqxI,163866,6
Ib15GlTvqTQ,8600,14
HGm4OftDlT8,184133,10
ugyJD2APBUU,924200,13
n3hsp5-icmY,121466,16
r8TRovjFngM,416666,4
ZwRF-nOYtOA,11000,15
PQnr-Rqn9Cw,28400,10
0vfg9ZKYA2s,46400,15
bavtNffwFi0,173066,12
bj_XS783-gU,35333,0
PTN4ixTxsH4,126933,9
fPMNtuJztSA,151466,0
x2XYPl0KOcU,193466,0
6C42Di7bIpE,87600,3
ELqs5OnrR9g,41466,7
JIzCiAI3hy8,53333,2
cx_NQDxRNDg,30866,20
xHquCNAyoaY,52266,0
DH4nArbEG7c,29266,7
GQX9fgkcaSU,5933,10
GQX9fgkcaSU,48000,10
lgd1XBPN5To,42866,0
lgd1XBPN5To,108133,0
5nOEv6025uw,60666,6
z1SaJ8_mEmA,25533,0
grxaCIeGw10,800,22
FI4oF175yHo,16333,6
1SubwJygcNE,587933,12
8HDMPzQy_Ec,3666,14
DquVfU8F04s,29733,6
4nxTKYuxKaQ,20800,15
d_ElAbuvxGQ,113200,19
l69IG9KZG_M,236133,4
nl83jp96h9s,48733,12
PgkXGdyGRQo,114066,0
8c8aIgNLL_k,43666,7
0AK_21XUR_s,90800,0
gGt9CVOzJOI,54333,12
pfHAl9WXvpo,71733,1
5xwjzQax86o,12800,8
o40WELtlQqo,24533,14
o40WELtlQqo,175133,14
O04PAOYBekk,24066,21
c4DDXjHaghs,344333,0
iqGY05DinZA,12200,13
FNqNIcclF_w,29600,16
7WiGMzuUxMU,13466,20
-RDrkMffFSI,8000,5
AIoO2r6vzNQ,30066,5
AIoO2r6vzNQ,73066,5
CrCNqDd18fw,136266,21
E93OYoKu7vQ,42733,15
AIoO2r6vzNQ,109600,5
FVHY_fgeuwA,5466,0
AwEtKHnfKJ8,275600,6
HSKpu2UmvBo,342600,0
OrkDBoRNy14,27866,4
cx_NQDxRNDg,44000,20
1WozL0LOuJo,110266,0
wvRe__VUYYU,133533,12
nl83jp96h9s,152200,12
eg3bgz49fNI,116200,7
r3CRZ5KDqxI,445533,6
pvVzhuMofgo,86666,0
j5W5yEAKh_s,21000,0
1R5Z5DMB0-E,56800,7
2r0t0zVEo9E,7066,0
FojSVR7Cq8M,25600,6
xHBFoL0hg-8,143666,9
yN_hcDfo2AQ,453200,6
lQRDZ4plU0w,16266,0
Ib15GlTvqTQ,43533,14
ugyJD2APBUU,964533,13
2cUDhX2cAlg,80000,0
9jyBjVxg0Pw,109466,12
yeIIQ-_bvtM,329266,2
hAteY2rkmVg,95333,4
9W6TLoO2ufE,274200,6
cgw5FrZK00w,28933,22
PSU7ku1PCOw,2533,2
JIzCiAI3hy8,126533,2
3TRc6I2UgkI,43466,9
WBHJeeAnLh4,6666,5
q67QxxMoLKQ,42400,4
2qWG7A8XsYU,39733,0
Ob74q-RoYRE,25666,15
Ib15GlTvqTQ,72733,14
14xYVyoqyYM,111933,12
Meq4ytqknSg,23266,0
QA7qytwr0AA,866,22
s4ky7ZAQxrE,32800,22
S_dDWEUIXAg,63200,16
pGgXuusx0sY,20800,15
t7KA8yyYje8,523800,6
AjroIzI2OW8,215400,16
hhj1kt9FLZ0,16266,16
LB1CCD_QhnE,7933,0
3XbZhrexqSo,13933,10
ntfBFZ2JwfE,268866,6
HGm4OftDlT8,257733,10
hJdGlyO1XeI,308466,6
WAtjE5-GfGw,19933,16
TAp_eWQa2PE,9466,2
r3CRZ5KDqxI,553133,6
yAyRI9ZYPQk,117533,0
qiNfa8GAcmo,75933,7
ik-7nhs2ICU,44200,7
GvmN6BhCdLo,67133,7
wvRe__VUYYU,179200,12
kmHcmGSot4c,56466,1
lmrVI_tm8RM,8400,11
1TFae8k8v2A,269800,20
gGt9CVOzJOI,110600,12
Dun1go-knJA,30066,11
x1M-RQAkM40,254400,6
2r0t0zVEo9E,109733,0
4nxTKYuxKaQ,93200,15
Cpeqp_Oc_4Q,1466,0
egaiuIoVpKU,21533,6
-6vqSyd0468,192733,6
6FYN-c1pO38,12800,7
JWH2OJn03_g,133000,6
lveJojTuPG4,146866,19
6C42Di7bIpE,134200,3
jen1QFIYjv8,50933,7
c5dhWKeGNZ4,11333,5
3SQzmM_3xtE,10733,0
pfHAl9WXvpo,109666,1
P9Zri9PMmBc,33000,13
RXQFQQMHvRU,4066,19
3-xr8s1J0c4,14200,19
faJoBeRZ_vA,85066,16
AIoO2r6vzNQ,208600,5
5nOEv6025uw,222933,6
K6kzmBfdjE4,39066,9
rWiNETcWkTc,29733,15
ugyJD2APBUU,1000000,13
nl83jp96h9s,195466,12
xZjEgjcxq8Q,16266,7
cx4EC6uXkkY,67733,3
tAB0VUptrs4,46866,9
r1v-Daok4dQ,162466,0
ocK59no4tq4,27066,1
HGm4OftDlT8,288800,10
lmrVI_tm8RM,27733,11
svOLWJ69to8,6400,18
5irxUyb7nu4,22000,19
-WsJSiiTiZ4,8000,0
sDArOQEtqLg,48533,0
3RYPXRkCspc,23933,13
bIslKUiw6YQ,256200,13
PTITKzjvdRk,637000,6
4sTyUQJJSGo,60000,7
3XbZhrexqSo,59666,10
3XbZhrexqSo,89133,10
gGt9CVOzJOI,135466,12
1DE8hFvSLq0,542800,21
Jfhg_GIEhmM,16800,9
eiJKeQ_uIzs,133333,22
8Ix3HuQAUFc,7466,4
mnH13H_ud4g,76733,12
PQnr-Rqn9Cw,81400,10
PlCFQovKehQ,314866,22
TqZSEqn-Mlw,52800,3
AwEtKHnfKJ8,312666,6
JHNhn5sZGs4,59200,0
wvRe__VUYYU,222133,12
ugyJD2APBUU,1033533,13
sosj1L289G0,9266,0
oyCko6qRRjg,71466,5
QQjKmRnlLRE,339333,6
7rMcYOU2oxg,104466,0
-7qgP527Xto,38000,16
AWEyOwt8j7s,20400,7
Ak0NDBKetAs,4600,0
Cz7Mu4m1B9k,187333,7
5ZbjbE3B-40,61600,0
HGm4OftDlT8,319466,10
zDirFByn_Ko,203400,21
3RYPXRkCspc,86933,13
NRKoTUCB4Po,37266,13
89KOEi2JzlU,150933,5
fQxvL24og2c,12933,17
BK0NTGmpCLg,135866,7
CLDxserVQEM,4600,4
Ca9-n1Wq5lk,7066,0
mnH13H_ud4g,113733,12
UXGVfSUg42Y,8866,7
-6vqSyd0468,400800,6
VlYyKBt_XqA,83133,12
hAteY2rkmVg,136466,4
fPMNtuJztSA,249066,0
c4ICOFVvcTs,194733,0
NRPtGq1br64,7133,0
nl83jp96h9s,370533,12
xHBFoL0hg-8,196333,9
FkOkAlvY34U,117800,6
hJdGlyO1XeI,358266,6
fAf7b5czu04,2000,7
3TRc6I2UgkI,87400,9
gGt9CVOzJOI,180066,12
1SubwJygcNE,643533,12
4HVaur057w4,28200,22
kmHcmGSot4c,106400,1
SuaGu_4xzl4,45533,6
3XbZhrexqSo,111733,10
bn8epY7auRE,60866,0
3IbqYAdPKE0,21066,0
g9a10Vo-ZFE,97533,7
IZB4NFVGBIk,152533,0
E38n4nJNE0o,14000,15
E38n4nJNE0o,46466,15
svOLWJ69to8,31333,18
wZxRRuXTlAU,32000,0
3qpIf7lKXkw,11600,10
ugyJD2APBUU,1089600,13
vdv3DiMIh9E,14133,13
wvRe__VUYYU,249400,12
iQbukQnryPQ,1333,15
Qg0yPFyfCJ8,2933,6
c5dhWKeGNZ4,53466,5
vuF1zq6MGKc,69000,0
VlYyKBt_XqA,138266,12
6rzHFkt-moU,31266,0
qDOEmBzJdrw,31400,10
O9uWPZsdAAo,210000,0
7d-zNF7RAKA,9933,12
8REZkfbQb-c,419800,0
5KKDPTGY364,12800,14
Cz7Mu4m1B9k,243466,7
oTa0JnB5I-k,13466,19
PByJb40LNJ4,1171400,2
pfHAl9WXvpo,134733,1
ntfBFZ2JwfE,316133,6
mnH13H_ud4g,226600,12
4lJuQ-ZLaf8,38200,8
nB9wnkwAA_k,136733,16
nL0NKQ0oeXw,85333,4
syi2TJh7UHA,10733,0
tb4UBl05RlM,14133,19
Yxv3LaW2CXw,76600,4
gygdHM_ZqAs,5866,13
t7KA8yyYje8,606066,6
ukvvHv_1igc,10800,20
3SQzmM_3xtE,42600,0
3XbZhrexqSo,141666,10
7mjRWHZbVdo,219333,0
gGt9CVOzJOI,217933,12
gGt9CVOzJOI,245066,12
6C42Di7bIpE,170466,3
kmHcmGSot4c,147266,1
xlpHWo-p2qU,87533,0
pwYxdcQwuso,44466,6
fMbc6Qj_fcw,1215333,3
f_VAQf7N16o,178866,12
aX60Mf1eimE,43066,15
010oXYICAwU,180866,13
rIJKeQLE9Kg,423066,9
XH-za8KekZQ,44666,0
wvRe__VUYYU,301533,12
5nOEv6025uw,247733,6
nl83jp96h9s,430533,12
WBHJeeAnLh4,52866,5
AIoO2r6vzNQ,227200,5
hAteY2rkmVg,152133,4
4CZWYjYF5uI,35933,0
JHNhn5sZGs4,168800,0
5KKDPTGY364,43933,14
ugyJD2APBUU,1156466,13
ugyJD2APBUU,1216600,13
HGm4OftDlT8,349066,10
VlYyKBt_XqA,203733,12
hJdGlyO1XeI,459066,6
_jiCs2u5028,66533,0
BEuTN3adefg,21800,1
BEuTN3adefg,44666,1
EN9C__lyZPg,55066,5
hWB81DLPK8I,39266,7
Ib15GlTvqTQ,110466,14
IpK8YgoYGfY,10933,15
sYE45Xnof5I,88733,5
FFCtm1GZH_s,91466,1
HrHPBJOnFgg,20400,15
gGt9CVOzJOI,273400,12
muEHJn9Ryj0,6266,15
muEHJn9Ryj0,31133,15
VFMpbA7_nzI,36133,0
ukvvHv_1igc,41000,20
7prAAGZprA4,15133,19
9W6TLoO2ufE,307200,6
wm4tl9A30cU,26600,7
41iJl1cX44k,55200,12
SuaGu_4xzl4,117333,6
x1BbbEzyFv0,6066,19
4AZ5D257MSQ,51133,11
iQbukQnryPQ,311933,15
kmHcmGSot4c,170600,1
1WozL0LOuJo,225400,0
pv1p1vcpPQQ,36333,14
-uvD7DKW6IM,25400,0
wPuiSFY5q4k,244400,0
7d-zNF7RAKA,171266,12
CxBzSM6UsHQ,25000,22
KDisNNpa3kw,33466,0
OL-HEAWL7AM,4066,1
ugyJD2APBUU,1232466,13
RZhjFRj7Oy4,15666,13
53sImpq6Mbs,14333,14
5xwjzQax86o,48800,8
VlYyKBt_XqA,228400,12
VlYyKBt_XqA,309200,12
J5pVs0gNmqI,328200,12
41iJl1cX44k,78200,12
sEGgikfj1Rs,80933,19
FXFC0vlcUUs,52866,9
Kr94OQlpuyc,11600,7
MoHbQMJPLSQ,16266,0
081GjlhghpY,733,0
M9jtiQ6Fnh8,145133,11
zoINKnTJtiM,20533,3
XIxbKHME978,20133,3
iZVt9PEN9aw,122066,13
KBQz2zt58h4,13533,19
ntfBFZ2JwfE,446066,20
HGm4OftDlT8,398466,10
-49eq46rif4,101133,14
B7PaUFwz5Mg,135733,11
B7PaUFwz5Mg,160333,11
muEHJn9Ryj0,57800,15
CTy_c2y8UQw,14533,4
PQnr-Rqn9Cw,115266,10
5UwmHxc7omE,101733,12
3TRc6I2UgkI,106600,9
K6kzmBfdjE4,164933,9
gzmvY1iPA_c,15800,22
iyCh2wQ5uSg,13733,15
ukvvHv_1igc,57733,20
jcBr9w486J4,8933,7
joxEhiwL-qg,666,14
LB1CCD_QhnE,66666,0
9jyBjVxg0Pw,194866,12
TAp_eWQa2PE,32466,2
gygdHM_ZqAs,33133,13
feT-oi6YEsQ,19733,22
kHXT4MGgik4,394266,9
auyuPupBbbM,42266,0
MoHbQMJPLSQ,162866,0
f1Z1HedJzos,11133,14
6t1hj6NL9U0,275266,14
GZhuCclpFuk,30466,20
RZhjFRj7Oy4,81133,13
PTITKzjvdRk,728933,6
ps2QZmBxjqQ,315200,6
UrhW4hoBd9s,44933,22
WBKKXeIne3k,270933,0
88Hj5o7IoXc,50400,0
AeTQYw15GJA,30266,6
Ed6vmptZH-c,15800,22
FvrlVjC5uig,141533,13
rqyCfyj98UE,5666,1
TAp_eWQa2PE,221400,2
UcVpZuTfU-Q,138333,10
Ib15GlTvqTQ,135200,14
nl83jp96h9s,466000,12
kmHcmGSot4c,223666,1
fcMrSE5vlWw,7800,19
4AyCWwQaxhw,116800,6
2M9CBUqiRvQ,3400,16
OuGjLOyWorc,52466,7
2gi2Ps4du9s,144600,0
41iJl1cX44k,120933,12
_cnPDli8rRw,10066,11
LdKV9XBULHA,89000,7
LdKV9XBULHA,118133,7
LdKV9XBULHA,144400,7
pv1p1vcpPQQ,163400,14
Xd8WXb-4oAQ,464733,22
p6-bVrDvM74,27533,0
d_ElAbuvxGQ,147533,19
9v-tCwKbUGM,60933,6
2Xkfl-uJwTU,50000,0
yVi_PxtaT78,123066,16
gdF07Rz5Ux4,150466,19
joxEhiwL-qg,43000,14
joxEhiwL-qg,81800,14
SuaGu_4xzl4,138733,6
w5dZ1Ge86Kc,11666,0
lhqG4Og4k8k,361533,12
sEGgikfj1Rs,168400,19
wvRe__VUYYU,350533,12
GZhuCclpFuk,68200,20
nymSjJaODf4,1400,0
ugyJD2APBUU,1365666,13
PTN4ixTxsH4,148866,9
ijXmwWOLvpM,76066,10
kmHcmGSot4c,237400,1
cx4EC6uXkkY,106533,3
QavCR2trmGY,15533,11
OiCvcw3PtrY,466,12
RRfwqbx4VGs,33266,7
8tZeLQATzH0,22333,19
41iJl1cX44k,239533,12
yjrzGgLUJ8Q,72400,0
165V4_3ql_Y,120600,9
ZtlJcLPPjsg,112533,0
LdKV9XBULHA,238733,7
83nGk1qS-II,76400,11
fqoe0pZAYoc,79133,2
4CZWYjYF5uI,94600,0
BmUpxtdj3cI,93866,19
BmUpxtdj3cI,138733,19
CSkWR5umgL0,22066,6
zoINKnTJtiM,59066,3
9W6TLoO2ufE,524333,6
PUUZdoWwXtE,11333,13
PQnr-Rqn9Cw,207466,10
LFbiLI9vrw0,155933,7
CGQoaYTzfaU,240533,15
hAteY2rkmVg,196266,4
b6TxuFjEErY,22400,7
z-xxr1KyWPg,108466,0
_i8a-i1DN_4,13666,0
Aj0-0EyKQ7M,25866,14
CkRg75wQqMY,20133,16
EhEBpz2xlsU,13400,22
bIslKUiw6YQ,283066,13
3TRc6I2UgkI,147866,9
4fyAhm5vkzs,146200,0
yN_hcDfo2AQ,543266,6
25fEqrI2Wu4,10266,19
oBUoRUzWmvU,1266,2
gyZsnfJ9cXE,114533,21
RZhjFRj7Oy4,107133,13
CTy_c2y8UQw,132533,4
wvRe__VUYYU,421466,12
yjrzGgLUJ8Q,122400,0
sEGgikfj1Rs,195733,19
lGxGCsRu7Lw,35333,0
PUUZdoWwXtE,180600,13
7N5XeUU2Pww,126600,0
pqv2FmO9xco,3600,3
ubBKxXCWdDM,65066,20
5UwmHxc7omE,133066,12
qmEVf_iOhT4,80000,6
8tZeLQATzH0,61533,19
41iJl1cX44k,327933,12
QavCR2trmGY,90400,11
c7vFVHHRJBw,9600,16
PByJb40LNJ4,1192733,2
nQ6KoEyYWY0,11133,0
piI7FqDRjbU,101933,11
W-mPoSJp9-o,800,21
yEle1jioGk8,433533,22
-l9FtRaqt4c,438466,20
yx1Hcwkj_fA,80133,0
tnnZV9TJLY0,134733,6
NQ1jfYn6KjQ,3533,15
kmHcmGSot4c,296066,1
mrS6NIKgjOI,44733,6
5xwjzQax86o,76800,8
ehZ7jPOFPCU,175800,11
PtI_PF9ymUo,38400,12
PtI_PF9ymUo,119133,12
PtI_PF9ymUo,223133,12
C5kCjU4AyOM,157333,3
gzmvY1iPA_c,29400,22
LFbiLI9vrw0,195000,7
zya7ExJcSJc,2933,0
3IbqYAdPKE0,470200,0
3QxG8AqHzQ0,15000,22
wvRe__VUYYU,460333,12
9W6TLoO2ufE,576266,6
EN9C__lyZPg,90866,5
7vpQfnlSHVw,30000,0
gdF07Rz5Ux4,224133,19
c7vFVHHRJBw,43066,16
D9diAQxWDqo,8066,0
r8TRovjFngM,551666,4
wEuQNUjW4zo,133400,3
d_ElAbuvxGQ,238133,19
0P8Q8KAQMH0,11400,0
yjrzGgLUJ8Q,179800,0
EtKhLQ_ex64,21200,7
PUUZdoWwXtE,222266,13
PUUZdoWwXtE,383066,13
8yY024vb0X8,14800,6
NB8WQn1PpUs,5933,16
X6Y6e6qsVOc,430800,5
f1Z1HedJzos,42000,14
QavCR2trmGY,138733,11
-kLWwcW6t78,323600,18
AUfcHL0TeAM,101400,11
BtK9m5ycTU4,16066,5
BtK9m5ycTU4,39466,5
RlGwolXJj_o,12266,14
lhqG4Og4k8k,500466,12
PpntggLYmQs,69533,6
qjfkIHC3sNA,514866,4
4V3EOFoaIpA,10000,10
hAteY2rkmVg,215333,4
yylPjoH8E3I,57533,1
HrHPBJOnFgg,51533,15
3TRc6I2UgkI,170333,9
4HVaur057w4,70866,22
1TFae8k8v2A,299866,20
3yVQ1uUEzYQ,31533,14
nBbkgDinFw4,77800,0
utfFpIQMm0o,269466,11
53sImpq6Mbs,50000,14
tAB0VUptrs4,103000,9
kmHcmGSot4c,338933,1
FglWoBFeCGs,28466,3
dfNQtbIf9h8,36133,6
ibky2VvqWis,25466,0
PUUZdoWwXtE,487200,13
PUUZdoWwXtE,611333,13
xcFTsOS4Yj8,16066,7
wvRe__VUYYU,610333,12
AynqDl_vgvk,30133,14
AynqDl_vgvk,91333,14
AynqDl_vgvk,160333,14
lGxGCsRu7Lw,232466,0
OiCvcw3PtrY,74533,12
RWMT5ozY1WE,48466,14
RZhjFRj7Oy4,137933,13
ijXmwWOLvpM,132533,10
ObpOzLlalR4,63866,15
qIPydTwqwmI,67666,22
qjfkIHC3sNA,550600,4
PpntggLYmQs,132066,6
PpntggLYmQs,214933,6
ZxqbwwO81Xc,73133,15
_O2YgO7ZTaM,118466,0
DB6pRmbFGOE,89466,6
DB6pRmbFGOE,225333,6
FOGeyHKO-bM,7466,19
SuaGu_4xzl4,197000,6
4JWL1DLvn5I,26066,7
-l9FtRaqt4c,471600,20
4uvT4kC5W2o,8866,0
P284d-P7h6A,247333,9
h8koduS8Ytc,3800,0
25fEqrI2Wu4,84466,19
4Q0odnYW3bA,183466,7
nl83jp96h9s,492800,12
PSt5g1SDJQc,39666,7
N_HVmWH867A,63666,21
zkrWR7riWfk,1788333,21
FFCtm1GZH_s,136466,1
oyCko6qRRjg,108466,5
9bU1jFIOUV4,20866,15
E0S8D3f24_0,269333,14
HwmCrSyx5m0,72133,0
OQDqL4-zPp4,3533,4
RT2OovVId84,10333,10
oBUoRUzWmvU,40666,2
tGf5fucvHh8,112866,7
kmHcmGSot4c,364933,1
PUUZdoWwXtE,683600,13
5UwmHxc7omE,297933,12
BTmNVlOOl-Y,44533,3
BTmNVlOOl-Y,96266,3
B6DKbURJ-Xk,41866,7
qIPydTwqwmI,104466,22
iy5YNlWfaGU,5733,11
-RP60IJd55A,14266,4
wvRe__VUYYU,676600,12
kXyAh_9A-cY,460933,18
0P8Q8KAQMH0,45266,0
RZhjFRj7Oy4,171533,13
UQLSBxObM_8,120266,18
tmXr7JASV3Y,149266,18
4m7x_2jUf3Y,100066,22
-_CnwagHU_4,32600,6
-cuXj2a6wuA,35533,1
d_ElAbuvxGQ,335200,19
6Z9LBpfDw_I,524466,0
x8fE3VV_HMg,38933,9
BtK9m5ycTU4,60866,5
K6kzmBfdjE4,256000,9
huxQK8Abe-s,26266,19
wEuQNUjW4zo,177266,3
GZhuCclpFuk,97666,20
T9vt1PRjXKw,186333,0
_9nFXv1hJVs,218000,11
Aa5n5Fs-0ps,33333,10
BU28suM4p_w,2533,15
GzB95PmhhnM,9866,22
0Bdm8z0o4Y8,177733,4
71AEfgexnM8,9133,19
NP2YBNp1eMo,105666,4
i-f6hBnMvhs,115400,22
etfGAsrSmTw,2000,2
q1Rr6EpJU0A,83400,20
VGzF_BjfuWg,106400,15
mDGQgX9c9y0,198133,0
EUxJyAwUguY,300866,0
do-LmSJTPj4,84000,14
lhqG4Og4k8k,524133,12
RIOKIYp6d74,175533,0
PtI_PF9ymUo,439600,12
vWfYZeBdhCU,250200,21
0I1MsCFS38g,46333,0
kvojeMLAtP0,17266,4
zH_8oGJjlfw,154466,0
SbxJAO29o48,29600,7
mnBL2iXKulc,88000,21
qItfGLQmBB0,2533,7
0Bdm8z0o4Y8,220333,4
hAteY2rkmVg,253800,4
5Ir_Y3dnQX0,60733,6
CClsZXRHTZk,4466,4
EdE8zCwJ56g,10133,0
EdE8zCwJ56g,35466,0
utfFpIQMm0o,329533,11
r2g-FHijj3U,46933,18
syfJEZrVzqA,13733,4
gdF07Rz5Ux4,326600,19
tKDuEScydYY,3466,19
v2Wdkti0a-c,13600,20
RIOKIYp6d74,238933,0
6zZYbj81mWA,39933,5
w94Ws0Xm6AQ,206533,9
OL-HEAWL7AM,38000,1
tnnZV9TJLY0,759666,6
71AEfgexnM8,47066,19
otndNhvgUws,10733,7
3TRc6I2UgkI,195133,9
jKna8VcKBFo,20333,7
RlGwolXJj_o,31733,14
bIslKUiw6YQ,367733,13
010oXYICAwU,209400,13
q1Rr6EpJU0A,105666,20
q1Rr6EpJU0A,150733,20
pfHAl9WXvpo,174266,1
kmHcmGSot4c,400400,1
QBPVY8Yv1MQ,30200,4
Q_vGHhIdnjo,41933,4
iy5YNlWfaGU,32533,11
nEVFHD_9xCw,13800,1
9dwo-vaY7Oo,17400,0
G1x8hPnOF2E,36933,3
LuFhS08Aoio,35600,7
NC3U2CfDrQw,494466,12
RZhjFRj7Oy4,200733,13
25fEqrI2Wu4,119466,19
6zZYbj81mWA,59533,5
0-xTGIzB3EY,17933,20
6w7EUDRpwpM,63800,19
1PaChAIZL5o,23066,0
4V3EOFoaIpA,35466,10
x66PR6BSlNg,94600,7
2Ry67OLdxZ8,116600,0
V3qS7HQFo3M,14266,0
BtK9m5ycTU4,102333,5
uNM5NvPeg7E,28733,15
u_Dc_BeaaBo,1400,2
PByJb40LNJ4,1275933,2
5a3j1S-eLuU,26466,5
ijXmwWOLvpM,202333,10
lhqG4Og4k8k,573333,12
T--63UtkJQk,18066,7
HrHPBJOnFgg,78400,15
qIPydTwqwmI,130800,22
etfGAsrSmTw,41200,2
XV0RmDb9J-Q,8333,0
wvRe__VUYYU,854733,12
-l9FtRaqt4c,594933,20
yeIIQ-_bvtM,447600,2
GZhuCclpFuk,121266,20
AynqDl_vgvk,178066,14
f_VAQf7N16o,271466,12
AjroIzI2OW8,290333,16
OrkDBoRNy14,958466,4
KxUHv0WJjLY,63600,7
nEVFHD_9xCw,58600,1
41iJl1cX44k,366933,12
6w7EUDRpwpM,126333,19
SkyX-IHHcZc,101066,5
ymrCFyCKY7Q,88400,4
mR8X20inRGc,4000,1
CSkWR5umgL0,622933,6
d_ElAbuvxGQ,453200,19
DTD5AR_YbkI,15666,0
jqt8LTuo5Lw,58466,0
FFCtm1GZH_s,169066,1
u_Dc_BeaaBo,43600,2
u_Dc_BeaaBo,98533,2
q-taRVMVZZ8,46466,2
T--63UtkJQk,87933,7
0I1MsCFS38g,72400,0
05tw7E1W9WE,12066,0
05tw7E1W9WE,82200,0
4oA-uicCZqM,1931333,4
NuR8_HgrrH4,4333,0
FodPr3Fz9dQ,88466,6
PNvQq9RDSA8,51400,0
KfD8sdmb9u4,30400,13
RZhjFRj7Oy4,233466,13
0Bdm8z0o4Y8,270333,4
EN9C__lyZPg,122800,5
rFzwq4j7tEc,26466,0
-zqr8IQq3y0,15200,0
z9CJpzFuqHU,12800,3
Jlh6Rrnke-E,12666,7
2pM7TsqI1qs,25466,6
SuaGu_4xzl4,298800,6
s3q3oUmcoHo,91133,2
qIPydTwqwmI,313666,22
GZhuCclpFuk,150133,20
u6WMldFSiho,30000,0
nEVFHD_9xCw,104733,1
hAteY2rkmVg,284400,4
1pMTTpqF_fg,106400,5
cJ7iGU5MfOc,24066,7
RZhjFRj7Oy4,259266,13
O4ONy_f_0VQ,37625,5
GJH9BX2gzts,117200,7
JSrWFRiNwT8,15600,0
SnMY4QPMYsw,4266,13
FtZ6KKwiijs,21000,13
RYWk4YCCp5U,199600,0
6zZYbj81mWA,138600,5
tOA28pQ9yD0,36800,5
_HYODgSxaDU,45400,1
CWUtsvDb7hI,2466,4
CWUtsvDb7hI,42333,4
CWUtsvDb7hI,79933,4
rIJKeQLE9Kg,456000,9
Q8jWeL7M72U,58866,6
kmHcmGSot4c,421066,1
dQSlW-jalBI,28066,6
0-xTGIzB3EY,61200,20
wMLMDql1N3A,70400,0
cx4EC6uXkkY,185733,3
Ca9-n1Wq5lk,166133,0
PTN4ixTxsH4,382666,9
9M9Ea-J67yU,164000,16
utfFpIQMm0o,481866,11
05tw7E1W9WE,144333,0
d_ElAbuvxGQ,485933,19
-l9FtRaqt4c,749866,20
6xxkKsKwBeE,13266,13
N_HVmWH867A,91800,21
6iETEc-ueIo,275000,16
GZUk3BlrK7k,13733,0
J3YVkRGsGO4,19000,7
Mez4febOFlI,5066,6
J_KVqhNtryI,76733,7
do-LmSJTPj4,122666,14
yjeQ4Kb1ySQ,58533,11
3TRc6I2UgkI,277666,9
_AXY-H32gt8,14400,0
J5pVs0gNmqI,571400,12
RnGmkU1sWEs,23466,3
PUUZdoWwXtE,717866,13
qIPydTwqwmI,479466,22
2pM7TsqI1qs,57200,6
4V3EOFoaIpA,70200,10
nEVFHD_9xCw,151466,1
MJVae3wMyuQ,16066,13
JBFx2iKMV_Y,85133,19
MxK1dXmYQU8,130733,12
0-xTGIzB3EY,93133,20
9qJuQ4VmAxY,7333,12
T--63UtkJQk,114600,7
tz2DV9YbqwQ,77533,7
3QxG8AqHzQ0,75733,22
2pM7TsqI1qs,83866,6
AlaZWklMrOc,11800,10
FwfcSXjwUfw,63066,7
GGS-9ZIqRpg,176066,0
4V3EOFoaIpA,91733,10
6xxkKsKwBeE,57533,13
s3q3oUmcoHo,119533,2
iyWduVw0qLo,27600,16
RD6Q7sTqNIc,3266,0
qIPydTwqwmI,514266,22
n9G2m7K5Q1o,216200,11
GZhuCclpFuk,184333,20
v2phuwVt43M,13000,0
q-taRVMVZZ8,76466,2
OE5UFP5oERU,6000,20
OE5UFP5oERU,43133,20
WAtjE5-GfGw,58400,16
0Bdm8z0o4Y8,447466,4
hAteY2rkmVg,331933,4
1TFae8k8v2A,361133,20
k_NgryymwRg,14000,18
z9CJpzFuqHU,32933,3
RXeSyFv8i_E,13400,10
JFiabyu9gig,10666,9
6zZYbj81mWA,170266,5
XEg7tf1wtW0,28800,19
41iJl1cX44k,641800,12
-RP60IJd55A,42933,4
SRRemvhWzDY,19200,22
HrHPBJOnFgg,108933,15
CWUtsvDb7hI,121466,4
R-LMJ2SlyzQ,308800,6
lGSrg9E1elk,12800,0
q-taRVMVZZ8,193466,2
tv645p1SiL8,4533,10
8blMy8dmYAU,196600,9
tTU5GD0pLso,103133,14
6dFhr0hTRo8,99533,11
7NV3jsaLkpU,22933,19
BOP8SHNlT6A,371800,0
EqMqvcHp8Ko,66733,22
EqMqvcHp8Ko,116666,22
MxK1dXmYQU8,229733,12
dENNDGzCexI,8066,1
-l9FtRaqt4c,792466,20
GAosmRUeErk,52200,21
Hxd2_LmMDvY,19866,2
NDu9jY-zexw,39933,9
6zZYbj81mWA,248600,5
x9BIpkIHE30,31666,1
mbuozxoOynA,16466,4
u9gjWEamOKg,209600,0
SjaFi36t7nQ,119933,0
PByJb40LNJ4,1294466,2
_pqbYEYXwSg,7800,12
mOQeucF5v-s,223466,0
1nW7pXHIv04,118133,9
MZQRuHEnW1E,17133,13
ObpOzLlalR4,105066,15
LiiU-RIM1EA,115800,7
SnMY4QPMYsw,32066,13
xEl3HX2HZ4s,67066,3
WYkatYwEEu0,233466,11
v2Wdkti0a-c,44066,20
jLtq4Jc20Q4,28733,3
RD6Q7sTqNIc,94600,0
6t1hj6NL9U0,326400,14
uKJArT5z7mw,9266,16
41iJl1cX44k,846733,12
-_CBl9TWKY8,77800,7
ONhPUimM11w,9133,7
XOZAYjaEoIg,43933,7
Zsdy5vyhMpU,13866,3
tv645p1SiL8,36800,10
SjaFi36t7nQ,159800,0
Vosp5scerTY,31866,11
SoQVNeXZi3w,72133,3
huxQK8Abe-s,89866,19
xJ28njxTma8,42466,3
Nd1ZlXPsKFQ,17200,10
V3qS7HQFo3M,113933,0
7etvDB6g80Q,46000,6
7vtPqa4AOVY,44400,1
i6keWIlLJtk,75866,7
mSmihO7la8E,13000,15
-fgVAgD5EyY,11066,4
6xxkKsKwBeE,99400,13
TKAuN-R2e00,22733,7
rFzwq4j7tEc,72533,0
z9CJpzFuqHU,71200,3
0-xTGIzB3EY,120266,20
t_lwwCC4Hqc,113466,11
bn8epY7auRE,144600,0
eSWWJtagB1o,91800,6
9rTziA7KQtw,432333,6
4V3EOFoaIpA,121933,10
0Bdm8z0o4Y8,608666,4
etfGAsrSmTw,63800,2
X6Y6e6qsVOc,459666,5
VeI6PspuhdE,55466,5
xrckFT_xtfY,56333,0
mmHqLri5c2k,9066,11
kmHcmGSot4c,459066,1
vWGt1YfEcrA,7266,15
XmDgezT_nb4,179866,0
5L4NNwVvN6o,107533,5
EqMqvcHp8Ko,374733,22
PRHg1EYQ384,23400,10
do-LmSJTPj4,180466,14
oyCko6qRRjg,139266,5
d_ElAbuvxGQ,511466,19
2x_Lx8oX9Cg,49333,22
nUujBEPUqcs,14400,0
xPZ7G3H-pwU,37133,7
rAQzXKcbpXI,31000,14
7zi2XY7CaKk,50600,0
sYE45Xnof5I,127600,5
nC7qKTvEeE8,191333,0
oFDVR28bgYQ,37933,0
z9CJpzFuqHU,93133,3
5pKd5MxLVmc,18133,9
x9BIpkIHE30,86466,1
rNy9NMDbS8c,87133,6
WFz-8mRB1YQ,224800,6
6xxkKsKwBeE,138133,13
kmHcmGSot4c,501733,1
0IsraHpCuYQ,3466,13
0IsraHpCuYQ,101133,13
FtZ6KKwiijs,407866,13
MZQRuHEnW1E,81666,13
VdL-xAAnx3A,33400,22
vWGt1YfEcrA,41400,15
OeC_EqsbmmE,52400,9
3ikBFyeiki0,31533,4
6dFhr0hTRo8,136066,11
BeTyyapONho,45600,16
BeTyyapONho,128400,16
BpkMUQLoJUM,73800,0
CrGZ8y4PQYU,29666,14
wUzDxtZner4,8466,18
FQM22iagrhY,10733,22
oKOpp1nRs4Y,59066,11
7zi2XY7CaKk,87466,0
ABLgftbiJ9g,15333,15
AU0RtWdAXcU,25800,0
BuCWFdvcmZI,466,14
ymkL-BHhneQ,47666,0
6zZYbj81mWA,277866,5
U_fZHXkEJXI,3333,10
9jyBjVxg0Pw,298666,12
KfD8sdmb9u4,63866,13
dENNDGzCexI,31066,1
Q8jWeL7M72U,464866,6
rF7QiufwfbE,21800,19
RXeSyFv8i_E,66533,10
khlqzkfBCfc,55666,7
JNDdt_ZPl1s,50000,20
VeI6PspuhdE,86933,5
EN9C__lyZPg,174866,5
7ZdVmMZx3oU,10133,18
0IsraHpCuYQ,122800,13
XEg7tf1wtW0,60066,19
OrkDBoRNy14,1533266,4
sWAtgrB7_rA,12866,0
SewWwgvUOXw,12666,1
THSkhcIfXvs,77400,0
1msXsy7BMBQ,86866,0
0VwkdrL_U7w,224400,12
BykSY2NIRKY,63933,22
CUH4SUtYdbk,790400,12
IWRyTa1hWR0,22200,0
0-xTGIzB3EY,149466,20
010oXYICAwU,240533,13
HWItfeIprSw,8200,3
RT2OovVId84,35666,10
NEQIR06VuP4,506866,20
WBHJeeAnLh4,91133,5
7QqLGqRpRyQ,21000,7
ASFN9Ky2UZo,44800,1
BXYT_6GA8TI,44266,0
z9CJpzFuqHU,289066,3
Bf2POwydOSc,58933,3
3NzPSc8scA4,6333,0
ZrDoGqu-A5A,14000,15
U_fZHXkEJXI,30800,10
JHqpfrece1M,73666,7
oRdNyVv97tc,502133,6
r771Ku6Jddg,12133,10
Hh0y_wNpyH0,7666,5
HrHPBJOnFgg,151800,15
i9tGb_uM3RM,106133,18
J61MSyhI5Xg,14400,1
yeIIQ-_bvtM,540000,2
vWGt1YfEcrA,58666,15
N89zldUax3E,12733,9
KGCRPiR_lPo,162866,16
VeI6PspuhdE,112066,5
xPZ7G3H-pwU,131400,7
X5Uy8RsbRt0,9000,19
gdF07Rz5Ux4,404866,19
-9NnePG34T0,17866,4
_Muhu6T_n4s,13666,16
CwVktN8nfqA,8266,14
CwVktN8nfqA,29266,14
CwVktN8nfqA,61133,14
bwmqPTJUu4k,316266,7
_LBfOuCaw2c,6000,1
U_fZHXkEJXI,87000,10
rDJ812mFaYs,36000,14
pIxH3VeZnlc,234200,4
hp9wBcEFv2M,73133,21
2Yw1AflME6o,409733,9
-M74GemzHe4,50466,14
CSkWR5umgL0,694466,6
eQ9nn0CSeDM,12600,21
PTN4ixTxsH4,664266,9
m9I1ncOCGRs,44866,6
3HP3oRFV5yM,135133,20
bkJ8fIeM2ok,43933,0
_nsTk0uiFgQ,290066,0
AQj3enGQQeE,1866,3
AQj3enGQQeE,35600,3
ES-QS5nNm0M,40933,7
Nd1ZlXPsKFQ,81933,10
JqEGQZ7m31g,57266,14
Ca9-n1Wq5lk,210666,0
2wjPetzSOLs,59466,7
Trdhkw5quRE,34200,0
Trdhkw5quRE,156466,0
OeC_EqsbmmE,85000,9
6xxkKsKwBeE,178066,13
Qs6PNISZZmc,116533,0
Sf9dqitCeRM,22533,18
1msXsy7BMBQ,123666,0
etfGAsrSmTw,109200,2
81_Dc4RGIx8,17066,12
O5qn_UsY47Q,13400,7
cx4EC6uXkkY,221733,3
zZfpUx50v4I,43200,14
lfAImMUvIkg,139866,0
4YK5-mCYUv4,36333,3
CChARFhcdRU,27600,4
FQfRY5Uj4kY,1866,7
IG2JxISB6MM,2600,10
bwmqPTJUu4k,404400,7
GGq2dF3fYvk,5533,15
XYJ1M2pB8EY,8733,3
y35ueTtNe2I,19933,2
3HP3oRFV5yM,147733,20
hwK_ktF_R_0,299400,0
UtdV4nh__ac,43600,4
v2Wdkti0a-c,76266,20
Wqi6tLHFquI,2400,0
T--63UtkJQk,169866,7
8B047FPWGDM,75400,18
2yTDxxcnCFs,1933,7
LiiU-RIM1EA,196533,7
MZQRuHEnW1E,141200,13
bThX-5t7OWM,70600,4
0-xTGIzB3EY,174533,20
dENNDGzCexI,66200,1
wbLKXiZ-_BE,120200,4
PByJb40LNJ4,1335266,2
XsWv05VjMFs,44533,4
Izz_XJa29ks,241400,6
YP5YC-Lz26Q,14333,7
CwVktN8nfqA,132533,14
CwVktN8nfqA,150866,14
X5Uy8RsbRt0,40666,19
pIxH3VeZnlc,277733,4
pYEABGzOOrw,4733,3
3A03Ihnv9tQ,24800,0
2ZI10-2Hj0A,20066,4
71AEfgexnM8,142600,19
d_ElAbuvxGQ,574133,19
huxQK8Abe-s,108133,19
oKOpp1nRs4Y,112466,11
MJVae3wMyuQ,44400,13
mP8xy5JPUes,83533,22
d4Sbzv1CxsQ,29600,6
Ccl3EZzzNhc,4333,1
zsktuuJckoQ,876333,20
RKMDrHPz6YA,533600,9
gZn4WcDlgYM,10800,19
VeI6PspuhdE,161400,5
_c068IFK_nQ,201733,0
E0HtOnoy6Hs,20733,5
E0HtOnoy6Hs,72666,5
K-11Yh17-Y4,12733,19
6xxkKsKwBeE,211200,13
ZFfwlHsHCoc,28133,9
MCJGGCsv1Io,107533,3
MijD0ZqMorA,104933,5
4rXHC6uFcEA,53800,13
q58Ud0L_wfg,46133,0
cEKXe5s_5KQ,149866,0
rIJKeQLE9Kg,492466,9
6t1hj6NL9U0,379000,14
71RIQQHIi3g,24933,22
WD1ukT7zSyw,155000,20
9hRwm2R9mrs,323200,5
EyuKu6qMB6g,4000,0
mP8xy5JPUes,127866,22
DKN9WpM02wQ,15800,0
MJVae3wMyuQ,90266,13
5pKd5MxLVmc,93533,9
QbQIY04nBGE,18333,14
1TFae8k8v2A,374466,20
YIXf7fprb_Q,44333,22
3QxG8AqHzQ0,177733,22
DgOFwnADyQo,114466,18
lOrdKjkbRng,13200,9
pirGPq7w7_g,364333,11
j4BpzIdNLx8,34066,14
VeI6PspuhdE,464466,5
N89zldUax3E,87800,9
UjBEuSZYS04,118733,0
_qBj8ZQeQWA,62133,6
FuNKflkJEGQ,166533,11
GdlRAWFhxS8,45266,19
Ju8V8KVjovg,1096266,0
4WNT1WDFn3g,16600,7
Vb-VMmUk65Q,81000,0
K-11Yh17-Y4,61600,19
nDbFfasQhik,476400,6
gdF07Rz5Ux4,451866,19
o1GtgOpQFFw,14066,7
x4aux0n0U68,272733,0
_LBfOuCaw2c,53400,1
B7BjhnnQ2K4,2666,0
EzXm_LuiVsQ,116800,5
HnX58XE_fK8,11066,7
XDGw6T_BfsY,123200,7
5jVU_haeByA,2133,0
9jyBjVxg0Pw,412400,12
-pLTwdA_urk,74066,7
DMEXGsc-PaU,20666,0
EnL2FiVIuJg,22133,20
EnL2FiVIuJg,68866,20
J0zNSvYvQOQ,116733,2
0-xTGIzB3EY,208600,20
-FxIKDOv0YM,468600,16
OE0tYMQn8GU,10200,1
jq9ZPuTO7Rc,82733,21
rR-JmFQk-d4,177666,14
X5Uy8RsbRt0,90200,19
MZQRuHEnW1E,178266,13
iM5tujSChk4,476266,6
FHLYUy81OTs,25133,0
MbWYEvH2Du0,74600,0
Z1x8sEeQIuI,57133,11
dGQAbTUbxuk,147933,21
PUUZdoWwXtE,749933,13
P23rQy11YhQ,105866,0
EPiBh8TXhTE,90000,0
ElLs6aSH5Sk,16000,0
Y2Ei4jTOjqM,165666,0
j4BpzIdNLx8,65000,14
JNDdt_ZPl1s,98866,20
NaOwM5jaBb0,19600,5
uA9rhA1j6-4,50066,7
UUktNAMTDr0,255333,11
HrHPBJOnFgg,225266,15
d_ElAbuvxGQ,612933,19
QbQIY04nBGE,52200,14
sYE45Xnof5I,155733,5
3SJ748_5RDI,82933,15
pfHAl9WXvpo,196866,1
tpeVcgnmAIc,61200,0
dFm72d_mEsM,7266,19
dFm72d_mEsM,51733,19
rrkdy5YaLuk,156866,5
5BTxiv9EoEU,29800,10
Ccl3EZzzNhc,193466,1
RXeSyFv8i_E,167133,10
Yxv3LaW2CXw,271600,4
OE0tYMQn8GU,69600,1
mP8xy5JPUes,177533,22
C_BC2y1Y7UM,4533,7
H-IGpzIhOiw,5400,10
XsWv05VjMFs,61933,4
OH4-IwTWYUk,1133,0
MCJGGCsv1Io,163866,3
4cfCP3Ni4lY,9666,22
esv9hzpE60A,171733,6
9t1o7jF-5-I,212000,0
IURZ8qdPWRQ,5000,5
IURZ8qdPWRQ,42200,5
M9iV-2Zq7rc,29333,4
_gWbM0psAtA,51133,12
WdtgxDNaZPY,5866,10
dGQAbTUbxuk,281933,18
tpeVcgnmAIc,91200,0
a1kLNA-KACs,118000,2
zZfpUx50v4I,114466,14
edO7Q7znUJA,27866,7
pbfXNPHk5uE,77733,10
dENNDGzCexI,96466,1
LOOOjyKmGW8,212666,21
zsWn7bwo_ug,4666,19
NfweTU3TviA,165400,18
SpweS5muEgY,45066,7
5rbTkN12NKw,19466,0
5rbTkN12NKw,164533,0
uCcT2pv_Tkw,20666,10
FmWAsInjXRU,2000,10
uKJArT5z7mw,58533,16
j4BpzIdNLx8,89533,14
Q79QqD499LQ,13533,15
ZMDe7QMaLa8,65800,0
Vulgcw-vFxs,13200,5
__aUvmL4Ba8,15933,7
BzJxGI3hH38,5933,22
CJOLtjOkjv8,10466,0
Ih7IBS1R5gA,155533,21
VdL-xAAnx3A,79533,22
OE0tYMQn8GU,94466,1
hp9wBcEFv2M,104200,21
9M9Ea-J67yU,239066,16
KbyuykCzlxw,104266,0
MT1vAK1XMWI,78333,6
MT1vAK1XMWI,135800,6
_pqbYEYXwSg,93933,12
BgHdDPMB4kQ,154466,5
E68KwAbIgjc,344000,16
KqMCXbuQpw4,13866,1
dFm72d_mEsM,84400,19
niBK6HGH16U,92800,7
rub5BFHnlFs,30200,7
r-kiigouwB8,72733,0
DKN9WpM02wQ,42666,0
6oLRFx4_vFM,33466,12
TGqHSaNp8zw,25000,0
ftqdn9gFcLk,15733,1
DS6YRSmbIv0,88800,12
6t1hj6NL9U0,496000,14
6uspNQ175jM,6466,11
uE4BWmNgXow,179533,4
CGQoaYTzfaU,265266,15
etfGAsrSmTw,138666,2
oyCko6qRRjg,204666,5
a1kLNA-KACs,230333,2
0COLlsoBSx8,80333,7
YSiUsFGWMbM,386866,7
X5Uy8RsbRt0,117866,19
Z6Ra_u5Z_vU,22533,0
Vulgcw-vFxs,33266,5
EBmiPLf4hzU,1066,3
LQJmzzgEvzA,74200,12
Ccl3EZzzNhc,207800,1
7Q3aspZbVRI,92533,19
7Q3aspZbVRI,128533,19
OE0tYMQn8GU,134600,1
0-xTGIzB3EY,246733,20
-M74GemzHe4,97733,14
YQjb7BwlwDQ,450866,13
yipptb0lS6c,31533,7
pbfXNPHk5uE,150666,10
P23rQy11YhQ,129600,0
RPRPTY8wCeg,23066,10
v2Wdkti0a-c,115600,20
MZQRuHEnW1E,208666,13
LOOOjyKmGW8,254333,21
e398xUu5K_0,2533,6
t4xR6_cP5FE,12533,7
QbQIY04nBGE,95133,14
yeIIQ-_bvtM,645000,2
5BTxiv9EoEU,65733,10
nJ3LGE3ZxYI,8400,0
QXQg2dLS8K4,13200,1
eQ9nn0CSeDM,123000,21
Koa8Xlz1i_8,38800,7
bThX-5t7OWM,99466,4
t2IriSDMxO0,251866,21
EqBJeYu5f_E,8666,20
PByJb40LNJ4,1449333,2
cx4EC6uXkkY,258866,3
0COLlsoBSx8,342000,7
0COLlsoBSx8,432866,7
LtPxwTxBPes,92666,5
u2inemcGMn8,115066,3
4cfCP3Ni4lY,61200,22
AjroIzI2OW8,332533,16
9jyBjVxg0Pw,451266,12
KZew2Bd5LHY,6533,10
eG_gCk-NdFc,711733,2
PRNXWM1gAAU,13266,2
j_byR5V1zww,155333,16
hp9wBcEFv2M,148133,21
d_ElAbuvxGQ,659133,19
rH3MyOdZM3Y,14666,14
eLEtvNQQuVU,36466,15
rZB69Q8kyGg,2933,19
OE0tYMQn8GU,180266,1
1ABmOEXR5es,12200,20
mGgYKx6NV_Y,159933,14
VeI6PspuhdE,493266,5
YbDKzvZ3muQ,377733,16
QbQIY04nBGE,165133,14
esEWz0Y0w6A,85733,0
uJgsnHcCsXM,43333,0
z1tgEc032Sg,43600,1
ZT5Tw4cTRJc,37000,16
ZjGVDIT3Lg8,11333,16
tflAVfGD3EE,11533,6
Y97MZLRKbnY,3266,3
O10hsXbxr4E,9400,7
dFm72d_mEsM,120266,19
NXBJO8-lMHM,19266,0
5sE6VQwf_xc,89333,12
WdtgxDNaZPY,71133,10
6oLRFx4_vFM,75933,12
NEQIR06VuP4,556533,8
EN9C__lyZPg,240266,5
ElU3oNVAmGY,1333,20
71AEfgexnM8,172200,19
KDSxlGW6eRc,158666,21
CSkWR5umgL0,733866,6
p9LYh19oOps,46266,1
Ix5HMkniAag,27666,16
DS6YRSmbIv0,224266,12
K6dxpxpev9c,18200,10
ftqdn9gFcLk,45066,1
u2CLHGviQ_o,22266,2
MJav-2I2VX4,405733,7
Koa8Xlz1i_8,201866,7
OE0tYMQn8GU,207466,1
oDo2Tehb11k,14666,0
NaOwM5jaBb0,132133,5
7qpTEcTycGM,3733,0
gdF07Rz5Ux4,484133,19
bnCF9sqH9pw,26200,1
uCcT2pv_Tkw,62733,10
QbQIY04nBGE,193466,14
WdtgxDNaZPY,102400,10
sDg7-qo8bBc,28133,12
JFfXNUuJgtg,212400,13
etfGAsrSmTw,173533,2
2Z5ZqrjvG9g,204066,21
2paUuIoSrJM,50466,0
uJgsnHcCsXM,72666,0
VeI6PspuhdE,533266,5
MZQRuHEnW1E,242733,13
ZFfwlHsHCoc,46466,9
f8GTbLQHhbU,12200,15
aFMRhQLaIKo,38666,14
T03OnVDqXQg,45533,0
TzLrpsZsWu4,12466,7
tYufGIkScEU,9133,16
NO2SIrwxD0o,14866,22
JNDdt_ZPl1s,124666,20
DS6YRSmbIv0,369333,12
VdL-xAAnx3A,122733,22
OE0tYMQn8GU,256400,1
OK2n3_b9agk,73800,7
tVX8POJWaLo,41800,4
Ccl3EZzzNhc,298533,1
OrkDBoRNy14,1564400,4
QmhzmfNggMI,105600,7
f_zvcHOcIXw,54866,14
OFNJoTFtidQ,91400,0
v2Wdkti0a-c,163466,20
PTN4ixTxsH4,715733,9
2tuDdulRWKM,14133,7
6t1hj6NL9U0,517266,14
HrHPBJOnFgg,239000,15
Fb9GVgZUQkk,16066,1
lh0zSm82AWU,51800,19
MijD0ZqMorA,391933,5
VtLMy5rtOO0,39066,15
71t5JxxMom4,30266,15
Q50L0EZyi-U,87866,14
yF81fvPQHrQ,113933,0
aW3QzwsOj-I,4733,5
KZB60Bp0pwI,12466,0
bcRJOpO8QwI,6666,0
eMv4d2hEAXM,162333,7
TLlIB9iKSGA,14666,11
MMX4my6X-xg,15933,22
0-xTGIzB3EY,286400,20
f8GTbLQHhbU,32866,15
EqBJeYu5f_E,45133,20
oJ5qk5q8IGc,42733,18
WdtgxDNaZPY,126200,10
FQM22iagrhY,27666,22
PCymW4i-Rwc,7266,6
mGgYKx6NV_Y,207066,14
rH3MyOdZM3Y,75600,14
1TFae8k8v2A,405600,20
vyONpWK9vN4,48466,1
_VmEefkxLdM,7400,11
7tW8StqfeWE,19933,19
21VMIQz9SI8,631600,21
3c5hLJUhVB4,35133,14
jYEymTahk7M,2133,6
JMKG6HwCcbY,240533,3
hp9wBcEFv2M,178266,21
Tugqi2e0Wts,6333,0
NO2SIrwxD0o,43266,22
j_byR5V1zww,208200,16
ZxqbwwO81Xc,90133,15
PMd23U9Vtgo,13066,19
eGLaqISw-ZU,423266,6
yQ9vkhM7bcc,1933,19
SegEAQx-1yw,265066,20
2-Xaynl3qbQ,7266,15
7fai-7Hu0Sc,3800,0
K3YCakl2C7Y,13933,7
pcOPah7Kvx8,31666,7
DS6YRSmbIv0,405866,12
etfGAsrSmTw,206533,2
MT1vAK1XMWI,295066,6
XmDgezT_nb4,239666,0
WkyU_NWJorg,22533,7
hhv3I_CRstw,3933,0
yp8QNsL_bXM,69066,12
4lSgmkV9Tdo,92200,18
d_ElAbuvxGQ,730933,19
YG_2bEyCye0,121933,7
b0BUuKYnUj8,10733,10
RXeSyFv8i_E,204933,10
rH3MyOdZM3Y,109400,14
uKJArT5z7mw,100400,16
7e4xJ9Tc6pY,25466,1
eMv4d2hEAXM,191733,7
ea-DQRnANqI,74266,0
VkmiQ9nS8ZE,37266,2
VeI6PspuhdE,558333,5
16prWcaWZR0,11800,3
_5PMsV1zkEY,9066,18
WAtjE5-GfGw,88533,16
mlzuPKj5E_w,10266,4
pfHAl9WXvpo,235600,1
bThX-5t7OWM,136000,4
8HdkMEqn9uY,800,5
_gWbM0psAtA,356866,12
wgxz32XhPtY,233533,0
WFhV5EhF3n4,31866,3
efURdpBCuyA,13133,15
1770kTf55fc,374066,4
8NMu4Cp386c,3133,15
vmItxgk4i2E,14533,0
xq-aYqrBP7M,43866,14
FAF5mwbFifs,55800,14
u2CLHGviQ_o,75000,2
Y01gJmBgQAo,61866,0
_cth4X9HlYk,600,15
K3YCakl2C7Y,38200,7
PZscerVuac0,14000,0
KTEoCtY0BHE,1345266,20
5sE6VQwf_xc,172200,12
h8sRkspciRw,21333,10
DS6YRSmbIv0,440800,12
0PZTTHDCU3o,17933,4
MZQRuHEnW1E,278533,13
EqBJeYu5f_E,70733,20
IxnZ4d6T6CE,217933,0
VeI6PspuhdE,586000,5
eLEtvNQQuVU,77200,15
gdF07Rz5Ux4,657533,19
tOA28pQ9yD0,61800,5
etfGAsrSmTw,248733,2
5ynV0tQgLLc,530266,9
WdtgxDNaZPY,170000,10
wlPOinjfgcQ,207733,6
__NdGnZt5Zw,13133,0
OaM0FedKRvo,29133,16
8F0JmyetSUI,48466,0
OH4-IwTWYUk,154666,0
UMvhcKSxlKY,127533,0
71AEfgexnM8,213000,19
yp8QNsL_bXM,100933,12
li3-sblY-Sk,68533,0
GWY20iSmNXk,42333,13
KgoOBeO5mXU,74000,19
_5PMsV1zkEY,31666,18
d6FHkzPSqUc,67133,12
AGeGrRYx_uY,26000,0
A7c_1Wcr5hM,22133,6
A7c_1Wcr5hM,256400,6
uWL-IpMzrhI,77466,7
ZWdfOZrNtHM,12066,22
Th6Xgjlf6Xg,53933,0
i6WTNPwIjW8,6333,7
f7kLnCuNTQo,21866,6
8p3R3U8X_aA,7400,19
Ccl3EZzzNhc,322466,1
Zq9zWhbvypY,37466,16
LAHTyHlSxSE,30400,18
8hqgi-AubnE,389333,21
16prWcaWZR0,85066,3
cx4EC6uXkkY,301266,3
zsWn7bwo_ug,51333,19
fGfe3ciiFSU,15066,0
EqBJeYu5f_E,93066,20
pOMw7DVVLn4,98466,0
J5pVs0gNmqI,622733,12
6uspNQ175jM,45400,11
R0JwmJACUpU,30333,15
XBUNxrFNivE,104133,7
tVX8POJWaLo,602333,4
_gWbM0psAtA,480800,12
eYE04esFXJ4,4800,0
yIUwVwGUBAU,26800,20
71AEfgexnM8,255733,19
OqrOGmCeD5c,5800,1
JNDdt_ZPl1s,154333,20
aATsdIKKJX8,102933,12
CGQoaYTzfaU,292333,15
N12sQ_-l6Ck,7733,14
pSEpQpB5o38,18666,11
_cth4X9HlYk,35733,15
GWY20iSmNXk,95066,13
PByJb40LNJ4,1519466,2
2ZC4CpCxCIE,11266,13
gkRYODj7sfU,24266,0
bThX-5t7OWM,166066,4
_gWbM0psAtA,596800,12
CLbJr8IrrvI,26666,0
C0Mp3CyLqXU,25100,22
C0Mp3CyLqXU,47500,22
MijD0ZqMorA,469533,5
0jo-8PoGO0Y,132200,5
Zq9zWhbvypY,72400,16
9gpCnUVr-u0,4400,5
WCK5QvR5bRs,26066,0
NULiTsWMwSg,800,7
w0saMMH5ChA,87466,0
xegoL_SY4AI,60733,11
xh91FAUTZ0c,17333,0
__NdGnZt5Zw,58000,0
AF0-2lDeBME,10266,1
AF0-2lDeBME,43333,1
AF0-2lDeBME,66800,1
KwDoyPXj9Sw,13133,7
_L6iHBky8rs,17400,7
kkUW7rJ6UVU,38800,6
rV0KclHP4_E,22400,3
ffvfUXJhu3Q,160933,4
e5-Pz_Q8VUA,95666,0
01KZz2SOloM,135933,6
xLKir9OigKI,2133,5
7AAUJT8EYwc,10200,18
7AAUJT8EYwc,29600,18
gynSJmrHC4g,25466,19
agNdXRVJ6sI,32333,3
pfHAl9WXvpo,270800,1
SnfOPy-SDu0,115533,7
u2CLHGviQ_o,119933,2
snR5DdhR5W0,58466,20
WykTAQpWcrs,3133,0
Hvgj-Z6q2v0,25800,16
o_g96OTAAmQ,45333,11
hp9wBcEFv2M,194266,21
GWY20iSmNXk,133000,13
22QgAPUhJXY,35400,7
mX_TVkiSFRA,10266,13
2qR_NF0cpzQ,23266,14
_dTuApHTZpE,52333,11
MT1vAK1XMWI,323666,6
M5b9u0Ti1uM,40000,15
WWIwzqfRfXs,43400,11
ZzPUlKXnUgE,36933,0
Ccl3EZzzNhc,407600,1
9aCLZAS4FFs,69666,11
zo-_qVcvt4s,7866,15
0zry4uOhvaA,338200,14
j7J8Pnpab0k,164000,9
fGfe3ciiFSU,58666,0
Zq9zWhbvypY,112133,16
v6N-qyBrXi4,21200,0
yrDa1ZbXGj0,10733,0
yrDa1ZbXGj0,87666,0
X5cTOvrI5dE,41533,3
j14JNcbL64k,3466,1
5sE6VQwf_xc,258200,12
AZQjsUm-CXk,13600,0
AZQjsUm-CXk,203666,0
D9wI6VGDaVk,15000,5
7AAUJT8EYwc,67266,18
lmOgjUyocVE,28866,22
Afz2VDV4UHg,59800,0
Afz2VDV4UHg,118666,0
EcewMrLfrXA,64333,7
ZWdfOZrNtHM,54533,22
gdF07Rz5Ux4,788200,19
TXsQGHJjWhI,43866,12
l8N7mt2VRo0,267666,0
YEeSg1T2C6g,28733,9
WBHJeeAnLh4,112200,5
pOMw7DVVLn4,118400,0
1GYe0Txo708,79066,18
1bawROu1l3A,65933,19
MZQRuHEnW1E,315866,13
HrHPBJOnFgg,268000,15
u3DSO1ns9aw,31733,4
aM5b2uTSWmA,142133,7
GWY20iSmNXk,179666,13
JLTbtK-BrHo,6400,0
TLlIB9iKSGA,29600,11
5m6p8Y_mrb0,7466,4
1AkK4Ruq9NM,26733,10
ZFfwlHsHCoc,82133,9
f_SKqRYAPoQ,733,7
xLKir9OigKI,37800,5
xUW5kszDHXs,3933,1
2CP6BvgYdcc,280400,22
yrDa1ZbXGj0,172466,0
af6w5FCzO68,12800,16
hBi80QAH0zI,188025,0
pfHAl9WXvpo,293333,1
Zq9zWhbvypY,299933,16
I45KE23tIHQ,39600,7
KuSyTAtquKI,103733,7
MZQRuHEnW1E,464333,13
pg6fI-fzn7U,31600,0
c8y3bmW0X9s,23466,6
lmOgjUyocVE,97600,22
iOxdko0F1No,57000,13
1yxsf9OuOFs,11000,6
hwkLpgdF48k,30866,0
af6GYgvsPL4,41933,0
JLTbtK-BrHo,75266,0
F1xKv4FrWAc,15866,15
IM8v82x7ovA,5466,15
d_ElAbuvxGQ,770066,19
X_h87cYhsKc,8666,0
Fb9GVgZUQkk,94266,1
X5cTOvrI5dE,87066,3
mRpfaQT9JQE,30158,6
5dg4sZXEBfk,119266,16
VV1g4hDQrws,76266,9
SRFCzAlIMEY,10333,20
9gpCnUVr-u0,42933,5
igOxBgYLwkg,8400,10
af6GYgvsPL4,139200,0
1AkK4Ruq9NM,63733,10
9aCLZAS4FFs,554800,11
lmOgjUyocVE,201666,22
lmOgjUyocVE,236200,22
b8MkZ27foCE,26533,7
cG1_sZqy7lU,95666,0
hVGo9qxu1vE,125333,7
Ce4uSDFxXXs,4733,4
zsWn7bwo_ug,113466,19
th1yUwoKyL4,27466,19
gLizmZL2eck,4600,0
w6OMlNVVSoA,5933,20
wdpRmbIMLXo,2600,15
MGdZrzLEgLo,237466,21
iKYeCgyXTKM,17933,16
tkwbeCzwXsE,166933,21
8e0fgP1S9qg,66200,0
xq-aYqrBP7M,80600,14
K8mzpL2_CoQ,15400,0
hp9wBcEFv2M,239066,21
RXeSyFv8i_E,228133,10
8PIrEkVW3Cw,29400,9
1qyk_2YSQHo,5000,15
x5-Mws_uZK0,150600,19
pfHAl9WXvpo,319800,1
lmOgjUyocVE,365533,22
WykTAQpWcrs,42333,0
gTSfavTZK7I,120133,17
g5cH-13UN4s,1533,22
_Xm2sDY2Cic,15333,22
2JpZFZ8TsiM,31066,22
5dg4sZXEBfk,223066,16
1AkK4Ruq9NM,97066,10
1AkK4Ruq9NM,128866,10
w6OMlNVVSoA,29266,20
bThX-5t7OWM,203933,4
9KpooFhRmhY,413466,22
BAPJB3ATSXI,6200,13
JQZg6UgrZSw,21866,11
Q5RBCO7krss,125333,14
22QgAPUhJXY,89333,7
UcYLvURVBo4,195466,0
lbjA19VhTTs,15200,16
Ccl3EZzzNhc,439600,1
l8N7mt2VRo0,441666,0
mydq-YqeLGw,49533,18
_cth4X9HlYk,73133,15
pg6fI-fzn7U,220666,0
gdF07Rz5Ux4,821600,19
7iDuqibkgdg,4600,19
wdpRmbIMLXo,239466,15
Rg_DUQZpZ1c,37466,13
JXG7URv3OQw,6533,22
IM8v82x7ovA,40400,15
IM8v82x7ovA,83466,15
PTN4ixTxsH4,755733,9
HrHPBJOnFgg,320933,15
1fwf5Zdr9A4,15666,0
S4pMjl4ymiA,15533,11
j14JNcbL64k,45800,1
vYdoRGPN02A,40666,6
VkmiQ9nS8ZE,103533,2
QXQg2dLS8K4,46066,1
EoINcQxuTh0,14666,7
6DRGGZaxsfY,14333,10
K6dxpxpev9c,65133,10
4_ZT_u01x1s,4266,0
Dm9sGhkErOg,37466,19
JZrGl0BM4IM,2733,20
NMtkZZl5RoE,30533,0
KSj7hZ7oO18,73800,6
k0EfwzDjlNc,67666,0
HeiUZQ_rceM,43066,5
w6OMlNVVSoA,69866,20
D0pcdPd6hwY,47666,19
mddDtg8hFv8,27666,1
1AkK4Ruq9NM,156800,10
Yr5B3x77SxQ,60000,6
k0bzQrZfQoc,124800,21
MZQRuHEnW1E,510266,13
uKJArT5z7mw,128600,16
hoNPAcq_5Ac,1866,1
-Gbdg6vqgoU,48133,0
TXsQGHJjWhI,106266,12
T7GqcWVTjJs,63466,0
LCJ1Dzh7R1M,73533,7
bKpDSBm2k3Q,29200,7
g_HvXwPrrKg,16066,0
YEeSg1T2C6g,44200,9
lmOgjUyocVE,819600,22
pfHAl9WXvpo,344533,1
IM8v82x7ovA,105533,15
TSLRaxe01gE,157933,6
ZPX1nxQDpE4,15066,0
kHC1gU8jGiM,26266,0
X5cTOvrI5dE,412000,3
1TFae8k8v2A,435466,20
aIPo_nabWi4,27066,15
Yww-zPx1Avs,42066,3
iIM4BQIXeKk,108533,0
kK2_eI7PXwQ,15533,5
OYRdSXgvqGA,24066,2
2JpZFZ8TsiM,195066,22
hoNPAcq_5Ac,37400,1
Ccl3EZzzNhc,466200,1
rOt_aRqAJnk,16066,0
VAT-rNVI7KE,26133,15
iipTsDBNEBc,440200,22
RLkat3m2_nk,150866,7
l224zeq1uCo,21400,14
j14JNcbL64k,76066,1
nLBM9mZ6ZpQ,28266,0
o6OhaYDFI1Q,27333,0
IdNvLj32Ne8,25866,3
gHD9sbr6lE8,27733,13
y903e6YzCYo,17000,7
04lii3BZLX0,7666,0
8HdkMEqn9uY,44200,5
04lii3BZLX0,58933,0
1AkK4Ruq9NM,180133,10
1AkK4Ruq9NM,235266,10
XE-s0XSIVjw,19266,0
brLbzZeRz1o,4933,0
wdpRmbIMLXo,286200,15
mxXH5aZCSJ8,13533,16
4oa-XfjwHuw,138533,16
pfHAl9WXvpo,418333,1
Yww-zPx1Avs,139200,3
uG2RuAbbGio,34266,2
Hh0y_wNpyH0,45266,5
UcYLvURVBo4,234733,0
ci_2gcatpP0,195533,0
_VmEefkxLdM,129333,11
jnqhbTJCGwc,45533,0
_9YjjoJjC9o,7866,0
d_ElAbuvxGQ,815133,19
9gpCnUVr-u0,87866,5
epcUnU-nSzE,62800,6
5EkT7aEP2rI,12533,15
RBhDtSSfLZ8,5200,10
mENYykfW-BA,11066,0
1pMTTpqF_fg,134266,5
k0bzQrZfQoc,148066,21
EkPzivMfSgI,208000,20
MAAsoHYNC2E,18866,7
_cth4X9HlYk,96933,15
1AkK4Ruq9NM,268666,10
lbjA19VhTTs,103733,16
LhaNAD-VDIk,10533,6
w6OMlNVVSoA,101400,20
JK8dDw3ajT8,5400,0
hoNPAcq_5Ac,71933,1
QBiBz6MzHtQ,39533,0
MijD0ZqMorA,585200,5
YEeSg1T2C6g,109066,9
ffvfUXJhu3Q,353400,4
RLkat3m2_nk,242000,7
eQ9nn0CSeDM,210400,21
PByJb40LNJ4,1587666,2
S4pMjl4ymiA,59466,11
ZDjBTHxGxZk,88133,0
K8mzpL2_CoQ,66666,0
VdL-xAAnx3A,310066,22
j1F3saW4BaY,28666,19
wdpRmbIMLXo,300866,15
j7A_SEIO_vo,9800,11
uG2RuAbbGio,391200,2
NZRglH3WDpM,2733,0
lw4vYX0aWh0,224066,0
m6PeyR6DnTU,75600,0
gdELg0NrkdA,12933,19
2kHlUBi-Rrg,16000,22
tg2uvjKtrts,75533,0
iZo-255nBMk,224933,0
AjroIzI2OW8,370400,16
bThX-5t7OWM,227200,4
hoNPAcq_5Ac,90066,1
N_01WrnUPkc,27466,0
drf5ijiEkUo,15933,0
VkANHiSYKa8,1466,3
W74pgK5e9so,65933,0
5kE9LqDy6CQ,8133,22
I2tSvhbmvPw,1800,11
I2tSvhbmvPw,94733,11
QMGGMy4JXv8,29200,3
7XIuYgrRbnI,13133,5
cqTsiyfwR38,7866,7
tzuPtfAniFI,14866,11
GbW-55xLUnQ,37866,13
j8NvZiDSyTc,12666,7
gaDDJuFII-E,10000,0
FQM22iagrhY,241400,22
w5A5Ss2Trhs,12533,0
11I7wBVo6ks,4133,16
btg-BUCFks0,59466,12
lbjA19VhTTs,280133,16
x078UMqpqdo,6800,6
GJv7ShPJP3o,326466,6
KwWNjhePZxU,102400,0
oYJa1TWbWU0,449266,18
VdL-xAAnx3A,343000,22
WXWwllvS5aU,134733,7
9gpCnUVr-u0,118333,5
R3h40BYuplo,28533,6
kByYnZ1PCiI,92466,19
JK8dDw3ajT8,136733,0
ZPX1nxQDpE4,252533,0
jvHxcMrBBCY,1066,16
zTbGhhibvw4,15333,7
hoNPAcq_5Ac,127333,1
DIjTTPn8V3E,11133,6
ZEeieL-tKZY,492066,9
mX_TVkiSFRA,39933,13
JNZDx8Ro_mM,46800,16
_VpMVx6lkhM,20866,3
_VpMVx6lkhM,97400,3
HvQGnFuiwtg,196466,7
H2TqEPsubdM,13733,5
H2TqEPsubdM,102933,5
rX-3rOX0mA0,4533,0
_9YjjoJjC9o,30666,0
OPFx79LTPYQ,108200,12
mxXH5aZCSJ8,56133,16
2y9lC_whdPY,52333,22
FxsaFlRPm0A,22866,1
dQaH7lP03Ko,43066,0
fHsaxiTw0dI,59266,11
2kHlUBi-Rrg,128533,22
itnM8yOsXH8,90800,0
mmGTBTHRgIc,99933,3
pfHAl9WXvpo,443666,1
_l8S4AmykFM,177533,16
BZm6BRIRT1A,72000,19
CNwRXN4wSAk,43600,12
CNwRXN4wSAk,115000,12
NXBJO8-lMHM,55933,0
aIPo_nabWi4,69600,15
0GP2GcWVvbg,242800,11
RXeSyFv8i_E,283733,10
XaRrRQyXN7c,10533,1
rtj237m_I5E,65733,0
rtj237m_I5E,103066,0
nj_otsTnhw0,193733,16
7iDuqibkgdg,43200,19
OPFx79LTPYQ,169600,12
0z11mfuv_fw,65333,1
lzft9BnO8sY,231133,0
pInFXUBqRO4,19800,15
pInFXUBqRO4,57866,15
NEQIR06VuP4,582733,8
pfHAl9WXvpo,472466,1
KFnvvsS8eIE,81333,12
mddDtg8hFv8,61800,1
_kI022neKuw,3666,20
EYGAyZo7i9g,7533,21
hoNPAcq_5Ac,166066,1
Rt_OYQWJpUQ,7200,9
CNwRXN4wSAk,166400,12
Hh0y_wNpyH0,81400,5
TXsQGHJjWhI,227133,12
tzuPtfAniFI,64600,11
ZYvQeFwcxrY,303400,9
lqjmFWJM9Jc,355933,0
ctNE8tj4Z18,3200,16
WAtjE5-GfGw,130066,16
4XETIbhwqok,3200,0
mmGTBTHRgIc,212066,3
2lxGviWVJNE,13133,4
im7IEois5iQ,14133,6
KW10UlO19uo,22133,4
5L4NNwVvN6o,142866,5
HCpxRBja8lE,18933,0
HfHNi93ZHoo,60400,6
HfHNi93ZHoo,86200,6
_9-A3x7b6C4,19200,0
Ch8rskrdgIo,9600,4
F3NneLgyZiU,21000,0
HDDdP5FdkWs,10666,19
0GP2GcWVvbg,375133,11
6M-CBoXocJE,24933,19
BfWJkbZHHWY,36533,7
BiBkt4l4CzM,101333,12
HaMHgoFMEUY,13800,15
Q8lGMMyD8HA,40800,4
3B8pzyCdL-8,48066,14
3B8pzyCdL-8,76533,14
MG7QcY12gx4,127200,18
X2TAdXNvVzI,120466,6
cMbvg6ZN36I,222666,3
RMGMAaj_UUs,96600,9
pInFXUBqRO4,89266,15
mxXH5aZCSJ8,132600,16
Ix5HMkniAag,58133,16
dQaH7lP03Ko,58266,0
e9Crfmboos8,5133,4
jvHxcMrBBCY,284533,16
hoNPAcq_5Ac,181666,1
-Gbdg6vqgoU,84266,0
b0RUEv3uago,2488133,16
JNZDx8Ro_mM,76066,16
14bN9TdguyI,15866,1
th1yUwoKyL4,101000,19
npFJowRZoxk,69266,0
QKFQb9BcHoY,14333,0
4XETIbhwqok,199933,0
-k8RbJ6Y68g,17266,7
xqv8Q8jbhPo,4133,2
Zi_0H6POULA,76600,21
I8Ms0rXjfXU,21533,14
bThX-5t7OWM,276333,4
wEAbwMPcsM8,61266,15
KW10UlO19uo,50066,4
ZFfwlHsHCoc,145866,9
LVz6lR4C1pg,34600,0
D0pcdPd6hwY,166466,19
0z11mfuv_fw,195866,1
eaOhDC4u5bQ,136200,6
lU5b9Z6rhvs,69466,0
pfHAl9WXvpo,494266,1
mydq-YqeLGw,120333,18
oYnP7VM9jrY,800,3
oYnP7VM9jrY,44733,3
iyd5GcmpbUM,466,0
aHiGSUMMfBQ,54266,0
d8nuie-Bbbk,403200,14
QdZ-p5O1_XQ,26133,3
14bN9TdguyI,52733,1
D4qq5Olmh24,33666,0
EYGAyZo7i9g,56066,21
r04hWv5cMKM,43066,0
PByJb40LNJ4,1659800,2
sYE45Xnof5I,188933,5
o7LLSgORggI,103066,22
lwZszyxtDW8,57466,4
TAY3AlYh1h4,67800,0
pxb2elrBPww,15400,20
ZxqbwwO81Xc,118866,15
3mV_g2no89k,7466,1
KW10UlO19uo,102733,4
9gpCnUVr-u0,150266,5
YEeSg1T2C6g,156600,9
1TFae8k8v2A,481266,20
im7IEois5iQ,105466,6
FxsaFlRPm0A,73466,1
KFnvvsS8eIE,140600,12
EoINcQxuTh0,39666,7
OrkDBoRNy14,1647866,4
7XIuYgrRbnI,61000,5
FRNp_ovn0Zo,460266,16
yeIIQ-_bvtM,673933,2
w6OMlNVVSoA,148466,20
iKYeCgyXTKM,52800,16
oYnP7VM9jrY,64800,3
IDau9clIRyQ,27400,0
kO95U6MUgv8,8666,0
3B8pzyCdL-8,179200,14
BVm9KRW0iu8,52800,11
BVm9KRW0iu8,99400,11
DatNYbTqxlw,11933,0
MijD0ZqMorA,619333,5
l9SF7DSlQyc,10533,0
mxXH5aZCSJ8,148533,16
nYLo_0s0208,148266,18
_kZitDYFcRI,57533,0
vInpZ-seZo0,1733,7
CXikzkMGepU,3400,10
EYGAyZo7i9g,106200,21
mddDtg8hFv8,98266,1
nj_otsTnhw0,314000,16
_HJTqcGZAS4,122866,3
iHY3H3ieYLs,17466,16
D4qq5Olmh24,83066,0
qhU5YhK6J9o,10800,0
d8nuie-Bbbk,456800,14
nkpFx4LHyhc,16200,4
lzft9BnO8sY,296066,0
r5ldzFMiZgE,236800,0
K6dxpxpev9c,106933,10
KW10UlO19uo,127066,4
Ix5HMkniAag,206200,16
I8Ms0rXjfXU,56266,14
TAY3AlYh1h4,214866,0
t9M2HYlJljQ,8600,11
dyDwkdVbYnE,46733,0
2y9lC_whdPY,135866,22
z4Yor-SskQM,7866,15
NamHaW0gGx0,2000,13
jq_zv1oAyCA,6733,19
sXVvXM9BENo,13133,10
c8y3bmW0X9s,70000,6
eHuHorwvDFE,7666,0
oWqZ6QrTzqY,14466,1
UZxuEeVMMjc,1466,20
pxb2elrBPww,65333,20
lJiv_SNQhsc,164000,0
CGQoaYTzfaU,343733,15
M9iV-2Zq7rc,58266,4
uPHsd9huO7Y,130133,7
oq1EIOKhWng,30466,20
lpb5MQ-5z4U,29333,22
epcUnU-nSzE,134000,6
YdQfD3mDsE8,6333,7
14bN9TdguyI,71333,1
d7VoCNzJXts,23933,6
isLjMTudoq8,5133,7
isLjMTudoq8,135600,7
MCSJTeyVomE,1756533,21
_HJTqcGZAS4,224200,3
EWdNgXvr54s,10866,19
GrfYkXxUJIg,88666,13
I7p_FB19wbA,45733,13
PTN4ixTxsH4,789400,9
dnUXo5nstys,1533,0
u6v1CwgVYSU,8200,0
I8Ms0rXjfXU,81333,14
r0jEmMyvK4o,47200,15
im7IEois5iQ,178733,6
KSlQaaelekc,2466,19
SFKCnHAwinY,2866,11
KW10UlO19uo,161933,4
z27GRH23nkw,162000,4
o9wGu0cKVUA,811533,0
7iDuqibkgdg,72400,19
0z11mfuv_fw,392533,1
1azdFoTOLNA,11066,0
tOA28pQ9yD0,102933,5
8HdkMEqn9uY,63866,5
J5pVs0gNmqI,748266,12
e9Crfmboos8,91200,4
nYLo_0s0208,223866,18
e7jGlnhe3oE,91533,14
GsU6U6uqijg,10666,0
bThX-5t7OWM,301600,4
bThX-5t7OWM,343666,4
LML9pupKWS4,1160466,13
1fwf5Zdr9A4,59266,0
iOhXX1y2poA,12800,11
oCeD42RXDNI,87733,14
oWqZ6QrTzqY,52400,1
lpb5MQ-5z4U,87066,22
HhahdIBAH-Y,169066,7
QXQg2dLS8K4,80666,1
GbW-55xLUnQ,108866,13
kdVIwfzTVEE,28200,7
njCJ596sbb8,43666,13
14bN9TdguyI,108000,1
-NKbofqRoE4,112733,3
QG922wlsVs8,131600,16
_gYdcudx6As,19533,1
FgElHpSd0RQ,11066,0
9gpCnUVr-u0,196400,5
1dkr98-2804,81533,0
g_qlvzfCiyA,10800,5
Oc_NH8bRzkM,3200,11
KW10UlO19uo,192800,4
2WVrGkSN3SQ,88200,22
ryL9xyW8w3s,1866,6
71hRYSt8m_U,45000,3
GsU6U6uqijg,73066,0
p2a2oih3EAQ,304200,15
KFnvvsS8eIE,293533,12
CXikzkMGepU,32866,10
MGhC1KiqPZY,9000,15
U8BkbKOZQBk,21400,1
FRNp_ovn0Zo,494133,16
c1laLoj4fM8,53400,0
lQGO6uP3uZE,7066,19
wNOhcQztahc,89533,2
xdWH4ayw8KA,20666,3
_gYdcudx6As,46466,1
rX-3rOX0mA0,69266,0
_cth4X9HlYk,133466,15
-Gbdg6vqgoU,211200,0
BYM7dO_fppM,2733,0
BgBDqhuoTr0,7466,19
BgBDqhuoTr0,35133,19
oiqUksz2_kI,22200,0
GsU6U6uqijg,256133,0
b0ei3TD3AKA,151466,2
KW10UlO19uo,213400,4
1dqrzOIN8DY,2333,0
z4Yor-SskQM,47266,15
jEDy0uDEd94,14066,11
QnU4RyiMd8E,10866,16
a0pRx1Dwwc0,59533,5
14bN9TdguyI,163000,1
Rt_OYQWJpUQ,31933,9
QG922wlsVs8,177666,16
jq_zv1oAyCA,33200,19
xPFD9GxkYfc,13533,6
p66xbnKXBzA,133533,21
qWen9M-OXFk,67333,7
o9wGu0cKVUA,1290200,0
2WVrGkSN3SQ,121600,22
cWgzO_gjYDE,90466,5
JS87tPPOFFs,90800,10
J3Z-kKB0K4E,400,7
SnRWaU9AnyU,31400,0
_kZitDYFcRI,145866,0
A4iUh7YDqgw,371933,13
Hm4diwBIl0k,11666,7
J0oegPHTyWA,25933,13
GdrdqscL7tA,16333,1
ouRVTVYXM-U,7200,19
QiDfTKxW52M,14466,12
Q1xFjEiXIuc,509266,21
2y9lC_whdPY,231533,22
9p13K59ZZJE,284333,5
mdGJMaC52rM,40466,13
TXsQGHJjWhI,270266,12
oiQFFrSSC70,42733,0
PByJb40LNJ4,1704266,2
UsxP1OS4LvI,7733,16
shkKLSvZtLQ,496666,6
e9Crfmboos8,134400,4
oC3tCFpGSBQ,9933,0
nYLo_0s0208,263200,18
Lg0wQK-Jiug,27400,7
PQDSo1A3xnQ,851200,6
KW10UlO19uo,248133,4
U4Hgjrrldpw,39633,19
DatNYbTqxlw,55466,0
LVz6lR4C1pg,134733,0
lpb5MQ-5z4U,194466,22
z27GRH23nkw,485866,4
pxb2elrBPww,104200,20
L8kYJlxX5pE,28400,22
14bN9TdguyI,195466,1
jq_zv1oAyCA,73733,19
jEDy0uDEd94,101666,11
qBXOapFHmFo,15200,6
tJSUv7oGgYI,14000,10
LeIwRTxscYc,25066,14
OYo4vD30zFY,91466,11
_gYdcudx6As,75000,1
STvwy4hIZWg,44066,7
swRYG_bBXkA,132800,0
soLqDOZ51W8,18000,4
o1DcitgciM0,16333,0
9gpCnUVr-u0,211266,5
9jyBjVxg0Pw,489400,12
A-mBlR7UE8E,1033266,13
CSGkGWkJnIo,136466,0
CfK6dyhDWRA,1933,6
VkmiQ9nS8ZE,325400,2
3iRM6LxBR8I,34800,0
oiQFFrSSC70,279266,0
QG922wlsVs8,203733,16
2_tn-NiLn_8,44133,0
NamHaW0gGx0,43466,13
evrpKxctHH4,1866,22
wSC8gDQB7Ic,65533,10
x53XYaP7v4I,12800,1
1kcejJnnd6o,238333,18
jlH4CQGCbes,31200,11
w6OMlNVVSoA,163466,20
T9oF-hHaLh4,800,1
qmlaWocqN04,14733,0
Tt_svHLAmh4,142066,11
1TFae8k8v2A,509466,20
U8BkbKOZQBk,59666,1
XSqh3KgwRik,65933,0
_gYdcudx6As,111733,1
jnfUnXDFdOg,48133,11
mddDtg8hFv8,133000,1
EY25PJWD2j4,185200,0
uKJArT5z7mw,161066,16
f7kYahuQKsg,28800,7
zA4Xd0mhCkU,2266,7
lJv0RtZ4R38,13466,0
6t1hj6NL9U0,638333,14
r0jEmMyvK4o,89000,15
PsH00j2iudc,19266,0
MijD0ZqMorA,667266,5
4Qc73i_zAlQ,2600,13
w0pjq3ZzHUs,45066,13
xViXqB5ayOo,589266,21
yeIIQ-_bvtM,721200,2
9iIWNKRbsMw,15733,5
K6dxpxpev9c,148133,10
o3eJUpOyluU,45200,0
3iRM6LxBR8I,191533,0
STKfnFTU0DI,99533,7
Q8gd6hdYWbs,2477333,0
svkAtAOPhUk,8466,19
RXeSyFv8i_E,398733,10
KW10UlO19uo,275666,4
HfHNi93ZHoo,118600,6
iuYr8K-JBls,25666,13
5BZVNWml0Os,10266,11
ZMwwXHtmMyc,16200,7
2W1f8vvcBnI,12866,19
Gz3Np50b9q4,67933,16
wSC8gDQB7Ic,222866,10
j707fRdtbEE,14933,15
1P8OXrovWDI,13600,0
QmhMVsxR544,37000,0
QmhMVsxR544,107266,0
tiiFCFvMdAQ,1600,3
-1vxEwZcewc,39200,0
Ty2Uds7GAEE,45200,11
f3bXJEpwBJk,481733,22
7jOimHLrP1I,45133,6
w6OMlNVVSoA,232200,20
S_L8A1ChPB8,40400,16
pVgkoWZ_9nA,7800,0
r_fA97_O1sc,50533,0
9gpCnUVr-u0,249000,5
14bN9TdguyI,222466,1
CXikzkMGepU,67066,10
g_qlvzfCiyA,54400,5
PXzRSvLscEE,13466,22
SnRWaU9AnyU,72800,0
-FF-MKQL_bs,174333,21
_gYdcudx6As,137333,1
IZ49oblwhFw,18933,13
J3zIT2YwDdY,270733,2
UsxP1OS4LvI,131533,16
2DdD36DRyK0,69866,21
6TBw-FAbmRc,37866,0
qQ1wJAan-Vs,264800,13
ms9sNEStNdg,89400,7
z4Yor-SskQM,96933,15
p-lV8bxZedY,17800,20
ZkzM2jvV2AY,253533,0
y0YUK-FeW4o,29533,13
y0YUK-FeW4o,61000,13
5kv28lUt9bc,65200,10
YEeSg1T2C6g,193200,9
BgBDqhuoTr0,59333,19
3kEHsx7WNlU,5066,22
xqv8Q8jbhPo,34600,2
PlZhkFMfEhY,16733,1
Uk75JsdvnVA,74066,4
Uk75JsdvnVA,126400,4
ZNKDM8b40N8,128400,12
pAWy_ZJQuyU,8266,4
1gbd0C2wJrI,59733,5
w3pA-kAJnjM,63133,21
pd34Zsomsqc,13600,6
rECxG0mSE7c,15533,19
NamHaW0gGx0,60600,13
NLPrHXy-g24,59400,0
3mV_g2no89k,33733,1
2y9lC_whdPY,347866,22
pvoKVkDRGww,27533,0
_yPGW7d2FJA,3066,19
HFtozQuTiOE,22133,19
Hk1XvPgiaJI,72266,7
H-_tLSp4CEk,5066,3
QG922wlsVs8,223333,16
iAxnFhVumJI,30200,7
IZ49oblwhFw,58266,13
ouRVTVYXM-U,61466,19
XXBN9srPQcc,118200,11
Zd324oYniSw,9800,0
np83f-H5sn0,140733,3
_gYdcudx6As,178400,1
BPz_yBFSVGc,146400,6
BPz_yBFSVGc,210800,6
IOnIsZtKRYw,60800,7
e6BaHCSjrt4,42666,14
sOveld5L3zs,13600,7
y0YUK-FeW4o,109333,13
R6Wm6IgWMWA,21200,16
SCUtO0bt-gM,7866,14
TXsQGHJjWhI,291733,12
LwT5j3GZ-_M,167733,0
LCsxT0smnjc,6333,5
DyQZ0wbf26U,57400,11
PTN4ixTxsH4,845733,9
1fwf5Zdr9A4,80800,0
KZJRC12njmg,362133,20
nU6egRRu6kU,62133,12
cpfvtfXyqN0,13533,3
vole7yLnlm8,6066,18
TR_tgQn9B7E,14800,4
m6D6mC7xLCA,182666,20
U8BkbKOZQBk,84866,1
SrooZZltfBY,71800,12
zdv_CZvNHns,77000,9
Um6sDYe-fy4,2800,0
s-arLHucjkk,14733,0
y0YUK-FeW4o,164600,13
y0YUK-FeW4o,195533,13
w3pA-kAJnjM,89533,21
Uk75JsdvnVA,156666,4
36fSm3R2I8c,8000,21
ZNKDM8b40N8,163000,12
96TkRI67mEw,14733,16
PuTI6PMmtg0,120800,2
_cth4X9HlYk,165933,15
OJo90mp9r6k,14400,0
QG922wlsVs8,286200,16
5kv28lUt9bc,118466,10
HNBqNUKIzy4,3533,7
sYE45Xnof5I,214800,5
KFnvvsS8eIE,357866,12
ZFfwlHsHCoc,182866,9
6t1hj6NL9U0,674600,14
TjMsk1GQ3J4,15666,11
4aYQPd0C1hs,54600,0
5JW8L3AiaKg,77066,7
_M0d9kX0GW8,38466,14
DYMnyMLcVwY,10333,4
FTTpaMLMPIg,30066,7
H1hDg41OP-w,7133,19
SrooZZltfBY,136000,12
SrooZZltfBY,439133,12
7YdNX0ItPZo,461333,6
e6BaHCSjrt4,136400,14
TgN3zvS59aA,6466,8
3GC2hJEfoEM,240400,21
Ja-2R3Ua-BQ,8666,0
WAtjE5-GfGw,212800,4
eHmn6jMH470,16000,2
9gpCnUVr-u0,276466,5
y0YUK-FeW4o,227066,13
tJSUv7oGgYI,78133,10
iSZu798acJk,63600,0
ouQCZNz2Xyc,21600,5
PByJb40LNJ4,1729000,2
AjroIzI2OW8,461733,16
b-T0AS7CuxI,61000,12
NamHaW0gGx0,99133,13
NEQIR06VuP4,613400,8
1KSrk_YytyE,46333,14
pvoKVkDRGww,189600,0
ouRVTVYXM-U,88600,19
nY0YdJLxPgM,1002000,22
0rL_cRk_rG4,100666,14
JaI9UR2n7ZE,6466,10
z4Yor-SskQM,132133,15
5kv28lUt9bc,159533,10
57KTmpBgAaA,4266,19
WQgNUter17g,81733,0
g_qlvzfCiyA,78666,5
rG4ld81Rxt8,390800,22
vWUAzQ_EEJ4,9333,12
CXikzkMGepU,135733,10
w6OMlNVVSoA,261133,20
OYxLoem84WE,84800,7
sLyRw9h3Lqc,466,13
lQmtUuk6d20,19133,10
s4ACAehHE0I,98933,7
tlwWRizJgSA,11733,15
o0WTCn5AVZ0,21600,19
1gbd0C2wJrI,103533,5
Kn8GfGGgbZU,1666,0
wYO_Z3tO-P0,135800,22
c2a9uwUCFK8,57466,6
H-_tLSp4CEk,74400,3
UCOzZK6jAuQ,12200,14
J3Z-kKB0K4E,30333,7
U8BkbKOZQBk,133600,1
oF4A_wyiYAQ,8400,4
G7XdWUN-fAw,68066,12
PuG-t6OwXQM,35600,10
I7p_FB19wbA,75000,13
5KTpnIXKAtM,60466,10
c8y3bmW0X9s,169333,6
OYxLoem84WE,238400,7
40IUgHR2ZoE,12733,0
AsyCzQ3FEPs,51200,6
FCTO65cVCwM,16933,14
GnQojix-GrA,7533,14
IZwZqtO0Ps0,144066,16
tlwWRizJgSA,38266,15
mCnfYEJ7_nM,20200,3
_cth4X9HlYk,187800,15
OI9xXR0X3cc,5133,7
ZMwwXHtmMyc,524200,7
txJeec8EEFk,63066,7
tzgl9UjYBvE,92933,0
6hO4eySvXFA,264266,18
RXeSyFv8i_E,424000,10
14bN9TdguyI,269133,1
eLQtF2kt2u8,8066,6
kqz-MFECK3M,305066,16
rX-3rOX0mA0,109066,0
ymrCFyCKY7Q,112400,4
8HdkMEqn9uY,104800,5
qDu58sOIuKg,222600,1
tN0BMODLZew,238200,5
TR_tgQn9B7E,91533,4
e9CuouuaAjA,13200,7
QG922wlsVs8,341200,16
0FrCNRZQ3es,2400,0
96TkRI67mEw,338466,16
g_qlvzfCiyA,119866,5
94rnKgub820,11466,11
lvWXeM0UT20,32266,0
ecHUY-hJ7Vc,173133,0
PvRrOqxNPXY,1933,4
SCUtO0bt-gM,31000,14
KvSA2TV_oHw,8400,0
b-T0AS7CuxI,105333,12
2y9lC_whdPY,409066,22
mCnfYEJ7_nM,44533,3
wYO_Z3tO-P0,170533,22
3KeBVo-BWuw,132200,11
OLBKjsRTcPc,119400,12
MijD0ZqMorA,1126466,5
tJSUv7oGgYI,173466,10
w6OMlNVVSoA,303600,20
4aYQPd0C1hs,101800,0
6hO4eySvXFA,357666,18
Ch-PosNzqZ8,23733,20
Ch-PosNzqZ8,67533,20
Ch-PosNzqZ8,89066,20
eHmn6jMH470,56333,2
YEeSg1T2C6g,336400,9
s2mIXH9pbxU,59800,16
YTVRkh6t-hg,30133,4
MIY46esfr3A,116866,0
T9r3ta_NCC8,65533,6
UUPS7rxs918,121533,0
bE--xARlZGI,14533,1
rNwUF6QDE0o,54800,19
_bot5O1kobA,94000,1
NG_OoszdBBk,119000,0
vjM6wRy_Ru4,9533,15
z4Yor-SskQM,165933,15
U2OrsZ9zj_U,44800,3
U8BkbKOZQBk,273400,1
r6RzmOBIU3Q,72333,6
0Z7yjaWfFpE,79400,5
1TFae8k8v2A,541066,20
_cth4X9HlYk,211466,15
3mV_g2no89k,67400,1
ujNaQ7ao38Q,49400,19
IZwZqtO0Ps0,170533,16
I1KyNxiisLk,38333,0
M3OgqVym-sM,15866,0
lvWXeM0UT20,121066,0
sIo2snqSOic,55733,14
Tat3pjKzANs,7000,7
1gbd0C2wJrI,163333,5
QG922wlsVs8,381333,16
w6OMlNVVSoA,334400,20
Wi3XBCSamYE,32733,14
ZzFvfG2mfRU,27200,6
Oco7GuHD538,15000,19
9gpCnUVr-u0,300666,5
WQgNUter17g,139000,0
UCOzZK6jAuQ,42400,14
KFnvvsS8eIE,384933,12
mCnfYEJ7_nM,113466,3
1KSrk_YytyE,58066,14
yeIIQ-_bvtM,759933,2
MIY46esfr3A,261066,0
41zbh0jttg0,15400,16
rG4ld81Rxt8,438666,22
qNonPB3t5q8,32066,9
xRkwC23qmfY,933,1
0S-wH_0WrGk,13933,20
0S-wH_0WrGk,48400,20
u6MEIxiw1Fg,24666,1
v10ibNg2HHY,3133,11
n9nXLZQiFH0,123533,7
wYO_Z3tO-P0,330000,22
nU6egRRu6kU,269000,12
y0Zsu9begkI,8800,16
URJNg2NSSyQ,24800,10
_bY2YN4ByNE,1866,5
mddDtg8hFv8,183000,1
Xq8wXBSWca0,44066,6
pMKbgioyvns,11133,4
ZzFvfG2mfRU,156200,6
uHKj_O-VPBc,102166,0
b-T0AS7CuxI,175733,12
eLQtF2kt2u8,35266,6
88o5bcBawXY,10400,4
g2DWQbNerDg,14933,3
PDSym8sSqqU,79200,0
_5bcjPcdM14,5266,19
JKNRKGSvtsQ,11933,20
NgxGksPrTCA,344266,20
1KSrk_YytyE,113200,14
w6OMlNVVSoA,383066,20
ZtjiaV0Mc-4,21133,18
H1hDg41OP-w,39466,19
U8BkbKOZQBk,331733,1
Oco7GuHD538,34066,19
aArim7FZF0Q,16066,22
ofXkUZHHZvo,14000,0
prE-5od23wI,46200,18
g_qlvzfCiyA,137733,5
5ZHwQnBlkzE,42600,0
mCnfYEJ7_nM,148066,3
tHxtWCTYmNY,87600,3
x3582th5ToY,150800,0
x3582th5ToY,314600,0
I1KyNxiisLk,100133,0
NxQwmfRdFSo,1666,19
xIFz8MHAR9I,39666,0
z3wmQoBeMVE,78600,0
QsV9BTogrKc,194600,12
3q6mfgMq95w,111733,7
eHmn6jMH470,113333,2
XuoqFsGn0EU,45200,7
LwT5j3GZ-_M,601333,0
_bY2YN4ByNE,86866,5
CarQYU8jhGs,103000,7
FkZy3LGoN9I,15933,19
IPfYf-nFKic,89666,13
HfHNi93ZHoo,203400,6
0S-wH_0WrGk,81533,20
0S-wH_0WrGk,164466,20
0S-wH_0WrGk,185466,20
iqDJJqLVBBk,45933,20
0mOB0O_iDsU,24400,2
2obZhjgcwYs,11000,0
OGljNvzo8JY,12333,15
b-T0AS7CuxI,1139866,12
1KSrk_YytyE,141600,14
w6OMlNVVSoA,408733,20
Qw31-zB22no,85800,0
-Nuo2IRUCag,367400,0
AYLoR7L3CMs,104266,1
AYLoR7L3CMs,250800,1
AYLoR7L3CMs,268400,1
K6dxpxpev9c,164800,0
_5bcjPcdM14,39000,19
QG922wlsVs8,405000,16
CUf7n1703YY,3866,21
CUf7n1703YY,37666,21
DNGlLqzJF6Q,13800,0
IPfYf-nFKic,119066,13
prE-5od23wI,74733,18
1gbd0C2wJrI,181933,5
mCnfYEJ7_nM,188400,3
9gpCnUVr-u0,339000,5
4ddzMzV8bqM,31933,0
iCfoDAl-IWg,14266,13
OLBKjsRTcPc,154600,12
YDjnEk1MNCc,8666,21
M9iV-2Zq7rc,88266,4
UCOzZK6jAuQ,85800,14
0S13-bwWF24,73800,6
RQxHzmFa00s,144466,0
URJNg2NSSyQ,50266,10
ujNaQ7ao38Q,171866,19
vAjQObqP7o0,271800,0
2tO1eo3rip8,46066,19
q_z0GWJ0uk0,1200,0
txXy-naAI1g,10133,0
4wc75adHOX8,1733,3
J9hbEO27DkA,25000,20
1pMTTpqF_fg,151866,5
4ZpCpkwLcCQ,9000,0
6t1hj6NL9U0,689266,14
KSF5mJMEoZc,12933,1
_bot5O1kobA,131466,1
U8BkbKOZQBk,366933,1
awkpYVN-fJw,1266,10
rAGenZVWzhU,12866,10
PTN4ixTxsH4,869200,9
UcaePlRAv8w,332533,0
ROksEIsS5mc,36400,0
VQiEb96P3Uk,482266,0
GUbjogahB4o,2666,22
rSxKX73FV9M,800,0
ZFfwlHsHCoc,208266,9
TvpFIOrfDoo,8933,10
MijD0ZqMorA,1225800,5
1fnbEdHdLLw,45866,11
gKviXzqMHdY,13666,3
hRhq_NNtU-s,19200,1
prE-5od23wI,95933,18
KFnvvsS8eIE,554866,12
vWUAzQ_EEJ4,153333,12
41zbh0jttg0,173066,16
v9xxCLOPYp0,128333,0
xRkwC23qmfY,43066,1
eLQtF2kt2u8,126466,6
96TkRI67mEw,432400,16
Azs_npzCSqQ,6266,7
BscJRQC_7Cw,16066,14
GRrjelLxwvg,44000,22
6uE1E4sgb5A,15400,5
qTAl8xoIpXo,16200,20
Y0V1LzUFFlA,121066,0
URJNg2NSSyQ,88133,10
UCOzZK6jAuQ,109666,14
41pbPLks0xc,196133,10
6_yFaOUBWnA,73133,16
DyQZ0wbf26U,486200,11
azKGhhpFH-c,106600,0
xV_1K_znAoE,81066,18
NgxGksPrTCA,498000,20
ZapuwLXjJgI,23600,10
Na6n3IQmCdc,134933,11
9bIpA6L8GFI,7200,0
AlfbdsgKBAc,32000,0
AlfbdsgKBAc,80600,0
D9QlPgjfwVM,12800,18
awkpYVN-fJw,104133,10
mCnfYEJ7_nM,223000,3
ceV2RHTXfqM,50600,5
rl59Gxg4WaY,21800,7
rAGenZVWzhU,34933,10
71hRYSt8m_U,60933,3
TvpFIOrfDoo,67533,10
UEHkknOtEyQ,70666,7
N6aq0Jtqkl0,79266,16
Kz1Pdidaf_U,15000,9
9fQYvj2B-ok,62733,7
AYD2idLthxg,11533,0
EOedzXaVI4U,45533,1
EOedzXaVI4U,107666,1
59nnKJC71bE,27866,5
hRhq_NNtU-s,62066,1
u9F8-WoGEXc,118266,0
w6OMlNVVSoA,440266,20
ySzv8p1hCA4,12133,3
mlXABP0Askg,157266,6
tXk3qF2D3cw,12800,10
CGQoaYTzfaU,379066,15
U4Hgjrrldpw,86633,19
U2OrsZ9zj_U,76466,3
SNrUwzQ2faE,28600,11
PByJb40LNJ4,1822066,2
_bot5O1kobA,178200,1
h65UFA2kJoI,89666,7
1KSrk_YytyE,177000,14
PuG-t6OwXQM,74666,10
QG922wlsVs8,470133,16
azKGhhpFH-c,163866,0
41pbPLks0xc,273733,10
HO5kQvR41rY,36666,16
2y9lC_whdPY,497333,22
YAqeLdJNx2o,5666,18
PgWmWF7FEs0,12133,14
7JPFBlABLY0,3600,4
bffC89pE6fo,37666,0
4wc75adHOX8,42333,3
hZ2QnngfAJ0,10466,7
g_qlvzfCiyA,173666,5
rAGenZVWzhU,73266,10
N6aq0Jtqkl0,163200,16
uJzOj89RMOU,131000,1
uhxSWgH2Y_c,2000,0
WBI2qbvrVyM,1600,3
6t1hj6NL9U0,725933,14
844wjE8P3qc,31000,2
tOA28pQ9yD0,130600,5
f7TgtOo7_8o,25933,6
9OwZWcSKpRM,53933,0
x7uOI6IX4So,6800,0
UCOzZK6jAuQ,139266,14
UUPS7rxs918,196266,0
M7epmbGxiNM,27400,0
rl59Gxg4WaY,57866,7
w6OMlNVVSoA,476333,20
usuYReDpbSA,2666,22
ffvfUXJhu3Q,430600,4
6KWqcw1A4ys,9266,19
6KWqcw1A4ys,165066,19
6KWqcw1A4ys,193600,19
1gbd0C2wJrI,207466,5
oChexUpE9YI,239933,18
AYLoR7L3CMs,305200,1
DSApQ72MYAU,107466,0
mddDtg8hFv8,222733,1
uy-CesdWu4Q,23066,4
wW0PbyZ7k54,159866,0
hCy0gyK3b8Q,10933,22
Px_xm3GUUCc,89533,15
DNGlLqzJF6Q,72466,0
Eaz49jHnGfM,14000,0
xV_1K_znAoE,201000,18
NDu9jY-zexw,135733,9
URJNg2NSSyQ,125333,10
VDySTTpgf84,61200,0
QTJXboY5_dk,2800,7
bE--xARlZGI,57466,1
7iYNMk7--1I,17266,5
OLBKjsRTcPc,190666,12
2yKQOzzrUMo,28933,16
J9hbEO27DkA,64600,20
b3R6fHlRZu4,11733,2
IPfYf-nFKic,161066,13
0x19mTMEwVc,259466,5
tBAQkbVB884,72400,3
rAGenZVWzhU,186866,10
VnFzKlvgXFQ,104133,0
1loS7sjuzzo,3533,0
awkpYVN-fJw,124933,10
hRGJLjabVio,276933,18
ZYMrd56lyug,63533,1
21kXJkMnhPw,45200,12
844wjE8P3qc,68466,2
OGitowvj7Hs,4933,1
OGitowvj7Hs,50866,1
OGitowvj7Hs,76466,1
OGitowvj7Hs,121200,1
hA_XnqD8a1k,417733,18
hTNi8iPHzb8,18066,0
yq7Cu6nBPtI,23800,21
lBSpHRBOurg,13466,21
_DvlulWQRvU,288800,6
oXXM9nSSinY,33133,9
MijD0ZqMorA,1269733,5
VgjDTmEGWO0,28266,0
a8Iwo43azn8,286466,6
ZPlfxwdnAD0,398200,7
rl59Gxg4WaY,73466,7
rl59Gxg4WaY,103333,7
VSiXxWrxDeY,445666,19
8HdkMEqn9uY,125733,5
8XYSJvzirI4,32866,14
dHiwFdHNx3Q,54000,0
b3R6fHlRZu4,254933,2
NgxGksPrTCA,541066,20
KryhNbama4M,20533,6
1KSrk_YytyE,242733,14
WExK3az1DhU,94800,11
9iIWNKRbsMw,42400,5
ZapuwLXjJgI,112866,10
hEjjFDGsWLw,704000,16
-A2CSgQFfH4,14600,4
MdrMG9A2-so,2666,0
Z2n2a39MxJQ,9000,2
Lw-vXukxApU,54800,5
dhrsZSxzKws,43466,5
8RXb0dg4mnM,16200,4
_oFjwGRnR10,27666,5
DfrEBThzdCI,77400,14
DfrEBThzdCI,108600,14
DfrEBThzdCI,137333,14
7nsvat-KbTs,17533,16
6Dzb78dYnOo,7466,19
nU6egRRu6kU,286933,12
PDSym8sSqqU,118533,0
bxaC_opt7IU,4733,16
vtpSqEUqFC4,11066,15
su9SxBy0504,189733,6
wm2D8zADPE8,141866,7
xWLx5xmX3AA,12000,0
69ZyEOkHJEk,14600,19
_bot5O1kobA,258600,1
vjM6wRy_Ru4,32333,15
_m9ejffGXQ0,43600,0
_m9ejffGXQ0,65933,0
4R-lRO_tTgA,45933,22
Ks2AM5WYK-Y,45866,0
MSxdHgV7e6o,13666,22
SLXUwlzP0P0,14800,13
844wjE8P3qc,138400,2
a-0wMpfAKoc,14200,3
Kz1Pdidaf_U,45733,9
3mV_g2no89k,111000,1
6ocBF668gUg,43000,12
S6crKzUWKYI,178266,21
DfrEBThzdCI,164466,14
V5B4QRPfhHM,29266,1
V5B4QRPfhHM,68733,1
PDSym8sSqqU,216200,0
awkpYVN-fJw,161800,10
bE--xARlZGI,96266,1
KFnvvsS8eIE,574466,12
1gbd0C2wJrI,240600,5
5c7U7pGgG18,203200,6
7yQ2-M6LU94,30733,3
C5sXGZRLfmU,41000,16
C5sXGZRLfmU,120600,16
C5sXGZRLfmU,165533,16
Z2n2a39MxJQ,73066,2
w6OMlNVVSoA,500133,20
Ch-PosNzqZ8,144333,20
iCfoDAl-IWg,43533,13
2yKQOzzrUMo,60933,16
IJYzxUgTH20,97800,7
a-CWJmxJf1c,2866,22
su9SxBy0504,632000,6
N6aq0Jtqkl0,182733,16
uKJArT5z7mw,189133,16
VnFzKlvgXFQ,162866,0
hTNi8iPHzb8,90600,0
ycSDzk0VGkM,33200,0
I7p_FB19wbA,96533,13
OaMrMx-yGNI,20666,7
myRelcztkqo,75533,12
HfHNi93ZHoo,317866,6
YxetiHqMp0o,11200,19
c8y3bmW0X9s,259400,6
NgxGksPrTCA,569000,20
8XYSJvzirI4,65800,14
-X31EY6VHqw,29733,19
AXm0KvcIchQ,62733,15
EbEV5gkvPyY,64400,22
EbEV5gkvPyY,88266,22
tXk3qF2D3cw,96666,10
AjroIzI2OW8,508133,16
9gpCnUVr-u0,368533,5
qPrSKH2wB-w,163266,4
nj8bWe_8btM,3533,19
o0WTCn5AVZ0,43800,19
844wjE8P3qc,216466,2
DfrEBThzdCI,192866,14
4Y6jSGZbGM4,41333,13
5c7U7pGgG18,255400,6
bE--xARlZGI,131133,1
0x19mTMEwVc,299533,5
2s9W6kkNOYs,38133,0
RUoPOL6FB4M,6466,22
Rrhv2-NHmTM,15266,7
Rrhv2-NHmTM,78466,7
eAsoMIXyrHs,112200,12
xdkjQTyHess,19733,0
31Cv87GWpfM,297600,0
cwAFF-yD0JM,29266,10
b3R6fHlRZu4,283200,2
KryhNbama4M,79133,6
7iYNMk7--1I,43600,5
KUPpcqs4NwU,40733,0
KUPpcqs4NwU,91600,0
KUPpcqs4NwU,146933,0
ZiDmFD8Mu2I,2200,19
rSxKX73FV9M,46800,0
1KSrk_YytyE,278600,14
ZbRrBVJCegk,429733,0
MdrMG9A2-so,251066,0
w6OMlNVVSoA,536200,20
bffC89pE6fo,96133,0
hZ2QnngfAJ0,56466,7
KW2lgOM9YOg,73133,0
xvQIGx_B_18,11333,16
x_p7jIAfhy4,244466,0
YCeVDHh1gKE,6333,1
P_A56tkbbmk,92266,21
YvjwISBCgVA,13066,5
rShF19P1RuM,10533,13
b3R6fHlRZu4,361933,2
awkpYVN-fJw,191533,10
vWUAzQ_EEJ4,178600,12
FJhUEQYhkDs,9866,22
--0bLFuriZ4,79866,0
DjMVR-TV1kE,4266,18
Bf4VFOY6uRk,122400,14
Bf4VFOY6uRk,345333,14
HYx_V0plyXo,353933,4
f-FxqFk0TdM,7400,0
jLSZPoCKmM8,42066,15
LBeTZYsmjIk,136000,12
4R-lRO_tTgA,90333,22
ZapuwLXjJgI,150800,10
c4QpIydeSFk,12733,1
WBVhrQ594NI,52666,0
dgAIqkgwru4,270066,22
dgAIqkgwru4,294266,22
8Wk0Acjpo6o,41400,7
VnFzKlvgXFQ,271000,0
t1fbQGQdLXs,16200,7
844wjE8P3qc,557800,2
844wjE8P3qc,634600,2
_bot5O1kobA,319733,1
A_hNgd96QFQ,158733,16
BhxbDTHNHsc,27733,22
Q5RabF9bK3o,7200,22
DLDKENmyuns,141733,5
Ftc5tp9bLx8,584466,13
iqDJJqLVBBk,58266,20
2yKQOzzrUMo,101466,16
P_A56tkbbmk,124600,21
M9iV-2Zq7rc,117800,4
ZFfwlHsHCoc,267733,9
ClIgKzuxpOw,32666,0
zAJ6mz0I6to,190066,21
Z2n2a39MxJQ,143466,2
7XY8VSHB2Ps,9600,3
C1ikJ0XxZM4,63000,20
C1ikJ0XxZM4,129466,8
C1ikJ0XxZM4,297866,20
PByJb40LNJ4,1844133,2
XylORbq9QV0,13200,6
N6aq0Jtqkl0,279533,16
6Dzb78dYnOo,44800,19
1KSrk_YytyE,345266,14
RQynxEmGWdo,27666,7
J5pVs0gNmqI,858866,12
dw4HAiCucV4,4933,3
6ocBF668gUg,65600,12
YvjwISBCgVA,91266,5
nj8bWe_8btM,29933,19
Z6itpN8NFVw,89000,19
ffvfUXJhu3Q,463133,4
awkpYVN-fJw,210400,10
DjMVR-TV1kE,32066,18
bb7IzZ68O5Q,35466,19
vCJIZwp1Pds,45000,0
Z3RJdq45c24,16066,0
hSt0UvUVg1E,81600,1
9dHzUlKexSA,14000,0
eAsoMIXyrHs,184133,12
dR2MQr5-H9g,11800,11
GklwzbjOzYQ,149800,0
c4QpIydeSFk,52466,1
rVsG7HoPb_E,13600,1
NgxGksPrTCA,612866,20
8arX-Dd_yYg,149000,7
nU6egRRu6kU,313933,12
4Y6jSGZbGM4,318200,13
OKWv0Zyr1zE,14200,21
ozRrG-M1nlw,299066,0
usuYReDpbSA,45933,22
SreabmbOMTs,435666,9
qDfh0ye14Xg,20466,7
Rd2TqMuTIJ0,12733,7
ZUiDQTTy_lw,11266,0
E-l5_WzVL4U,150933,7
w6OMlNVVSoA,582533,20
Z2n2a39MxJQ,270400,2
69ZyEOkHJEk,46800,19
OLBKjsRTcPc,255800,12
iK6vaGimjNA,10466,0
6ocBF668gUg,141933,12
YvjwISBCgVA,129466,5
x8PbZV6-n7s,16133,0
SNrUwzQ2faE,73266,11
Ej7xV32Trwc,42533,0
5Y75nlPT0ww,86066,13
DpWuIRhHCWE,5400,2
GBLE4qNfb7Q,84066,3
GBLE4qNfb7Q,111200,3
ymrCFyCKY7Q,138333,4
LBeTZYsmjIk,225866,12
P_A56tkbbmk,188400,21
eAsoMIXyrHs,258400,12
waebeqq0sA4,30000,2
msVEHuNZXdg,27533,16
l3lCZW40FLA,42133,14
LNTp7HxmH_g,17800,15
dPrrShJqm_c,339200,7
9dgToGTXe4M,12333,16
C-Z8x196ex4,61000,6
DhqSzZdve-c,89200,0
F6WhtOXJNBg,40333,0
zlYER2nGrYM,28266,10
MijD0ZqMorA,1454200,5
KW2lgOM9YOg,105466,0
2yKQOzzrUMo,156333,16
2FdF26Ur5vw,15333,19
rVsG7HoPb_E,54600,1
TH5fhpuGu2o,195600,0
gLzGabR2pAw,29600,0
N6aq0Jtqkl0,377400,16
Q5RabF9bK3o,34400,22
qeuGCq11wcA,59666,11
ZiDmFD8Mu2I,71466,19
IalKEL0pEac,14133,1
xQ-dV8l9ss8,29200,10
0x19mTMEwVc,319266,5
NzMhbPbPsws,76533,22
7JPFBlABLY0,58066,4
K9TPOifKCmU,5866,11
fHUNnk5sjQQ,74200,7
nj8bWe_8btM,64266,19
XylORbq9QV0,48133,6
1TFae8k8v2A,558333,20
6ocBF668gUg,189800,12
Gtg5L9Pru-U,179933,3
Gtg5L9Pru-U,225600,3
JQqZTP2B_HU,35266,0
xvQIGx_B_18,42666,16
-A2CSgQFfH4,63933,4
YCeVDHh1gKE,51800,1
uJzOj89RMOU,228200,1
v677x5QQBtw,21800,7
HsFzKle8pOA,13333,7
U2OrsZ9zj_U,106200,3
oF4A_wyiYAQ,50400,4
EOt6j5ecODw,31000,15
Jdso__Yq5NI,96466,0
UmorsNTy4Fg,13266,0
P_A56tkbbmk,282933,21
zFzxTXBcR2M,51733,12
awkpYVN-fJw,244933,10
b3R6fHlRZu4,390066,2
WXRL2tiTTqA,10200,0
Q5RabF9bK3o,73933,22
rVsG7HoPb_E,76466,1
uMCE8zQwiiA,42800,15
Ej7xV32Trwc,226466,0
LwT5j3GZ-_M,685800,0
2tCkWZGf6xc,42866,3
DDamO3tHF7g,19400,0
Gwy4ODXAAU8,107866,0
H1EeJKMcYy0,81666,20
eAsoMIXyrHs,380266,12
3Qy7xWGqvEQ,12800,19
rzU76fE5ENE,16866,7
ZYMrd56lyug,121400,1
EOedzXaVI4U,203466,1
uKJArT5z7mw,232066,16
qf4W6MzAqaM,11000,1
dMJQi7oYiqQ,92266,0
Z2n2a39MxJQ,315533,2
dpddEGxNmPw,15800,0
l_6R68ty3UE,55200,7
vGoYex6uZgo,68266,1
nj8bWe_8btM,135000,19
iwAYEiXKGcE,15866,7
Jdso__Yq5NI,284866,0
OMnfOXPnlvM,136000,0
8arX-Dd_yYg,194533,7
InohhfVFvuk,90333,0
JpbbRViLf74,61466,7
NxBm1_-Bv-c,32933,7
JN6AslEL5nk,20133,7
844wjE8P3qc,3167400,2
HfHNi93ZHoo,398733,6
iK6vaGimjNA,91533,0
UJSdqXjS1XA,27733,7
9gpCnUVr-u0,397200,5
4R-lRO_tTgA,280200,22
myRelcztkqo,253400,12
C5sXGZRLfmU,193733,16
xDP2IqEIARo,31266,15
iuYr8K-JBls,49533,13
JQqZTP2B_HU,66000,0
JQqZTP2B_HU,140600,0
3mV_g2no89k,137600,1
N6aq0Jtqkl0,448600,16
Fw7XeaRgr5o,271866,4
6Dzb78dYnOo,110600,19
844wjE8P3qc,3192800,2
Bqsb7k4DxNU,28533,7
DY6eQdk8jaE,21666,0
IbgWy9aLB-4,47666,14
vokoWwE74Eg,25733,0
Q5RabF9bK3o,120733,22
Zi1etYbSUmQ,536266,0
joZPEq7-We8,8933,9
TeS35_LIjAs,14133,0
xMNSx--Pk0Y,78066,2
f98Xfhol0cM,59066,0
TvYTH_ZkyvM,6466,7
wSe1nkSky1Q,14466,22
N3JxJFeoOeE,27133,4
4Y6jSGZbGM4,361600,13
SwGuqxMOAD4,42466,22
7iYNMk7--1I,101066,5
NgxGksPrTCA,656733,20
KSF5mJMEoZc,37266,1
dMJQi7oYiqQ,238000,0
ZRc8GDK_9hc,11933,21
vWUAzQ_EEJ4,284666,12
M7epmbGxiNM,75133,0
Sc2SVKxoHcc,32533,3
1K6nqcDYr8c,19266,2
6ocBF668gUg,323133,12
qeB4rFRmj3Q,70066,3
2y9lC_whdPY,547266,22
dx4Fo8-7CvY,57400,9
P_A56tkbbmk,305400,21
2Pu5cnYRuCY,241133,0
fKm6jQf6dwY,312666,18
fXNl_E87nws,118000,0
x_p7jIAfhy4,296266,0
Q5RabF9bK3o,231400,22
LgVi03EiPlQ,99866,15
5R-7Et1ttfs,31000,14
dBXQjsPXrFg,7066,0
zFaj6wR2lLc,52333,0
4Y6jSGZbGM4,420133,13
zlYER2nGrYM,59733,10
Px_xm3GUUCc,103933,15
msVEHuNZXdg,51600,16
qf4W6MzAqaM,54000,1
wwO1O_xiGu0,7866,7
Fd9wdGS8hpA,59800,0
XylORbq9QV0,101733,6
Y1mxitNNiRY,19200,10
N6aq0Jtqkl0,495533,16
V3z87JNgjJs,15400,10
ent4NS2YicA,21266,16
LpsL_WE3kRo,13066,11
JXr5CI8TTeM,140133,14
gJWc9l-6jSA,19933,15
58ApDMYitUY,27266,19
eAsoMIXyrHs,418400,12
PByJb40LNJ4,1971266,2
Z2n2a39MxJQ,383600,2
Nio95akVVcU,29133,7
RBnHDs2tIyE,208466,3
YI22HJgmgnU,30866,19
cPpOUdCur0E,31600,15
cJ3VEah1rtw,11800,10
8HdkMEqn9uY,180800,5
pFtrVm6TJt0,29066,10
2yKQOzzrUMo,179466,16
LBeTZYsmjIk,249133,12
P5-ptgbfvr0,42600,0
wOZVXjoG9rc,22866,0
wOZVXjoG9rc,52400,0
myRelcztkqo,272200,12
nj8bWe_8btM,163600,19
1K6nqcDYr8c,93200,2
LgVi03EiPlQ,160600,15
e73HvBVvO7A,120133,19
xrm-MVK-itM,43600,0
xwzVpGmCvto,359866,15
xwzVpGmCvto,736533,15
PJS7wlTBT3I,11133,11
qHRghx_2DRI,5200,1
qQgI8y0mqL8,46533,0
Z2n2a39MxJQ,440866,2
eAsoMIXyrHs,479600,12
7iYNMk7--1I,119733,5
TFCIBElmWa0,21333,11
xBZUQmMWfqM,72333,16
xaz3cMRDasY,68866,3
KdkRexYigjo,7400,1
6urSJ3Be0cg,382400,13
Zi1etYbSUmQ,712533,0
PqE5kANeFuk,35666,18
0x19mTMEwVc,391066,5
iK6vaGimjNA,177333,0
Pm8nvuUKx7Y,23600,19
8m-Htz0W0eA,1866,1
zQ5uIQTt8Vw,8066,13
58ApDMYitUY,57600,19
kygY9mb0uxs,120066,0
7B4BjexCgA8,368200,3
KjL0Ao9_1_M,666,0
Kpif36SsV3g,8466,19
Kpif36SsV3g,26933,19
P_A56tkbbmk,346333,21
Lf3CPK1lOec,38800,7
yeIIQ-_bvtM,787000,2
gIopHvxM81M,28133,21
Mf6UTNZXnDE,11800,5
awkpYVN-fJw,286600,10
fXNl_E87nws,184666,0
VDcvnzhhRbQ,10133,7
qf4W6MzAqaM,87133,1
q6Iz1HiH_vM,5066,0
T9MmqgivYMw,72866,0
MqFDwc4K2pE,16266,13
L6_gDwx4EAU,43866,22
Z8r8q0c8LgA,54600,7
eA5hiUXY2_Q,107800,13
lqPWqiGJtaQ,101066,0
4zRkqALnYEA,43466,14
QUbYwBZixC4,46066,11
dU2XJGO1jxM,30133,16
zQ5uIQTt8Vw,45600,13
l2-asIjsLV0,13266,15
2Y1fiWj0biw,21066,5
USOISAGRrAc,182000,14
GRrjelLxwvg,95266,22
zwBh_sXmlTs,289733,3
4Gen9UBzOhs,56066,12
cJnfkuh0Hl8,104933,0
P_A56tkbbmk,375533,21
RdPHGVWlLr0,915066,18
NpoJqKAvemQ,88400,0
zlYER2nGrYM,136800,10
qw1jwM-cF9U,319733,13
tnzG9n2DiGM,224200,18
9ht32xJbKjc,51800,6
P71Q3rfZ9iE,53866,6
4Y6jSGZbGM4,456000,13
U4Hgjrrldpw,147633,19
rm-CYvLYhyo,7333,0
5wMIR_j4Qnk,291133,6
54CexjwdhwQ,27733,10
e73HvBVvO7A,148133,19
2o_uaeDGRMg,71800,0
aY1z2JmN9wc,11333,0
zQ5uIQTt8Vw,68866,13
LgVi03EiPlQ,183266,15
eA5hiUXY2_Q,297000,13
HD_wYO2_O8k,5200,0
_YPwR49sj9o,61333,13
AtW8jtkqnIA,148466,4
Dw7nxLLweyo,31266,21
Dw7nxLLweyo,58466,21
EkQHPfA8B3I,133066,18
Ch-PosNzqZ8,163333,20
vWUAzQ_EEJ4,328933,12
P8KKL_ssFXA,168400,0
Sl19QNyEBxc,281333,18
doScLsbWS1s,13800,21
LBPuYQLTSSo,12533,4
HfHNi93ZHoo,436733,6
-A2CSgQFfH4,295600,4
Ehj7pzhexls,26800,7
FEi_CVndaus,9266,19
FEi_CVndaus,73800,19
NgxGksPrTCA,688066,20
Kpif36SsV3g,89666,19
Srcb4IOOiFU,93866,0
ZRc8GDK_9hc,53600,21
dx4Fo8-7CvY,104200,9
TwsNVMdi2DY,123533,1
iCpFtU132ME,60400,0
1K6nqcDYr8c,180000,2
btOsMF0XGIA,1592200,10
yXvNj3axsMk,164333,0
9rbxcVNr7wQ,37400,0
gq07TlMIxGg,5400,11
MqFDwc4K2pE,72066,13
OLBKjsRTcPc,402600,12
6RT_30YuxCY,35933,16
MmJq5Gncumo,16333,3
_FGmkuhMnbI,119600,0
CdhTSPbkGyc,284000,11
F63etEGL49s,32800,3
F63etEGL49s,64133,3
C5sXGZRLfmU,233600,16
HW_GOUNNyPk,6533,20
wkUgaZ8cdqs,12466,8
iXVnDjgvez8,30533,4
Kpif36SsV3g,161000,19
P_A56tkbbmk,405133,21
nJQzYchaLWU,27466,0
PAp6gHVE9D4,19733,9
dutp3txJPTY,3933,0
pzUiMhSNAVc,149133,0
GZfV6w4Yv08,88733,1
Vf6Qh38MaXE,208800,9
CGQoaYTzfaU,405800,15
eA5hiUXY2_Q,328200,13
7UHoiYo5tOM,45533,7
9ht32xJbKjc,162733,6
mrhYePu1OyU,36333,15
QUbYwBZixC4,290066,11
P71Q3rfZ9iE,163533,6
L6_gDwx4EAU,68000,22
fnKdBDtLH3A,13866,4
aLUNpP-1tro,16533,1
FEi_CVndaus,121133,19
3mV_g2no89k,173733,1
9rbxcVNr7wQ,134000,0
CbWaX55x3jg,9066,14
CdW2qTShGbY,60733,0
CdW2qTShGbY,194666,0
97D8NsJ7MUA,133800,21
OorCzpEkEi0,6533,0
OorCzpEkEi0,40200,0
PGx5quGVvHo,6466,1
PGx5quGVvHo,67400,1
ktjtQnP-8YA,1111933,19
4Y6jSGZbGM4,502266,13
TU2WVv_oldo,27066,0
jELWZnFjlmg,84333,7
63Mpj2XzRjQ,81666,0
5GmReNS3Oxo,33666,7
NpoJqKAvemQ,332933,0
XSq8i8TCQyY,137733,3
1S0VogIg4xo,36025,13
P_A56tkbbmk,442733,21
NglZtOBkn1M,30800,3
LgVi03EiPlQ,207600,15
ZYMrd56lyug,149600,1
83g_Nkjq6tc,216866,6
Ahh7ZPr1MCM,175000,7
Ahh7ZPr1MCM,195266,7
BSyFqVvlsz8,11066,19
ZRc8GDK_9hc,84800,21
GZfV6w4Yv08,109400,1
myRelcztkqo,317466,12
acaSfK8rrHs,160866,0
Kpif36SsV3g,255933,19
KdkRexYigjo,32000,1
eA5hiUXY2_Q,360933,13
Sc2SVKxoHcc,118733,3
1K6nqcDYr8c,269000,2
CdW2qTShGbY,316733,0
P71Q3rfZ9iE,346333,6
TU2WVv_oldo,215733,0
TU2WVv_oldo,330666,0
68ipso0RH-w,147266,7
k1d8sKwbocU,8933,10
zcgtSfYipqA,14066,22
axFiUMXQsbA,5200,7
TwsNVMdi2DY,152800,1
VkmiQ9nS8ZE,342800,2
k0Wgki0s1a4,269400,6
obiXGDsBbNI,183933,16
C5sXGZRLfmU,261000,16
v35S8ViW_1I,64000,0
0BZ7bdKmfsQ,244066,18
FEi_CVndaus,154666,19
FEi_CVndaus,195400,19
-weZm4PpTWA,79000,16
L73brK_1wfA,138466,7
MqFDwc4K2pE,99666,13
l7kts4Klew0,13000,0
xvQIGx_B_18,60333,16
UIkg4JDcv6s,19733,12
qf4W6MzAqaM,122266,1
y4ZHf9-fq90,96933,14
TEjKefLx_NY,24066,19
FHwodn-1cxk,70933,11
NglZtOBkn1M,61000,3
OFPBwiwEhDM,103733,0
NgxGksPrTCA,725133,20
2lWty3UiuJg,103933,1
MijD0ZqMorA,1494133,5
dU2XJGO1jxM,55666,16
HYrS64rRz1s,263866,6
Mw5t2_wc4LM,8200,9
nfllJpBsgfc,45066,0
1K6nqcDYr8c,308200,2
wkUgaZ8cdqs,53866,8
a3hYgCURHg4,8200,19
0JwVXRNCz7k,44266,12
GyEluuuS6fY,47866,14
WUqLMpJ7mJM,9400,0
9YJ051e_8KE,14400,11
QNft2rsxzxI,16333,10
bkD7GqW1SiQ,8333,0
2lWty3UiuJg,117533,1
FHwodn-1cxk,114466,11
C5sXGZRLfmU,297333,16
nKWufPd-7MU,5666,15
NtRNU5bU83w,50000,7
MqFDwc4K2pE,131266,13
SwGuqxMOAD4,84533,22
qtYl4nawBKE,75866,8
y0RBsh6e1VI,3866,1
P_A56tkbbmk,464933,21
tOA28pQ9yD0,175266,5
FEi_CVndaus,212533,19
VpROlcZY4CA,10800,0
2o_uaeDGRMg,397866,0
kmBvNM1zuZg,111866,3
oNiWjDheB9s,22133,0
m8gFUNOlrM0,74866,12
Cj3ZEx4SDe4,43733,6
DX6rPUWQK90,192133,4
a8WCaHtk5I4,43133,5
4Y6jSGZbGM4,532266,13
ML62OWX53I8,234400,12
MvvhuEVm_JA,465066,0
o0WTCn5AVZ0,79666,19
9ht32xJbKjc,239333,6
CddXUsFqg4Q,66866,2
CddXUsFqg4Q,99933,2
CddXUsFqg4Q,147000,2
2Y1fiWj0biw,53066,5
dqJPQwImEK8,13800,19
wOZVXjoG9rc,144533,0
3OfKKhahIvs,8600,11
VoWR1WZ7ne4,11866,1
2yKQOzzrUMo,211600,16
r_XqtM3nCoo,253733,6
Vf6Qh38MaXE,247733,9
MqFDwc4K2pE,168000,13
DX6rPUWQK90,243066,4
mrhYePu1OyU,76600,15
DR0QGL0n_wM,104333,0
U2OrsZ9zj_U,134200,3
4GBaWyWmpM0,4066,0
hG8tJuTmGCs,52266,21
1K6nqcDYr8c,404666,2
bM6e4OkUxBE,101066,14
bM6e4OkUxBE,215800,14
F6WhtOXJNBg,77266,0
RenbpMqyNNI,102000,0
kPfQdg_W7dw,2133,22
OLBKjsRTcPc,487066,12
1TFae8k8v2A,587266,20
KW2lgOM9YOg,134866,0
ME9Esq6fmI8,5666,18
mZ3fYyiK4iY,13800,19
HW_GOUNNyPk,58000,20
zKqU-Lb3aoQ,27666,0
eA5hiUXY2_Q,407466,13
P_A56tkbbmk,508000,21
Z2n2a39MxJQ,469400,2
oNiWjDheB9s,49600,0
oNiWjDheB9s,84266,0
TxVzN3h7O_M,242266,9
zQ5uIQTt8Vw,98600,13
5GmReNS3Oxo,76866,7
FnptVuXmaK4,62333,20
FnptVuXmaK4,112866,20
HVu3gF6u0ho,2866,10
I1Ejpa2UWSk,6866,1
aJ9W_9l8Ynk,344000,7
lF--RZFPjlU,258133,21
3OfKKhahIvs,27866,11
4rT3-YvOAjM,171266,7
zFzxTXBcR2M,89133,12
QNft2rsxzxI,60800,10
iqDJJqLVBBk,108866,20
HukaV8WfQfY,6600,22
IfTrYE-Ox50,208133,7
2TNc16QYPbc,2333,7
NhWg-7Hjsxs,204466,0
QuANYVQucyk,272133,9
HOn9bWuGnCA,14733,15
coT4VarnRP0,141066,0
JCCiLI0DZN8,107666,0
7EHW_blGltU,12666,17
80f367i9Too,29000,13
hRcr1AT9cDk,30466,0
oaOcohM1voY,98533,0
jz1T-E2UjC4,5133,5
r0pY3jSTKys,18733,4
0JwVXRNCz7k,91866,12
eA5hiUXY2_Q,463866,13
zGPJ2DkuYng,160933,9
XCPmdqavS30,1066,14
C5sXGZRLfmU,338400,16
dU2XJGO1jxM,119933,16
F63etEGL49s,133666,3
I7p_FB19wbA,134066,13
5jG4Ff1SmMI,41533,7
7FXKuDSU9TI,28000,16
2o_uaeDGRMg,477533,0
ZRc8GDK_9hc,106266,21
yFHx6oV39L4,690466,16
rdn_uN4lCGc,40266,0
JzNvJYTN1Pw,12733,4
QYNmcPVnuxM,44800,7
TwsNVMdi2DY,309533,1
aB_F_OEC4lE,33866,11
a8WCaHtk5I4,74800,5
TKNsnaHUAxs,122200,0
-weZm4PpTWA,115866,16
naN3CCKMTjc,8400,7
HD0YDBlSV3M,13733,5
HYrS64rRz1s,366266,6
HOn9bWuGnCA,35200,15
KUA5_VIQnrA,32666,15
lwI_4B-GoTE,659800,7
1K6nqcDYr8c,522733,2
8HdkMEqn9uY,208866,5
qwpJfC0IwXk,16000,16
q16MHzv1-rc,150666,2
7-aAgZ9rzlU,23266,11
jFYxSB59M98,58666,15
7JPFBlABLY0,102800,4
4Y6jSGZbGM4,567866,13
80f367i9Too,100066,13
80f367i9Too,132466,13
-qpeMQ_w4JM,12666,13
O7zcxulQx3E,3133,15
PyajP6Qm0JI,5466,0
7iYNMk7--1I,216000,5
NG_OoszdBBk,163533,0
vlNLyHxz1TY,140200,3
2Y1fiWj0biw,75666,5
cTiSfrisoMI,19600,7
TxVzN3h7O_M,337200,9
4GBaWyWmpM0,184000,0
4LteaP1AdM8,73933,2
AdYAaN-gPLs,16266,7
FKDrNzqoh84,23666,7
F2MmS5Uh-5Q,114466,0
e59QN2lF2ac,112866,18
iuo2PIXowuo,36200,0
0j9Lr3g2jao,15800,10
TNmRX1GZbHo,8266,0
myRelcztkqo,398600,12
BSyFqVvlsz8,48866,19
5GmReNS3Oxo,255466,7
9KPU5H8wuj4,24733,0
BKV0pKerSLA,5466,19
ENZCP73nTAE,153666,1
PKiX7ziOZVg,51066,0
jZRuFbRgy2s,51000,0
7FXKuDSU9TI,66866,16
ocid5HBuNl8,71000,4
yepIfmJK3Rk,118600,0
CddXUsFqg4Q,210866,2
Vxr1ISHNgGE,13800,10
a9ImcumybsM,15400,0
Px_xm3GUUCc,136666,15
2o_uaeDGRMg,561533,0
azH-1xtdYtA,15200,19
q16MHzv1-rc,330133,2
UhtSoPOdYMg,1266,3
9YJ051e_8KE,45800,11
ABv8FfxC3J4,5733,15
CXNa8IjQo94,33466,14
ClV1oHNuF9o,42333,0
Qw2kwCE8gMY,51000,6
UQOFtZgKxZY,6800,0
UQOFtZgKxZY,65466,0
GGcVHOazwM0,11466,6
HTRQLUxvXNE,43666,0
tICAY8vL4-U,22200,0
dhrsZSxzKws,82133,5
k2PE_HuzmW4,40400,0
PAp6gHVE9D4,106666,9
WkIKM0Xa4sA,54533,12
kPfQdg_W7dw,45800,22
5VOtCBJZom4,99733,18
OTKclWrEGWo,10733,11
2yKQOzzrUMo,242133,16
0JwVXRNCz7k,194600,12
vWUAzQ_EEJ4,358733,12
124DCWii6_s,67533,11
Qm8vyCJt6es,273933,11
QNft2rsxzxI,212533,10
1K6nqcDYr8c,560666,2
d4WRTfC57h0,23600,10
a9ImcumybsM,58866,0
4Gen9UBzOhs,121866,12
PTP-XKlrSOI,134733,22
T5HJirPy6u4,208733,16
eA5hiUXY2_Q,623466,13
MYCP7-kOFeI,466,3
48pGfV-z-x0,600,3
zGPJ2DkuYng,207933,9
q16MHzv1-rc,722000,2
jZRuFbRgy2s,197933,0
dw9h5l41J2Q,14533,0
0JwVXRNCz7k,290600,12
uzo4QG7Qn0w,15200,0
-GtEg4GW2w4,14600,15
JzNvJYTN1Pw,42466,4
JzNvJYTN1Pw,99266,4
T7aqEPme1Qk,29800,0
9UuPn8_YkwM,37066,1
B01Wrk4gWUI,23466,15
C1Zu8BsUS5s,1200,7
E4NbT6MvIkQ,19000,5
V0DO_3R1Pro,34266,0
rjyMtj5rYfU,38200,3
HfHNi93ZHoo,509600,6
BSyFqVvlsz8,99200,19
PLyHP0VWutI,237866,0
mh5HmsmA6yU,15400,7
YQmkmYE3Nx0,33933,3
yFHx6oV39L4,804200,16
XSq8i8TCQyY,181600,3
Hgk4GskErjQ,104666,13
L6_gDwx4EAU,383000,22
OLBKjsRTcPc,529200,12
z-inLPcO1DA,119200,14
jNrrDyDVlEA,208600,0
F9nl-Ng7QO8,98600,6
PeNFsK_tAUU,14200,9
48pGfV-z-x0,79466,3
wkUgaZ8cdqs,89800,8
ZRc8GDK_9hc,144933,21
yndJNyi0nSY,18066,4
eMTys17JlrQ,256000,20
eA5hiUXY2_Q,723866,13
GatZ3UUYzgI,26333,6
-weZm4PpTWA,150466,16
AL928-V_ewM,370266,0
AL928-V_ewM,391800,2
CCKgieMJxls,26066,6
5nj6BibUTCQ,12133,4
FYPftbbBWdU,167133,14
p00ci1Dij7Q,6266,16
wTkQCzshHeI,12600,0
cBzZn6MphMk,87866,16
e8BQbcBgcjc,25266,0
RmIgXdwwpjI,66466,0
yGq_wX2hSms,269666,22
W5PSS-bVyvQ,28800,11
_PT1ZBwD4Lk,4333,12
F63etEGL49s,195200,3
2yKQOzzrUMo,282866,16
AKIcyYzL9C0,4733,7
AKIcyYzL9C0,145600,7
ATB2fu85BEU,42933,0
NgxGksPrTCA,751666,20
lEwLt7BD3GI,2600,6
yepIfmJK3Rk,371466,0
-GtEg4GW2w4,40133,15
9iIWNKRbsMw,62866,5
edmu9qETca8,42600,19
JDm93wkk47I,28200,0
O5mwhAXp_EQ,9600,19
1K6nqcDYr8c,607533,2
SwGuqxMOAD4,115800,22
a0OjB7xzRx4,2400,0
w3lshXB-tYo,174933,20
CKr_Fyw-JR4,9533,11
CKr_Fyw-JR4,59866,11
CuHF9Hd0uwI,17400,0
t3bgw8tiB-w,55733,3
CddXUsFqg4Q,254933,2
rjyMtj5rYfU,69133,3
YxetiHqMp0o,50266,1
qMBiB6MGxSY,62600,6
wTkQCzshHeI,55400,0
liYBr230Yfo,67400,14
pafAnirfHvg,5400,6
T5HJirPy6u4,246533,16
2p8syXvm8m0,62000,7
1Y-KF1MVihc,58533,0
jz1T-E2UjC4,41600,5
1K6nqcDYr8c,654533,2
QmKkOSAqUDE,10000,0
Jjl1GxqWjwU,10266,0
7-aAgZ9rzlU,105866,11
RAdWKtlBJa4,330533,4
X3PxOnFAuoo,53800,13
PgxvLGrkYqc,15133,0
2Y1fiWj0biw,106333,5
QyTKANsfGd0,14866,10
48pGfV-z-x0,122400,3
z5GT2TbJBuo,28333,7
eepn_UxMI5o,25266,14
HW_GOUNNyPk,80400,20
sMFvn6YvhdM,825,7
zGPJ2DkuYng,227466,9
MSNOiFWmc1Q,8466,0
MijD0ZqMorA,1526133,5
NgxGksPrTCA,854000,20
CHRnL7etqzU,21400,14
-WH1BtwHPM8,10400,0
VjiNHsOi5Kg,72133,15
JzNvJYTN1Pw,122000,4
124DCWii6_s,302466,11
slhHYOCV874,341266,9
1Y-KF1MVihc,108533,0
8FdGlNqRkhM,58333,0
tVF1I5T-XK8,508400,12
pWHFUMB0LvI,49400,16
nvBaB1x21UQ,25400,0
bR_EeaX8Kns,78400,7
Qm8vyCJt6es,824800,11
3ujGp6xRImQ,7733,4
X3PxOnFAuoo,131133,13
eA5hiUXY2_Q,838933,13
7JPFBlABLY0,135733,4
1HHdP56-ksM,342733,9
rm_6yZZ5DWg,79333,4
4UxWX5EKS04,40200,0
_mQ_SRDqjwg,60933,14
_mQ_SRDqjwg,87666,14
MYCP7-kOFeI,35066,3
mh5HmsmA6yU,39666,7
7iYNMk7--1I,253800,5
mdxbRZzm2Fo,31333,16
kd5B0cbDTbI,4066,0
SGEJD35vBFY,176666,0
I1Ejpa2UWSk,140266,1
myRelcztkqo,420666,12
JzNvJYTN1Pw,170866,4
JzNvJYTN1Pw,196066,4
gNE3n0AZ3cA,43200,0
f6o6ukW_Qog,38600,5
SaDysDbhH0k,14133,6
HD0YDBlSV3M,29333,5
8FdGlNqRkhM,164733,0
I7p_FB19wbA,153333,13
X3PxOnFAuoo,198400,13
z5GT2TbJBuo,252533,7
pafAnirfHvg,29333,6
ckIkfNZVq4o,70133,14
RcRizrIhVa8,78000,14
7-aAgZ9rzlU,149666,11
8gAMuCzvFqE,11266,1
n4lH_EtVsi8,153333,6
oxA9lbx8NzQ,20933,7
QSjprWSD33Q,35066,22
OLBKjsRTcPc,553800,12
MREP3uXNOs8,6933,7
bAKxQ5P7Dvs,432466,18
CddXUsFqg4Q,294133,2
lzISnRATBZY,23666,11
1r4hah6dOl0,19866,0
fFPkSuNBgsE,15200,12
UHU124n2TQE,2866,19
Xv-O53jKrwg,46800,3
r0pY3jSTKys,68600,4
rrj5OTRgjyw,36200,5
eg-lK3mmHXM,35800,7
K_g5y0jl5nM,1000,5
_mQ_SRDqjwg,107600,14
_mQ_SRDqjwg,209000,14
d4WRTfC57h0,74600,10
OygfrNRkiyw,118066,7
I1Ejpa2UWSk,169133,1
a5bPFUJiWns,116333,13
l7ouYYAFwpU,160933,18
_PT1ZBwD4Lk,43600,12
DzjhhtwNKzM,30866,12
D6G1X8WFAA8,6866,0
FmXuQblBYuA,31666,6
ZRc8GDK_9hc,180200,21
-6-4soyVvC4,2200,15
L73brK_1wfA,253866,7
RTDNhIL38Kg,19666,3
NgxGksPrTCA,886000,20
S3KTsu932xk,72200,13
8dLMXZ3vWio,409800,5
8flx6kPKdgs,17200,7
yeIIQ-_bvtM,884733,2
8FdGlNqRkhM,187733,0
IpzWuvqD1bc,34933,21
IpzWuvqD1bc,170066,21
_mQ_SRDqjwg,255466,14
AA3mc0V4DGE,102733,1
A-dkZjbDqWs,66400,7
BDwx4ll3Yfg,32066,5
db9i2fI8dv4,11600,10
db9i2fI8dv4,79400,10
PAp6gHVE9D4,194066,9
5hktcTwDGxw,162600,0
MiHFDxvL9a8,1200,22
g1ay7Lp5lPc,23533,0
eepn_UxMI5o,60533,14
qTAl8xoIpXo,61200,20
GRrjelLxwvg,178000,22
SmS6QupHXz4,29600,7
qInP3tWVtWE,11333,7
2_E3KCV95zM,132600,6
vlNLyHxz1TY,243000,3
v5SkyIgnshw,23400,11
1TFae8k8v2A,612533,20
mPCQRP6t2AM,3266,0
rrj5OTRgjyw,71800,5
rrj5OTRgjyw,102066,5
szCp5piRJKg,17466,0
szCp5piRJKg,52333,0
f6ttY4A9SQg,31533,15
MYCP7-kOFeI,88333,3
IalKEL0pEac,41266,1
I1Ejpa2UWSk,253333,1
W2k-CIH7Vxw,12733,1
3mV_g2no89k,211466,1
JzNvJYTN1Pw,250933,4
RLIGkxgjLmE,310933,10
DOnkvZe4zuA,8466,10
VoWR1WZ7ne4,35800,1
9V62fi_IqO0,108400,0
BdBywLWRZZM,157333,7
BdBywLWRZZM,187066,7
DeAD8D6JDkM,40800,0
ouT0OJEmZ9U,43200,0
yae2rYCCGDk,377466,4
cnt7MyeNlHA,15466,0
MiHFDxvL9a8,64933,22
MiHFDxvL9a8,90333,22
SZ2GrTBvLns,600,0
RcRizrIhVa8,107800,14
F6-iczShNrI,122666,11
YuQuuXDxBvM,30266,14
Be1kNsbT2RM,4200,7
JzNvJYTN1Pw,275000,4
JzNvJYTN1Pw,316200,4
NG_OoszdBBk,233333,0
HIh3hXuq82o,28666,0
IpzWuvqD1bc,232133,21
WmpDMu34m7k,28733,19
8XLLhn6-Xqg,150666,0
r2XOd2wT4VA,421800,16
-tV7rcG0cW4,163000,0
CYkow-sm2pA,73200,0
DVgRUzfVP1s,1400,7
PkWnh8DB6fc,3133,0
K9PGmqAEB9Q,15000,22
mh5HmsmA6yU,87800,7
K_g5y0jl5nM,46400,5
LIx5MX-QnIU,72666,7
nzUWLMiYTYU,28133,3
14gea8KmxmM,63333,15
SaDysDbhH0k,72933,6
ktjtQnP-8YA,1201600,19
PZLho45ij7o,172866,0
F63etEGL49s,239133,3
HGCJ9EpIiBw,151266,9
f5eG1RDxGjU,45133,7
uuxvQPuOc3k,41733,6
4IUFxtinUYM,24533,1
I1Ejpa2UWSk,278933,1
S5dBPYC6V1s,14000,9
dcdXiEQkghM,239733,0
dcdXiEQkghM,279466,0
vWUAzQ_EEJ4,442066,12
rrj5OTRgjyw,120266,5
2_E3KCV95zM,291000,6
ZMcQG7HJk0M,32466,7
f6o6ukW_Qog,72733,5
b8AiO4UAWhg,15133,4
r1gWKua8y9k,43600,19
1_NmqKcbe1o,55866,12
80kcJHxwiR0,14133,18
80kcJHxwiR0,35400,18
PkWnh8DB6fc,181400,0
pafAnirfHvg,213133,6
IkO6-iIniNg,2200,4
IpzWuvqD1bc,280400,21
IpzWuvqD1bc,313933,21
5L2guTqCCTw,60200,7
ndMQ_GdfpNY,45066,15
JzNvJYTN1Pw,337733,4
JzNvJYTN1Pw,381466,4
Oo7lvfkWQXY,72800,0
ShdX3Ua-YnY,16266,11
ZRc8GDK_9hc,202000,21
NgxGksPrTCA,999266,20
K5YdXsLInWY,13533,5
HW_GOUNNyPk,106533,20
HW_GOUNNyPk,150333,20
o0WTCn5AVZ0,104933,19
tCIT19bVdZ0,5933,0
L6_gDwx4EAU,428000,22
MiHFDxvL9a8,166466,22
kCOgaReir20,25400,12
rCtfsB_VjdU,2800,10
dv44QPfsrpM,10200,9
PZLho45ij7o,232333,0
zmdngSi6K5U,42400,0
zm2ZWwTbPFE,2400,0
zm2ZWwTbPFE,59133,0
T_NPQMYpwvs,81600,12
im-NkA8LgP8,73866,6
I1Ejpa2UWSk,304866,1
I1Ejpa2UWSk,362733,1
2ufYfdBwMHw,91400,14
UHU124n2TQE,51000,19
2_E3KCV95zM,330933,6
XSq8i8TCQyY,365200,3
R-5g7e3AS4Q,551066,0
ssUjIsW_dVw,12866,0
dhwmBQFPcmM,71133,0
SuD0RB_o8-8,138800,6
MijD0ZqMorA,1573600,5
yzjNmQ52ogQ,6066,15
mRY6MwxepIs,16866,22
ee4jOQja6e0,386400,6
c1cASDlnsxs,16133,1
mkRbPmskKQ8,210533,3
S5CjPCUi6HA,8933,4
NyYtlbOl-uI,207866,6
QGHVbsMNHFQ,92666,0
Uv2kg4khTtE,2000,16
6SKg393SypM,7133,0
t4fDimBePDE,11600,11
JzNvJYTN1Pw,420400,4
RIGLeK0CaTU,89200,7
hA0wcAyJchs,105800,1
mdxbRZzm2Fo,119733,16
IeFUkGY1b4Y,41400,20
LUiQxV8ZF3I,34266,0
7WOqRO3Wc3M,15266,7
9iIWNKRbsMw,117133,5
i_zawUXw5b8,305733,0
8RynL_g3jtg,53933,16
T_NPQMYpwvs,230400,12
SaDysDbhH0k,124133,6
Mvhfi2XD2Rk,16266,6
Px_xm3GUUCc,177400,15
nE2_GuTdNhY,81200,1
DOnkvZe4zuA,33800,10
ieRs4iLGfKk,201866,0
jQVwli8AeDY,9400,19
jQVwli8AeDY,37000,19
tIoJRJolKwU,23666,22
I1Ejpa2UWSk,387466,1
5K23UH1ld08,800,14
WlM1d7CA8b8,20733,22
2Gr5QCErLmY,3800,1
hzGlScm4dFs,570666,18
jOsuIbqHn60,18533,7
IY-nv97CKYw,23266,3
jELWZnFjlmg,226533,7
W91wXHFw_lw,162933,12
F6-iczShNrI,179200,11
T5Zetc3H05A,120666,0
H_5j4r7-Dv0,800,18
9BLN2IPzCxk,3400,7
CddXUsFqg4Q,328800,2
w1Vzt1l03fg,23933,19
OVPdl7cgoY4,31200,13
f6o6ukW_Qog,106600,5
0JwVXRNCz7k,436600,12
qRayO4syi5g,78866,7
-6-4soyVvC4,36600,15
prxhX56MfpI,14333,0
8ZFYlFBdXuI,13133,0
V34kg1HXobk,186866,16
f6ttY4A9SQg,54000,15
2o6QZsznm94,74800,9
QxK761rpFO0,37266,3
Y8HHeFQvZ2E,3066,20
tCIT19bVdZ0,44200,0
JzNvJYTN1Pw,451333,4
JzNvJYTN1Pw,570466,4
Hkyb6sBvUAg,16333,22
T_NPQMYpwvs,280400,12
3mV_g2no89k,253333,1
E2Ar2p4jtjs,11000,4
E2Ar2p4jtjs,36933,4
E2Ar2p4jtjs,104266,4
L6Vd6ddmU2A,180466,3
Rb-xGt5TQ6k,5866,22
HlrEzwkUeWE,29200,11
JOoMcS6xZCE,133200,0
Kf1HDB4grWs,22200,7
yzjNmQ52ogQ,28066,15
mh5HmsmA6yU,132466,7
eaxPmkwGK5U,23333,1
OLBKjsRTcPc,639333,12
ljI0ZpQEUi8,130800,0
wuATp-QwdXI,166933,0
ktjtQnP-8YA,1230933,3
JvtemQ1RIMY,15266,4
QBCp_suhT5A,10091,16
U1YGQZULBhI,109800,0
7VehhyWbl3A,74866,6
j8Zjx-KxVeY,10133,22
4Gen9UBzOhs,270133,12
XSq8i8TCQyY,539733,3
ZRox_w5A07U,17466,0
IpzWuvqD1bc,336866,21
TmwoAYk1E1Q,3600,4
jpkIqjKLTrQ,2733,19
7fEw5gNKbuI,27866,14
prxhX56MfpI,56533,0
Tqx2dosxeCY,174866,2
rcVVjTmJZ_U,210066,11
se3H33-tjik,20533,19
S2lGDgEqPiU,13400,18
QuWUzeF-sBE,41000,0
gFfVZSPVYmY,14800,0
T_NPQMYpwvs,313066,12
qDT3tQvqlkI,27266,4
ndMQ_GdfpNY,75866,15
7iYNMk7--1I,285266,5
UVM6VQE5im8,62200,7
qNeO2VYv4iM,130800,0
iB2e_0wI6Cs,14066,1
TZtMNw5vaQQ,40066,0
oYCIPioJKLY,66933,11
0PvO6POEV6s,107000,0
Q9Jp58Bhvyo,23000,10
nvBaB1x21UQ,166666,0
ux1b28MxHEA,301800,0
Ch-PosNzqZ8,205800,20
UApTXnAaz0U,21333,7
2ufYfdBwMHw,396000,14
mTuXb1mo6ms,5466,11
8z0JohUAh7g,3000,7
BC54vg8gG8M,297533,16
jgFqlUxols0,3266,11
9BLN2IPzCxk,71866,7
wum7E-hjW6w,103000,9
OHvnpgJvBJo,120400,12
QwEnyFT5BDg,39200,0
KwABSIQEBgk,18000,5
IeFUkGY1b4Y,88800,20
Rb-xGt5TQ6k,27666,22
se3H33-tjik,64733,19
r2vcP0zxO_k,78800,6
aEuIHyAozBg,22666,15
qYzEmDi1OWo,42933,18
QyTKANsfGd0,33800,10
oWpNZqEFDEQ,45066,4
Q3RF_92s-uw,259066,12
TeyHiCsKYpY,210466,7
MijD0ZqMorA,1894066,5
wAJI2wAjCLA,15733,22
fm_dPCZcc2c,26933,19
mh5HmsmA6yU,168800,7
WmpDMu34m7k,53733,19
YtD68Mr2KNk,16933,0
t50mfjfMMQk,11466,13
0PvO6POEV6s,154266,0
8ZFYlFBdXuI,39666,0
BmCAiO-WNmE,4066,14
CPcTY_4vUy4,61933,15
CPcTY_4vUy4,102066,15
CPcTY_4vUy4,124533,15
wK67bxu_4mE,24866,6
1TFae8k8v2A,649133,20
NgxGksPrTCA,1142933,20
MgBPXqiXT-0,29600,14
Va83mW2t3yc,5600,0
Va83mW2t3yc,49800,0
eaxPmkwGK5U,45333,1
Pm0Kt45YVn4,3266,0
ssUjIsW_dVw,57733,0
rCtfsB_VjdU,41933,10
wuATp-QwdXI,200666,0
QzFozCcgOTA,266933,9
hA0wcAyJchs,126666,1
mTuXb1mo6ms,90933,11
PAp6gHVE9D4,905733,9
8OrZTThMd5E,29666,22
YEi2t9V6xUo,129000,0
CddXUsFqg4Q,377333,2
sgPak90qO28,73933,14
MJs-OFLi1Do,57933,7
7gQD0krRT00,9133,5
7gQD0krRT00,49466,5
ImxRgmmPAFQ,34266,18
IpzWuvqD1bc,402466,21
IpzWuvqD1bc,459800,21
Y4UVtKHB3to,11000,0
f0fPUtBYDAM,9600,1
f0fPUtBYDAM,40800,1
pDjBEHDWAqg,45133,6
EOKWTxJECAU,173666,0
GF7YIp7b-Hg,55533,6
jq6ar4t-O4k,11466,7
_6J9EC1Pz9g,38666,11
UYQes5dLv9w,103866,0
YtVFizE75lc,60800,7
WXTc-cYL2Nc,58933,7
fm_dPCZcc2c,49333,19
c4iCXPdqm6c,127066,20
gFfVZSPVYmY,84933,0
jTHDoLyfTLc,15400,19
0PvO6POEV6s,187266,0
Xpu33H6FHBc,80133,0
CPcTY_4vUy4,167400,15
KT---q0sJdI,159533,7
ViHmHWEU6PY,27600,0
9d8SylBcYPI,6733,5
NgBMbTODerU,66266,22
I7p_FB19wbA,188000,13
TeyHiCsKYpY,244933,7
f6KtpslszJU,62866,9
xepSZmKdU_Y,47133,13
tqeGCwwNL4M,16866,0
W2k-CIH7Vxw,32066,1
cFWjLOd4sjA,40800,1
w4gkmcu-RFk,7533,4
w4gkmcu-RFk,59600,4
niqE5okBg5U,33133,9
_FiQmrktHnU,21266,0
oRQWWG4oT-I,318933,9
2-WVfQiGwvo,8400,10
l0yTLvQPf6Y,89200,10
QwEnyFT5BDg,102066,0
6Qe53emQu2U,139066,14
OHvnpgJvBJo,328000,12
99EAfzuTcJ0,20933,15
lhlKkVDo-3I,68200,0
a5bPFUJiWns,151133,13
IkO6-iIniNg,81933,4
hwmlB3BZzSQ,53266,0
hgZ4pWNuWl8,35800,0
k8OEoDpqSLk,31066,16
qDT3tQvqlkI,201000,4
sgPak90qO28,88066,14
wuATp-QwdXI,343266,0
QBCp_suhT5A,37958,16
4l9-2wQiXKw,339400,21
7VehhyWbl3A,95266,6
IpzWuvqD1bc,519600,21
_ohAO5JD0H0,15866,1
ZfDkxwMowSk,57866,20
TxjY5BX1hFI,62533,21
cdxkCeoDX6Y,114800,0
cdxkCeoDX6Y,215866,0
YuQuuXDxBvM,98466,14
7-dZPGEyols,12533,14
9T9AdE7NA_4,28733,7
vrEvNCP-fBI,205600,7
Uk4yGoBTwaQ,43666,7
r2vcP0zxO_k,381600,6
40996-BUw5M,45600,0
IeFUkGY1b4Y,113000,20
iHYupJJR_FA,20200,10
7iAI4ChgFzo,12933,0
tqeGCwwNL4M,268733,0
ouT0OJEmZ9U,139266,0
WbLXOiZ37NU,12400,11
f6ttY4A9SQg,76133,15
Q7bN0EWpfnE,56733,0
w4gkmcu-RFk,88333,4
9iIWNKRbsMw,141200,5
XMvKDOJBVfI,38200,8
mEVTUBgwWas,7533,22
TTJ9N0ew-x4,122600,0
LUiQxV8ZF3I,86266,0
UOxcGjHXE-Q,43266,19
IzrIP15n0E8,127200,11
qy50QBcZ2K8,23400,5
_gCiQbQVOE8,23600,0
hA0wcAyJchs,147533,1
ZvN4cHsDr-8,15200,15
QRpq4qPUvZQ,31200,7
hwmlB3BZzSQ,278333,0
jBA77zk-3hg,242400,18
l0yTLvQPf6Y,114066,10
OHvnpgJvBJo,378733,12
S3KTsu932xk,109533,13
Xpu33H6FHBc,131200,0
kVl_B9LcQ7s,21733,5
QNft2rsxzxI,256400,10
Tw4OjzLCars,16866,4
ZTvywWsFJ38,255400,18
UralkN-jDRI,29333,0
Q9Jp58Bhvyo,45000,10
3uqgxZ2pOAI,25600,14
w3rXRxCze2U,254466,6
WbLXOiZ37NU,42466,11
vQ7ZjGhLdB0,28666,7
_gCiQbQVOE8,84600,0
Al1ns8GvwrQ,24466,14
AqpJA-j2_5w,72800,14
BOFtSD7Q_G4,379800,21
nzUWLMiYTYU,74133,3
_FiQmrktHnU,58666,0
F5EqpLmS0FQ,12733,14
Gxg0Pt_9bIE,134800,0
J3ApDJFNk8Q,11533,6
UffanwZDvuc,63866,19
asS2dNvMSbg,13666,15
GX4VqEwQ3Iw,67400,16
w4gkmcu-RFk,120266,4
CddXUsFqg4Q,429866,2
RE_gzK0SPiw,287333,4
hQe3_1EvqIY,21200,6
RjGGmII_hmo,22466,14
ZwH5xnh6Thw,485333,0
6pUced95iq8,49533,11
KeWnHq26w34,93266,16
wAJI2wAjCLA,128133,22
vrEvNCP-fBI,256133,7
Nvx__P_TkQU,35533,0
QqU6dSIKKi4,139600,14
qDT3tQvqlkI,349533,4
7nrP7CoYX7g,18866,19
9XEx8A3-1JA,45400,14
NXdGW2wsuSo,206133,0
RuxmflAwruw,676666,4
QBCp_suhT5A,89225,16
9G3jTHyotCI,294066,0
rJ01yu52Zxs,333,7
W2MdgOObSf0,84733,6
uVhpV1pr6-w,138200,21
IpzWuvqD1bc,577000,21
IpzWuvqD1bc,606666,21
VivYen4uXbM,93066,4
1_IIAexrUSw,15000,11
WFldoS30VZA,2466,7
W4BTBe7Ddsc,377066,21
ZRc8GDK_9hc,256200,21
qhyihSkbubs,53200,4
qhyihSkbubs,115133,4
3uqgxZ2pOAI,76266,14
-2TyWG7zUfk,7600,0
Q7bN0EWpfnE,80000,0
aO1TDGrhU80,3466,10
UW_MnDdbun0,77333,7
FKa1GrquKt0,59800,12
2Gr5QCErLmY,45000,1
w4gkmcu-RFk,213733,4
w4gkmcu-RFk,285066,4
7u-vC7GiBLs,132000,0
IpzWuvqD1bc,742466,21
tc5Iww3kZZc,14800,15
BmhQmSczN74,40000,15
7iYNMk7--1I,303400,5
mdxbRZzm2Fo,196066,16
mvwu06yft8I,2200,19
0CESqxJ1NT4,817733,4
UOxcGjHXE-Q,58000,19
ukCRocAYKBU,11600,19
_P1JZGKPHik,44666,0
xHeD1f4MB3U,34200,14
27A-cQoLj18,9266,7
VPmDMsuoGrU,18266,0
7wQ050PNP38,21666,15
UF_G66pWdUc,199400,0
71uQ0tZ5Jx0,98866,5
DOnkvZe4zuA,66933,10
DOnkvZe4zuA,93000,10
gY_Ey8Ps_ZE,199733,6
E7EoLSJX3Ac,54266,6
YzZZ6ohjiik,13800,4
uEcssHDZHik,18400,7
Szpbvv-nVGs,27733,0
IlfgzqfZQEA,59333,16
pMaCkZfbxoU,48200,7
IeFUkGY1b4Y,148866,20
_CmurU9bE-U,12066,3
Au2hIXeYv8c,19333,15
Au2hIXeYv8c,55466,15
FW6ur0tvgL0,189266,20
JHoZAxR25Gk,31266,0
3uqgxZ2pOAI,113333,14
RZbUzUgdh_k,20933,4
VguHp8LahrI,3933,13
_ohAO5JD0H0,60800,1
DG_chYWqCBo,55066,7
D97wkVsbfJk,121600,0
YuQuuXDxBvM,140666,14
D97wkVsbfJk,423533,0
axHpuSYeRts,107466,7
_P1JZGKPHik,209000,0
AqYApogUL58,16333,1
AqYApogUL58,50600,1
HI4oThOKLc0,58000,7
pMNr4jmpY28,1933,2
0UQLSMC-OzY,6400,19
ZR85gviTLRY,120800,0
bS_uUj_wO44,9600,20
MijD0ZqMorA,1924800,5
CddXUsFqg4Q,456733,2
j9lfVwzNiIM,81400,6
ZthU1go1_-U,12866,1
ZfAFALQjUwI,35733,0
w4gkmcu-RFk,304000,4
KTiFqyEEjX8,803800,21
w4gkmcu-RFk,376533,4
dORLSKDLr1w,108933,7
r2vcP0zxO_k,495666,6
6Qe53emQu2U,167400,14
shhoOyDPtFY,183400,9
ZInMPHYMGCI,11200,19
7u-vC7GiBLs,211800,0
hP9fPwx8S9Y,466,5
ukCRocAYKBU,28000,19
qhyihSkbubs,134400,4
qhyihSkbubs,231266,4
_E1xt_H5KZc,70400,14
A0NW5yRa_D0,191933,7
A0NW5yRa_D0,218200,7
BASI5Tltpyc,25733,2
71uQ0tZ5Jx0,189800,5
uEcssHDZHik,136466,7
w3XFWd0UKC0,28466,22
3T6SKhlLQqo,48800,7
myRelcztkqo,461333,12
gGGlteOy4qs,3200,18
0N7uCHZLsVM,148666,7
qy50QBcZ2K8,60600,5
kMtOTIYJ6qk,299933,0
qDT3tQvqlkI,612533,4
EkuKZKnYskw,21666,0
wpOPHUDBrr4,2866,7
TaH0BI3y_0I,92800,14
Wdlgl3TPD0M,376333,11
vu_fFC31tds,256000,5
Qz-vTRH_weo,8733,0
aO1TDGrhU80,44333,10
UIimxUU39ks,107133,0
FmAQy2m1Xu8,24533,6
WzRUj0V5HDQ,78400,16
7iYNMk7--1I,358066,5
W91wXHFw_lw,525733,12
mOaUugwQ4E8,156000,10
XOmHirIblgg,113000,7
hP9fPwx8S9Y,41733,5
eC3zt-K7ZhE,13866,10
Y7VuQx76fGw,18200,10
w4gkmcu-RFk,394200,4
lNoBn-vpgTk,9800,18
xMbzVHbgTOA,15466,0
3vIsCqTWYCc,12800,17
Nbs22G2ScL0,264333,0
_6J9EC1Pz9g,106600,11
uFSrfFf1Syg,193733,0
zfmKirTTAik,310666,4
zfmKirTTAik,479933,4
DGKW0PysAFQ,12733,22
TiBobZgcgpE,155800,20
YtnssvWNuWg,89266,16
T8RgcQQ0zgM,13600,2
ZQoPogfahIs,3933,22
Yw3OIZvDPwU,3800,0
kVl_B9LcQ7s,53200,5
lfcFaG5sqpk,24066,0
qhyihSkbubs,254400,4
kNyKCIP92lU,97200,19
GMmqO_bYjq8,57533,4
VguHp8LahrI,70200,13
VguHp8LahrI,134066,13
TwTN_OmWpxQ,6066,19
IeFUkGY1b4Y,173600,20
etXVAmq4FW8,40533,7
V-8T39ihns8,89800,6
WmpDMu34m7k,84933,19
71uQ0tZ5Jx0,211533,5
BASI5Tltpyc,46000,2
058pH9G_C4E,4533,18
YrLjyhKE48M,13200,16
swHit1vyyCI,29333,7
1QYa-UhwXAQ,44933,8
hNSIkEq-95s,7600,20
VMxi1pQwnng,42000,4
DOnkvZe4zuA,174133,10
PAp6gHVE9D4,989666,9
ZQoPogfahIs,45866,22
Nbs22G2ScL0,494666,0
aO1TDGrhU80,75800,10
_PYlpzPVYMY,26800,0
FzzK_bte0Kw,40866,0
FzzK_bte0Kw,106600,0
GWxZz1EKNTA,44600,6
ZXZpUfNU-hw,18666,6
lfcFaG5sqpk,117800,0
ZfAFALQjUwI,89466,0
wIlKudw4qTI,5266,4
krwuyp2d13U,1333,6
BASI5Tltpyc,85066,2
g-Vw-LkPM4M,160266,7
kNyKCIP92lU,135400,19
PB8sWVNFkDw,16066,11
c6ovL4qJEYQ,70000,0
FKa1GrquKt0,142666,12
pK56TwRjrq0,48933,4
w4gkmcu-RFk,422933,4
qhyihSkbubs,317000,4
CddXUsFqg4Q,496666,2
IeFUkGY1b4Y,209200,20
9iIWNKRbsMw,164666,5
w3XFWd0UKC0,54933,22
058pH9G_C4E,29400,18
UHU124n2TQE,82200,19
qy50QBcZ2K8,96400,5
1qxGoUt253Q,4600,0
3jemQ-wgIUo,11333,1
07zJXmVNYC0,102466,20
qDT3tQvqlkI,788266,4
6B54R1wLLqQ,22866,4
R4-INT-rpeU,63733,12
3d8IT8l-CWs,417400,6
uEcssHDZHik,245200,7
4-Qf8ygClTQ,540400,0
71uQ0tZ5Jx0,399000,5
jSrCGpGJlqI,13066,0
XdW6-F6UCxo,145400,0
N8mzfyHX6Hg,14800,1
rs-YixqtBJ8,30866,15
ZRc8GDK_9hc,315000,21
Pm0Kt45YVn4,175466,0
cnWtpfgbMt4,34933,0
vdUvE-RhxsY,403733,12
hP9fPwx8S9Y,72600,5
qhyihSkbubs,390866,4
-38MDfzus5k,38466,20
_eFFPk9Zyqw,79000,18
DQtiNYWbEiY,31333,3
FNp1Ik7SJWE,67333,22
P5yrLRVD86M,3733,19
mW6X-UYA2Xc,1933,19
BASI5Tltpyc,239000,2
ae_v-LoKtGw,60466,18
eC3zt-K7ZhE,72600,10
zoQqNLpvDjw,53200,15
K_FagPn3H0Y,87733,0
_ndhlturazA,27266,0
wKRTyHVCwnA,7000,0
RZbUzUgdh_k,89133,4
9d8SylBcYPI,43866,5
lNoBn-vpgTk,34000,18
v78JGzw6Al8,152000,21
4VsyWN65NFs,7933,3
jg36YabrW5E,43466,3
1F6M2vNUsGE,162733,7
5j-vxetYXcw,5800,15
ZzDsxdQdn5o,14733,10
YrLjyhKE48M,48533,16
vu_fFC31tds,270266,5
6B54R1wLLqQ,57533,4
kVhvEhqacxo,193866,0
Ke9PQugKi7g,94333,21
c4iCXPdqm6c,153000,20
JPuncsiln9w,5400,1
2sES_r_A-Bo,178533,0
joFaU4_fnUA,10066,0
DOnkvZe4zuA,194200,10
E7EoLSJX3Ac,121400,6
1_IIAexrUSw,39400,11
BASI5Tltpyc,281666,2
7iYNMk7--1I,404000,5
aO1TDGrhU80,116066,10
6bwq0L06Nck,387266,7
FYmbKKwXp0A,84733,0
z1x7Eg5gHIo,5800,0
0b09kziaumw,39200,7
Nr6KIfMi2_s,12000,0
a5b8We0rjM0,11200,19
IeFUkGY1b4Y,245400,20
hiJTdNktjto,42066,0
WzRUj0V5HDQ,178733,16
g-Vw-LkPM4M,178800,7
v3uhREUoKgc,13133,13
w-YF0gTSmG4,14600,1
rGXwJZhJdnY,73066,7
NgxGksPrTCA,1184933,20
c6ovL4qJEYQ,164000,0
4VsyWN65NFs,73666,3
sv1iQbpp21w,6266,7
vu_fFC31tds,311466,5
L814TjgMuNI,9600,16
a9s_SjybZ-w,152800,4
TwTN_OmWpxQ,31866,19
qH_t78y-_0c,9266,0
rAFQ9ixy_sM,35600,14
lBdJXuFxNK8,54400,0
lNoBn-vpgTk,58933,18
wldMzJxb0CQ,27400,7
4nxDsqATqjY,105866,0
CddXUsFqg4Q,529866,2
ZzDsxdQdn5o,46066,10
xLrtAsUwWAc,196600,16
qhyihSkbubs,436800,4
O5mwhAXp_EQ,39466,19
I8ErV1VzLFc,3066,22
QKScABbjl4Y,61600,15
bjx96uw-Q24,269133,0
ZfAFALQjUwI,389733,0
QBCp_suhT5A,134358,16
BASI5Tltpyc,596866,2
BASI5Tltpyc,679266,2
Mp91b_edytM,1600,19
tXHltpQhmqI,28933,0
4VsyWN65NFs,143466,3
44wwh16H4vQ,9200,0
E5R9qHvFn3I,14800,10
Z_QVuM8wEmQ,22666,0
NgxGksPrTCA,1245266,20
cpxkLEREnwo,74933,6
eC3zt-K7ZhE,131400,10
bAtWugkhW88,26866,4
hPpe4I2j3Wc,39200,0
57FA7GZBRuY,4000,7
6Qe53emQu2U,208533,14
xhEwHheRSp4,11933,1
lLWI-fzTPzc,328266,9
E7EoLSJX3Ac,312733,6
Wv0GqpYfOI8,43533,7
6bwq0L06Nck,482066,7
2CTOzEr5JGo,118133,7
ZRc8GDK_9hc,374400,21
lNoBn-vpgTk,120000,18
6B54R1wLLqQ,125933,4
JPuncsiln9w,45800,1
qy50QBcZ2K8,121133,5
Ke9PQugKi7g,237933,21
lmE6DKVFfkY,26333,19
mdkME6suIKs,17800,0
rMYp2mNMQXg,56333,7
joFaU4_fnUA,205533,0
3jemQ-wgIUo,53466,1
dd6mSG4PRwM,13866,12
E5R9qHvFn3I,29266,10
ZzDsxdQdn5o,99333,10
QKScABbjl4Y,75066,15
ncJ1XPL8m2o,76400,6
16kAf3uLkjA,17466,0
7iYNMk7--1I,431133,5
cqar05P_KLY,9733,9
BASI5Tltpyc,716000,2
lrsspehYW2Q,15933,7
i7tiRPkgzI4,15533,0
V-8T39ihns8,129600,6
a5b8We0rjM0,55266,19
p3tKjqrVmZY,14800,22
aO1TDGrhU80,140733,10
ZIlyoSrDQQ8,19866,0
WzRUj0V5HDQ,228866,16
lLWI-fzTPzc,404000,9
IeFUkGY1b4Y,293533,20
i4VaNMwinqw,2466,7
pwttjTNuNjc,11666,10
6OTmrANvFRI,44866,0
ZGtL8or3PCg,68666,19
rs-YixqtBJ8,68533,15
6_RoJeCneOA,44866,0
MijD0ZqMorA,1953933,5
fHrvRPls2_8,15000,0
RZbUzUgdh_k,205533,4
sF3hKSgqZ4w,13533,15
umSjyFHoIw0,11866,0
ri4L0LUKwCA,36066,19
2sES_r_A-Bo,254466,0
eC3zt-K7ZhE,165466,10
rAFQ9ixy_sM,75733,14
YrLjyhKE48M,95133,16
pwttjTNuNjc,80133,10
WzRUj0V5HDQ,258466,16
6ASWuhvSURQ,44466,14
uLPIOnQ8DSY,51133,14
q1aUe5m53rM,8533,15
QKScABbjl4Y,119533,15
O9xXRki4-rA,134066,6
XCdgyl1TP5s,15200,12
lNoBn-vpgTk,139800,18
TwTN_OmWpxQ,87400,19
Z_QVuM8wEmQ,47133,0
NgxGksPrTCA,1312800,20
HqIhpbwrLxk,56666,18
ctoPyo58MfU,24066,19
-ap9BlsCMI8,8066,14
DvDfSVN7Imw,244066,22
IbofEsi-How,134000,11
IbofEsi-How,316466,11
lLWI-fzTPzc,473266,9
m7zKJ5TDYjk,290266,0
m7zKJ5TDYjk,518666,0
umSjyFHoIw0,42266,0
aRWc_dXOHnI,29466,2
BASI5Tltpyc,747866,2
taIa6jMggLA,223066,21
I7p_FB19wbA,219133,13
xLrtAsUwWAc,215666,16
PB8sWVNFkDw,118200,11
1Qm3N3qMhz8,53533,14
myRelcztkqo,595733,12
1Qm3N3qMhz8,81266,14
3jemQ-wgIUo,85933,1
X8lztbhrcY4,89933,7
hakWXvIYvzo,15733,19
9iIWNKRbsMw,207066,5
FEM7OGFO_BI,26133,20
tXHltpQhmqI,51333,0
PgGm4VEWmMc,42466,13
0UQLSMC-OzY,55200,19
1kjEcL38K_8,27066,0
1kjEcL38K_8,75866,0
U2OrsZ9zj_U,164333,3
ctoPyo58MfU,68200,19
8RrgexdMG-c,85133,11
B7uOVzk9hoY,27533,0
B7uOVzk9hoY,124000,0
DMOCRTPK8-c,31466,2
pwttjTNuNjc,135466,10
YuQuuXDxBvM,183200,14
Oiev-x9ejy4,53800,16
4q4qrjYCQ8o,34000,16
9qCA1K7vBoM,97333,9
Yz8Bl-G0mGo,2733,3
PZpiNUmXXZo,31133,21
aO1TDGrhU80,174866,10
ZRc8GDK_9hc,409066,21
E7EoLSJX3Ac,387200,6
wKsFtZOVZ1c,11133,0
Jp3P4V5XIH0,382133,11
BASI5Tltpyc,1049066,2
lLWI-fzTPzc,504066,9
tos1ELGZH0M,2466,21
y70zs72c4sg,510466,0
O-1NCFJNbqc,57533,0
dMbmaS566Cs,79533,7
R4-INT-rpeU,282400,12
nFzCVf6cfO0,223466,14
Gtwaa70DP1o,62066,0
bMBMHS4YgzQ,14133,1
4KZhY2IRPo4,27266,4
rAFQ9ixy_sM,105200,14
2CI58L30rio,15000,16
LOE3pmM2pJs,68933,0
LPhPwW_AE6E,13000,10
OKBWrEJLvtQ,12933,7
GPdL8vDI-vM,36666,7
xR8QpO7ycc8,1800,11
PAp6gHVE9D4,1052333,9
eC3zt-K7ZhE,210533,10
RZbUzUgdh_k,655600,4
6HLsIw_SYUs,9733,0
XipLuDbC5Ow,8333,15
cnvzLGyGalU,92666,6
Qz-vTRH_weo,35400,0
IeFUkGY1b4Y,325466,20
PsW2guSgdpM,110866,3
iB2e_0wI6Cs,38133,1
4fsMPqz_g7E,183400,18
v0QUDjrzbxI,40666,12
QKScABbjl4Y,141800,15
Mp91b_edytM,43133,19
fZCdkf9VQzU,105533,6
mI4sATtUlmw,63400,0
iNYw5Y_LN5c,128133,0
f1fEuZwBkDQ,28466,0
WzRUj0V5HDQ,285600,16
Pwfxi3syiZs,24800,19
URwTzh8RkAs,11866,15
iHi1s7tyH4w,69666,0
1RdOTIunHGc,205466,6
lSfY4kn2r04,210066,0
Q-M_ACS46No,76800,10
-XQpsh0CloI,186666,0
zEC6QCiv9T4,12466,18
xLrtAsUwWAc,244000,16
FcGoc7P1MnA,152666,13
aRWc_dXOHnI,98733,2
Yz8Bl-G0mGo,56933,3
6Qe53emQu2U,237266,14
afYJzdaKc2s,57000,19
ctoPyo58MfU,100800,19
bB5_e6dE27Y,9866,16
UeQLdrnbe8E,201733,5
8HmXNb-v9Fs,5800,11
h9XzDsH5Q9k,119533,0
59YIw9al0H8,14200,4
NQ-VSc_dBhA,37733,1
rs-YixqtBJ8,112066,15
IGYT_iyL-X0,44200,14
IGYT_iyL-X0,98733,14
Gw6dY9nBZ94,121400,1
Y6G1SMBatpo,13266,1
Y6G1SMBatpo,42266,1
_M3lh9dSqLc,30266,5
_Tady_Rfr7k,6800,22
AEokTVMPd4A,166933,0
BsYyxgelUxw,2400,0
LDRul9Ml1oU,83200,1
mSdvbIQgfnM,5466,21
QKScABbjl4Y,185666,15
7iYNMk7--1I,454400,5
4oC2OGNGvzQ,11533,7
8bOt5iZROCY,12266,19
A4aqKCNrQS0,9800,4
DW3p7KKKRQU,10000,6
GM2X1TZozzs,173666,0
2erOrtxS9GY,59933,6
aRWc_dXOHnI,288333,2
QFiQcT5GHSs,65933,7
tos1ELGZH0M,90666,21
ctoPyo58MfU,120600,19
_nyOp-NCpck,31400,13
1RdOTIunHGc,236266,6
Jp3P4V5XIH0,412333,11
zEC6QCiv9T4,50666,18
WmpDMu34m7k,105466,19
bMBMHS4YgzQ,58466,1
XyZ0nwuVcMY,9066,19
nUdbTm-FW0I,11800,4
U2ihykU6Eew,20666,15
kLzhfz-Qqpc,182466,5
7kWwNbq7RHA,15533,15
kLzhfz-Qqpc,218933,5
XkdkpaQRXx0,30600,15
dOOQ32tmk14,48400,20
TeQo2UNyQzM,27266,11
pTfMkl23bXE,433400,0
kkGvl3eWf90,267800,0
hakWXvIYvzo,41600,19
xSTpzycbA3c,137466,9
xiAmBo3ns0I,12400,0
W91wXHFw_lw,563400,12
PM7RuDdQxDg,33400,0
uPYaa8OaSmE,37600,12
ccnDbweD-qg,38066,7
Yz8Bl-G0mGo,163333,3
Yz8Bl-G0mGo,279333,3
QKScABbjl4Y,226066,15
IeFUkGY1b4Y,350133,20
8JJIADmqASQ,23400,22
IGYT_iyL-X0,228000,14
8TFJziJ0YL4,136266,6
vwjJPcwoOaQ,19200,7
_Gg5M5uWEg8,17666,7
DM0JpoAQssw,88866,10
E0zJE-Cjm28,25200,16
KTU5QvtG8G4,25866,6
98svXs82jGU,29933,0
BEnuDwSb-iQ,870733,2
FVbCE9TawdQ,18200,15
G1dxNp4K7yk,54200,10
ZInMPHYMGCI,63466,19
6VezPicHl98,239933,12
rRiYoaBTb0A,42200,0
Qz-vTRH_weo,87600,0
TwTN_OmWpxQ,117666,19
pbvDAN1CuEY,12600,14
LDRul9Ml1oU,122066,1
q1aUe5m53rM,72133,15
eC3zt-K7ZhE,237200,10
6HLsIw_SYUs,209733,0
AMe6220LAYs,8600,19
BvHzGHjR6rk,16133,10
BvHzGHjR6rk,74800,10
mI4sATtUlmw,155533,0
YbCydhDmbzc,261133,0
ZS0B1F-H-c8,126466,6
QFiQcT5GHSs,93066,7
I8ErV1VzLFc,38200,22
bMBMHS4YgzQ,89333,1
UfVpSGTThDM,210400,4
kLzhfz-Qqpc,479333,5
nXIEhMGJtco,14933,20
-cLUNWzms9Y,20933,4
wUNsOS6tu5Q,234533,12
pbvDAN1CuEY,55866,14
pbvDAN1CuEY,88600,14
qwpOYu-TOXs,5866,21
xLrtAsUwWAc,354200,16
G1FduJ-7q-U,108666,7
W8cnd2uAGkI,15600,2
PWExgAb8qn8,105466,22
VjI971zWmZs,135600,6
8JJIADmqASQ,45133,22
N8mzfyHX6Hg,86666,1
LMc5VqP-ApE,17266,19
UXFupqmn8h8,24200,14
ZPjcyR0QK4A,80200,14
IeFUkGY1b4Y,389066,20
P4B8mD67oHE,16600,5
XDNVFGjIjtA,60733,0
ncmJgpBvIJY,119466,5
MSHy-9fdltE,211466,0
ctoPyo58MfU,155066,19
ctoPyo58MfU,254400,19
N2GiHfyj2sY,36400,12
eXxQvkMn6dc,28133,7
1AzDbVz0MXA,144558,11
tj7AorMHKOs,1933,0
r8OUGDlsAkU,47733,19
r8OUGDlsAkU,83133,19
TBoVwrWO-s8,71400,14
tmaMtXAwiDQ,36266,13
tmaMtXAwiDQ,133400,13
KZ1kRdTZEAs,456200,5
bB5_e6dE27Y,40933,16
nXIEhMGJtco,48733,20
akQU-s0RCWE,30200,4
Mp91b_edytM,81200,19
fZCdkf9VQzU,147533,6
W8cnd2uAGkI,58466,2
8JJIADmqASQ,80000,22
y5PRR1o6R94,423533,0
ZRc8GDK_9hc,460666,21
kjpS4eds-QU,105866,7
QHpaIP-9aNQ,20400,0
3lv-BRkfQU4,111533,14
PM7RuDdQxDg,142600,0
W7h2BGMslBc,13333,0
UHU124n2TQE,107466,19
sNjmXtBshf4,108533,9
-CtmsxvZP2o,87333,2
eq0S1beyLzk,26933,19
gdSIUiNc8wE,143933,14
fSJJEJ20ASE,49000,0
XkVrf5P1cEM,130733,0
tmaMtXAwiDQ,164733,13
tmaMtXAwiDQ,222466,13
ctoPyo58MfU,286066,19
vB7Yy86Y4Ss,99800,21
UJ7B2g6uwnU,28600,10
qjWb1uMtNIY,18400,18
tj7AorMHKOs,38133,0
9iIWNKRbsMw,254800,5
DaiH2flDJcE,20400,0
DaiH2flDJcE,148800,0
Dbn46p61k_0,12666,0
cOalncX8fwg,129533,13
U2ihykU6Eew,562866,15
kdReVtEkzck,28933,4
tos1ELGZH0M,110333,21
er_FMMeN3j0,260733,0
hNSIkEq-95s,43266,20
XSIGUgW5bLI,40066,20
ecUmR_974l4,95600,5
fDehzleyyHQ,89400,0
GrgER02iohI,46066,0
cyE-yCYGJxQ,103800,0
bMBMHS4YgzQ,126533,1
KsBHeuOyyEc,13200,11
4DbBKkEHUR8,45933,13
2L1h2zpS-Cw,16066,4
BvHzGHjR6rk,96666,10
nXIEhMGJtco,77533,20
nXIEhMGJtco,121333,20
W8cnd2uAGkI,92666,2
y5PRR1o6R94,566200,0
iaBh6Ub-4ik,2733,19
m_EyUAZ9PC4,29800,7
xZzuQ85-7cQ,6933,12
SaiFDUFLQ6U,201266,0
cJ0TtwaqPyI,40400,4
Hx19D3w4xGI,14200,8
tmaMtXAwiDQ,255133,13
TSkzO6qr_PA,87666,1
mI-YLRTYNbM,93400,7
ncJ1XPL8m2o,239600,6
km3r9q0hdRA,9200,0
v6jgiit_vks,451466,8
dOOQ32tmk14,75866,20
P4B8mD67oHE,45933,5
ctoPyo58MfU,315133,19
ctoPyo58MfU,346800,19
q1aUe5m53rM,133800,15
MSHy-9fdltE,249266,0
TwTN_OmWpxQ,157466,19
9k_Lw9Zy8B8,7600,22
Vj9eB-YKWZ0,9600,15
K2XAUOi1hps,12200,7
pTCRgaVzn7I,104200,13
7zcqiFL2Ot8,74266,0
3V6sEI3DkLg,106466,12
817kqlz82uw,10200,1
ecUmR_974l4,165600,5
XpJ6paY4VD8,31533,19
WMtAuyKjf8A,7200,0
ObLBCGg01UY,8200,14
kjpS4eds-QU,237933,7
2erOrtxS9GY,112533,6
bMBMHS4YgzQ,161533,1
9d8SylBcYPI,62200,5
pbvDAN1CuEY,145066,14
rGtofSREcWA,27800,0
I8ErV1VzLFc,57466,22
-CtmsxvZP2o,117933,2
cWAsZDl6J5k,19866,6
ZfDkxwMowSk,132600,20
XhPJtPZqcao,30000,7
MkFC9zRjk-Y,71866,10
ebiPquo_GRI,524466,20
-cLUNWzms9Y,71200,4
tvwe0ueGZQI,13666,0
tmaMtXAwiDQ,339533,13
IsdzCIJhS1c,20733,13
UHU124n2TQE,140800,19
W68YMJGy39Q,11533,7
eQGJNc1yZ9M,165733,9
ctoPyo58MfU,388933,19
w7drQ-gC5ao,41600,4
cOalncX8fwg,159266,13
EuETmswYRrs,17666,6
NQ-VSc_dBhA,72266,1
uVN4rK7z0tY,66933,0
7-Uf2_BZU24,47200,7
_AOnpGwtghc,75933,0
xLrtAsUwWAc,503133,16
yiAnmx5tbfM,11000,7
HqIhpbwrLxk,117933,18
mI-YLRTYNbM,184533,7
ncmJgpBvIJY,137200,5
ygw9Yu5JDRQ,5666,3
XCbo44Q6c70,226800,0
XpJ6paY4VD8,42600,19
W8cnd2uAGkI,139466,2
l8mle82zGk8,13491,10
l8mle82zGk8,32091,10
1KCD0cXaNpo,35933,0
hakWXvIYvzo,89000,19
2562UF5vrKE,23666,0
dqGHmFlB5Z0,37400,18
N8mzfyHX6Hg,105066,1
VuuKIeKZn88,47133,14
qTAl8xoIpXo,99533,20
I7p_FB19wbA,243866,13
kkGvl3eWf90,461133,0
nSCERZP2atU,4066,19
UMbBs6IB9VY,4200,7
FcGoc7P1MnA,191066,13
bMMD_Su5w2A,101533,11
wIyd1KrkQG0,66400,0
ebiPquo_GRI,541600,20
5JVJsoYLddI,5200,13
8JJIADmqASQ,149800,22
CLf13kfjGdc,29400,13
FDOzUF3Q2os,258733,0
FNrWKXxsfMg,24600,4
fZCdkf9VQzU,202133,6
PAp6gHVE9D4,1101133,9
zraZus5IbHI,16666,21
xgH4K_WZmto,57200,0
wilwwF6SmeQ,20400,7
ObLBCGg01UY,36800,14
ulm0JTEOzSI,16866,15
NQ-VSc_dBhA,103933,1
sEU9SE1VC2k,14266,21
Z4QRdEnKVqE,14466,14
cxBU0fLqsss,5025,0
mwIroQ9RbXA,1333,1
8TFJziJ0YL4,172800,6
-cLUNWzms9Y,95866,4
CPmR69hQ3u0,299000,18
CPmR69hQ3u0,404800,18
CTw6yTVUrS0,31133,3
DbNg_W0FH9s,18133,21
YlvX-sJpuQU,10000,16
W8cnd2uAGkI,188200,2
U-a1Xd5SlAo,3400,5
LT1GO_P1d0U,15933,21
WTUXIud4e5I,356933,0
IWShPE7FHhY,28466,11
8w33pG4k0zo,441400,22
Y_r20ztznXA,285666,6
Mp91b_edytM,126466,19
ymrCFyCKY7Q,167200,4
wgPaC2d3wjQ,1724733,8
3gBB_L-RQw0,85733,7
fSJJEJ20ASE,253066,0
mdxbRZzm2Fo,253533,16
DMOCRTPK8-c,104000,2
ESuFx25ohUI,53600,1
tj7AorMHKOs,183533,0
wEmNTweoEf8,42733,13
I8ErV1VzLFc,97866,22
ZchU4DxP5A8,24466,0
tY22cF4_QCM,4733,12
3jemQ-wgIUo,102666,1
1TFae8k8v2A,696466,20
fJKN1vgh6ZA,11800,15
WzlyuGv9clo,46466,19
5JVJsoYLddI,40533,13
ygw9Yu5JDRQ,63800,3
tya7owkWfAs,25733,0
ObLBCGg01UY,90866,14
5hC5trcWz3E,5266,13
U7g-kJIxb_M,14333,7
uOq4AWJl55c,222466,22
fThuCv-vHUg,14666,20
41QXg9oN9OA,35333,14
cOalncX8fwg,220200,13
2erOrtxS9GY,167333,6
pGoowz1H8KQ,866,4
0WLwi8060-4,188266,12
FcGoc7P1MnA,847800,13
MioA6lFTd5s,151266,20
uKSvKiK7ejE,91533,3
g80ZYUNhRME,11133,19
EuETmswYRrs,75000,6
mN6OG7AwmBM,197400,11
CddXUsFqg4Q,564866,2
N2GiHfyj2sY,120466,12
W8cnd2uAGkI,226800,2
Y_r20ztznXA,322666,6
59YIw9al0H8,42866,4
eXrIr5hz9EY,71066,12
XTq0wnLOoSE,84400,14
ib5fWzJWV5A,341666,6
WdSTE4zK7qc,61666,4
x9w7Tkz7SE0,39400,3
QhcqfiaVmkc,21866,15
EkuKZKnYskw,54000,0
ObLBCGg01UY,124733,14
Z4QRdEnKVqE,60000,14
i0ZE0kXl5oU,110866,14
cxBU0fLqsss,35025,0
gNwKVPIi010,18533,14
1KCD0cXaNpo,133133,0
SJuEMuTApaw,30733,7
85GYuGbWl80,17666,1
_nEJhMcJ1gk,45466,3
NQTptN61uqI,13933,20
tqyBJBQv8F0,11200,0
I8ErV1VzLFc,120733,22
ZInMPHYMGCI,106266,19
9k_Lw9Zy8B8,272800,22
DWbkX8tOiC0,6133,12
DWbkX8tOiC0,42200,12
WdXKK-RKGZk,62400,0
DWbkX8tOiC0,90466,12
cOalncX8fwg,254600,13
mwIroQ9RbXA,30333,1
dqGHmFlB5Z0,92533,18
HI-s7BRMMMM,15866,2
XHjK6IINBeg,4933,14
gClMpGAoW88,209400,18
5JVJsoYLddI,57400,13
W8cnd2uAGkI,265333,2
hakWXvIYvzo,118200,19
ZoHVVpgSIQE,1133,11
t5aA9phNsOo,5066,19
8MXg_xNWOu4,8333,3
zC1c_VJlxMk,45466,7
JFDnN1bacXs,92400,0
WeYxpPWWRsM,3266,0
cVw-v-ZQ7kY,14266,0
fZCdkf9VQzU,256933,6
U-a1Xd5SlAo,30266,5
pN7bEfceurU,14200,10
i4CFI7MtlRs,60866,7
xR8QpO7ycc8,223866,11
Zni9mECg54k,104133,7
ePkzyffCJhs,10400,0
cNMl5E79Hw0,11533,18
Z7eRDfwesHI,23333,21
uxAnpAmrpOU,172533,7
cOalncX8fwg,281533,13
XTcf1CSuwFY,119866,7
FcGoc7P1MnA,1359200,13
OwmxtCNKJ1A,26733,14
LdtyyDdUXeo,48266,0
FrRzDomc8hA,45266,6
MQHvla1AgiM,23000,21
8w33pG4k0zo,481466,22
Udt2FtUNsAU,8600,1
XHjK6IINBeg,92733,14
-aS3Vouo6i4,9200,17
zTantZGwmy0,19400,15
TVzEFuE_zp4,19466,12
hirjoH6mKR0,13866,7
EmaFNSsoSxw,233933,4
n7TSEeVFAvk,28533,7
v2eXCJAJqj0,65400,6
dxGOXwzILCo,10533,22
K1OCa5XQ9xg,9133,3
W8cnd2uAGkI,289600,2
ctoPyo58MfU,415600,19
ctoPyo58MfU,455066,19
-qXjkdTZwv0,16800,10
pTcMElFdz_0,16600,10
V-DDDy0WyiE,34000,0
_ParZr-CJ7o,121533,21
Mp91b_edytM,148800,19
8RA-ESgMyew,120933,0
NQ-VSc_dBhA,144866,1
PMe77vdp12Y,284066,4
Q7SCcIJbbss,32800,21
ln9AJJd8KxY,115266,6
uOTAUyMbfW8,29333,3
PB7U0enCT4o,4400,16
gNwKVPIi010,46400,14
Z4QRdEnKVqE,99333,14
IdrTVVio1U4,15800,19
ZInMPHYMGCI,143933,19
ulm0JTEOzSI,75666,15
IS-L_s6x-ds,345666,21
tWfVjP2ONzE,59400,14
_LqvcCu1jPE,67000,7
Cw5ga8w0qHc,73533,0
GCzFOUsMxqA,22733,6
GCzFOUsMxqA,167200,6
-aS3Vouo6i4,45333,17
_so7j7M7AkA,16000,4
GERmdfOR5To,12600,11
ObLBCGg01UY,164600,14
YTOWMsm6W6w,8066,19
hsTPDG6FckQ,13666,1
i4zNIafhQcM,129200,1
dBFZWLLN-dk,281400,6
d7yxmt8AvOM,121666,0
oaGveDFhFV8,4066,0
oaGveDFhFV8,98733,0
arrPKaP-yQ4,10200,11
zfH69uRcrmU,96533,7
xo5XeykgqWo,19666,3
U-a1Xd5SlAo,60466,5
a1lQwuhicQI,31133,0
f66-GmQLITo,142266,21
MRElAg9BQak,196933,0
hnejWRGCIYk,2933,16
5pKzGNKdRH4,25600,0
7qxeEV-YRsY,11200,7
v877FmLQcLA,25266,14
zAWMZNEPzLY,4666,0
P-SIr3rYBzg,203866,21
wO_QQwZ8GP8,92800,12
w7iIIeAcubI,26066,18
3D6i_P1Ya4A,5933,4
_nyOp-NCpck,61000,13
BL-Sfxz0axk,13466,0
EhT6maLAIQw,49533,14
E3F5l6_vECg,109466,0
mdxbRZzm2Fo,310933,16
W8cnd2uAGkI,333666,2
Z4QRdEnKVqE,133533,14
xXQRO1NtpO8,27200,1
SaiFDUFLQ6U,479333,0
V_SI3tTBWzE,68933,20
gNwKVPIi010,101800,14
I8ErV1VzLFc,162400,22
PgGm4VEWmMc,74000,13
P8Pck11HdD4,15866,0
zEC6QCiv9T4,73400,18
pImRJHJATGw,74000,6
1KCD0cXaNpo,379466,0
_Co3qzdYcHw,2466,19
CD8ZvyoV6tU,13000,0
DMFMJIb_WB8,57066,0
E5WMrQj592s,68133,14
gZyYntqP79E,8333,0
KJFcQl-ClyQ,294733,11
ESuFx25ohUI,99666,1
ln9AJJd8KxY,151866,6
SDzyofhORs0,3400,19
_so7j7M7AkA,54466,4
oaGveDFhFV8,134266,0
OnKQl5q9lEg,120066,16
fZB7PjSTF3M,94866,3
d7yxmt8AvOM,156800,0
V_SI3tTBWzE,134533,20
V_SI3tTBWzE,165866,20
iBuyKdKGCmQ,82000,16
IdrTVVio1U4,88266,19
CddXUsFqg4Q,582733,2
ZpZ1CsTU4gE,19066,0
jyn8Aq5ZUqQ,271066,9
3jemQ-wgIUo,145933,1
2uPJPZ6e_28,263933,12
FUp8cy7p6kc,41333,0
cOalncX8fwg,346466,13
PAp6gHVE9D4,1127666,9
ztwIebLG8v8,132533,16
1q_Ox9GNLzo,128333,2
uOq4AWJl55c,930066,22
wDxoMG9g8qA,10200,1
W7SHVKtjgp0,3666,0
XBOXuLNHCxI,280666,0
N2GiHfyj2sY,184533,12
ROVThiRTLmc,14866,0
x0wzSIbwQ1k,298200,16
pTcMElFdz_0,58533,10
uBbwoXd8FrM,42866,5
k05eJE-TEXE,5866,11
XvJzVD3efxw,14866,9
K1OCa5XQ9xg,60800,3
MmYJfT5HCXo,11000,12
eXrIr5hz9EY,105200,12
8RA-ESgMyew,302000,0
7qxeEV-YRsY,145933,7
AJZ65x_ashE,26866,13
MEAvOcpWNnQ,15933,19
MO5FJ7IlptY,10400,1
kdReVtEkzck,701600,4
OaPcLaX9Qcw,7333,3
eEyG5yUcWj0,4666,11
apdP6_tCdls,9800,0
I7p_FB19wbA,282733,13
o-CZGqs6xjI,173333,0
cNMl5E79Hw0,28400,18
wlOWZhk93oo,15066,22
R4-INT-rpeU,439600,12
pN7bEfceurU,64800,10
hnejWRGCIYk,41333,16
4BkI4itoiuQ,14000,0
VyFfwPaH7pM,12000,9
V5oXQQLTxNQ,15666,0
iB2e_0wI6Cs,76600,1
Gt1TP2Re4sk,9400,22
0jUDCxC0MQA,28733,6
TKMMc0J-Xmc,157466,0
fZB7PjSTF3M,135533,3
gnQrSfZ3FkM,3400,19
bj3ljqhrjDo,3533,7
ulm0JTEOzSI,136266,15
zynl0N_CklY,280066,6
O44UZSljxLY,44800,9
1q_Ox9GNLzo,164666,2
EcpbnX8kfog,39200,12
V_SI3tTBWzE,185666,20
V_SI3tTBWzE,208200,20
Mp91b_edytM,188666,19
-aS3Vouo6i4,68600,17
pTcMElFdz_0,73133,10
gReD39gWUZw,58466,7
a1lQwuhicQI,49933,0
g80ZYUNhRME,45600,19
8TFJziJ0YL4,209333,6
IS-L_s6x-ds,381066,21
ZybbfoNMZDI,76333,14
ROVThiRTLmc,80466,0
dqGHmFlB5Z0,134200,18
k49ieP4BEMk,65866,18
cc1JE6ChKH4,12200,21
akQU-s0RCWE,53000,4
NKQntr3AcdM,41466,12
OWToqQ16VRM,5000,6
cOalncX8fwg,411333,13
l5mbd0xuEng,437733,0
7KByoE6iUWk,10200,19
DvduCPXO_FE,18400,5
DvduCPXO_FE,55733,5
DvduCPXO_FE,74533,5
_so7j7M7AkA,79533,4
JBMhOrDLcho,172066,7
LZ_MM23_Dks,262000,4
MkoavpSzz1g,15333,11
ubk712EtACo,11200,10
z3jVk7dK3EM,23933,0
fUDuDE_JAKU,35000,0
iNYw5Y_LN5c,305933,0
nc-a4OriENw,666,3
OwA7q1_ZUSs,26466,0
7ZbBLBQVUnQ,14466,5
NssHy3gQb-8,44533,21
Zo_lumogmEs,111066,18
3sf-78D2C1s,1000,3
EcpbnX8kfog,131333,12
eY7gq7HHPjE,17933,19
NKQntr3AcdM,97400,12
Pfb5m2ffBcE,14466,19
pcoxlLlizyU,209600,8
2RSD790ILj0,27866,7
x0wzSIbwQ1k,342200,16
gReD39gWUZw,74733,7
mEc1jojyiqY,21133,20
dnTqpcJ67q0,11200,19
V_SI3tTBWzE,244200,20
t5DHI-dSpak,30066,2
klbDyI-rYLU,831066,13
xo5XeykgqWo,68733,3
3iuxonQ_RJo,376800,21
wDxoMG9g8qA,90000,1
cOalncX8fwg,448133,13
SCDmWCcJwy0,7000,22
P2UILuzw2hs,29533,9
S-L0dxK-YD4,16400,7
OQqlXMOdgRY,20000,19
GIQt1UMqkKk,12533,16
0ui4hJ2fg4I,4400,22
c5-OSFEXgKs,60600,18
_O6TTcQjL3A,251200,18
CvMb_YLvL2g,56133,7
FkSTMjAGZuU,10400,10
J4vh2BhHxXU,315133,13
jeElREL5oZw,169200,3
ObLBCGg01UY,177666,14
OUDo6Wi3Mx0,8266,2
o-CZGqs6xjI,338466,0
O_1roDa9zsw,44933,7
cypypBTNae8,14466,22
l9woBEWhITk,29866,0
hnejWRGCIYk,57800,16
lk1jwp27Xec,15933,4
NZ4zY3AY0Yk,9866,10
c83Sx3LEu1o,68533,20
iVpuQf7f9JQ,43200,18
FniMTwzxRZQ,25266,0
mEc1jojyiqY,49933,20
9d8SylBcYPI,104866,5
fkxM2diOoMc,6266,4
1rbZt8o3sfg,3266,19
IUFhb6xoiJc,26400,0
igU3qDedbrg,154400,5
32V_bbj38Qw,107733,0
bY6vPIaJDGA,224400,0
RktoQu-Wk0M,33333,7
SUoBA1VgSvo,175600,10
3OKAzkT-yCk,666,21
hiW3v4Pdb8I,89200,15
anJbsuTwShw,3000,0
vE6URv0tXlw,44200,0
K1OCa5XQ9xg,97400,3
pTcMElFdz_0,102666,10
fJbsvQ90Mhg,23666,19
Y8LfDNf_JL4,62600,14
3sf-78D2C1s,31666,3
ESuFx25ohUI,134533,1
3Xb183IGHrQ,48600,5
lcEkU0YzOZk,135733,0
dTOGuWqKrmQ,182600,0
etiqnL-e8OU,11200,7
fBZbojNrKew,56266,0
SLxGnmCtt1I,125066,0
lDpK3_vNLAA,160666,20
O_1roDa9zsw,124066,7
pcoxlLlizyU,526000,8
Fwr_SsJfTG4,31266,19
bRWLh5Yl0HQ,30800,19
eBDMcQgBliA,23333,19
mkdoVD7qBAA,25133,6
RC2SJef9yTI,39666,3
x_NwrvFI4vw,278533,6
0d8xO2GVap4,58533,0
prwLCvKOJ1g,12266,12
CYsgb4GhJ_0,70600,7
CYsgb4GhJ_0,143133,7
CYsgb4GhJ_0,322333,7
bWkKy-_YzW8,126200,21
_ImEqeLdFjA,12600,7
E3zKEDcRqrE,252200,0
H89YBgfps_g,76333,0
KXT1Gvba6kI,44000,18
cOalncX8fwg,481733,13
gZlJ-_Cr0VY,44933,0
l9woBEWhITk,90800,0
lvKicxImG_M,9066,5
rxy2fhoh49Q,865400,17
IdrTVVio1U4,107266,19
J6d5RUuzM7w,59466,14
ObLBCGg01UY,207800,14
RYA7UT0qTKM,8533,7
3sf-78D2C1s,75400,3
mEc1jojyiqY,90600,20
_VNscSu0QX8,733,22
AOcrwvkPVI4,2257200,9
DhUhUGzuVkE,11400,4
D3kZbT7baDE,1000,4
N6Xl8e3GRcY,29600,1
XvJzVD3efxw,41533,9
32V_bbj38Qw,201400,0
t9q0139h3pU,237333,0
TOA0IGP46MU,15600,15
Pm_2At7P8Yo,161666,4
S8P8dzun228,155200,22
T9vvn_3cR9U,165000,0
hCGQxYbViaE,145933,9
hCGQxYbViaE,174066,9
juGbr14-BcE,9266,1
S7ci4uFY0dk,71866,13
Gwx1ad4lW1Q,75266,0
0_9tuK-AcRc,46400,11
XLW9LxmDRHQ,24466,6
hEW_ir6UNWw,7333,1
ihrRxZdj7bA,5800,1
4oY9gzgpda4,77200,6
o-CZGqs6xjI,369533,0
oIbh2cj2QXc,72400,0
w7drQ-gC5ao,69933,4
QWKv2myJlXE,16600,19
NZ4zY3AY0Yk,30866,10
KXT1Gvba6kI,92600,18
kdVhGFdnDps,23666,0
UhvhrEMHY0E,78466,3
h0mK3KSysOI,59466,0
-J2HOWN9Brw,199333,0
HgJUkB-3m-g,80466,6
Hsmxj1_N9UA,14866,4
Hsmxj1_N9UA,43400,4
rDJ3KgC5zLU,23200,15
K1OCa5XQ9xg,153200,3
xZzuQ85-7cQ,64466,12
uOq4AWJl55c,957800,22
xo5XeykgqWo,105200,3
Q_ZuA6vdtx8,31266,0
vErFQASiNPg,3600,19
dby-fBGIPRU,57600,3
IUFhb6xoiJc,106533,0
juGbr14-BcE,74733,1
eBDMcQgBliA,68933,19
TQ44itUfAW4,527800,21
eTUWLCcJU2k,41466,4
l9woBEWhITk,121000,0
cO3WA2g_UeM,41800,5
Gt1TP2Re4sk,38066,22
6bI5AHxn3R0,37800,10
hnejWRGCIYk,103800,16
mkQgKqRie5o,84133,21
qTAl8xoIpXo,135800,20
ihrRxZdj7bA,51533,1
3D6i_P1Ya4A,28866,4
tWfVjP2ONzE,87666,14
0cwD5PZ7Qq8,80733,0
jiMu0afXOAQ,129933,0
uBX_UH_M27Q,36933,1
MijD0ZqMorA,1991133,5
N8eVzjqrnGM,41266,14
VxcVjahi0oA,7400,4
J6d5RUuzM7w,91600,14
ulm0JTEOzSI,150933,15
vD6dixAA1lg,5466,0
0jUDCxC0MQA,110533,6
5-zcb7HUQ-Y,55133,18
UniIS9P5hy8,24666,4
g80ZYUNhRME,71933,19
5VvXfy5R0us,106800,18
HNeVOXPyunw,41133,10
wgPaC2d3wjQ,2161866,6
0cw6MtwkfDU,105266,0
rldaKYH2E24,10266,7
-0Xb0BmX-ss,97333,6
BWuX9337LEQ,8733,18
DA87Jwvn8P4,5800,0
GmeZAWOIMPA,12866,18
8q0FNaWFBjw,25733,10
lDpK3_vNLAA,475466,20
vErFQASiNPg,42200,19
cO3WA2g_UeM,58000,5
jiMu0afXOAQ,157266,0
n-XFbMf3ess,7800,0
hAJ_nhRmQlg,22466,19
Q_ZuA6vdtx8,190266,0
hsTPDG6FckQ,51000,1
UwbkWAtsRSo,40200,7
zh610a0g56Y,63400,0
rDJ3KgC5zLU,51600,15
juGbr14-BcE,118933,1
eGJXLuM2A-0,60933,21
mdxbRZzm2Fo,338533,16
hnejWRGCIYk,131333,16
6bI5AHxn3R0,111733,10
6bI5AHxn3R0,215666,10
DUnW12_O8PA,27066,0
D_vnTWaUnuQ,14466,0
mbA6U8t78ME,151533,0
Ij3yjQQmhc0,64266,13
o-5-OJ-e_Z8,3133,14
ObLBCGg01UY,237400,14
3sog4CGQolo,134466,3
NxaX471slQo,38800,2
090lRMiSz8s,6066,19
xhdPVukEwQo,45333,13
1B5DHE9Z-jk,55933,7
HI-s7BRMMMM,55133,2
14NKEQ8M6AI,30933,15
T9vvn_3cR9U,325333,0
OK9K7vLoCcc,13733,7
V_ypCThaaKo,35266,15
5qxPc0SdKqI,30466,7
B2OCpogD4cI,508666,6
CgHCCqADKys,1400,0
CyLmV1EB5Ak,42133,0
dqGHmFlB5Z0,176333,18
4OIwWs9WA4w,9133,0
42DqvCKAKCs,25000,7
vokzj25e56U,12600,1
uLBBgoLzLc0,4866,5
jziM-l45NtY,63400,0
TOtYtwCWFi8,58666,0
vErFQASiNPg,68800,19
k8FPbagf7Zk,1066,3
jiMu0afXOAQ,180000,0
c1AT11D3Cc0,11400,17
cO3WA2g_UeM,96800,5
9TjrKbE4BfU,7066,0
I0yYijKM5S4,11066,15
I0yYijKM5S4,44066,15
I0yYijKM5S4,74533,15
dby-fBGIPRU,125000,3
dyR4vnjF5do,7600,16
HNeVOXPyunw,84600,10
RKbvWdTbgUc,59000,7
juGbr14-BcE,183666,1
7wvv5XWTagQ,6133,0
EpAFSg9vJLE,29000,16
UQKH7FR7OYQ,18866,11
jBYTjRZTBQQ,18200,6
_5Wfiq5Kx6o,147400,0
CeICmGeQXOk,17733,11
CeICmGeQXOk,408800,11
CeICmGeQXOk,521666,11
RC2SJef9yTI,72733,3
mAzilkkY6TE,5933,22
0fd-lmMsQSs,13533,0
0q4W6CuhSvs,390666,18
ObLBCGg01UY,277866,14
xdTuA4zSic8,15533,2
IrcY2e3soqw,12733,22
WL9lJZRJjdo,25866,14
RNlqI15zDq8,456733,21
UtRRwpamzHE,2333,10
6bFROLxDmZ8,28800,7
X77n0ZUHZ8s,319400,0
2OkYgwiIXas,2449866,7
OnTVnxyvrB0,77200,21
vokzj25e56U,61266,1
UniIS9P5hy8,232866,4
kkZH1n8jfdI,1933,4
oll-WjVSz10,83466,6
rgensxeVzw8,4066,1
1Ata9t9hKT8,93200,3
Q2GTyS-feHY,8133,0
KKizocCoBX4,36733,7
wkHOqUcrpOs,13066,2
eGJXLuM2A-0,100200,21
UeQLdrnbe8E,233466,5
OUU7bBxifLo,57800,19
vhrRnvGSMMY,108333,3
UH6krri1kE4,80266,18
gT1rtfGDPsY,44000,0
N6Xl8e3GRcY,44666,1
4aLHxDNflU8,9133,15
hnejWRGCIYk,161800,16
PAp6gHVE9D4,1164466,9
Vk2xNd8_Lik,110000,18
mOJCssqf6zQ,11533,7
R4-INT-rpeU,476600,12
_Jr5b3gEpdE,75466,7
anJbsuTwShw,39866,0
RKbvWdTbgUc,101466,7
Gwx1ad4lW1Q,272800,0
nEbDfOODW-g,163133,0
vokzj25e56U,101800,1
1azE5J00idU,59533,4
cO3WA2g_UeM,127466,5
g80ZYUNhRME,89600,19
Ir1f6_98_CM,400,0
jxOPapJ-RuY,124000,0
vErFQASiNPg,93733,19
kL56sek8sBQ,1600,0
1TFae8k8v2A,743400,20
mjQ23osRqZo,52466,7
X77n0ZUHZ8s,351066,0
3Mk_B9e0KeY,9400,6
7ZbBLBQVUnQ,40933,5
5EdV_c1QroI,6733,16
PWdefctxM3g,3666,7
TmqV-PV0KYs,667866,0
VO70mZ5DK5M,12600,20
U0yzMyDP1AI,10133,10
7Bp7RD3wQOM,3600,15
7IQUDsg7Az4,9333,6
A5J69Pu7c4o,136400,16
A5J69Pu7c4o,319333,16
Kdap8qNrVOc,29000,16
rgensxeVzw8,39400,1
wkHOqUcrpOs,41800,2
04kJ58Hl-Ys,116266,13
RGZkN_K0vXU,68933,12
DvduCPXO_FE,116600,5
K1OCa5XQ9xg,202733,3
m46gAnYEwHc,8666,22
pRyr50pSiG4,9200,0
rxy2fhoh49Q,989200,17
iDQn2ZFGIc8,51866,6
70xGVsgX9JY,311066,0
CxoZT0--IBo,13466,0
DMofLYtztL0,150666,3
FUu-4FwrWEg,68000,0
lhs9C1B6tLU,225600,0
WL9lJZRJjdo,76333,14
wLxXWrvT1lo,3466,0
ihKC9pkcEJY,3000,2
QLQJu7n-63E,32266,4
Gt1TP2Re4sk,72600,22
vokzj25e56U,138533,1
cO3WA2g_UeM,157333,5
0bo7VByvo0Y,89600,15
U7OJAz_iIo0,88133,0
tsacjvgSmTk,3000,10
o5SaQ6pURGg,6800,0
a3m0LMMiTIw,61533,13
o-5-OJ-e_Z8,54400,19
mzT_YOOFgZo,81333,15
TbbwNOX4fog,14333,15
MkoavpSzz1g,558866,11
1Ata9t9hKT8,272800,3
6LX-CEWOAjs,174333,14
ReEjqm9NMm8,346000,0
KsT2_VxPkb4,56866,12
2SsV5A0_25o,44866,11
HNeVOXPyunw,114333,10
3Mk_B9e0KeY,69066,6
pzU3eMQTAis,31400,6
FRjNIQkJ7ek,59333,6
gn-LvKlutMY,12733,0
U0yzMyDP1AI,46266,10
TmqV-PV0KYs,1228333,0
eGJXLuM2A-0,122066,21
nAsHFcuT16U,23533,14
juGbr14-BcE,377266,1
juGbr14-BcE,411600,1
l6Ydf0eIHVM,15400,6
c2Kh-3yj9Ak,27533,0
XvJzVD3efxw,121200,9
atiBE-R_66o,13800,18
_Nba7NSNolQ,50733,7
uOq4AWJl55c,992000,22
r5-PBMLQ7Ek,11800,0
5sbryrgCtHk,61866,6
IwtyvfiOtTE,38266,14
QLQJu7n-63E,91733,4
2Gs6WfYyu4Q,24066,20
hnejWRGCIYk,183733,16
hsTPDG6FckQ,93866,1
eFxmWzdO1Fo,53066,11
2SsV5A0_25o,186600,11
ZfDkxwMowSk,238066,20
hznQPmZzjn0,22600,0
6_0VTLdBh28,111266,7
AszSph71L1A,6466,20
D5gaL4EKuwM,59600,18
HAUjqzQojlA,207800,0
vhrRnvGSMMY,143933,3
cO3WA2g_UeM,179133,5
WK64PTH2H1k,180200,6
W831jJ92Ezs,49400,6
_efrFtmAlVE,76533,3
x0QCetd6uuA,174400,9
BDr7nPRzCKI,317200,18
Fd6kpMD00LI,31400,0
Fd6kpMD00LI,60600,0
nEbDfOODW-g,211933,0
Tkjjm4pWdQk,120600,10
R7E8o8uCCxE,7933,22
vokzj25e56U,178000,1
uLBBgoLzLc0,43466,5
IzIn4vAzAsQ,73933,0
us4vF_MNVN0,28466,0
xdTuA4zSic8,43800,2
3f8blAIxYxk,88600,0
akQU-s0RCWE,95133,4
gvatVe3XzGY,22000,0
OM-Wmb47A-o,16466,15
8wqJNCvYj2c,66466,19
nAsHFcuT16U,58000,14
ePcwbU1eb0o,20600,7
dby-fBGIPRU,160133,3
sopzMlD7I3c,7933,0
5VSucVLNTBg,25066,18
s-Hn-S0jo-E,32666,7
KsT2_VxPkb4,90800,12
XYX72ZXjZno,3866,4
K1OCa5XQ9xg,231400,3
juGbr14-BcE,437866,1
QrYibgDTz6I,82866,14
iS_UdQ7jgIM,44333,0
IrcY2e3soqw,104333,22
IwtyvfiOtTE,149866,14
nYbQaroSzk0,241000,0
bMakr2vwfqQ,43666,0
IzIn4vAzAsQ,175600,0
vhrRnvGSMMY,172266,3
eTUWLCcJU2k,98933,4
se-ijVdarcs,21266,0
obGVgX49Fe0,34600,1
olG6Bge3tIY,16333,0
kRXBnGIzwWM,16600,0
xRZFYs0hqm8,7333,10
o-5-OJ-e_Z8,87200,19
TMD-pxSO1Zk,12933,1
iKPXNUdFYb8,38666,2
nscYDi3o-lE,3800,4
SGvvGb6Y9WY,30040,3
1Ata9t9hKT8,359733,3
WlqFFwszPAo,37733,13
juGbr14-BcE,466666,1
-IEagilqLWc,150800,0
U0yzMyDP1AI,76600,10
Ya41zjxFVeQ,26333,9
HNeVOXPyunw,150533,10
7lWh6COLSUg,21866,6
XdAusZDMcmo,2533,0
YJXmqXQCnqA,47533,0
KsT2_VxPkb4,149733,12
vE6URv0tXlw,75600,0
v4TWZQM-t_M,24266,3
z5xTXmwBGPA,30400,14
TVzEFuE_zp4,86066,12
cTLa1dxk76g,107133,0
wZIb8CojWo0,92866,7
IwtyvfiOtTE,191266,14
artWKQTC7CQ,127933,0
72K0W3ExtOc,103866,21
e9Qa6RM15gg,386000,22
YJXmqXQCnqA,93133,0
kt4yNfOfu3A,2933,5
L639eu3HCK8,34066,16
VZ5obkrQnOg,1400,19
f6b1SDioSAM,64866,16
hnejWRGCIYk,207666,16
olG6Bge3tIY,32466,0
juGbr14-BcE,518000,1
g80ZYUNhRME,150200,19
6VB5dxhTfwE,19933,0
2Gs6WfYyu4Q,45533,20
dqGHmFlB5Z0,241133,18
q4oGFslBMBE,106066,6
U0yzMyDP1AI,106400,10
X3CCaUf6Ybc,13200,1
TmqV-PV0KYs,1552666,0
hLDhPdOVeFQ,9000,16
X7INhrLbpQ0,30400,1
N_S6mzYVP3E,2933,0
7p_6jXop758,165400,0
TeAyotSWqoE,12800,10
dby-fBGIPRU,237400,3
DXK-_NcDi0M,14933,6
D1Ct81qiyT4,15266,16
D1Ct81qiyT4,28666,16
GwvVUs62SyQ,11533,22
R7E8o8uCCxE,43533,22
xhdPVukEwQo,76000,13
MQLWzEZn2LU,271066,1
-IEagilqLWc,173200,0
o-5-OJ-e_Z8,116266,19
Gwx1ad4lW1Q,390400,0
K1OCa5XQ9xg,299200,3
5fZyE9X2rLw,35866,14
1Ata9t9hKT8,582600,3
juGbr14-BcE,549333,1
wePWwG1UtZ0,28066,7
yTBpMaflTrk,16800,0
gePKywwWckM,100933,6
dby-fBGIPRU,281000,3
qI5BbPkHeWw,1133,10
uLBBgoLzLc0,67933,5
HNeVOXPyunw,222066,10
x0QCetd6uuA,241200,9
mdxbRZzm2Fo,388933,16
nscYDi3o-lE,45066,4
M0_042CMlt4,101333,7
vhrRnvGSMMY,253066,3
0bo7VByvo0Y,111266,15
KQB-ZyriFmI,24200,3
ZYG83auB9Lk,49066,15
-qAE-v-qRTE,107866,0
cn9xQbkvULE,7800,10
nYbQaroSzk0,252533,0
MVFU7UU5Mgw,14600,1
pbTilNIfBh4,252800,0
zcXSfgiNGHM,10333,19
8BuSa5ChUUA,11066,0
oCCfa4mE6U8,63400,11
k8FPbagf7Zk,88600,3
mkQgKqRie5o,269933,21
I_ew5wVDFUo,106066,0
d2QLugNzAlI,1866,6
hnejWRGCIYk,259133,16
1Ata9t9hKT8,721066,3
iMD1XCnXAIA,45066,0
hsTPDG6FckQ,177333,1
u0XvWSYGz0U,8266,20
iiYidkSeYdc,52600,4
2wNLKCF9Bzg,49133,0
Gtv6xayqRQQ,15533,22
wMlZJ5VeOqU,14533,13
juGbr14-BcE,584000,1
ovQY7VA36gU,69133,1
pbTilNIfBh4,382733,0
ojBOed6aLEY,36133,0
zSw63GlNGbo,39533,11
62URXkzvOJ0,260133,13
7ZbBLBQVUnQ,59400,5
xZzuQ85-7cQ,102800,12
2Gs6WfYyu4Q,96200,20
Jwk9ewjJefI,55733,7
TmpgRGl3qOw,187066,18
do2Krhh8vz4,400,8
WuuOz54zj-A,62933,16
kL7sfsNuNVw,15000,8
gePKywwWckM,193133,6
FogFHO9bgXw,14533,11
FogFHO9bgXw,41066,11
F4PZ3MLsXvE,16000,0
F4PZ3MLsXvE,48133,0
q8ma4yu21M4,2266,0
gMer9EAmdLg,64733,13
se-ijVdarcs,113533,0
se-ijVdarcs,209000,0
obwmpmfJk7o,53800,21
-6VSihgRvX8,118400,0
AmjcNYg-mA4,20333,0
Fx_p3bCBspg,13200,4
GqkghgX5w-s,70800,21
OaPcLaX9Qcw,39200,3
I_ew5wVDFUo,300733,0
eTUWLCcJU2k,153866,4
ppKq2aUAUFI,43000,0
qI5BbPkHeWw,28600,10
gMer9EAmdLg,151600,13
et74lAEc1Sg,46133,12
F7adrDrejOI,14266,2
5QXIseNvVGU,57600,0
-XG3YLz5_jI,89266,11
X_hafX8bCW0,19800,10
6tcq3JKfn6M,27800,7
78BkREzNToI,12666,12
Km0uLuuUiXo,20733,14
Xggse9MEWNQ,50600,0
VpZtYLpr9Go,711333,8
dby-fBGIPRU,405333,3
H2pGeC6a2LU,9466,19
R3DcuhrPQvw,4933,0
VR6GySxlprw,167200,14
jhPG340iL9A,5133,0
68Zqt3mrHFw,46200,16
7a7NiuXqu3E,1866,19
iB2e_0wI6Cs,93933,1
g80ZYUNhRME,169800,19
x4OLpzZQHew,21266,0
rCDExoG8WLw,20000,14
HvgqSBypJDI,32333,0
GqkghgX5w-s,105266,21
OM-Wmb47A-o,166133,15
SS5kPn49_lo,59133,7
29jJnv5P4P0,106466,6
5RreOZ4uJgw,83266,13
rMNxZCdHIRo,26466,6
xhdPVukEwQo,115733,13
1HywHsEiRgo,178600,12
q4oGFslBMBE,135666,6
yilxABHfrKM,14733,7
pbTilNIfBh4,581333,0
vhrRnvGSMMY,268466,3
gokj6FG5XpE,265066,11
gokj6FG5XpE,287066,11
qlWT1vfyoIk,13600,13
rxy2fhoh49Q,1084266,17
7tN6b2iDwl8,165866,7
IudNvwOhFHc,97133,4
JIR8-b5DZnA,203533,7
K-wMnPJuD6k,296000,6
hnejWRGCIYk,284933,16
K1OCa5XQ9xg,335866,3
_dDedxmI7uw,64533,9
GqkghgX5w-s,120066,21
uLBBgoLzLc0,99400,5
x4OLpzZQHew,46000,0
yf6IGXMNp3w,85933,0
iuGR4XcntPQ,162800,16
X3CCaUf6Ybc,27866,1
1WoeiCQVs0g,51800,6
o5SaQ6pURGg,53533,0
L4xNFaqUYzs,121133,7
RCIHpHi1dgc,55400,7
xhdPVukEwQo,148066,13
QXWWIdurXtA,27666,0
ulL7ixhI65I,67933,6
j4YX1Hk_5BM,4400,18
j4YX1Hk_5BM,45533,18
W8M1NreuHQM,21466,13
MVFU7UU5Mgw,41666,1
PAp6gHVE9D4,1185400,9
hpgAL3uqUb8,419800,13
vhrRnvGSMMY,298533,3
MxqekZM_J9A,15266,20
XoEyekL656U,28333,0
yilxABHfrKM,54333,7
do2Krhh8vz4,126133,20
umOiQ2yKaHE,14466,19
IrcY2e3soqw,131600,22
WbdFhyJrP5E,6866,22
TeAyotSWqoE,59000,10
q7c5Xcoc2fo,19666,0
LIUUaqC32OY,25733,0
yteZfY7t1l0,28400,0
O44UZSljxLY,134666,9
62URXkzvOJ0,542200,13
-qAznR9CjVQ,126933,0
Bn-Yp9NyoDs,147333,15
HUDqj1Fh9rE,380533,16
yf6IGXMNp3w,165866,0
HUDqj1Fh9rE,415066,16
dcGw7Bup7Dk,139866,22
XMsoxp4gHD4,30200,0
_DGxN2-smu4,72066,0
hnejWRGCIYk,324933,16
Bw1gEiCgaXM,26800,0
C_TMWzR5eao,23733,19
D1MtVndOD94,29600,13
b0wLpS47r4Y,23866,2
vE6URv0tXlw,98733,0
Km0uLuuUiXo,60200,14
KQB-ZyriFmI,84000,3
ZxiNUKkJcn0,6200,12
5fZyE9X2rLw,61066,14
0iZ5i6YIvmo,28266,7
SOOhKazl5YE,9000,0
khZH0iEscHA,50200,0
K7PFWU5utvQ,80333,7
SGvvGb6Y9WY,72506,3
u0XvWSYGz0U,60133,20
UTsuyMbcd1E,2066,4
kL7sfsNuNVw,42533,8
iBuo87heRyc,155200,6
1Yq5J-j7qJA,34466,4
33AvaGpW1Z8,30600,4
wO_QQwZ8GP8,138866,12
hpgAL3uqUb8,665400,13
j4YX1Hk_5BM,66800,18
j4YX1Hk_5BM,115733,18
0EiBOGOf2OY,25200,10
rCDExoG8WLw,48200,14
bjRQ69TaeKs,15533,0
9dP0oToEJO4,45066,18
8BuSa5ChUUA,90466,0
X_hafX8bCW0,49533,10
R3Qne1FqvAY,23000,0
xdTuA4zSic8,85600,2
GqkghgX5w-s,165000,21
dby-fBGIPRU,449400,3
ovQY7VA36gU,107133,1
hP_K_shWAtI,39266,21
SddVjRa32rM,25933,16
6kgTIVUxNPQ,80266,14
fyXmi9BYQwU,5400,14
v6RTPFSqVAo,585266,5
x7sigNVwvoQ,28400,2
MxqekZM_J9A,49600,20
NBC7Ik9klAY,9600,21
dz3SP1rd9zE,43933,22
_em-8op_sfg,63800,2
CaDINcTSps0,8933,12
CaDINcTSps0,39866,12
CqQ65UiGBYM,12133,19
WPJhm6MsrYE,30933,5
0m4U9uuH9bE,488933,6
LMIarDPrkEQ,12666,0
8q0FNaWFBjw,61800,10
uQVqx5ULm5M,22333,9
o6gBE9CnwyU,3800,0
RQ8rz6gOo-o,528400,4
D1MtVndOD94,68533,13
-tsvl09dZ2w,224666,0
K-qzHWkitSQ,5466,13
MULatlQq5bY,800,4
MVFU7UU5Mgw,70533,1
rCDExoG8WLw,72466,14
rK166Koe340,14866,1
w--iYdu5j5Y,866,7
4clNUUagB5k,66333,0
5zCs0I2UPek,60866,0
iiYidkSeYdc,74800,4
UTsuyMbcd1E,43133,4
lwbvsW2APvw,96400,11
89dwTuVmRWk,73400,19
vhrRnvGSMMY,346200,3
hV4kV6ANtNE,16400,0
TPQ_lx7Vmec,31000,16
T4-Inh5RFYQ,66533,7
K-wMnPJuD6k,333800,6
H6oOyLWpahg,556066,16
hnejWRGCIYk,360733,16
x7sigNVwvoQ,202466,2
HvgqSBypJDI,90533,0
uMAG3sVYFYo,144733,4
314e_ewtVHM,73600,22
dby-fBGIPRU,482800,3
4Rx_JL24o0k,4800,7
Km0uLuuUiXo,86400,14
-tsvl09dZ2w,330800,0
FcfmtZMEbTs,58600,10
FcfmtZMEbTs,100400,10
HNfbAlzL0qI,3200,0
yescdIz9bOs,12666,0
yescdIz9bOs,191866,0
szSpW_W3U7o,133133,9
kQlWUNsNHxQ,886066,4
kWm9ToECAos,89333,6
luW8qPghHVs,66800,0
LDayu2Z5qMo,24466,0
6kgTIVUxNPQ,125000,14
6oQNbPElT6Q,16133,0
W1tYQYayFwY,1533,10
iJMv1IlhobQ,33066,4
RlWe-L6MdPo,66333,2
z8F0GLIIwyM,152266,0
F7adrDrejOI,185266,2
sNjghgkGwIs,30600,7
pvx55-Z8eAg,12400,6
pC6M0c8a_RA,24866,19
tmPZmzdWn5o,46733,12
tmPZmzdWn5o,88066,12
do2Krhh8vz4,153133,20
XoqPCnlpymI,118866,12
oLcmnCB1m_Q,19200,3
knVcB-GeINU,38800,22
Gt1TP2Re4sk,106266,22
8s1J_cyL6pQ,21400,21
D1MtVndOD94,93533,13
SS5kPn49_lo,92666,7
Ka_9edI39dc,37333,13
Pfb5m2ffBcE,50400,19
cPWm-QPEoR4,28266,21
ZxiNUKkJcn0,42533,12
gnT3pA_sM_c,231066,11
Lm3c91YpQNU,44933,0
6i3BaaahAqc,333,19
IrcY2e3soqw,178333,22
8mBccjmrTB0,9333,19
WVe0u6BeRDo,446733,11
QIMFI4J7ViM,46600,14
NRoTNqVR2hA,84266,6
x7sigNVwvoQ,230200,2
x7sigNVwvoQ,272066,2
4Xra175wbdg,18066,4
4Xra175wbdg,50866,4
85GYuGbWl80,160866,1
5RreOZ4uJgw,167400,13
Xggse9MEWNQ,113266,0
g80ZYUNhRME,205200,19
1rWjwDeLTBg,47000,16
EcM_nqZF9Ts,256000,6
Zl8-0k0J5ho,26466,19
cAOuBvFJyT8,7533,7
xdTuA4zSic8,121466,2
TMD-pxSO1Zk,44066,1
UeQLdrnbe8E,272933,5
wKaOLCFzk8w,102333,0
NEebHAuGPeA,16333,19
mkQgKqRie5o,288333,21
wW7b8jAJBa0,6333,11
mfuYBIPUk_s,5066,0
S5PbtHeIXlM,12600,0
urU6T0tpTB8,38733,0
PQB-9R55JyI,14600,14
SjJ0iInniPo,60533,0
Y7wpLWpkqLU,121466,4
vhrRnvGSMMY,362000,3
_dDedxmI7uw,114600,9
Ol341JlFSTk,73866,0
pQP2mkWbvVY,45000,11
9pqiSbSB9VA,222466,14
X_hafX8bCW0,79866,10
bYkdOjccTAY,6133,0
YFHSu3R4-GQ,1066,0
rCDExoG8WLw,114800,14
9yRWp-mJKAc,60933,0
Idho4R1gsE8,17666,1
Idho4R1gsE8,45933,1
O7-xfyFk7BY,53866,3
6i3BaaahAqc,28600,19
hk2vGN81UsU,44666,16
hb6ZnoOd_1E,83400,7
-F75f77Y0tc,10200,1
spKnsgOVol8,10333,5
hsTPDG6FckQ,201000,1
HIBd79qG-XQ,81066,0
x7sigNVwvoQ,304200,2
yE0YuI2pUFU,58133,7
akQU-s0RCWE,136200,4
bXlsYr7ODlI,60333,12
MVFU7UU5Mgw,92533,1
44k2uBk2_As,137400,14
8DQq7BNRCTU,103333,7
W8M1NreuHQM,48333,13
mfuYBIPUk_s,85866,0
hnejWRGCIYk,383866,16
hVC4vQUjn-A,44666,9
qoaDLVpPx60,23133,1
vhrRnvGSMMY,419333,3
pQP2mkWbvVY,70933,11
rCDExoG8WLw,148200,14
4Xra175wbdg,111866,4
5_khQHgvxTg,141466,18
-f43GSXGjTw,15933,7
fBUHP06ptBM,50400,13
K-wMnPJuD6k,360866,6
PO7VN-mPpuc,30933,7
dby-fBGIPRU,577200,3
RlWe-L6MdPo,143333,2
QrYibgDTz6I,127466,14
NKUTm95TgV4,44266,0
K0YSJ5Yh9Hs,1206000,20
JEHlvlmsKv0,3533,13
29jJnv5P4P0,317933,6
ySQ7-U5B7js,733,0
iiYidkSeYdc,111733,4
2a8gqHy_qaI,15533,3
4mGIqMZ8_Zg,373600,20
PmRr0P_qoZg,472600,0
k5t-1PCUUuI,55066,0
lVJVlQDtRcs,177933,1
CqQ65UiGBYM,64733,19
rCDExoG8WLw,234200,14
VGELit41uFI,13066,19
knVcB-GeINU,60666,22
jfm72fl8djQ,13000,16
kWm9ToECAos,195266,21
89dwTuVmRWk,116200,19
tbkbPkCPF58,16466,0
Ol341JlFSTk,122333,0
XoqPCnlpymI,154733,12
8BuSa5ChUUA,168200,0
spKnsgOVol8,45400,5
xdTuA4zSic8,152200,2
NKUTm95TgV4,289866,0
PQ7WCVfgV9I,473266,7
rDXBzHZyM-w,29266,3
pEJbF5kpqNk,49866,19
tmPZmzdWn5o,118066,12
tmPZmzdWn5o,180000,12
X3CCaUf6Ybc,68066,1
eXrIr5hz9EY,136000,12
hlzIk9CKXtY,13400,5
hpgxDhe2uZA,13400,11
aE7moLHtqoQ,110066,16
ovQY7VA36gU,150133,1
LDayu2Z5qMo,52866,0
ZoluEshXJq0,7200,3
P-hdyCNZRH0,43000,0
TVzEFuE_zp4,179933,12
qYTUyb85_vI,10200,0
NEebHAuGPeA,49600,19
PAp6gHVE9D4,1230066,9
-F75f77Y0tc,41800,1
do2Krhh8vz4,201200,20
H6vmkfhM1pc,20000,20
72K0W3ExtOc,151333,21
kI7LnRhXKy0,11333,7
z8F0GLIIwyM,206800,0
K-wMnPJuD6k,432800,6
XoqPCnlpymI,179600,12
-ThBBxw_IeM,87400,10
oXsr44883A8,28466,14
0U4vePkLnDk,40800,7
G75uQAEuUkE,25533,0
sVm_oeIqS_c,90133,9
WPJhm6MsrYE,80466,5
spKnsgOVol8,76733,5
z8N3qKBIFCk,84466,19
4mGIqMZ8_Zg,405533,20
7TSww4ze_2g,10266,2
NEebHAuGPeA,96533,19
ZXzno8CjUyM,1933,20
QUsUttj-ABw,6133,14
bXlsYr7ODlI,90466,12
hnejWRGCIYk,403600,16
XChGrBlsg58,16266,7
MVFU7UU5Mgw,123066,1
xZzuQ85-7cQ,252200,12
vhrRnvGSMMY,471733,3
eHxSGbxm3xI,7733,0
-ThBBxw_IeM,134333,11
BNWMhxraCM4,3133,15
EYS7cFBtVco,65533,11
R4jxVi-qU0o,42133,0
Ra9d2orO06A,82000,0
1HywHsEiRgo,257200,12
spKnsgOVol8,126866,5
b0wLpS47r4Y,47800,2
qI5BbPkHeWw,89800,10
-3oldeFU0YM,23866,19
fm6j7d57W7Y,78333,14
SGvvGb6Y9WY,107373,3
V10J932Ub-s,1933,19
WWYXZ2VsudE,85400,7
mdxbRZzm2Fo,420466,16
hnejWRGCIYk,464000,16
emBk5WfF9MA,157000,0
W8M1NreuHQM,102800,13
-ucjLzJR8jM,32800,7
DC2o-oIAP9E,427466,9
Gn3TOVmk1rY,20866,8
Gn3TOVmk1rY,132866,5
_dDedxmI7uw,141333,9
5fZyE9X2rLw,90000,14
9tfcdm2r45U,23800,0
AA5XFgeczn4,14466,15
AA5XFgeczn4,209600,15
C99pTlv9MOk,30000,1
hwGqrula45Q,12466,0
LKQlgfDdyFQ,30533,0
7ZbBLBQVUnQ,106533,5
je1EViFLMZU,38133,10
knVcB-GeINU,101866,22
tmPZmzdWn5o,291466,12
XoqPCnlpymI,216000,12
MHsxwUMk-_s,363400,21
wcFrWfoPdGE,21933,15
qCHQCt9as7I,142933,14
ovCxaj_PtUc,25400,7
XhbN7seNpPQ,41200,22
XhbN7seNpPQ,64866,22
nUVSuT7wfDs,2800,11
wKaOLCFzk8w,148000,0
YdI-sz29bCY,27666,1
bZnzhb4qA14,29733,7
bgOE8mDHGcs,66800,8
hsTPDG6FckQ,233666,1
isWacdI2e2c,171200,0
jXbpOPVcWvw,9600,4
RSN_mTDmnZU,44133,7
do2Krhh8vz4,241266,20
g80ZYUNhRME,227866,19
55ZNIczFbLU,30733,0
U2OrsZ9zj_U,206866,3
YUgqyaLb2XI,166266,12
pvx55-Z8eAg,91133,6
Fd1gFGCiI38,4066,7
uoWaCgS3qBY,34266,11
T8INHhXomnk,28133,16
Msss-ThQ0DY,27600,4
8DQq7BNRCTU,269533,7
hEWJZ4dCcIY,172133,6
Q05vY4p2NYE,145666,15
k5t-1PCUUuI,169466,0
fZTIKbSjOhk,16066,13
gcvvVfJlWbE,37466,0
fPJDUEuWUzA,17200,9
T8j0JxS3bLU,42133,9
vhrRnvGSMMY,524933,3
spKnsgOVol8,164400,5
yvOLRnf4shY,58600,6
qNDjc4q-89s,14933,15
hwGqrula45Q,83866,0
o8SQFdDmvZs,94933,11
sugIn9glJPY,2600,12
ZxAuwcxhXxc,5800,0
Iz9Yn5LjXXw,36800,18
CqQ65UiGBYM,91533,19
XoqPCnlpymI,264066,12
i8NeXB5ns3w,7000,10
xdTuA4zSic8,218866,2
dz3SP1rd9zE,300600,22
7w6puYgFubo,13733,4
pEJbF5kpqNk,75000,19
jXbpOPVcWvw,29200,4
UlgdRJ5jMvU,45200,10
8-WiWyjqAv4,11533,3
-F75f77Y0tc,70866,1
hEWJZ4dCcIY,207533,6
hEWJZ4dCcIY,245933,6
TMD-pxSO1Zk,84133,1
u7P1jwcNyh0,41400,7
r-SgISxBJZk,20200,4
nV9w6GBMLJc,59200,0
z8N3qKBIFCk,142133,19
w5XusWKBHLk,30666,5
qTAl8xoIpXo,167933,20
Vs9dV6QjpEY,1600,6
mTIkUM_4Ke4,15866,0
1ZbrK5ZazRc,95133,22
UJR1b0ULqeA,71800,18
V8XX6C8vidU,18933,14
2eIwsv-AY70,6533,10
od0_Ge07tYw,1294600,4
A-V--EDvJZc,12733,0
A-V--EDvJZc,50666,0
BLfmgLou27o,57266,7
CDq_r_C-tg0,58866,0
6C2XZ2wNTac,17400,19
6C2XZ2wNTac,49200,19
-3oldeFU0YM,50200,19
AD1cVG81mpA,54733,0
AD1cVG81mpA,73266,0
AKk6MRrbXgA,31200,20
XoqPCnlpymI,546200,12
SIPaBw06No4,30666,0
Z7xRq7nO83I,68666,6
blhkQ5aCxfU,162133,5
xWhc6R1jV_Y,28666,13
1O6Kac6rR74,74133,6
YdI-sz29bCY,97933,1
RExUz-kFYV0,185266,5
hnejWRGCIYk,566000,16
Msss-ThQ0DY,55400,4
vhrRnvGSMMY,550066,3
qV2GjlFsHJk,117600,0
utZHW5dMrZs,153133,1
hEWJZ4dCcIY,317000,6
90gykpvAIGE,152600,14
m13NLpxG2H0,41000,7
bjRQ69TaeKs,44333,0
9Zkuw4m7dps,15466,7
T8INHhXomnk,68066,16
V8XX6C8vidU,75466,14
V8XX6C8vidU,142666,14
WVe0u6BeRDo,614533,11
YPjQ6jPFq_c,81733,0
ZAXN8jcIkUI,2400,12
do2Krhh8vz4,623266,6
jXbpOPVcWvw,58733,4
tWfVjP2ONzE,113200,14
QrYibgDTz6I,147400,14
gcvvVfJlWbE,64133,0
HI-s7BRMMMM,113466,2
aWrwwGOdTlM,54933,5
MVFU7UU5Mgw,150600,1
xkke-itAibE,15733,10
QoaD1gbLb-I,10200,1
qYTUyb85_vI,259000,0
qYTUyb85_vI,619466,0
H6vmkfhM1pc,56200,20
MiY0TF0-dmk,29666,7
TvM_8vLoxfk,26733,7
YfQJ4aXqTZo,60800,0
HnDo2AsouSU,27933,16
UMGjKCQwOgQ,120266,11
U4gLePFC9y4,96533,3
kPWCn6mi5No,80066,11
d4o-ORMNhhQ,93466,4
spKnsgOVol8,237266,5
_dDedxmI7uw,215666,9
z4eI07DjnAk,34266,0
-ynDcoFT4OE,131466,18
5RreOZ4uJgw,283600,13
KK0Jw9wKoMM,81266,7
KVr_ci7mNHs,6266,0
KVr_ci7mNHs,55333,0
xdTuA4zSic8,260066,2
qlxsBt_gEg4,4800,7
hwGqrula45Q,244666,0
hEWJZ4dCcIY,410533,6
jXbpOPVcWvw,101000,4
m3V4ZvbLkwA,120000,0
eXrIr5hz9EY,190066,12
s8i8jHNoH-U,52066,0
-LUlTNMALCw,30333,5
_ZYTp07Ijqk,46000,0
MNQvG3RfWMk,309866,12
M6iB85YRM6Q,91400,15
OCgar8w6X-k,14933,4
YdI-sz29bCY,137600,1
wKaOLCFzk8w,206000,0
CDq_r_C-tg0,178533,0
1Yq5J-j7qJA,197266,4
BDMVE1c1zxA,14266,11
21a-WdHXuwg,430266,21
3Y3UBNZj7yw,15733,11
lNMFivlyDxk,284000,0
mb8Brdf8yc0,61066,0
YdQPPZUL_Eg,12800,6
2eIwsv-AY70,31266,10
uipaE5Gnq5w,34400,6
gwIZOgnbtvs,30466,4
mznQyY2NwWo,350933,6
xkke-itAibE,272266,10
NEebHAuGPeA,138200,19
diyOoAplDy0,12333,0
ash6gNSXvb8,305666,4
utjToTSHFjc,526333,16
w5XusWKBHLk,42800,5
UeQLdrnbe8E,358400,5
WH7EbRjcO9Q,91333,0
ZoqdQo4WLZA,16466,16
duLP7NkyS8s,166733,7
28ZHsvATefU,8266,0
jXbpOPVcWvw,135333,4
uFVn4-R9dKk,12533,15
jXbpOPVcWvw,163466,4
je1EViFLMZU,123533,10
C99pTlv9MOk,47333,1
bhtO2biq1o8,11666,0
pEJbF5kpqNk,107866,19
YAbfDJ6Zhis,310400,13
YvixGbAgzHA,23533,0
zZeQOjvfjn0,16600,22
X9L6bU3NPjM,15133,6
1HywHsEiRgo,298133,12
HnDo2AsouSU,60066,16
horDHzsoGHk,34533,20
vbPyS4w8Nm4,89333,0
dYzh49Wr9bQ,79666,13
6S-jJIV7bYI,16266,2
V_jcVqnp2w4,16466,1
xETTCafGzgc,107200,7
T8INHhXomnk,119800,16
ch8ZYW3-OkA,3000,9
-F75f77Y0tc,97600,1
gg9mudY0lvY,53933,11
PAp6gHVE9D4,1289733,9
ZfDkxwMowSk,282066,20
92Q1slEpa_U,16466,0
0-nO8pzsTJY,52800,0
bUu6iW_nRvM,129266,0
gwIZOgnbtvs,42800,4
-HBF5RahPag,84400,11
BTkp68crm4w,5200,19
BTkp68crm4w,36333,19
BTkp68crm4w,105866,19
pvx55-Z8eAg,155866,6
wO_QQwZ8GP8,224066,12
yy1I1SrWS0g,17000,19
3Y3UBNZj7yw,33133,11
9g1MD9qlXEk,14866,15
J293iwQuCPU,61533,15
k8RLydbCx7s,13800,3
NkeJbHR-q3U,12133,4
Msss-ThQ0DY,89000,4
MHsxwUMk-_s,390666,21
llB3vnFoWeQ,147200,0
EyCGrpcZNn4,166666,0
gUhEjrMqfzc,11200,5
horDHzsoGHk,69533,20
5-zmKSB3tA4,54133,12
92Q1slEpa_U,279800,0
d7QxUdQLmng,10600,10
9_xH-gLhgFs,15533,0
GZ3GZA3Hqcc,38866,0
IzJtMEvZG5s,61133,3
KBjrfsu_pzA,57666,7
LMN90IpA_NE,174800,0
rH7_GAyENHI,64933,11
85GYuGbWl80,220066,1
161UVduEaSs,4133,0
zphGSPKewjY,13333,7
29jJnv5P4P0,360133,6
xkke-itAibE,345866,10
vCQcJnvd7Fo,264600,21
ZAXN8jcIkUI,75200,12
bLcUcpBUHMU,10133,13
abCUOzzAAko,42400,0
g80ZYUNhRME,257933,19
Zi3otXqsSP8,30266,7
BDMVE1c1zxA,183066,11
_2_EoNltczw,21466,7
BTkp68crm4w,166333,19
mb8Brdf8yc0,156800,0
uipaE5Gnq5w,89866,6
XE_HxH4LeRM,42066,0
Imj41_InhDc,29866,7
4EU2qrfsW-0,26666,7
CqQ65UiGBYM,141600,19
3Ak-Bkswwbw,139333,8
d4o-ORMNhhQ,157133,4
3Y3UBNZj7yw,101733,11
04Al_xtM614,12866,0
2eIwsv-AY70,70866,10
EmtQllfwfBk,15066,7
Xttjrup1A1o,46200,7
X-2OZdRoQJg,37933,0
QymEOslFxOE,151600,0
u-31MBpN8rM,29600,15
b0wLpS47r4Y,90200,2
b0CKjdpxWv8,17000,19
X3CCaUf6Ybc,111066,1
YvixGbAgzHA,130866,0
gvV8R_rql_Y,140733,0
xO35EaHD5CA,16400,11
igxuWEFrRLc,933,0
MjVB1lfqN0k,12933,0
ytvqn6T1MZ4,7800,7
horDHzsoGHk,93933,20
horDHzsoGHk,136733,20
QCkYjAXR8nE,23333,5
vH68hhIipg8,6533,0
XE_HxH4LeRM,120066,0
aK0-WWZy6uc,5000,9
QAMmWhVOkWk,1000,21
SPzJ106fwu4,10466,3
g1hpsr9IH1k,7533,7
c701Yl3FJ3U,9800,11
hZSbz30xgCA,20666,15
bLcUcpBUHMU,45666,13
_2_EoNltczw,164066,7
C5sUOamwbMk,370933,7
C5sUOamwbMk,417533,7
F3I62cCcm8U,5333,19
xdTuA4zSic8,330400,2
fPJDUEuWUzA,49200,9
KnifJOouZG4,47266,0
YMTxCpwqEHc,8133,7
DvduCPXO_FE,148933,5
5Z6MyqUEctA,881733,16
vERC4ne92I4,29866,3
nPUFSliL5Rc,106133,0
7qZEcV0CztE,4600,7
ZCfcxuofv5w,16000,0
UMGjKCQwOgQ,150933,11
u66eoh8b8nk,4200,7
70PPTJyK2-0,17200,11
pEJbF5kpqNk,140066,19
98OOq0Wh904,247600,21
lIrvgqkirS4,210933,22
O9qAluDUvM4,213600,8
j6oPo2us6nY,600,0
bLcUcpBUHMU,68400,13
vR05CGQMj98,133933,7
XOSyYS31Fok,12200,3
b2JFIIvhH2E,235533,0
j4rMKhohDps,198133,2
5JIN4F1OmPs,24200,7
y3AuGl-B6co,48800,0
55ZNIczFbLU,180200,0
VcHqvy9IEH0,15466,13
yy1I1SrWS0g,50600,19
qknKmA01Vas,18400,0
sugIn9glJPY,33666,12
cEAwCEnfITY,20800,10
8q0FNaWFBjw,102000,10
STIwE8LkLMQ,164466,0
c701Yl3FJ3U,38933,11
sf7Nxy68axU,15466,0
ems2KjtK3mY,15400,7
VQunUsr1j4U,15200,7
sSKzNhWqDGg,13466,0
oa9jsxrtK2w,55533,10
DfMdnzCSLkg,34333,7
6cb47mAz934,27666,12
hsTPDG6FckQ,258933,1
iBuo87heRyc,833333,6
pvx55-Z8eAg,191133,6
X-2OZdRoQJg,83466,0
d66aHRBfthA,57400,14
kLFzZ1nSfS8,198800,14
NEebHAuGPeA,174400,19
eOMSAOLQMc0,13666,0
gxz5d1A9Ym0,107733,18
dYyHudM-fQc,7266,0
TQWik_LTxj8,349266,21
F7adrDrejOI,222133,2
EjGSUBHwCps,27533,0
9g1MD9qlXEk,61800,15
2GuopbaU7So,43200,9
CqQ65UiGBYM,164866,19
u-31MBpN8rM,66933,15
gAQ92hISW6g,1800,0
vR05CGQMj98,298200,7
njIIpWgGTZM,1866,10
hhxIZTXwYA8,46533,11
W8E_q9iYvtM,63200,14
vERC4ne92I4,44666,3
YJLcF0yXqkM,8133,7
xZzuQ85-7cQ,344333,12
U3nez2xYfnw,65800,0
ZruJ2hhn9z0,5333,0
TT96yWtpWg8,61533,6
U_AJ8Waf4QI,11200,0
kqOyC-_oVgM,1064933,0
j4rMKhohDps,318933,2
y3AuGl-B6co,194733,0
WprO9LPThUo,30466,1
0V0ZPsIhGE4,46666,19
ymrCFyCKY7Q,225533,4
BTkp68crm4w,219266,19
oa9jsxrtK2w,117666,10
i17EaDmRPCg,204266,21
kw7LFHUXcnI,28000,15
161UVduEaSs,176733,0
aIVWVNBI-n0,13266,20
5-zmKSB3tA4,143000,12
6cb47mAz934,208666,12
9g1MD9qlXEk,89133,15
BbZQiYIvxiw,8133,10
CbKVR2EGoWU,17666,7
DCxxbzBhSZc,48333,0
0-nO8pzsTJY,179933,0
bauCqEYnUn0,1533,1
t50NoHSK32c,31266,22
u2XudOjfa9U,85933,6
evWYnQPJPz0,18600,10
SGvvGb6Y9WY,172440,3
_jJPHOm7pLo,88533,0
L28w1HmAY-0,54466,7
L28w1HmAY-0,112066,7
PaqrXiQhSaI,5333,18
PaqrXiQhSaI,66866,18
OQ311BOOYBg,111866,11
e9JcqztE0tc,53400,11
T8INHhXomnk,137133,16
g80ZYUNhRME,294333,19
70PPTJyK2-0,93800,11
c701Yl3FJ3U,91933,11
cocehcTWwVY,13666,11
txH7ECiC0uk,13200,0
0uEpRp2Kv3g,13800,20
q262QdP8PJM,63000,0
aIFhxd1C1VI,58733,15
U_AJ8Waf4QI,76466,0
ZXzno8CjUyM,48266,20
PQq4-Q1kkcw,23933,13
PQq4-Q1kkcw,60066,13
m3V4ZvbLkwA,185066,0
VHqnLVUG5xs,4000,22
w_Y9qHD7v_E,87866,10
kqOyC-_oVgM,1477533,0
cEAwCEnfITY,63800,10
iCq72sBdGwQ,165066,0
xdTuA4zSic8,407066,2
-KwYij5q2Pc,30733,0
Msss-ThQ0DY,131600,4
y3AuGl-B6co,223066,0
3-NYM-qrbsA,21133,16
ZruJ2hhn9z0,103733,0
vEsXULsB120,9133,7
zFq1YT80kMM,666,0
1HywHsEiRgo,371933,12
p-OhSpjXUG4,19866,19
355QS9e_3Aw,21400,13
R9LhPjw89yY,29600,16
lIrvgqkirS4,345200,22
2bniRZuN96U,13133,7
vvPuAw_GYTs,2200,19
vvPuAw_GYTs,61200,19
YVJFNH7ycg4,41000,19
Lxlu3NusDCM,14466,2
i25Ovb4K65M,45066,6
Hgpn3Ntoq-I,15533,7
DvQVfFSX0jw,414000,6
5RreOZ4uJgw,453333,13
DCxxbzBhSZc,81200,0
5uWqhkfw_4o,9000,4
scYe5AgSvxQ,26733,22
evxC-RBvFmY,14666,6
u7R8xg2Ld_I,200333,4
16NPtPrHb6g,12400,15
Bw71x2w1lU4,55333,0
HsVKw_8AQtM,156266,0
KzK3iwncxbY,31533,2
SjHPKAm7330,248333,7
TR34lgh8juc,24333,21
mocIJrr0Smo,76066,0
8MztTLd5_-4,39533,14
WB45nJ4mGj0,5133,16
_2Xgkr38WX0,5200,10
AsQwlbF3Vw4,4800,4
CXEi_k33z08,57866,0
CxzwvY50wwo,7800,15
vvPuAw_GYTs,121266,19
RVX6Ir25JBY,105200,11
QoaD1gbLb-I,48333,1
0uEpRp2Kv3g,134000,20
FpzpuYeDf6M,1232266,4
q262QdP8PJM,118466,0
y1P16SL_3Ys,143133,14
6efD88vqJsA,14200,0
YnXBckQ5_JA,6800,5
3-NYM-qrbsA,61266,16
3-NYM-qrbsA,153533,16
cEAwCEnfITY,181866,10
YZ7cZOvoprQ,58533,0
mP9VLDBbvuo,26266,19
bWR2Ihgaejs,166800,13
_GJ7-SJP8jg,9400,11
evxC-RBvFmY,95733,6
rtuA7NU79I8,108600,6
vEsXULsB120,59000,7
vCQcJnvd7Fo,283266,21
gfGsOzQ7gto,26666,5
lp9j8C92yBE,18533,1
7H6GtDeFofA,10333,0
lowHHJu2RZI,4066,6
Fu6Mz0lyGj0,51400,0
M5A5EN0SLOw,89400,0
8vmbsiaqMSg,3400,0
IU1TaSK65vM,94333,7
T8INHhXomnk,171866,16
cocehcTWwVY,46400,11
njIIpWgGTZM,43733,10
g80ZYUNhRME,330000,19
mocIJrr0Smo,174200,0
S8NP1T3j8k0,144266,0
IFgXtwuArLc,12333,11
cVlqcUZJwx8,25933,6
8NcUPupqLvE,98200,3
xdTuA4zSic8,466400,2
vvPuAw_GYTs,135666,19
6Wdos1P67Ug,29200,0
NEebHAuGPeA,210066,19
WVdvI92tdcg,128733,11
0uEpRp2Kv3g,171800,20
R9LhPjw89yY,60666,16
mFCrAjplP-s,5866,16
fPJDUEuWUzA,80200,9
9ofA31-N5_4,27466,0
0z3UTDSIadM,11000,19
aIFhxd1C1VI,83000,15
evxC-RBvFmY,312933,6
Xm0f8t3DVT8,12800,3
sZpBvWuC1k4,10000,0
94JMfZcs9wQ,30000,0
8Fh4n-OeBsQ,15133,0
PDSZM03wI6M,53000,7
Z2RWflwDE2E,91066,0
_dDedxmI7uw,243133,9
FWeDyYVc_3g,69733,11
IBFp5y96q78,8666,11
IBFp5y96q78,108333,11
HP9u4FmRvbw,11133,5
PAp6gHVE9D4,1348000,9
wlcKmc3iAWQ,4000,15
5jEH-IMmoD8,21266,19
KzK3iwncxbY,82933,2
_GJ7-SJP8jg,88400,11
A8S43xNP20I,120266,12
A8S43xNP20I,253666,12
A8S43xNP20I,355200,12
56sDCwRKstg,5133,15
2des662m2qY,247000,1
eJg7Dq1HzW8,15000,0
ymNxmU-phZw,83133,6
TvmJJfBfatU,135066,18
2l192z9QGrU,100333,9
FpzpuYeDf6M,1512866,4
wPmZLTwbelA,30533,0
THEHLvGpH3s,35066,0
lIrvgqkirS4,413666,22
kJw9bGlyfmg,42066,13
IJm5QuhKioM,5000,14
hsTPDG6FckQ,330333,1
Pfb5m2ffBcE,104666,19
eA1ofDyXlZc,17266,13
utjToTSHFjc,644466,16
LKgX8kFc-uY,294000,21
w3eFH_DfKsI,173733,16
7EGx1L-6_mE,18466,1
7H6GtDeFofA,80800,0
pEJbF5kpqNk,195800,19
T8INHhXomnk,238800,16
aIVWVNBI-n0,45600,20
cw_OjRk7rX4,19933,16
lp9j8C92yBE,70133,1
nM72Kp1W9-U,105333,7
cG-AHkLTjP4,8466,11
ems2KjtK3mY,65533,7
YCoTDKC-cog,15133,21
-beb2fETaTs,26866,19
BGiIPLM4zGw,74733,7
C2XiLSy-T58,45333,2
Lvt5LY_7PTI,12666,0
njIIpWgGTZM,61066,10
w_Y9qHD7v_E,132533,10
29jJnv5P4P0,388000,6
8Fh4n-OeBsQ,43466,0
_K9puQKNz4c,30333,2
m1XABEBtb7M,157666,7
a7lUky5dxuM,7600,6
by33w28zCEA,12066,1
by33w28zCEA,29866,1
by33w28zCEA,59733,1
1RjMqtAxlXk,149866,22
evWYnQPJPz0,45000,10
UyI-lR4CPBg,2466,19
8De6vr1-mqw,100066,0
cOBMGiJtvrE,23266,9
RtAy_IwwPkI,6400,3
b0wLpS47r4Y,105933,2
JJjVRTffD8g,5600,8
1Yq5J-j7qJA,234533,4
bXcKQNGRBvw,84800,13
xCo7QNV1oco,4400,11
m6mZSKl9Gl8,75066,19
yFGMe61IpVA,11800,0
kJw9bGlyfmg,118266,13
Msss-ThQ0DY,163133,4
x77CJ_DFPZA,5400,16
y8r2yoBka6A,26133,0
u25Ykvg2gmQ,210133,0
Zy8zwWu-fsA,95333,9
_K9puQKNz4c,73733,2
DLYXA9Hg_mA,3533,3
DaqlZVZqWxQ,1466,2
DaqlZVZqWxQ,29000,2
YCoTDKC-cog,50933,21
njIIpWgGTZM,108000,10
IBFp5y96q78,177333,11
tyDCvLhw5vQ,5133,20
x4oWisSMj3M,20400,7
dYyHudM-fQc,51800,0
rK0xmqDDMDQ,7000,22
X9lx2MWWX-g,23666,1
ZzIh-yfxzdE,234266,8
gxz5d1A9Ym0,341933,18
8quzXgBcrrA,178666,0
_0cTHYvmGWI,11933,6
U0vusiKenS0,91466,0
vCQcJnvd7Fo,324866,21
bjRQ69TaeKs,76333,0
lbVHM_ld6dY,75000,0
vH68hhIipg8,34266,0
GSPXNoGp0dA,15866,0
kJw9bGlyfmg,248333,13
R4vdijCRp3c,85800,12
y2ang8vrymg,27866,16
dUJB_jqaEpM,83333,0
ftpdtrDa2a4,6000,18
4dVHPBsrA3Y,25800,7
HI-s7BRMMMM,148800,2
Nzqr9pq3W0g,373933,4
7MP48LtU-Pg,129600,9
by33w28zCEA,108733,1
by33w28zCEA,139333,1
lIrvgqkirS4,439400,22
by33w28zCEA,174133,1
y8r2yoBka6A,88533,0
4I7mkH_RmGM,140400,0
oLzHKjRK-kY,118666,6
e4WiOYSRZOg,8200,1
nRUCUasqqHA,206800,10
mwPKHAxzVsA,28800,6
n1HfTs0VBek,57733,11
SGvvGb6Y9WY,203773,3
xkLpdipFVbo,1466,22
aADnZaXrerQ,15266,5
wBzm_EULIKU,24000,0
cw_OjRk7rX4,80266,16
YCoTDKC-cog,212800,21
66DZ2eSXBM0,217333,5
6Wdos1P67Ug,294466,0
j7U6RJK_yoM,270133,18
eJg7Dq1HzW8,80533,0
ieHlOF_G6n8,12800,0
mpC8WGqv7fM,86066,0
c9eYw8pCp60,14200,10
g80ZYUNhRME,353133,19
iMxzNRMiKMA,15866,16
cocehcTWwVY,80800,11
lJ9vVrBhc30,297133,0
X9L6bU3NPjM,58666,6
u96_68Kh9Ds,5800,6
mFCrAjplP-s,45266,16
p-OhSpjXUG4,153133,19
A8S43xNP20I,398000,12
-T_v7n55BQQ,31733,0
WmdRgAwnM_0,145800,0
VHqnLVUG5xs,37133,22
aIVWVNBI-n0,130666,20
oLzHKjRK-kY,134466,6
F7adrDrejOI,269066,2
ssY8KxCKaqU,26733,22
dEjznaofUyI,7666,5
g2oZvHQ5xi8,6200,10
Un0rHoftzuM,86266,9
3Ak-Bkswwbw,175933,17
Y0TerjRv4x4,12600,11
y8r2yoBka6A,139200,0
LtB9VDxsaYA,148866,0
fi42_Q1o4VY,26666,10
iMxzNRMiKMA,32333,16
nRUCUasqqHA,315133,10
4GxzV6hxFlg,11400,3
THEHLvGpH3s,57533,0
6-WAKPxaTfQ,27466,0
Fb9qTHSQ3-c,51133,6
Kmm5HzMhNS0,14866,0
QcGlLsGroyE,104333,22
S3Lx8h87ybc,66333,0
ZfDkxwMowSk,340933,20
_9IPx2FBZzo,88266,4
BXI_iw_JZCY,28000,7
Ce16Py6QJkQ,2200,0
C-E9jrTWEU8,15800,0
fPJDUEuWUzA,126200,9
w_Y9qHD7v_E,207266,10
dARtNjI-EvU,142733,19
amzeEANFtcg,65866,0
yamipLQ1fFI,554800,18
1iFpT8u-ox4,58666,7
U0vusiKenS0,118200,0
Ut0-LTy848g,14266,20
OQ311BOOYBg,939800,11
mzeRrUqZorY,194066,0
8NcUPupqLvE,198200,3
8MztTLd5_-4,75600,14
wBzm_EULIKU,118400,0
xY6376PW0sU,136800,11
06zKJASmKOU,56066,15
tqj42mwXJQY,82266,0
tqj42mwXJQY,160133,0
MHsxwUMk-_s,540400,21
vb6eQa-5TcU,94733,10
oLzHKjRK-kY,228333,6
njrj1k2phHE,15333,5
lejGK0MAMBQ,89466,19
T8INHhXomnk,264733,16
-bA7JdKB0LA,48600,21
7MP48LtU-Pg,165400,9
V3NGEFP-h8U,445000,0
JJjVRTffD8g,33133,8
leWXhXbiI3U,168066,7
zPydLKNEDAA,6333,22
R4oGiR7bo4c,22266,12
OQwXMTpTol4,256266,6
mwPKHAxzVsA,126066,6
qhkcgCGsYz0,39866,10
xY6376PW0sU,437533,11
nRUCUasqqHA,405733,10
D6BcvOR3r0s,16200,10
UxmxHLayzxU,57200,22
lgGDfUvMtj4,98333,18
vxUpWAactXg,12400,9
wnjAgFUJ6Fs,78800,7
9uSPBle878U,14600,0
TvmJJfBfatU,176933,18
7EGx1L-6_mE,74533,1
YCoTDKC-cog,299800,21
ZMPVOkG8eLM,9666,13
2hqyYK7Z9IA,552666,22
QjCJrS9y2j0,17933,12
mzeRrUqZorY,208266,0
06zKJASmKOU,106333,15
c9eYw8pCp60,46200,10
9powhBzznS4,7400,1
i9nKujxnSUE,16466,14
dLiet7T94r4,31533,13
5OphOEUWYEc,7666,5
APtqUIS_Hyo,44666,0
GIPFz18uWKA,58400,7
IfRSF8P17D8,19533,3
TJy5A9IPW74,9133,11
g0vwHQf1lO0,12733,1
jhvvouPW98I,14733,7
leWXhXbiI3U,207733,7
pxnHxikcwAk,8533,16
WprO9LPThUo,46000,1
oLzHKjRK-kY,253866,6
D6BcvOR3r0s,48466,10
oomW5xzdYvE,28800,6
vbbaCYWkVec,9066,20
dV5Vo-tB7dI,10333,15
PP5WUmSWwpQ,133666,19
3N6Mhu6BX-c,13200,0
R4vdijCRp3c,118266,12
PAp6gHVE9D4,1375000,9
V3NGEFP-h8U,773333,0
xZzuQ85-7cQ,383666,12
g80ZYUNhRME,374733,19
mFCrAjplP-s,87266,16
w_Y9qHD7v_E,235066,10
dUP4OTLrOA0,90000,0
p-OhSpjXUG4,224333,19
-knlAsOV0BI,7466,4
c9eYw8pCp60,103533,10
29jJnv5P4P0,503000,6
mzeRrUqZorY,372600,0
9asq597L_dw,299466,6
JIsPWt3P2AY,126066,22
y2ang8vrymg,137666,16
Od-G0nRicF8,24333,6
0HOMO9bEtMI,347266,16
IfRSF8P17D8,88600,3
XqSYdQ8k4i4,19400,9
CqQ65UiGBYM,223466,19
oinpgwfN6pY,100558,12
UtHvwlIC9Mg,6133,0
_qdgnY24mKA,15200,6
Enb-l-bDzbc,25733,7
GpR7Mjwnsw4,16933,10
HakB2oe8cBs,6666,0
ydjNHvkxR9s,87933,14
c9eYw8pCp60,143533,10
fi42_Q1o4VY,59133,10
5NxpPVM-9LM,72133,7
JtBK-Ot4h4U,27866,11
P5SpotMWp4g,15133,18
eA1ofDyXlZc,75000,13
T8INHhXomnk,372400,16
X86cyRWAJl0,9000,10
X9lx2MWWX-g,60133,1
zPydLKNEDAA,47666,22
w-Gdlx1svbc,53066,8
paF1hQf-YFk,16600,3
65WsnD1Q1qw,60133,7
4GxzV6hxFlg,46466,3
0u64PwU7VzY,800,15
oWG6FIgob8k,10000,0
ybmz4aQq-WM,16000,12
ZXzno8CjUyM,84666,20
6d4IG8OJxeI,177533,11
XjLXV8pHpe0,614666,9
VAiNFcshWlA,20866,15
NEebHAuGPeA,254133,19
7MP48LtU-Pg,496466,9
AQZm7Pbd95M,5866,1
B3VTPbaDc1E,38066,15
B830VrCcIsI,171200,14
ydjNHvkxR9s,136266,14
15y-MNdKvqc,15666,0
aIVWVNBI-n0,204933,20
mwPKHAxzVsA,200266,6
MHsxwUMk-_s,603200,21
lUVMBIjV33M,29200,1
c9eYw8pCp60,177000,10
2ZMUWUhOZZA,76133,4
vwLCAImcvr4,13133,0
5KlrudDdwjg,120533,13
X86cyRWAJl0,85533,10
UxmxHLayzxU,118733,22
VniuYfwlS5k,36466,0
qz8ISqY9C4A,149333,9
eA1ofDyXlZc,137800,13
3_5GNwpnT-U,18600,17
PzZn3phYdJg,8800,3
g0vwHQf1lO0,43800,1
gmCs2-YrxQ8,3000,7
0z3UTDSIadM,34266,19
5pMG_lEgJpA,12866,5
uec101Sedtw,10733,1
Msss-ThQ0DY,218533,4
8nqr44Lw40s,654200,0
DT5G5SZEc1c,42200,7
DT5G5SZEc1c,69400,7
EuneCpJwHbc,114066,22
YPJlD2JBAus,705600,0
eL-v_R-bG30,28133,14
ebsrT4ZcnQE,410600,18
80tY5hkKtxs,90200,9
cw_OjRk7rX4,121000,16
a2qmS6AhUYk,112733,11
E7hXPqOOiqo,86933,3
_02dZ88DQnk,13066,0
JFO_Qz1y8-s,62266,20
JFO_Qz1y8-s,105000,20
JFO_Qz1y8-s,179733,20
ydjNHvkxR9s,169266,14
aJbwZ6ADAyo,5666,0
5LbS4I5g3dc,17066,14
QjCJrS9y2j0,135666,12
7EGx1L-6_mE,100133,1
7acV3LhoOWA,147400,18
nye6eVz_9Rg,162066,9
pBvay-t_U4c,14133,19
7IQkIsTYIBw,26266,0
AfOT_37RRhY,7400,1
CZyJAUkR75Y,196533,7
CZyJAUkR75Y,247066,7
4bRQ2GS48Vs,59800,11
XXHBHKcfVik,15000,7
WKTHPfPcC5I,52466,19
4YbUVLcH0gQ,4866,7
9AifuWNc1rw,4466,11
Cot7Xj8C308,10466,3
GUazut7MElI,21066,10
GoOxPhxImk0,5000,6
Qnfpogn09Do,5666,0
xm93MA_Kfcw,285533,0
8q0FNaWFBjw,127133,10
fPJDUEuWUzA,177066,9
eA1ofDyXlZc,217000,13
VFVK6MAe84s,43600,0
PR262MMuvyI,16333,4
HI-s7BRMMMM,176133,2
paF1hQf-YFk,45866,3
LPB0OuaHcZ4,188400,6
X86cyRWAJl0,121133,10
tECwUkWcJRg,44800,20
vKhm3MbJg1M,287600,18
veauKzWamTc,4200,22
6DclIkQqvw8,13866,15
B830VrCcIsI,217800,14
XqhYQfYLaiE,7800,19
u5gJVXy5MEQ,114066,0
yooQ3USrt5A,254800,0
rK166Koe340,95066,1
3Ak-Bkswwbw,344266,20
9asq597L_dw,470533,6
Ut0-LTy848g,48800,20
1c8-bsF2QHs,22266,0
JgW4F-ZoXIE,14600,0
e6QwVc8-F9A,285800,7
hRYrxxYwn-A,26200,12
T8INHhXomnk,403933,16
t_yD51rCSGI,57000,7
uWo6II2SrgU,44133,15
JNl1rlPUJF4,13533,10
y21-BVyJNWA,5800,0
JFO_Qz1y8-s,239800,20
WprO9LPThUo,78933,1
aIVWVNBI-n0,266266,20
d3HjBNjyIqs,132733,18
vh_GybdMbig,42266,5
mFCrAjplP-s,150600,16
3_5GNwpnT-U,43200,17
FpzpuYeDf6M,1618133,4
F7adrDrejOI,374800,2
nzkCYWx3I1s,164933,7
RExUz-kFYV0,215666,5
93sBja4GntE,271600,3
c9eYw8pCp60,219466,10
gfGsOzQ7gto,44933,5
my9eSB3GVQg,27933,19
cw_OjRk7rX4,218800,16
fIMpq2Ue7wA,15533,7
fIMpq2Ue7wA,143466,7
Msss-ThQ0DY,258533,4
x3BASSSMiBU,43133,0
X86cyRWAJl0,142200,10
doeXdeqLWWg,24600,13
u-6lYaskk3c,54733,14
wiHAzk23HC4,140466,18
z1KeTjGH8bE,18466,9
jDdFavN2eWY,13266,19
V3V_FUHwwxE,42266,22
qhkcgCGsYz0,82933,10
Ux7n4ylmFI4,2066,19
6RvtysAG_PA,130266,0
4dVHPBsrA3Y,133400,7
6d4IG8OJxeI,300733,11
jhvvouPW98I,127933,7
hRYrxxYwn-A,50866,12
hRYrxxYwn-A,201800,12
HP9u4FmRvbw,56533,5
-hpn91kUPM4,30466,22
Ddv5m93F3SI,104000,19
Ddv5m93F3SI,143958,19
nvhYZgMjnWo,48000,0
Iqho6aX9Tmo,8266,7
c9eYw8pCp60,264600,10
JNl1rlPUJF4,46266,10
-VFeC7eaAPw,196333,13
DLjFXmZvNug,35400,11
Fbcl3O89qPI,27866,0
G4UXOtIEi_U,30800,2
MHsxwUMk-_s,712533,21
YHrWsoubu4k,70266,7
XqhYQfYLaiE,36533,19
t5aXupfN7go,290466,18
y21-BVyJNWA,124600,0
JFO_Qz1y8-s,269800,20
swrfjpc8mYw,27733,1
ymrCFyCKY7Q,249066,4
hwTVAkfjjCY,6666,7
m4izv7YaVFA,7133,0
CqQ65UiGBYM,251333,19
QuiLQey-9nw,59866,0
mwPKHAxzVsA,242666,6
b8Ph7EOJaZI,71600,22
w_Y9qHD7v_E,255866,10
eA1ofDyXlZc,252666,13
eKzZH9r6u_U,27866,6
hkR10EU8YPI,13733,15
I-arST5FJNQ,6666,0
fIMpq2Ue7wA,321600,7
WmdRgAwnM_0,190866,0
1Yq5J-j7qJA,344133,4
R4vdijCRp3c,146266,12
UmxdSQQZ6LI,24133,0
9asq597L_dw,540733,6
_C9mXc_JTa8,41600,0
ANX3_ppVxDY,43200,7
H2j3t64tEAk,16133,0
H2j3t64tEAk,133133,0
2W8PslRA92U,80733,12
g80ZYUNhRME,406133,19
ktMSsuW1wmI,57400,7
bXcKQNGRBvw,150733,13
YTHudxfe8aw,96266,0
tettrkZ8te8,74600,0
g0vwHQf1lO0,120666,1
oZnxmnulsro,66933,0
B830VrCcIsI,450733,14
LPB0OuaHcZ4,462666,6
NiLMDwgbBBk,7533,15
NDwQLh4VlEg,20800,20
4d2rG7XUY0w,211733,0
2nsctS5AReE,2666,7
rsgaNNt2AKQ,113666,3
c9eYw8pCp60,316066,10
7l30K-eOzT0,22000,21
SpaYQdkyaKs,96066,8
JNl1rlPUJF4,91066,10
JNl1rlPUJF4,107266,10
Y0TerjRv4x4,82400,11
QjCJrS9y2j0,209733,12
yjQdGBc3Fwo,124866,22
E7hXPqOOiqo,119333,3
Ut0-LTy848g,91933,20
c9eYw8pCp60,355533,10
ZDXufGOAh_o,21533,0
MGcBa5rWStI,20400,0
SD2UJjJN8bw,9466,15
Msss-ThQ0DY,303933,4
vMvULz-Rn9A,7866,0
qsDOYMgQkw8,9466,20
lxN7QYPNO5M,40666,3
ZNO33eFwJZE,30133,12
nx_iJH4HanU,2733,19
V2zq3nbuiwo,1666,0
B830VrCcIsI,537466,14
WB1pIZZ0m90,1600,0
tettrkZ8te8,104600,0
NiLMDwgbBBk,52933,15
6RvtysAG_PA,162533,0
8o_pTU1FZtc,556266,1
nTrFkl5lRvE,28133,22
x1YYMn85MTM,265466,12
x1YYMn85MTM,370400,12
A8S43xNP20I,421466,12
PAp6gHVE9D4,1405533,9
aMfijpv0RmY,78133,6
0z3UTDSIadM,59800,19
1nKvlmNsYwU,19066,7
di_Cxp2hKu8,59666,1
pBvay-t_U4c,37733,19
c22SQ4NwPuM,313600,10
JFO_Qz1y8-s,382866,20
fi42_Q1o4VY,104533,10
YHrWsoubu4k,93133,7
cbTCbN75dcQ,3800,1
mFCrAjplP-s,193133,16
yjqygoD9X8M,29000,0
oy9Fxn3l7ds,76933,0
eA1ofDyXlZc,316133,13
qgfIeUaL95o,238533,9
iL01xgF1wpo,45000,13
P4T52RRHrfc,74066,0
lRyY7rtPGJ0,33733,19
w0nCdDuPj6A,74266,7
VHqnLVUG5xs,64600,22
yPcA5P4oL5k,30666,7
G4UXOtIEi_U,61000,2
uqIJBHRbDnc,36600,4
q6XKIXB2riM,115466,7
z1KeTjGH8bE,103800,9
CeC6e5MumAY,59600,11
ZCAEHsF0GTk,366800,16
dRkIIQcJyN0,3200,16
XH-tZWDPTE8,2000,1
ktMSsuW1wmI,139066,7
fPJDUEuWUzA,240400,9
aMfijpv0RmY,121733,6
vrKroWVwiUI,9133,22
qmL__2tTt5I,12000,19
x1YYMn85MTM,483133,12
x1YYMn85MTM,598000,12
mQ_fvmmLRS4,43533,9
-vpOzAs-tGw,4866,6
JYnHc86JluQ,17866,11
JYnHc86JluQ,54666,11
k31EuZ5v5fo,2666,1
UmtxQWVTs98,17466,0
ZDXufGOAh_o,61066,0
V3V_FUHwwxE,70466,22
YCTwBAVdwyc,156733,11
g0vwHQf1lO0,157400,1
dYmZbi9BRmU,184800,4
qPhhRi3mxXc,15933,4
Y4e3nqF6sEs,9333,15
NEebHAuGPeA,286400,19
CqQ65UiGBYM,280600,19
2W8PslRA92U,193866,12
5F00RonSn3Q,675533,1
1FZ_xY-Jopk,62733,7
ZNO33eFwJZE,238400,12
x1YYMn85MTM,669733,12
x1YYMn85MTM,736200,12
x1YYMn85MTM,876133,12
iCoklLBZGi0,41066,16
iCoklLBZGi0,98333,16
cCvpQCZ33xQ,10000,15
185jJiMJ3d8,1733,22
7Gjp2_lDrl4,22333,16
7Yr4q782nxE,151666,0
5u2o-A5sImo,41200,10
7tj-oMCY7W4,6533,13
svVJrWr1_88,20400,7
xYfRqguq7ko,13333,0
4J-OeJAEQVA,59266,0
g80ZYUNhRME,436400,19
CGs3fuYzqmg,57200,11
78vWPyj_lYE,315933,19
JG0B4rV4KEI,7066,19
2nsctS5AReE,326266,7
y9NeS-p7A0Q,20066,20
mQ_fvmmLRS4,72466,9
ZYtk2iVNC90,6200,13
_eMiW0CPL4g,298533,0
Evr_AITLJ90,31133,1
F953S9VA4bw,114400,0
Il1uuzYuQ2s,21800,15
qVFtq5oo_TA,10800,16
MGcBa5rWStI,26266,0
MyRVO7Du-Nw,75200,4
htEDUu7whQw,86400,3
UoCCTUnik0Q,14800,1
YZL7g7IiNy4,408066,6
dYmZbi9BRmU,210066,4
c9eYw8pCp60,381266,10
mFCrAjplP-s,209733,16
yjqygoD9X8M,77933,0
0a-zoNXhjxs,59400,14
x1YYMn85MTM,913066,12
x1YYMn85MTM,946133,12
x1YYMn85MTM,1044466,12
zOe5AgsW7n0,89066,18
e1guDr5Lq88,49466,0
YEdwSMOJhK4,91333,12
5WQwkt_HVnk,533,0
5hNpZuC-Bng,218133,9
NjgRXN_Q62U,126400,16
R4vdijCRp3c,275333,12
jMc-FbKDG1Y,16200,7
zpN-NkhNBjE,11333,16
0_MfhqZWWMw,260000,11
G89ZeyBLk-E,39733,15
R4oGiR7bo4c,88733,12
jm6aJDzmwzQ,8466,4
4RyMN_kYB-M,3600,10
3_Yh8Uyj1CU,28000,22
py35XMAnqGE,343666,9
3Ak-Bkswwbw,540333,17
Nyvrr9Efqco,125600,0
cCvpQCZ33xQ,29666,15
re19HHckjCA,100266,0
9j50l3vRHAY,27733,0
9j50l3vRHAY,55266,0
175Nk5rN10s,38466,0
mQ_fvmmLRS4,89666,9
5pMG_lEgJpA,31800,5
F7adrDrejOI,494333,2
y9NeS-p7A0Q,60266,20
htEDUu7whQw,114733,3
JPI1TYxxoiM,89866,0
JgW4F-ZoXIE,43600,0
OJUgEIMctuY,46866,18
iwQSOBAv8gs,50333,7
HKIwynmyQp4,10800,0
FpzpuYeDf6M,1678133,4
gC7K3OeQFHo,21533,1
tWKjoNeOBOM,44533,9
OKyvGGfufEM,6000,0
Y4e3nqF6sEs,48866,15
MHsxwUMk-_s,846600,21
Qnfpogn09Do,126466,0
lRyY7rtPGJ0,105400,19
_QC1XVobg8U,6133,0
BLSwwE9mtTQ,46000,12
BLSwwE9mtTQ,93800,12
BVcZov5iPUY,35400,7
hgIQPe_x3ZE,18666,2
itQ59M4h0W8,16333,18
itQ59M4h0W8,44733,18
NEebHAuGPeA,322666,19
zwT_GEI_cTU,41300,7
K1-BlVNEF2Y,175133,0
OmTHe4jPR30,62200,21
ZYtk2iVNC90,38000,13
aPN_GICNK2Y,20666,6
7W_uf4m7DB4,1666,22
cymuOolQGRk,9533,1
GuuaJSilN9o,146466,6
rqDZkQ8OVFE,14000,18
OIl27ugbKHA,59266,20
2W8PslRA92U,301400,12
sz-XcGKvKTE,10200,19
nwTS-JQ-CoY,29200,3
UmtxQWVTs98,60533,0
2WN6G_-mXBU,39200,22
ctFzwbOCWz0,2933,1
X9L6bU3NPjM,286400,6
YZL7g7IiNy4,658000,6
iCoklLBZGi0,121133,16
kX0eKvPKRTo,19600,19
ZYtk2iVNC90,77533,13
7PPxhlm9uy4,14133,4
AQLejh6SRHY,173266,14
LQ-7dAA_jn8,20200,10
NmjBfQKXO_Y,11666,4
vmmo-HJcO2I,134933,6
lRyY7rtPGJ0,141000,19
yFZQdKhztUU,29800,15
nvhYZgMjnWo,135400,0
Lah3FNW5GTY,140600,11
KjFyTd9BBKA,55133,0
KjFyTd9BBKA,92200,0
mfljLN2dPmM,29666,0
wYlyqXhwas4,125133,14
oinpgwfN6pY,240691,12
YU5EJ6a227o,30800,12
5u2o-A5sImo,74333,10
iJMv1IlhobQ,154733,4
6Y7L3M-v_mA,16600,5
nx_iJH4HanU,35000,19
cFdT-l_1img,53266,14
ZNO33eFwJZE,276600,12
REaNhf63O_M,69200,21
BbcsV72SUjs,128066,18
sugIn9glJPY,89200,12
4eNwNWiaDJs,17133,0
70ucicj3c1s,106533,9
py35XMAnqGE,385266,9
tr4Vpa8hUk4,26533,0
z86Xma2sdrc,7933,7
fTUVhAFo0zk,140200,11
n4J1-IWOE1o,207733,4
qsDOYMgQkw8,45933,20
kX0eKvPKRTo,72533,19
JG0B4rV4KEI,36133,19
dhVKctpSb-U,225600,3
y9NeS-p7A0Q,91066,20
0G77qYnrFSA,19466,4
1OeFxmdxQ18,2664866,21
Y4e3nqF6sEs,78066,15
1i0CbykOPZs,84000,0
JPI1TYxxoiM,129466,0
0a-zoNXhjxs,83466,14
FpzpuYeDf6M,1704666,4
PQ9ZDKJibj8,29466,0
uAd756txjSc,7800,12
ZXzno8CjUyM,118866,20
uhQHNtUMliQ,14266,19
7tj-oMCY7W4,46933,13
htEDUu7whQw,142733,3
l5AkBb03MYQ,11266,0
lV0r55yb6xY,8466,0
mFCrAjplP-s,381400,16
3ajwrPi8osg,141600,7
REaNhf63O_M,110000,21
lOglyCevyZo,111933,11
lg5uMhLyC48,10333,6
0NEG697CFv8,12466,7
v2204hdse1I,22200,0
lYy67ce6Fh4,14333,0
scwmZ_r-3WE,49200,0
0aTo6LFVJNw,12466,12
qh6EyiNAp28,11733,15
BVcZov5iPUY,147800,7
ojz2xLrH-Ts,64466,22
tUzgDSY5YWc,76600,7
8Hwric9lHJo,342733,0
gtNdVTTd0tg,17866,2
nTrFkl5lRvE,72600,22
QCkYjAXR8nE,65866,5
Q6q2Ge4b_jc,50133,0
uhQHNtUMliQ,44866,19
DBPrAgnGpcg,47200,20
PAp6gHVE9D4,1439866,9
uWsg7RkUOmQ,11933,14
ZrfPtqkS_MY,52733,13
NmjBfQKXO_Y,58133,4
Of7sTQFG7n4,136066,0
g80ZYUNhRME,478266,19
bvSaNSo94Xo,3266,13
jo_Y_4U2JyM,30133,0
QT3cnx5sLE0,18400,5
8IkIUKM-eqA,6466,5
xBvVz2znTWo,5600,7
xmXmoGepGOQ,7066,19
PXMPehFGoVM,13000,0
scwmZ_r-3WE,88000,0
9qMbEmR05C4,106800,9
Dka2C31RdgU,16466,10
Dka2C31RdgU,49266,10
Dka2C31RdgU,102066,10
2W8PslRA92U,332333,12
NyPA7bdODd0,27466,14
8rkhzh0KrKk,107866,4
ojz2xLrH-Ts,96866,22
-5yREMPHPE8,34666,6
NEebHAuGPeA,374933,19
g0vwHQf1lO0,181400,1
Rux9EXTV9WE,13266,1
7mzEldbxjLU,17866,15
4eNwNWiaDJs,99733,0
PQ9ZDKJibj8,132066,0
6Y7L3M-v_mA,45333,5
yXzKB9Qu_xU,13733,20
ey6fclMLP-E,10000,18
dEjznaofUyI,28133,5
fCf1gM1IgpE,46600,21
ZYtk2iVNC90,119400,13
1t0l-whJ0KU,8733,0
80tY5hkKtxs,193733,9
NDwQLh4VlEg,60000,20
r5v9_Vknl-E,61000,14
qVFtq5oo_TA,44666,16
xcm0F-mtvE4,28266,15
0a-zoNXhjxs,112400,14
ZrfPtqkS_MY,98133,13
ZrfPtqkS_MY,144866,13
nM8pqw-j7_o,12333,10
n7NWTiq_W-c,170333,3
FpzpuYeDf6M,1735333,4
Wq29rwj3fzc,79000,22
X3FiKzoJn4o,195800,0
cVS-CChPB6o,45066,12
RKymwkoX7v8,270333,11
glgolxhuBaI,3933,4
ODavtrt2oJ4,52533,9
n0VwMXZsX0o,60866,5
Zr45fM4d3ks,293600,6
iHfTN0z-6fA,106266,7
fDCadv28EEo,60400,0
fDCadv28EEo,135000,0
scwmZ_r-3WE,133266,0
JX54Tgk5hts,10733,22
MdDDmwVCP4E,600,0
UV8YNWB_UcA,41066,11
xZzuQ85-7cQ,420066,12
RKymwkoX7v8,309200,11
5pMG_lEgJpA,76866,5
SW-eGgzg5A8,38133,22
ShxCvg8Qb-Q,5800,19
-7_9HcijRVA,59933,7
fyZtRampT0o,15666,7
27CBlYWQ7yo,466,16
6KrhsHoXOxU,560933,0
Ba4tQmNVWP0,27133,19
Ba4tQmNVWP0,59866,19
P54xRX810L8,37666,6
Gf2_EzalklQ,80266,0
ogoUczKa5qA,207600,7
gC7K3OeQFHo,55466,1
kS2wDyS4YdI,22933,19
lw-Mg9L_C14,5266,4
nM8pqw-j7_o,52133,10
PY-qY8Aa0Wc,32066,21
5ZG_bEn6W0w,93266,0
ZfDkxwMowSk,370466,20
iC-r2odD6Ss,8733,19
dBAG-V1f-vM,43600,12
cbTCbN75dcQ,47800,1
ZYtk2iVNC90,173200,13
5U_HPOfmwfQ,493933,8
gtNdVTTd0tg,57933,2
0a-zoNXhjxs,146400,14
riqu6txCi0k,23400,20
ruaBtj6nOSc,253800,10
_1gJ8WIcKZQ,74066,16
F3I62cCcm8U,35400,19
HI-s7BRMMMM,201266,2
UchmNRfU4B8,28266,4
tzL5a3TDIlY,81933,18
ZrfPtqkS_MY,165400,13
ZrfPtqkS_MY,210066,13
eLoGcNdg9ak,13400,19
ES2FEhI6pso,60400,7
QT3cnx5sLE0,65266,5
8g_wjOA86MY,198133,3
P65GZPs8fng,2200,15
P65GZPs8fng,33133,15
RlOJtWDgre8,9666,1
jC4Fw17N7FY,25800,0
htEDUu7whQw,174466,3
0BI6Cs14Wcw,26533,4
ojz2xLrH-Ts,118200,22
oLswJqOczDU,414333,4
_eP8GcNhsvw,107866,0
_eP8GcNhsvw,207533,0
6Y7L3M-v_mA,76200,5
DP64Hf2lKKU,57600,4
FNuRBueEhOQ,13333,10
H7UusKpki8U,43400,14
-EmZfJLQQTU,42133,1
R3cjM3QkWqQ,14400,0
lAtAt0JrhRI,76800,14
9LqJ3F_vXRE,38133,0
xcm0F-mtvE4,55400,15
80tY5hkKtxs,238200,9
FpzpuYeDf6M,1792800,4
PKjeLVotyNU,1466,18
PKjeLVotyNU,74066,18
UEL9JPA2B-0,17600,0
oqEydtxhMpA,47666,22
ZYtk2iVNC90,225333,13
96HEO8YXSQw,179533,0
cCzdlz1B3Hw,10466,19
qsYBUrpY94A,72800,10
CgrWKB90Qqg,24066,0
D5soIy0xeks,45200,12
FxKpaEtXk_0,25800,5
ZrfPtqkS_MY,238533,13
5f51j5CWUn4,358533,6
hrziTee4b2c,9200,13
hrziTee4b2c,51400,13
ojz2xLrH-Ts,198666,22
riqu6txCi0k,60400,20
UYNY1grNGeg,190666,16
2W8PslRA92U,390666,12
20WEJfR5eFw,11666,4
1Yq5J-j7qJA,452000,4
IDkquD8-k0w,17200,16
scwmZ_r-3WE,177133,0
tF3R_lMzPgs,32066,12
2xpX--BcIK4,43000,4
gtNdVTTd0tg,91866,2
iZkeVAoOIV0,31533,19
qmuGux6Zj-8,82000,6
9-MlXikRzTI,1733,7
CasRkdyx6i4,29466,4
CasRkdyx6i4,58266,4
YsOScbnw1Qo,5533,19
JQ-NvXLszpA,38933,22
htEDUu7whQw,206666,3
K0ftnq3vMeA,165333,12
gOnoLSF3VNM,26066,21
g-B5Ay5oxm8,28733,0
R4oGiR7bo4c,210933,12
5U_HPOfmwfQ,540200,8
ZrfPtqkS_MY,303800,13
py35XMAnqGE,412200,9
l8reODWmptM,287800,4
Rny5FAz2wEo,32266,0
zcTlt_VLeyc,17866,19
W7C89-6bFYE,149400,6
2WN6G_-mXBU,69600,22
nTrFkl5lRvE,195933,22
TNPafPABQrI,12400,16
ZYtk2iVNC90,284733,13
H7UusKpki8U,89000,14
cMQbveZFNNA,253866,0
1eZp3knGUZc,465800,4
r5v9_Vknl-E,81200,14
bESJWeXdiCE,4266,3
LN6Dy1tkU_Y,89000,0
hARBNX_YHPs,11733,21
oqOBiQdm72A,51866,11
sugIn9glJPY,135266,12
4EB9D73elwk,319400,10
bNFz9BuLwe8,289400,16
XestPbFpxrk,7400,15
NEebHAuGPeA,392800,19
y9wD6gX3zyI,37866,18
g-Smkz-2uQ4,32200,3
dT96uP8lPMs,88333,0
ODavtrt2oJ4,74066,9
YTHudxfe8aw,206733,0
BbcsV72SUjs,180800,18
F7adrDrejOI,580466,2
SJAZnOnRtag,223533,5
iJMv1IlhobQ,178800,4
_eP8GcNhsvw,238400,0
_oEpjiks40s,53400,0
ZrfPtqkS_MY,429800,13
ZrfPtqkS_MY,473800,13
tJbd2d_H9so,7266,22
PY-qY8Aa0Wc,74933,21
I4Qj5KvQ9mI,11866,0
I4Qj5KvQ9mI,179400,0
oinpgwfN6pY,281091,12
dEjznaofUyI,67866,5
RlOJtWDgre8,139533,19
zf-EasYeua0,192533,0
F3I62cCcm8U,61133,19
gUhEjrMqfzc,33200,5
hrziTee4b2c,81933,13
sLhfSFOV0EE,89533,0
qTAl8xoIpXo,194400,20
cy5fsHE5fzo,15733,10
3SR-FWWONjk,22000,12
4frtTQ8YKuQ,102000,13
0Qy2BbqiF_4,83733,3
MHsxwUMk-_s,1049333,21
WWlwmnk1IjQ,15000,22
UEfnQOAqvG8,15866,16
0HxGWcrhMNU,73800,14
ahMgOG4Bpcw,246000,22
cymuOolQGRk,43600,1
I4Qj5KvQ9mI,194066,0
ZrfPtqkS_MY,515133,13
h2fA6svOnLA,14066,0
PAp6gHVE9D4,1459933,9
80tY5hkKtxs,269666,9
1eZp3knGUZc,561400,4
2W8PslRA92U,425800,12
lsk6Bz72cAw,274000,0
2XPJTdb4vn8,106200,0
bXcKQNGRBvw,234333,13
c22SQ4NwPuM,540600,10
t4tE2iJuETw,67333,14
j5FGoT2DvTs,8733,4
JJjVRTffD8g,86400,8
ojz2xLrH-Ts,333666,22
tfTDznJAHOc,223733,14
CEiUwua_B0c,44400,7
mZzx1YDFWGk,13800,12
i3OrVfozzzI,496133,15
YTiByf4uiSI,7333,20
h8PmDAKiKVc,25066,19
bddes6RyfCI,13400,14
ctFzwbOCWz0,43333,1
Ut0-LTy848g,131266,20
hrziTee4b2c,113866,13
hrziTee4b2c,149533,13
3ajwrPi8osg,185333,7
5f51j5CWUn4,409066,6
UxBrMrj39uU,933,10
qmuGux6Zj-8,178200,6
NEebHAuGPeA,434133,19
JRcTFvzRC10,9933,1
jC4Fw17N7FY,74933,0
c9wy7QBYxqo,20600,0
YEcfiRqsSmk,31266,0
pEH4m3wy3Ik,68200,6
g-Smkz-2uQ4,80733,3
g-Smkz-2uQ4,160400,3
H7UusKpki8U,135600,14
SJAZnOnRtag,247200,5
KvsqYoZVr2Q,1933,0
F3I62cCcm8U,121000,19
-EmZfJLQQTU,58533,1
KkWYjIu8Dqs,73533,7
gwlS2HBOrOc,32000,7
k0F-5L7SWeY,24266,0
uT-t7Dr65Rk,28133,0
LZta988_cD0,2733,18
xDj6n1ZQijs,666,16
yL84gqEb5Ww,29266,0
cALhYu7PMDg,69200,4
py35XMAnqGE,468066,9
jX98715GCjA,18333,10
oinpgwfN6pY,313958,12
bddes6RyfCI,48533,14
0enfpFpDApQ,87533,7
SAhRzqIcbgQ,14800,0
kvGq-kot4JQ,2400,22
ZrfPtqkS_MY,540733,13
ZrfPtqkS_MY,683866,13
WG_MXJBi9m4,4400,22
YTiByf4uiSI,47400,20
OpBtZnvbbyg,145400,0
WWlwmnk1IjQ,44466,22
_1gJ8WIcKZQ,93266,16
_4TR28IoHdU,777333,0
AfHWKCoR534,113466,7
FvyYDq0ohtg,15000,9
GKjM5plzQZk,7400,10
C7UM0aN8BLU,22733,7
DkCmoXH5gVc,203733,7
E-1OvC1JUCA,19000,3
8q0FNaWFBjw,147733,10
PwCezxfXxLE,278866,3
7IwcNacinSM,53133,12
7Zx4Xf4gOtA,183333,0
ojz2xLrH-Ts,392800,22
oqOBiQdm72A,57800,11
sbuGsYyjes0,39200,18
sbuGsYyjes0,64666,18
5f51j5CWUn4,454800,6
31MYXladqQ0,107000,22
qvUdXZOlAqY,56200,22
NqSpRnq9coA,123466,0
39idCnVm7pQ,866,21
ZE-2vGe_iTM,9533,7
SJAZnOnRtag,379666,5
6hahTvRvcgw,35800,0
B4RwBmyf-o8,185400,11
HFj6rYl-xOc,28600,0
IOpwxf3-eO0,28733,18
u_Ix-hdSAa4,28133,0
mZzx1YDFWGk,43800,12
KvsqYoZVr2Q,55800,0
QT3cnx5sLE0,90133,5
0a-zoNXhjxs,167600,14
4i3i0QOQKZk,30666,0
TSXs2C704ZE,61466,7
WWlwmnk1IjQ,139133,22
rytR0rmMhD4,2533,3
bFbeyEILUE4,16666,10
0Qy2BbqiF_4,167400,3
zuruhghzf8w,64133,0
ffNIbLYS_Go,134200,15
r5v9_Vknl-E,128533,14
n5oSia-xrcc,105800,9
FpzpuYeDf6M,1845733,4
bCsybVz_SVg,50600,1
bCsybVz_SVg,82933,1
bCsybVz_SVg,140800,1
4frtTQ8YKuQ,130400,13
E-1OvC1JUCA,42533,3
4z6MrT59Fbc,11066,0
4ml9Cz4nqWs,71266,11
Aac18k-eLZI,14333,0
Aac18k-eLZI,44133,0
4ml9Cz4nqWs,106200,11
Aac18k-eLZI,83266,0
zcTlt_VLeyc,54533,19
IDkquD8-k0w,56000,16
93i8l8IsqFY,264600,15
_rY3fsS2UPo,10933,19
lLV9KrTMYQs,4866,0
6lK8Xl02k_c,59333,15
K0ftnq3vMeA,269600,12
lAtAt0JrhRI,211266,14
MHsxwUMk-_s,1063066,21
OIl27ugbKHA,92733,20
XJhdnEWrsUI,154266,0
qmuGux6Zj-8,256533,6
K6-PvIg0SM0,10133,7
LA81mRNPSLg,79733,0
ZrfPtqkS_MY,720866,13
ZrfPtqkS_MY,777800,13
JJjVRTffD8g,170800,20
N9vH4pUqMcY,185133,0
j5FGoT2DvTs,30800,4
aMO1-vFe9_Q,5133,15
sbuGsYyjes0,174333,18
pcihtSUzPqw,42533,4
5RahZizlVvc,389666,9
ewn8d-DVUpE,2200,1
fM-VpuV4knE,13733,15
Sj0pcvct_3k,27266,11
bGSuRqb7AuY,11200,21
6lK8Xl02k_c,478866,15
ARWGJ6k65Ro,68933,7
ByIxGCxWQhM,37333,21
OIhKN2UmPy4,513000,9
GKjM5plzQZk,32133,10
6Xbccd7uurs,136533,15
lSBND2cV3ro,13800,21
K8V_8wIWkUA,23400,3
u6dHZoA9sk4,196600,7
5f51j5CWUn4,477933,6
dEjznaofUyI,112066,5
80tY5hkKtxs,343600,9
KsPWzryQmZY,70400,14
iLDtqNK1-VY,135333,0
-qAZT5gEuls,39733,20
mpuZh8PBqOU,74200,6
py35XMAnqGE,496600,9
ZXzno8CjUyM,134866,20
T2PsA6g2xpM,82933,7
YTiByf4uiSI,81200,20
pjYarUqtn9w,26666,10
l-EKOduxCrc,13866,7
gC7K3OeQFHo,112466,1
jSI_87TE8Hw,8333,10
y4xiy-QGbvU,36733,15
1BRztkkt69A,182666,16
5Ckzm0X-Oys,99200,11
4UAiZc4fzTg,45133,15
KOQbZ3Mb9w0,70933,0
QCqvd4xHZLs,181533,7
wAOYTX1_8ME,13600,22
hx4Z9J5jqRQ,48000,3
lsk6Bz72cAw,450333,0
JqKt4CtCzFE,12733,22
cXkWXlYi-TQ,109000,20
fzvrWQX908c,42400,0
hOdT8QDMTzE,62600,0
XestPbFpxrk,29333,15
-EbE4xzL3jg,29800,6
ATVLnIKqfM0,27466,0
JFyxcksOyBo,16066,0
JFyxcksOyBo,46400,0
1i0CbykOPZs,180666,0
WG_MXJBi9m4,50400,22
D6bP9i1wFiI,198933,9
0Qy2BbqiF_4,244600,3
_rY3fsS2UPo,38200,19
GKjM5plzQZk,60466,10
ojz2xLrH-Ts,423733,22
NjioYhoZhWo,6266,0
hV3BZ5TRFkI,12000,0
ZF5yV-qvHfg,22933,2
DG9N7VWY0UM,51866,0
na0XReN61Io,14466,0
na0XReN61Io,77066,0
KsPWzryQmZY,140066,14
-qAZT5gEuls,64866,20
hOdT8QDMTzE,106933,0
xgfcaq2Ea04,100866,4
5f51j5CWUn4,524133,6
__pTivc1Mi8,15400,2
Lx_XlIjT3DU,31600,0
NAA6hAKk3j8,8066,0
dW5CD8tQKgs,8466,1
m35CwgXROHw,135666,22
VB0ZbRCMK0k,33666,7
wZhjUghgMXQ,3000,4
uo3EovHdQEY,43266,22
UchmNRfU4B8,63133,4
5Yz4ka1t0ag,154466,0
NmspaMHv9y4,64466,0
qmuGux6Zj-8,396600,6
iVgoYC0Fwb4,42000,14
dCZ9suBocXk,73600,0
euQ2REP2NrA,69533,13
lw-Mg9L_C14,29933,4
jCgTw1DcC_k,13466,0
llM-YbWgb_E,158733,13
oSb17xrITtY,7600,11
QtsuSA0x4Ss,29933,0
YtuDXGdtNeU,31133,16
y4xiy-QGbvU,57600,15
0a-zoNXhjxs,199866,14
QZ0c1nG7FyQ,21533,6
cpYIDQXoDXw,111866,9
im44yFhJZ2g,57000,7
wIJcqBKE2yw,26000,10
E8Xxr8SUaEY,7733,10
sugIn9glJPY,316066,12
xZzuQ85-7cQ,503333,12
nokdl9iMpqQ,21866,0
_rY3fsS2UPo,59600,19
cbTCbN75dcQ,76600,1
Ut0-LTy848g,165133,20
K0xs4bH65_Q,2733,11
Jq1s0YiHk74,23066,12
1k90pY7pShQ,49733,15
r0b016wyc1c,36200,0
PAp6gHVE9D4,1782666,9
QXpNEA7kRrY,121800,14
Y_XH-o6BQD0,81133,18
hZYJ3l3fb4U,247933,6
bFbeyEILUE4,66533,10
4jjYC4kz9P8,5200,10
bCsybVz_SVg,195133,1
bCsybVz_SVg,252266,1
bCsybVz_SVg,267800,1
bCsybVz_SVg,313933,1
MHsxwUMk-_s,1257400,21
zOddmgZzSTo,15600,7
7Zx4Xf4gOtA,421333,0
cHPkhuzcP5A,45533,22
OtkEG8JgeD8,21466,11
RXn_7cR9WFw,18066,3
P2SgXG0mMWU,395333,16
mZzx1YDFWGk,167400,12
ru58V_j3A0Q,24933,10
bYFkLoBDsNs,116466,5
wAOYTX1_8ME,43800,22
y4xiy-QGbvU,119066,15
zBqJ-5oBGQk,2733,1
q2UbWJbcoe4,24066,15
uK7nf27jQII,15066,7
0gOGR-LyEuM,75666,0
tf1pX_lXJCo,18600,1
JFyxcksOyBo,154933,0
dDgcHWpKMeo,8666,0
qy1gqc3KPvU,38200,6
ox6q4evLbrM,13400,0
4lyoTIuPa9s,38600,21
KsPWzryQmZY,208933,14
KsPWzryQmZY,273866,14
0a-zoNXhjxs,232666,14
09hFKjXBSgs,3733,0
RKCMrFA6U7w,145466,18
Qq2kG2Z9S_A,15133,15
E8Xxr8SUaEY,74266,10
6hdZD3at3Bg,301466,21
-qAZT5gEuls,113800,20
xTD0ceDGwJY,108600,0
lAtAt0JrhRI,249333,14
tcxZKMjeva0,76466,7
X0QriLzv678,30800,18
b6gsIu7Pxbc,22066,19
OT8sl39LqiU,15133,15
ZFJJ_UtKnMs,127400,13
ZFJJ_UtKnMs,375266,13
wIJcqBKE2yw,72933,10
80tY5hkKtxs,422533,9
iJMv1IlhobQ,215266,4
bCsybVz_SVg,376400,1
bCsybVz_SVg,448600,1
bCsybVz_SVg,470933,1
bCsybVz_SVg,553066,1
K0xs4bH65_Q,66933,11
r5pdRrcQAZs,463025,10
MT4mdd6bT4s,73533,21
K0ftnq3vMeA,313733,12
zwCkY7YDAXg,61200,22
NDwQLh4VlEg,106666,20
sB9Kv14lKIk,114200,7
Vzp_rJoX6GQ,38600,7
mXxNDagcXZc,15066,7
nSue87IhF3s,43933,0
owShPB-0EYg,241933,0
VD1rr9xUD4c,22600,14
YTiByf4uiSI,111733,20
c9wy7QBYxqo,237200,0
kwtSD4Vk2_Y,17400,19
6DBxqXgYylI,18533,1
UJ4Py_u8R6s,10933,0
L5IEIox5dEU,143000,7
OT_xWFGcsZ4,43133,6
6Xbccd7uurs,193266,15
JRcTFvzRC10,82066,1
ojz2xLrH-Ts,481400,22
jj4PP84JV68,38800,11
qmuGux6Zj-8,462133,6
lSBND2cV3ro,89400,21
80erM2JqwH8,46533,1
5Ckzm0X-Oys,149000,11
7jdYQVyBUPs,91600,0
14IYPva3Gy8,119666,16
14IYPva3Gy8,164133,16
py35XMAnqGE,567200,9
6DzrIFaRC50,14200,0
s4mWmzy_F5w,47733,0
bYFkLoBDsNs,163600,5
lVEMhMy3D28,84400,7
uO1HQ_AMtX8,34066,16
Rs9_j5kv1g4,16000,19
_rY3fsS2UPo,120733,19
bCsybVz_SVg,575266,1
bCsybVz_SVg,620133,1
4jjYC4kz9P8,43133,10
wPRQV6Vl3fU,84466,1
OT8sl39LqiU,109333,15
nXkudMpc6-I,340666,7
o5IS6f28qzY,74733,0
buNUlCCRy2k,82200,9
TG2eLLAVACE,54400,7
V5Zln7XemVA,43200,7
F7adrDrejOI,604533,2
tz1kYj_Zwkk,23533,7
NQ8l8UTno0w,330800,18
PM16-EDsqVU,36333,0
F3I62cCcm8U,145266,19
SV1uKc0lZ0o,1800,4
pPki_qCmhr4,36800,17
pT_QZGVcDkI,76066,7
YTiByf4uiSI,161933,20
dXzk1bdGIK4,16133,7
5VQNfiX8Edo,16133,19
9uIusDmJRzQ,29733,14
FaFCwX_HFUs,45666,7
FaFCwX_HFUs,480333,7
FaFCwX_HFUs,640066,7
09hFKjXBSgs,90466,0
1Jguoz3--nY,23600,15
30MgEFsEmzA,13200,0
4LK0VrIjUcA,169200,9
TIDjtWNfou4,5466,19
FrGqwO8iBJ8,13200,19
yVpjeMXAEAI,584600,0
Rs9_j5kv1g4,64266,19
dEjznaofUyI,153533,5
yZykr3N-7eI,4333,0
qYAYYZaM4Xo,14933,11
kLVf6Y5w-DA,463600,0
__pTivc1Mi8,28533,2
BcjkhA438W4,95491,6
ESRqaFYV7Ys,75133,18
FmGYmhzyW0w,57133,0
-knlAsOV0BI,33666,4
twFMGBbYJ_8,22666,4
hV3BZ5TRFkI,69933,0
rytR0rmMhD4,45400,3
ojz2xLrH-Ts,499933,22
N17QXGF1-8o,33933,0
k3DcLXdHe7Y,256000,4
vbvUbWLuAHo,28200,7
bCsybVz_SVg,653800,1
bCsybVz_SVg,693866,1
ZFJJ_UtKnMs,453133,13
acUp4LKDs58,6400,11
0c-wwt4ORG0,214133,9
iVgoYC0Fwb4,120266,14
OUh6Pnl3fhA,13200,2
oDM9q71TB0c,113733,21
qmuGux6Zj-8,490333,6
V5Zln7XemVA,71933,7
1k90pY7pShQ,371933,15
2hk1c8WZtnU,4666,7
sExn11wSfpg,766866,5
vIaewQszblY,165333,0
y4xiy-QGbvU,132866,15
1Yq5J-j7qJA,482333,4
sjMgYEhZCRw,139333,10
pctugCCd18w,110066,7
WZluwW6jIAw,73866,0
sWFrRtuX1dc,333,10
gC7K3OeQFHo,146533,1
kz3rp2VvaZY,40600,18
sugIn9glJPY,430266,12
SLKkI0nZPvw,13200,20
_5PQovgnOHo,11733,22
ojz2xLrH-Ts,539600,22
uO1HQ_AMtX8,81866,16
6tNwrDD83JE,14666,15
kcQ9G4QSjQM,8933,0
wd3otkg1rMs,3266,7
80tY5hkKtxs,480733,9
youIZXTykok,58933,0
5bItlEfYwNQ,386133,9
MHsxwUMk-_s,1486133,21
yVpjeMXAEAI,703600,0
4jjYC4kz9P8,62400,10
wXJ39bN2kRY,65800,5
buNUlCCRy2k,104400,9
TOhA3g4VV4s,191066,2
K0ftnq3vMeA,362600,12
8p2ityDI6SE,250200,14
3Ef11ArfhpY,88600,3
JRcTFvzRC10,120666,1
JWns9ZMLfr8,11466,11
qC2RxQlrbug,13533,0
5sZIm4i0Xuc,44000,0
9qA4nLyKkYg,120666,21
AP8tpqZrtl4,18400,4
AP8tpqZrtl4,79266,4
CT8VKdB074U,1933,19
1cWXd1qeGYc,45333,0
3hDeQN39BiU,52133,0
7FeJSqOkz2k,9400,0
8b2M-fjYUBE,16400,0
Ff9PtdZqzqw,25000,6
UhrSj-3KHF0,16733,16
mvZelUIOuw8,88333,7
LBa95UZVznE,42000,7
LhrObVLg7R8,26133,1
k1YuwW0zOxM,6066,22
ojz2xLrH-Ts,576400,22
4NnRzuKF8uI,26600,9
0iwxDUI0Mv0,1466,19
0iwxDUI0Mv0,29066,19
qmuGux6Zj-8,593600,6
w2ahl5G6peM,174666,4
dQDHCcUCyBQ,12933,3
lKe_DZI72L0,5533,19
y4xiy-QGbvU,177733,15
snFywNl764Y,482866,6
YTiByf4uiSI,193933,20
5yfNUEx3KDE,118066,6
-o0VDz8aHPA,2533,3
bJ7iuVpsPeQ,12600,0
uc2r1pAmfjo,196400,0
xbcGdzwkGoQ,83400,0
F3I62cCcm8U,163933,19
OnigeF1wex8,51333,16
KcCWeA055Wc,42066,14
tQE_dzpILgo,61000,22
wf0FIKIxrbs,35400,0
8NPlDGrQel0,178666,0
CzQ03Z7Dv5U,16133,14
CzQ03Z7Dv5U,75933,14
CzQ03Z7Dv5U,121133,14
cL4k6bdNmbs,145800,3
c9BlwRbvU68,57666,7
cbTCbN75dcQ,120866,1
lSBND2cV3ro,127800,21
bXcKQNGRBvw,282800,13
sgbql2tNoQg,7933,21
2PA5fOnjNm0,12666,4
2PA5fOnjNm0,39333,4
py35XMAnqGE,595533,9
_rY3fsS2UPo,163000,19
Ut0-LTy848g,182266,20
ZogSOKUNmvI,8066,5
GgxH1hgA7fw,28800,14
ZL2D9DYL-Ok,19200,19
FpzpuYeDf6M,1889933,4
HI-s7BRMMMM,255266,2
2GgAqJeeI_Q,40200,4
d7_ZJHA63cw,22000,1
iKemaEwKi34,27933,0
iKemaEwKi34,64733,0
sjMgYEhZCRw,199533,10
y4xiy-QGbvU,201066,15
kcQ9G4QSjQM,117533,0
yRhr5kytDGc,15466,11
YTiByf4uiSI,210000,20
iJMv1IlhobQ,328333,4
llW3uyR5fKY,63733,7
3s_lxiZHa14,25133,0
PRUzhk2LN8k,12333,19
youIZXTykok,101666,0
uo3EovHdQEY,130066,22
47HqCXMfAzg,5333,16
usFq2-5WJxk,192533,8
ti8Bi7pcXo4,75533,7
hJ9zY_ff_jg,3600,7
1BRztkkt69A,247933,16
CT8VKdB074U,57000,19
CzQ03Z7Dv5U,145066,14
PAp6gHVE9D4,1842600,9
7u2xdIHbsbo,290666,4
7WI-1k-RsT4,347266,14
7bByW9dmdMY,20733,1
UWoDtg0tlyE,39733,19
cobJQX-HejE,16266,19
xl0zeO686to,130266,7
O50Ha-0tOlY,169866,21
LTHR8ybUizI,12666,10
TOhA3g4VV4s,268066,2
OUh6Pnl3fhA,103333,2
f0kXX6CUbnQ,54133,12
6yHK0oddvo4,20000,6
C1cuXEdTQnI,1266,3
Hp5sPUdPYNs,107733,5
RXKnxWlG2-c,12800,10
qmuGux6Zj-8,629600,6
6t8xlGjb10k,76866,7
reRqk605WG0,58533,0
kC5dXDgSMEQ,30800,18
NY0t9QsGM2Q,36600,0
bYFkLoBDsNs,199133,5
4NnRzuKF8uI,55933,9
7bByW9dmdMY,59800,1
7bByW9dmdMY,102200,1
PUvfgudMkqM,12400,4
_5PQovgnOHo,42466,22
Ahrd0C2VqiE,16400,2
DgwM5b-eKvc,90266,14
DgwM5b-eKvc,169066,14
X0QriLzv678,54466,18
gC7K3OeQFHo,192666,1
4nny7Ecaedk,45400,11
tHfCW87QS88,82666,3
F3I62cCcm8U,205400,19
lPzSfZ9b8bQ,94400,5
0IhddoFKf6E,15400,7
ca28ydW4DkE,26066,0
veV8KfBBeSk,121266,0
Wjy5CxCDSNY,14666,0
80tY5hkKtxs,514133,9
1hK3qdFTjqQ,144266,7
CzQ03Z7Dv5U,172466,14
xl0zeO686to,162800,7
ZXzno8CjUyM,174933,20
8p2ityDI6SE,278133,14
-b_tjk1JV3U,76333,14
lSBND2cV3ro,176200,21
-UNb4PljDOQ,5666,7
y4xiy-QGbvU,227400,15
sExn11wSfpg,852933,9
MHsxwUMk-_s,1618200,21
6_fCpyoGU4U,76666,5
dSU5pcOHDmQ,15200,0
mZzx1YDFWGk,210666,12
gwfsQfD2UZk,27533,19
OcEezIcljWQ,110600,16
Oe1z-17SHbQ,21800,0
ShkPKaQjJ9I,52533,0
zBqJ-5oBGQk,119933,1
7bByW9dmdMY,130066,1
7bByW9dmdMY,160533,1
70NdfNCdRj8,42533,12
EKL8iBz6U4Q,61133,7
EvakFI-SA_Y,41600,0
FklTqY2fm1E,9533,11
sgbql2tNoQg,154933,21
q2UbWJbcoe4,56733,15
37D_RpEMMs8,13200,3
DnpXX61b8Hc,434866,21
O-P03QqOW14,215733,4
ZfDkxwMowSk,480266,20
4UhfaXv8Flk,81333,18
5k-ZJF4UHIU,74666,2
0K6yjgWYzwo,8066,7
aunm-dL4AIg,345266,7
qmuGux6Zj-8,652266,6
G3zZNIVYHDQ,22666,6
vpCDBcwef3s,207400,14
8q0FNaWFBjw,229400,10
p4GKIgCZ84A,20133,12
OUh6Pnl3fhA,132400,2
LTHR8ybUizI,71266,10
-I-d7FytYik,4400,0
8f6-Il_ScQ0,95533,3
y5d107Ix68s,13600,19
yRhr5kytDGc,193466,11
S9JdyustkGQ,472800,9
tf1pX_lXJCo,45800,1
m6DySm5usKw,427600,21
sP-IDktCAmg,81066,7
0789Wr2RbOc,11333,0
iE6d7CGuhm4,102000,0
iE6d7CGuhm4,178133,0
-lKPb0IwQT4,28266,1
CT8VKdB074U,104800,19
eYtBvAski0Y,9866,11
SLKkI0nZPvw,31866,20
-o0VDz8aHPA,68466,3
TOhA3g4VV4s,337000,2
CzQ03Z7Dv5U,209266,14
zcTlt_VLeyc,117733,19
nR2Ro8jGiZM,82066,14
iVgoYC0Fwb4,155600,14
6roPpKPRxDo,84600,13
z8nOJqWH630,8266,10
K0ftnq3vMeA,401200,12
7bByW9dmdMY,198800,1
7bByW9dmdMY,239266,1
vsk3LbVc6_w,31600,14
9wxcwNJrb3o,15333,6
cT4VKnAdSQQ,1350266,4
qMqIji_4bRI,74200,13
ckn0GaV6xyk,124800,0
PUvfgudMkqM,52466,4
xZzuQ85-7cQ,570866,12
N17QXGF1-8o,123466,0
OBYTvLynaTA,43266,21
NY0t9QsGM2Q,91266,0
27JCKpcMVws,27066,2
L_vDf0YIeLI,15266,13
G3zZNIVYHDQ,67533,6
TRl6khLlMSY,90533,0
TRl6khLlMSY,137533,0
P6xoPhQZ7uo,158200,7
twBgPw6Sqc0,55133,7
4NnRzuKF8uI,102933,9
DVi6YK1YOQE,89200,4
D-YCOXQv_Bo,581333,6
D-YCOXQv_Bo,643066,6
45-1lt9IX4E,198000,4
vJpvIrUZbwg,38733,22
4frtTQ8YKuQ,192400,13
9_XhAyxdsRo,83666,0
dQBZ3sG1tas,2933,0
-I-d7FytYik,86133,0
Cml1L7Dd-oM,44066,0
HB0GahjfqHU,23733,1
HhWgjnkHvKQ,56800,0
0789Wr2RbOc,69200,0
UWoDtg0tlyE,88666,19
bYFkLoBDsNs,240600,5
GMTVeDUs40M,39733,6
_rY3fsS2UPo,207666,19
f70D0XfWtuU,2400,0
CzQ03Z7Dv5U,243333,14
lfUF7HZRjeU,7000,19
-lKPb0IwQT4,47133,1
YTiByf4uiSI,245533,20
cxUXpTWO4iY,9333,15
_-Nez8_7Kx4,11333,0
AWMAu_WoxNI,30000,6
JVnl9iXa4AE,15200,15
MKExOm-6C4I,110933,16
N2N8If-y3UI,7866,19
nR2Ro8jGiZM,151066,14
gC7K3OeQFHo,313800,1
-b_tjk1JV3U,87533,14
vsk3LbVc6_w,62866,14
wK4acA_wM0M,18933,7
K8V_8wIWkUA,56466,3
erkLq6IBoYc,102333,0
erkLq6IBoYc,179600,0
sb6sbUyvgms,138733,0
XeyiUTyfcbk,17733,15
cz83QPHVLnk,9000,21
7c1FcipPXcE,61066,1
vNhU4LQIzl8,52466,7
Ut0-LTy848g,216866,20
JXJH68F3Kpc,77133,6
e0m-iYktiGo,32933,2
64za7wKVWA0,52625,7
C-47EdafspI,28466,13
C-47EdafspI,48333,13
Db4J2jMBclQ,61200,0
CT8VKdB074U,133133,19
-ehCub9ng2s,151533,0
CKSN1SlM9ug,99933,7
DdYyeGgXLKw,8800,0
DdYyeGgXLKw,44333,0
sFRQIj8Sjh0,35533,22
4y_7-ClczMA,37600,22
8DYfM3clC6k,7066,7
nlvBg6aB-jo,61266,19
n4BfAkwCXEg,102266,0
1jREwLfD7D8,102866,7
p4GKIgCZ84A,95066,12
iDRLaozBJR4,24133,9
yRhr5kytDGc,272266,11
amMykGkXxsU,269600,7
3GM4H9SdgfM,131600,1
avN3BDltW9k,34333,3
2TjU4syNATo,24266,0
z3POwLIj0LM,75866,7
4gAnVQO1Bo8,68400,17
24u_qjWTGxM,8066,20
45l7ugAPtX4,28266,20
68UKKPa3_H8,90466,0
dQBZ3sG1tas,45466,0
N2N8If-y3UI,34200,19
uY-AuyBavhE,2266,14
YTiByf4uiSI,281133,20
U7QWy4D3meg,4000,4
UoDMQOk872Q,29533,14
-lKPb0IwQT4,82000,1
_fgcG9bNUo4,1559866,15
-b_tjk1JV3U,148200,14
AFo9x_IRK7s,52400,14
CmCOp7FT2h0,13266,10
CmCOp7FT2h0,66933,10
O50Ha-0tOlY,238000,21
xAdflusGMAM,16666,5
RgKC_okde4E,16333,5
XeyiUTyfcbk,52133,15
F7adrDrejOI,654000,2
_r1KIHomUDo,28666,19
AFkSCsJ_jeg,46600,0
AFkSCsJ_jeg,66266,0
CLwzT6cu1Jk,211333,16
WclkiK6MBmc,119933,18
cItuLcGeFqs,34600,22
L_vDf0YIeLI,85800,13
8pEx5QcRrm4,30333,13
Si4aeKF94hk,1933,7
8jCn4ljAfpY,21800,10
vtfOPh48_v4,176758,9
n4BfAkwCXEg,171066,0
poxjioDnA7E,70800,7
5wGhDZVvSKw,88866,6
9ybqyBTtTeM,2933,2
y6u2TELagsE,26200,7
WG_MXJBi9m4,81066,22
owzG1s9O1BI,108866,7
qIkNPwKd6ag,207733,12
7N_URZXbYhA,62866,0
bYFkLoBDsNs,255200,5
tf1pX_lXJCo,82133,1
7c1FcipPXcE,126933,1
-o0VDz8aHPA,89866,3
xAdflusGMAM,41333,5
j_p1eZ6xJYQ,199666,13
iL5ZBtO1Kqk,286133,18
OUh6Pnl3fhA,181400,2
GO6V7Facc_k,74933,7
SCX2Qcahk3Y,7866,0
U7QWy4D3meg,31666,4
1fp3N4mS6Rg,193666,0
1fp3N4mS6Rg,218000,0
u89AIP28iXw,53600,16
cHPkhuzcP5A,75933,22
8pEx5QcRrm4,151266,13
xOg7_s5dvL0,50333,10
4oJai60A1Gs,400200,6
e0m-iYktiGo,88066,2
e0m-iYktiGo,166866,2
8uShmctFGhI,27866,7
OpBtZnvbbyg,361333,0
D6zjGZoownQ,15466,0
yDPKptmxkaU,20266,1
6_fCpyoGU4U,136200,5
6_fCpyoGU4U,166866,5
45-1lt9IX4E,242266,4
p4GKIgCZ84A,124400,12
HhWgjnkHvKQ,101000,0
Ru55bSqqdBg,240800,14
CzQ03Z7Dv5U,286200,14
8Uc2bULoWZk,12200,13
-jSSYv-FP6o,8000,0
LPX0lehxZwc,23000,0
PaJiuo7jI0o,19933,2
S1a6FrXaRcI,184933,18
-VRTgC4D6Js,11866,0
uJEi9dZQQOc,6000,4
epq7RQ2nM6E,29600,20
YTiByf4uiSI,327600,20
57yFoucqq04,35133,14
IB5LeSAYpts,193866,1
N8T-4riKTj4,329800,21
kkMR1HWorI0,117866,0
HeqyafPKBa4,30933,10
CmCOp7FT2h0,178800,10
9Uhl_A7fr10,3200,0
8vvA0j2x8q8,19800,0
Icu5GxxsKhw,187466,6
9zSoEAmtnl0,68466,6
LwPB4qPCelk,88200,22
p9itA2sBEJg,13533,0
iJMv1IlhobQ,532333,4
jEJgd1P-ihw,2133,0
uY-AuyBavhE,33866,14
4_E2psWvgF0,13200,19
7eucq1GsZnU,197600,11
xNN9Pm-bWIE,21133,12
SCX2Qcahk3Y,44133,0
ssuaS5-zYDs,13533,7
e0m-iYktiGo,243800,2
oWj7doTZsTA,205066,6
lK1YxgApIBE,73533,0
xAdflusGMAM,90400,5
xAdflusGMAM,129866,5
yRhr5kytDGc,402933,11
G7ftDQCv-RY,57000,0
usM5DL0CB_Q,14066,7
VetWyo0rZKw,770266,21
_rY3fsS2UPo,240333,19
E-g_OF_Xnec,91600,7
vTeO-tOTd54,146466,9
_fgcG9bNUo4,1599200,15
-d2hAlZp_i4,4466,7
A_F84XUTAKw,135200,3
FpCdNHknwMQ,38466,22
FpCdNHknwMQ,151400,22
XEcQkLopYeo,12266,19
Huec0cTY6Xg,3333,1
lGCknmhqmi4,238933,7
-knlAsOV0BI,86800,4
XqaYIM0HaiA,107133,21
6BLyY8lpTPw,11733,7
Y3PMcLp-VIU,27800,10
avN3BDltW9k,124066,3
1YHljm-tDW0,4200,1
lK1YxgApIBE,92733,0
gC7K3OeQFHo,333933,1
amMykGkXxsU,361666,7
e0m-iYktiGo,354866,2
7c1FcipPXcE,156866,1
G01Xi8VMxgQ,28866,0
vR8lu4YLORE,122533,0
PAp6gHVE9D4,1942333,9
HhWgjnkHvKQ,161400,0
JAeH95K_bKQ,106000,11
OgQFuTjwEtU,467400,5
yPdo-Ctm8nU,157800,18
yDPKptmxkaU,74466,1
qDg1eDaGYRA,88866,0
fY0s3PFfAmg,18133,18
-o0VDz8aHPA,130533,3
IJvX70pemfA,466,7
X0QriLzv678,105000,18
epq7RQ2nM6E,49400,20
XmgasGP-hBs,1133,14
9VAuhEo2V-w,17933,9
5v5M7pVHthE,13000,2
o41-tfEm624,40000,9
MHsxwUMk-_s,1638066,21
JejVvQlp6Uc,98933,0
9Uhl_A7fr10,271933,14
EBwGZWaNXYQ,1066,1
EBwGZWaNXYQ,35066,1
EBwGZWaNXYQ,73466,1
CzQ03Z7Dv5U,315800,14
HeqyafPKBa4,44066,10
24u_qjWTGxM,35266,20
GO6dFwL1piw,2400,13
NDwQLh4VlEg,157133,20
qNGGsMZ7sP4,3533,7
dXSuppGXFeI,8466,20
dXSuppGXFeI,31933,20
OgQFuTjwEtU,554600,5
oWj7doTZsTA,309000,6
90d229G7fMY,33533,16
F1iarVThLF4,245666,6
SgiLk-1A6Q4,1600,16
-hvkcyPp4W4,18200,22
fY0s3PFfAmg,33733,18
6_fCpyoGU4U,200800,5
q9gGnfEuBQE,3600,8
1BRztkkt69A,284200,16
cbTCbN75dcQ,164200,1
uY-AuyBavhE,76466,14
Gem-2qQa0qQ,344800,4
RxgRJ4vnMMM,98866,0
LnGWeXrRbpw,31466,6
LnGWeXrRbpw,47600,6
MaYlK-b3CDY,41733,11
p3I0Kwc-y6w,32266,6
xG6aGjVEnug,6933,4
4qRocCtHGRM,90266,10
lSBND2cV3ro,194933,21
vqdRhJJNouo,132466,11
sugIn9glJPY,459133,12
y9Jt1EdRK2c,30600,7
npzPGiK79fY,30266,10
_rY3fsS2UPo,288066,19
znYvUmnPvbs,169066,0
YTiByf4uiSI,348866,20
WdSetwqGWA4,48933,9
5v5M7pVHthE,49400,2
OUh6Pnl3fhA,218400,2
8PPChNgZ9ck,308000,0
SLKkI0nZPvw,76533,20
5duCod-a-AQ,42066,0
HpjyvLHus3Y,199933,14
Ut0-LTy848g,240533,20
d0b8-K_6D68,222466,21
JXJH68F3Kpc,308466,6
RxiBbfFH3is,14866,12
ZXzno8CjUyM,210066,20
qDg1eDaGYRA,244533,0
_lHKf21afPc,121066,6
s6oCpVFCsr4,178000,21
bYFkLoBDsNs,283800,5
KlFu6VTGUCY,238733,4
KlFu6VTGUCY,267000,4
mAZKtV8odxg,116533,9
jM9bhYmU6GQ,22533,4
QFzyWdVmsro,15000,0
9VAuhEo2V-w,60800,9
ZogSOKUNmvI,29133,5
LyAww9cBv38,77133,22
Huec0cTY6Xg,45600,1
pHWEZXYuAPo,12000,0
MK5aOXIH2Vw,21666,10
gVuUTp8PGOY,478133,4
oWj7doTZsTA,355266,6
LwPB4qPCelk,228733,22
3NPzdIpwoV8,16200,0
OgQFuTjwEtU,702133,5
kDwVR3eWyA4,2600,15
KAhbQoNDoYg,53400,14
hRS45wmOq9c,119200,20
-KhHf4PV674,14200,22
QX51XXnnQaU,31733,6
IywpPvQCxBw,44933,0
YHT7wd0MPuc,93866,21
uY-AuyBavhE,117666,14
ezlRQLUZvzs,35333,7
xgSQATWG0MQ,49133,3
RXKnxWlG2-c,37066,10
-iilQmnAepU,20066,9
ZTlgfqG9Uu0,2733,0
_lHKf21afPc,153933,6
7yPuWPEkd6s,25400,7
iU-eNF5C0tE,255000,20
yku79Goe-Z8,69333,14
QZ0c1nG7FyQ,152066,6
Db4J2jMBclQ,109133,0
6aii9RfCd-Y,68800,7
ria-GY6rwog,1266,7
5GN5sumS7rY,436533,4
zAnD8WuNJSo,15733,7
8eTCT0m3nPc,433466,11
B-nogWEUmS8,20933,3
DlmuOrOFsSM,56800,0
E2JKGu-GKME,40933,7
ogoUczKa5qA,311533,7
8q9qAgmm8Og,39600,22
K8V_8wIWkUA,79066,3
zf1IreZlqEM,2533,7
qIkNPwKd6ag,223866,12
zZQSMuZ3tL8,13266,19
2XuGVujWGek,733,0
vqdRhJJNouo,315333,11
uhqUAHzA3mc,933,19
Rx9t6JSy07s,3066,15
SqB2Os8TAec,41066,0
-R88IKdqAic,13733,10
RCtDMsU2-CA,147533,0
O8PgeKDpLRo,19933,7
VbadsKw5dnw,31133,11
RQuNDcK5mAg,100933,14
ikWnPUTLDYc,14400,22
YlnMI5yk7FU,28666,3
24u_qjWTGxM,98333,20
OIl27ugbKHA,145933,20
iBz20YHzAAY,46000,0
9koaDMR6S80,145400,0
BNWGf4OaEtA,1333,10
BNWGf4OaEtA,40666,10
B6Bs6sCYVco,125866,16
_lHKf21afPc,333600,6
_lHKf21afPc,368533,6
5k-ZJF4UHIU,104666,2
7Yq_Ski57eA,19533,0
C3u7P7Ow3BA,11533,16
C3u7P7Ow3BA,43733,16
Ko3erLifJOE,29600,2
Lz6A6izVsV0,275266,13
iVgoYC0Fwb4,351200,14
l5IJIS__ViY,13000,6
e0m-iYktiGo,372533,2
6KQpI16gCm8,131400,0
Dg4HbKgPM30,72000,15
GduwjeptozQ,54133,0
GvmG6WsvsqE,29466,10
6_fCpyoGU4U,234133,5
UhrSj-3KHF0,44733,16
T13ttLOxKQ4,80933,4
zvw7LRjJstM,12800,0
0CDWS7h1YNQ,166000,0
F4N7RvmFhdQ,2666,14
YxW6lYPZjtc,60666,0
aPCEyodWBU4,151733,0
gC7K3OeQFHo,423733,1
8-chU13Ijzk,14066,11
BqAFUuC85Po,12066,7
CvAcCtbyric,163733,0
CvAcCtbyric,188866,0
HpjyvLHus3Y,223533,14
HpjyvLHus3Y,258733,14
TtnYaNZ7t1c,11666,7
kMYW1YAdCSg,27000,0
_QphZFfYxKA,57466,6
OUh6Pnl3fhA,274466,2
NJ9DpLHaGl8,79466,14
FpCdNHknwMQ,218200,22
s4bpXC5v5LY,2866,7
qMqIji_4bRI,102200,13
tONJpMFslnw,30266,0
-hvkcyPp4W4,70333,22
A4Vq9RAf7Fo,7733,0
G4PTUxH4VMk,30933,7
HqQpQqzVS9w,11800,22
JffsLnom1EU,29666,14
kDwVR3eWyA4,39466,15
naRam43OVGY,19733,15
24u_qjWTGxM,127200,20
YTiByf4uiSI,391600,20
-o0VDz8aHPA,149000,3
AnO4soSsDkM,2066,15
AnO4soSsDkM,29000,15
AnO4soSsDkM,105600,15
g8facT7BHD4,45666,0
6_fCpyoGU4U,270466,5
6_fCpyoGU4U,315000,5
RQuNDcK5mAg,154533,14
rL-0u8N7El8,30266,18
rh0Pqjt85lw,1333,10
sihTBYZIZ-o,8933,22
U4wFBo8v8ko,58066,7
LwPB4qPCelk,278533,22
EBwGZWaNXYQ,95066,1
NgYCuqnZgXQ,41533,10
ep1TWmA4AOA,41800,16
dFdCRfBbYYg,27800,0
cxUXpTWO4iY,31133,15
J9EPB4D8dkc,14800,7
h3NZ6MYc9WE,523933,21
i0Eg02B3JoM,73200,20
KAhbQoNDoYg,90800,14
d9D78TpCdJY,16866,7
rUX-hmIfm-s,9533,11
_lHKf21afPc,603933,6
D0Xx4dPTiFw,163600,14
FVGYeJ_eKRY,116600,0
FVGYeJ_eKRY,196333,0
xey6DviDSkY,43400,14
u-z0skQyZBo,142466,0
xgSQATWG0MQ,89533,3
yA1skagL-U8,132666,3
31y1A7zW9qs,21066,10
SErtfU_eX7s,324866,9
vqdRhJJNouo,355333,11
p1b8homIv-g,51066,15
7yp7Cy46gtw,28266,1
1YHljm-tDW0,30333,1
V4OwsDvsWwA,10400,16
42aaYL4l5z4,102733,4
CCyHfQWMJQg,30866,14
Ih98Wq-wvXY,135533,0
Ih98Wq-wvXY,161533,0
TAwSuOtCVKg,112600,21
V9aW-3HVQC4,196066,4
vrLHbOEXIqg,16533,10
tJY8Za47glc,26133,4
_rY3fsS2UPo,314666,19
uhqUAHzA3mc,44866,19
uhqUAHzA3mc,62066,19
CzQ03Z7Dv5U,352133,14
GNY6VyURjOU,47200,7
_QphZFfYxKA,84800,6
AEcFZZ4bVJc,27400,5
AEcFZZ4bVJc,50933,5
DkRVSQTZb20,4533,1
SUnLVCZuGa8,97866,21
MHsxwUMk-_s,1733733,21
FpCdNHknwMQ,267800,22
K0QfEdpwPpw,14666,1
YoVtzkHO8NA,51800,1
UE3g90LAFzk,194666,0
OUh6Pnl3fhA,304066,2
-hs2oL-OI0Y,29466,0
AdDiiRHwZ2E,145866,7
ETcVxhGdjXY,139733,0
GrPAVYGAtes,16000,10
cOu7mbbfNiY,56066,1
8XfPwVQuIx0,15200,7
-_hZxM7Vwy4,72466,3
AHud1msmt-A,14800,18
BrVR6X6kXo4,441800,0
D4exTFZCkeY,15000,10
31y1A7zW9qs,58666,10
d3Wdg9MPgLA,45866,14
ehhoOXi21uc,58333,0
GKAXDx-l9-E,107666,13
qQ-mJQWZCpQ,104866,9
vqdRhJJNouo,383000,11
Huec0cTY6Xg,96000,1
mrJFBlZqBVI,28866,11
tN4bMWMX9L8,15400,18
K8V_8wIWkUA,111933,3
gC7K3OeQFHo,539600,1
VBbZxXOGlJ4,38466,7
HPwnCDkwN5E,1866,19
HPwnCDkwN5E,45333,19
-VRTgC4D6Js,46400,0
4Dko7wrvgCs,1066,0
mPXYIEI6et8,7333,20
ru_WyTAaqbk,4200,0
4qtzjz1PrF4,16333,15
OgQFuTjwEtU,791000,5
x2OjsfKCLu0,6000,1
CvAcCtbyric,262000,0
F9Paj59D0ak,15266,3
1dfvEF6Acug,263266,13
pZhnbZqWKV8,18533,7
0J_pzoPN0G8,26866,20
9VAuhEo2V-w,102800,9
8ErtqHhWvnA,11800,19
8ErtqHhWvnA,35866,19
2XuGVujWGek,57666,0
5vpPBn43DzU,14066,19
5vpPBn43DzU,104666,19
vO56uCHmSjg,104200,21
T13ttLOxKQ4,102400,4
PvWQ2m4lBd0,59000,18
H699YO8llzg,164466,3
K0QfEdpwPpw,237466,1
GNY6VyURjOU,191933,7
EDBYWaa97hs,44133,0
31y1A7zW9qs,101800,10
31y1A7zW9qs,149533,10
i791If0qoBU,60600,12
mLwlVq4uh2E,18533,19
Th8Y056YydM,4733,0
J9EPB4D8dkc,28333,7
-iilQmnAepU,121133,7
LvUlF9DtT8Y,74066,5
msr9oeHLOr0,45066,0
uVoyk1xbOjE,52866,0
_rY3fsS2UPo,369866,19
LwPB4qPCelk,332666,22
YTiByf4uiSI,439800,20
d3Wdg9MPgLA,105000,14
M7jUzhMhmms,11200,0
lM9X-0MosTY,314933,0
Lzr6s1MINZA,32866,5
IpMqCrIagVM,7200,0
IwmwVP_e5Ag,32133,4
qQ-mJQWZCpQ,237733,9
ae2pUbMJqHw,25333,1
MHsxwUMk-_s,1919200,21
xZzuQ85-7cQ,660266,12
FpCdNHknwMQ,324066,22
0YJgr3WMF0k,190066,0
ThUsXY0EBUU,13266,0
X0QriLzv678,128933,18
7j-84bANuCo,11733,9
0J_pzoPN0G8,57466,20
tKlDpIgZFGw,8200,0
vyv6mmc3Ckc,17200,0
F9Paj59D0ak,49400,3
Ut0-LTy848g,291466,20
qYwxGGETtwU,5600,0
PAp6gHVE9D4,1968533,9
WhuDz9w6ItI,27200,16
dWfngIxMH0U,17733,20
NgYCuqnZgXQ,91666,10
Z749X3Sjd0Y,113466,6
5abNtK0qElo,69800,0
StsL13F7wtU,8933,15
TPHcj-Pgw_4,1666,0
4zkhQYI9Gsw,28333,22
BkFz1bJw_pI,36466,16
BkFz1bJw_pI,63400,16
BkFz1bJw_pI,150733,16
6_fCpyoGU4U,359266,5
s4Gp0tDOnH8,21066,10
UksbLPJCyGY,8466,4
UvVfcdctp8Q,192600,18
AnO4soSsDkM,150466,15
-iilQmnAepU,151400,7
gJ4mKGrXJ2w,44800,0
PzDPWymC4o8,27733,7
4CYY6LfGAfg,11000,0
218yJvWHOeI,30533,7
vqdRhJJNouo,405266,11
e873uWjeaPU,12733,0
EDBYWaa97hs,142466,0
M7jUzhMhmms,166133,0
vO56uCHmSjg,151466,21
MK5aOXIH2Vw,62200,10
LwPB4qPCelk,664800,22
d3Wdg9MPgLA,124800,14
9VAuhEo2V-w,141800,9
y6yRQI5boS4,46600,14
ThUsXY0EBUU,45333,0
UxJmp-roqJM,40800,2
JZrYMsS7U-s,4066,15
6_fCpyoGU4U,379066,5
6_fCpyoGU4U,407133,5
apNSKQ5kZL0,67466,20
V8QCDHAG9tk,31933,6
2VijppR2geE,4333,7
7tAA6r8--B0,8600,18
EB0xM0BA-Vo,119866,7
EB0xM0BA-Vo,211466,7
Rd6HIXThZOU,5066,19
cbTCbN75dcQ,186200,1
7j-84bANuCo,36533,9
eCDwvLyfMsk,159333,9
x2OjsfKCLu0,47333,1
VLPNObljj2E,271466,10
Ri9hg0PzXcg,8933,20
7yp7Cy46gtw,93000,1
iBz20YHzAAY,88266,0
0J_pzoPN0G8,79666,20
-VRTgC4D6Js,75200,0
V4OwsDvsWwA,29733,16
aJWJvqa1NYU,448866,4
sugIn9glJPY,487400,12
5-Pkd_z9UsU,76733,7
_cT2KDKnYrw,20066,22
ivboAtC9cUI,1200,22
pbVXLTLzxsg,10133,19
6_fCpyoGU4U,439866,5
qIkNPwKd6ag,294600,12
MHsxwUMk-_s,1935600,21
e_PKkUeto3o,58000,11
vqdRhJJNouo,448200,11
vrL0efdyldk,29066,7
LwyapfpdWic,32133,6
R8EmPl7v-QU,132933,14
XECe0Y0Oml8,61400,10
04y22qjT67o,171666,14
2I4LABMu018,6200,10
7Vb4jFFg1ho,4666,22
VLPNObljj2E,290400,10
m6S6MEQgo2E,43933,11
74vQQHcEBHQ,16000,1
NgYCuqnZgXQ,164733,10
NCF80m4m3xA,12000,22
P7i4BbA4vH0,42933,13
P7i4BbA4vH0,83066,13
dVU5Okpo5bQ,31266,6
1tO889LQRlU,14066,6
atBZF7Rh-wE,16533,5
025pYpLhOz0,441266,20
ogoUczKa5qA,329333,7
qUTFB6OEBkE,10600,0
0J_pzoPN0G8,107666,20
RF7odOYqGdU,533,15
cOu7mbbfNiY,84666,1
FpCdNHknwMQ,350600,22
aWt13fGkYuA,1400,6
7j-84bANuCo,99066,9
T13ttLOxKQ4,149733,4
-x-9eM6q8Nk,14066,0
_ndXL285s5Y,86800,0
AmnV5ueTFN8,12000,7
B_IsJqPKwUg,466,7
LWzCOQiQx5o,37200,0
YZM4NsXDOjA,123400,0
Lk44i_Mo7hw,11066,20
GKAXDx-l9-E,164600,13
a3dd-CI562w,92200,7
dtt58rWHXcI,29133,13
ecbjk0qgDQc,7400,2
VBbZxXOGlJ4,231000,7
tBMkKfzRGiY,120333,9
ivboAtC9cUI,37800,22
skAij4WTMnc,119466,20
7j-84bANuCo,133733,9
i4nX46nzWDw,16333,0
VLPNObljj2E,386466,10
J9EPB4D8dkc,76533,7
ytT04soYE7c,13866,0
OaRc2uhtU4I,396000,0
jV2nrWHMwqk,162800,7
TciOA3dlYGk,9933,15
GABXImD8qwM,118333,19
8q0FNaWFBjw,269000,10
0c-wwt4ORG0,273533,9
74vQQHcEBHQ,40066,1
4Xe9On7ds-8,194533,17
6_fCpyoGU4U,479400,5
QMaXTCueXkM,156933,19
QMaXTCueXkM,360200,19
RF7odOYqGdU,323133,15
Xivmh8lx_W0,16733,7
iHKrPGbTffA,189200,18
jkiidYPHOIQ,251466,14
_rY3fsS2UPo,388800,19
Ut0-LTy848g,323333,20
g5pC900dyJk,20266,20
g5pC900dyJk,53933,20
ZXzno8CjUyM,223666,20
Lr2uoCWFH9M,30066,9
_h5h0cm9Tl4,62200,7
Jo3oRD-8Mw8,36866,0
MnEnaKq57Yg,92000,13
OCahSDJABCA,15866,0
P7i4BbA4vH0,131466,13
exn-_MfEP6Q,13066,0
bWTyZxKsQWs,6533,22
AnO4soSsDkM,238666,15
jI988NiqyBc,157200,20
qtx-r0HGHfo,2133,0
v0v12f8oUTM,40666,11
OgQFuTjwEtU,1086400,5
6D1MKy_dpjU,89266,7
jElucZXF0tc,106733,10
j3dfSEmqyTk,496133,21
BkFz1bJw_pI,194333,16
Ri9hg0PzXcg,46000,20
VBbZxXOGlJ4,435133,7
g8facT7BHD4,112733,0
eILPcUdTlsc,185800,20
HpjyvLHus3Y,292533,14
o7KQBPc2PHQ,46666,3
KCnMitirQQ4,89466,6
mA7TYR_-Qq8,91933,6
5p-KtdzYO-Q,30733,2
q-SVkfxzcDc,112666,6
ME6-nVaYRdc,132600,0
8Rfn_cZbAOU,29333,18
DS0S-oWgZM0,11666,13
EBL5WSEhHwQ,714666,6
G07RrhiX3kI,3600,0
MHsxwUMk-_s,1972800,21
jV2nrWHMwqk,282800,7
UxJmp-roqJM,63733,2
WqaGol26d0Q,87666,0
oWw0hirBoWk,2466,1
z4VK5v0hvEE,68600,7
74vQQHcEBHQ,103733,1
MK5aOXIH2Vw,119466,10
73HAGYUwe2g,25333,21
NgYCuqnZgXQ,284533,10
gUhEjrMqfzc,76266,5
0svrEO6d3RU,19533,0
6_fCpyoGU4U,498133,5
6_fCpyoGU4U,530133,5
dVU5Okpo5bQ,60133,6
VLPNObljj2E,419000,10
blMqjHgEx3Y,160000,18
bJVC7cctiVk,2600,18
025pYpLhOz0,465666,20
0kImdKAmOLU,39000,14
LvUlF9DtT8Y,109666,5
g5pC900dyJk,86466,20
GKAXDx-l9-E,322866,13
9w17YOSVvHg,149866,0
LWzCOQiQx5o,154933,0
zk455dGElSc,12466,19
V_bFZQ0fMmU,69466,0
X6d2ovWfl8o,23533,14
jXfd7Qo4TEE,250866,3
-x-9eM6q8Nk,45466,0
JUpxTW6_BAI,32466,6
K2Tu2JlvBeM,13800,22
LHptmP23J5k,1133,1
Vpcq67yQlpU,9066,4
fFUi9b_di6k,5066,1
jgaKgwqyx_o,46133,11
kuWWa9Xu4IQ,26533,18
msr9oeHLOr0,104733,0
obQRq2mCFj8,94400,12
aQzKS5Sn9u0,164200,0
9l2mNbLSKNk,11866,15
-oRysfcn6r0,133800,7
CX_SxotxZPA,35866,10
FYRo93RbYzU,4200,6
GAb4-Kh4aek,67666,0
5QnfgT2rZnY,10466,19
bpe-_SOiObk,106133,3
1BRztkkt69A,316200,16
GEoAqEILC5I,79733,2
__bRdaqOo0U,44800,0
X6kFhZAcbJU,32000,15
AcVe6xjDa1k,121333,21
HqSSle8FQgc,22733,0
IfFnkz6EUno,26266,10
RF7odOYqGdU,345333,15
6_fCpyoGU4U,556066,5
dLv1DsVEFKc,37600,13
hBjzco6l4Fg,13600,15
iU87fLo1mp4,27400,18
3xGUV8Dq6H0,15866,10
_rY3fsS2UPo,425933,19
GABXImD8qwM,151066,19
0Ng2w340UTI,59533,7
2bPd1zv3yAQ,60466,11
hSxeREIyXTE,693600,0
huhNkf8I1qA,13533,4
7sncfrHMkVM,283400,0
jI988NiqyBc,219533,20
74vQQHcEBHQ,225866,1
sihTBYZIZ-o,34666,22
PAp6gHVE9D4,2041066,9
a54DG9JVHrM,63066,21
pbVXLTLzxsg,39066,19
kDH35k7uYIc,52800,7
025pYpLhOz0,512800,20
G5cXiGVacXA,552400,5
Rd6HIXThZOU,170000,19
koiJnRKJ2c0,58666,0
PhzKFTT-5NY,458266,10
73HAGYUwe2g,51466,21
oQsAKRLvoPo,5066,19
LxjDee6Vu4E,11933,19
f_d5IKE9HaE,58333,15
XECe0Y0Oml8,106000,10
dgPaGwrQc0Q,102600,7
-Tgruqgahuk,475000,22
FdZcEyQDGZ8,18466,15
FdZcEyQDGZ8,46400,15
GzcGDhOphLQ,24600,1
X6d2ovWfl8o,60866,14
c6QrwbpR0T4,13400,22
X6kFhZAcbJU,69600,15
KqavxpR698k,106600,19
3s8sxsXjOx4,32466,2
ZogSOKUNmvI,75333,5
X0QriLzv678,152600,18
NgYCuqnZgXQ,368533,10
ipzu09DThBc,14133,22
dTU8zbIZ3cc,18400,0
j7v1htyJtdo,15866,3
1H0JSZUjbHc,47266,6
7sncfrHMkVM,381866,0
zi9ctT5yAWM,5133,7
7JEMMXjfvl0,9933,9
8kpoJIOgbiw,58666,13
q57akvtjfy8,14066,4
kDH35k7uYIc,119866,7
vPW71uNfzCA,8533,16
f_d5IKE9HaE,86800,15
Ph8Vag9VxRU,10200,17
74vQQHcEBHQ,309266,1
KKw0iyNEiXY,427600,8
WHQXE5tuTXk,13400,22
WtfilKGrF7k,98533,14
WBnDC9I7d7Q,142400,0
BkFz1bJw_pI,224866,16
LHptmP23J5k,27400,1
utEoJ4mKS6o,6600,14
ME6-nVaYRdc,196066,0
apNSKQ5kZL0,179933,20
LxjDee6Vu4E,55066,19
9w17YOSVvHg,251000,0
_vP2IeArUGs,34400,14
IfFnkz6EUno,99733,10
Mjvqh2QRN4k,46533,22
025pYpLhOz0,546400,20
ocnhVjyi6_Q,105133,21
X6kFhZAcbJU,90666,15
_vP2IeArUGs,92666,14
FKG3uj2xoso,112066,11
FQuiJf2dLtU,77133,22
GG1nfLoydgQ,96666,11
huhNkf8I1qA,157800,4
X6d2ovWfl8o,74800,14
74vQQHcEBHQ,437133,1
fvVHWFkv9EE,196333,21
70oYsFly2fQ,1800,10
qFpt2-OOs1w,5733,13
eCvoH39FSJQ,217933,9
1nvEk2loGCI,15733,19
_rY3fsS2UPo,457066,19
a54DG9JVHrM,215066,21
gYz4hBFTXcU,58200,5
8oOer9PS53g,109466,21
_RiNmLw6mB8,6000,0
f_d5IKE9HaE,104533,15
i791If0qoBU,127600,12
diw6rUYbFwI,33333,9
yku79Goe-Z8,120066,14
jndUL1s-bBU,51933,0
j7v1htyJtdo,32866,3
j7v1htyJtdo,89666,3
1qIZ0ypdhxs,31200,14
mRwcA-S0E8k,14333,1
a2a1SAn8myM,272800,7
PhzKFTT-5NY,524266,10
Z89mG68LE2k,44533,0
73HAGYUwe2g,137600,21
gsVNNGPoKGA,51200,0
skAij4WTMnc,160333,20
X6kFhZAcbJU,132466,15
nAAcoBXwJf0,39066,7
qJ69Y9BXF7o,28200,7
ugAW0BrVRhs,13000,0
7MC5J3Kk_4o,1400,1
cBpFzTn_uOo,55866,0
G07RrhiX3kI,41666,0
JvDW-gQ4bo8,86000,14
RXKnxWlG2-c,73333,10
inFI8wRFarY,13333,20
_TsNpoAOLtM,4933,11
BAK0AGd3te4,25866,19
BAK0AGd3te4,92133,19
BAK0AGd3te4,135933,19
3iOy_FV4OfA,28666,7
VRx7RC5W408,7266,7
kLAe3a7XCCs,39000,0
KqavxpR698k,164200,19
3s8sxsXjOx4,374400,2
zXpvWvl-CsM,50533,0
9x2TDkWJodw,15666,22
UddSwAov5Mw,201066,21
Cv0sufXaFXY,37800,0
DIOuJC_mv_k,129933,0
FrWBXS_MiDI,115800,7
cxlbY00boOU,69133,22
70oYsFly2fQ,58066,10
fxALoysoBiE,97200,20
0LeMxjTW7Lk,115400,6
H98OEL0AIsY,58733,5
jndUL1s-bBU,102800,0
UwQlqQizIk8,18733,6
HAHvbp7lJh4,37133,5
8oOer9PS53g,151533,21
pbVXLTLzxsg,61666,19
mU8MQqxMR5E,4733,0
s2g4OgleKvg,45933,7
vi4BE-qa0Uw,120733,18
X6kFhZAcbJU,418466,15
X6kFhZAcbJU,456066,15
5ON3Ng1PCYU,12933,15
MJsMojxTidE,54666,14
GABXImD8qwM,239333,19
IfFnkz6EUno,152400,10
qIkNPwKd6ag,344066,12
vO5WAEKhq-I,110000,7
ko_ahQlaGIE,13200,0
o3Dmsvk3ZaM,14666,0
Ut0-LTy848g,346933,20
6lEQn4U5tVI,179866,7
Kmn1DawH5pQ,9066,0
QANKD7Rfj74,36733,5
GuHm2ZbqE98,63600,5
QCkYjS6W_6o,17466,6
qM7piq_k-Ms,3133,19
dLv1DsVEFKc,180733,13
mdNmPvMxOU8,29733,0
gv1yXwkkDjM,15400,10
i9lUUDOEEWA,109733,0
kShuBKM8kI8,2533,22
k-CnkH2T7UE,1104000,21
JkxlF-nbQjU,466333,20
KKw0iyNEiXY,463733,8
4vCqCOhhEWc,16000,0
xUb5TObX3BU,11800,0
sugIn9glJPY,633733,12
Ph8Vag9VxRU,44800,17
pFjC-kb_wxQ,135133,2
ipzu09DThBc,52400,22
8E3yb15dcp0,29000,6
Lk44i_Mo7hw,73800,20
hLVmp4Oa0Uo,49333,2
iBGflHE4s-8,120200,7
VChBI7jNCLY,46333,7
NMSv_N8WW6k,58266,5
_rY3fsS2UPo,483400,19
UddSwAov5Mw,235866,21
-Na8amjEczw,33533,5
ltfyuVujbiU,108466,7
mPXYIEI6et8,41133,20
NV-SJFI4cb4,277866,21
to8GA4qGGJI,179133,6
73HAGYUwe2g,185133,21
X6kFhZAcbJU,512866,15
grjA4Bd5y5k,45200,0
5T7xoI2n4cc,58133,4
VB8EP-bvl00,16333,0
eRmwhZWygC0,142533,14
7AhTl0rromQ,5866,18
fvVHWFkv9EE,237466,21
dSmJehDXxFc,7666,14
8E3yb15dcp0,59200,6
LUortpDcMII,85866,11
QXibcQqFDMs,28133,10
QXibcQqFDMs,116400,10
rsap0vZMxQQ,13000,15
NgYCuqnZgXQ,401200,10
BAK0AGd3te4,163266,19
zRKyVbiPpJI,48200,7
1MiZxq3SJxg,31866,15
pFjC-kb_wxQ,213933,2
te3cn1_SCzE,22666,2
H98OEL0AIsY,80666,5
nxDurknFg2g,25866,11
tAnxjmxX3k8,16333,12
8oOer9PS53g,244333,21
Q9eWRuESbHU,24400,0
GG1nfLoydgQ,126800,11
HVjaM80eRRk,8266,0
kLAe3a7XCCs,105133,0
N7GAHOC2v0M,75800,21
1nvEk2loGCI,43266,19
Uu6-jvpTfck,600,7
73HAGYUwe2g,222333,21
ZSKHQzCAoH0,37133,6
belYDNAGRrM,202866,10
X6kFhZAcbJU,657866,15
pbVXLTLzxsg,104800,19
dggQyqpM2f4,43800,7
qFpt2-OOs1w,40400,13
vo8r4zQsAgU,284133,0
GABXImD8qwM,347200,19
VvWmMKaFEXA,299066,18
PAp6gHVE9D4,2076600,9
eRmwhZWygC0,175600,14
skAij4WTMnc,190466,20
5VzTlzONMRE,866,0
Af6Ve26JUOg,14933,0
FEQomMisUJ0,330933,18
HUfNxxaMMGw,11333,19
OIl27ugbKHA,170933,20
7AhTl0rromQ,110266,18
Rd6HIXThZOU,236933,19
GuHm2ZbqE98,196066,5
SKkVftDfB60,198066,15
BkFz1bJw_pI,255600,16
JRWjTySUcoI,94666,21
6aqtONX9Ak8,436533,21
n-m6bO0ppnU,15533,0
GOLZ7CWDXjk,6466,0
pFjC-kb_wxQ,314800,2
pFjC-kb_wxQ,376466,2
RdUjywh70lM,54200,7
G5cXiGVacXA,590133,5
6PFe2flakSs,112600,0
iOEuAB0dIs8,20400,19
UvtAQVgmWwo,16000,14
Ph8Vag9VxRU,116266,17
KFbgzA1WgLI,85466,19
VG0BvnZ5AzY,14866,19
X6kFhZAcbJU,849200,15
fTY-uVXVy9k,239000,16
Hua3JeiIEYU,27466,15
KqavxpR698k,270866,19
1MiZxq3SJxg,272066,15
tAnxjmxX3k8,125066,12
wUcCR82KNms,115400,0
fZOtury_J_w,143000,0
j1-pEOAgtdU,3800,19
apNSKQ5kZL0,406866,20
LHptmP23J5k,80333,1
iEpqNJObDIc,58866,0
W1KyNyUM_o4,69000,18
XsdaLeDyHGs,29333,0
iEpqNJObDIc,105666,0
JdgJpYDJghw,69266,22
S1svfr-KAN4,267466,0
QHIyuIbP_7g,18533,14
qTAl8xoIpXo,229266,20
MHsxwUMk-_s,2214066,21
Qk8K0PdT7yM,18266,19
7AhTl0rromQ,165800,18
ipzu09DThBc,72866,22
qbQuad17PO4,16066,22
NmkS949b9uY,8666,10
NmkS949b9uY,28600,10
5CiGASNozAg,7800,19
DUHEv94Tyno,149600,0
-J3-lmcN7J0,28733,0
C3Ddl1oBWtI,3666,1
C3Ddl1oBWtI,38333,1
C3Ddl1oBWtI,95266,1
dgPaGwrQc0Q,172133,7
iOEuAB0dIs8,44133,19
ZbheAVs5a00,51066,22
eIpVDkm5ovM,12066,6
8oOer9PS53g,284333,21
sqT-gwZpd50,15733,4
te3cn1_SCzE,60200,2
VT9j5bS_ffY,20533,14
PpcoQn4wX9k,33666,7
PpcoQn4wX9k,181533,7
UvtAQVgmWwo,39933,14
HUR061aoaMM,223333,4
7yp7Cy46gtw,248200,1
eRmwhZWygC0,234400,14
qFpt2-OOs1w,73066,13
UlwTDHPuRyA,85266,11
Qg5midrY6zU,17133,0
JdgJpYDJghw,95266,22
YdK1lcXFNg0,10066,12
1nvEk2loGCI,58733,19
73HAGYUwe2g,247733,21
Q42U7CpkSvs,65933,20
wUcCR82KNms,211466,0
_rY3fsS2UPo,516533,19
-UMWn3giqos,772600,16
VHPJaWa_q4U,29866,0
ATdZu18QRjc,7000,15
JDx4IDWl7MQ,201733,0
JDx4IDWl7MQ,244600,0
fvVHWFkv9EE,279266,21
eCvoH39FSJQ,270400,9
n3U_33z-BEo,89800,9
vNlpGfDy0Gs,20066,0
NmkS949b9uY,58266,10
LvUlF9DtT8Y,137266,5
KKw0iyNEiXY,498066,8
I3to1sbW51o,11133,2
KtLmObTYEls,12866,0
b0crjdWdi8I,58000,10
X6kFhZAcbJU,1031733,15
vo8r4zQsAgU,302333,0
a21iJZftfbI,25266,0
vPW71uNfzCA,55066,16
RdUjywh70lM,210933,7
GG1nfLoydgQ,194000,11
X0QriLzv678,197933,18
ZogSOKUNmvI,101933,5
8oOer9PS53g,325400,21
K6QmTECgfQw,24066,4
cq3TwUTSBFA,78866,10
YFYCYKmzpJY,146333,21
7MC5J3Kk_4o,29533,1
H98OEL0AIsY,113400,5
naRam43OVGY,114466,15
Q42U7CpkSvs,94666,20
YNdAFqzDaTc,41400,0
xiU_fUKFThw,15733,0
xiU_fUKFThw,68466,0
xiU_fUKFThw,106466,0
DUHEv94Tyno,192666,0
Ut0-LTy848g,390733,20
LcKce28SOUs,80400,0
gv1yXwkkDjM,73066,10
pbVXLTLzxsg,127866,19
uWMlAh6Txyw,457933,20
0gfNPxQ9uSs,118466,0
pKB3WO_vJ4Y,3000,7
mBB3NjYwE5s,17866,19
I3to1sbW51o,42600,2
opOR0P17O8k,5066,0
NmkS949b9uY,128466,10
2TGPk7lnQUg,25600,0
X6kFhZAcbJU,1056933,15
X6kFhZAcbJU,1086066,15
OgQFuTjwEtU,1208933,5
nNirDXCMHpk,13666,4
hXagsDT-jkU,8200,19
VPFtCyts48s,49866,0
lgtJ4-ndgMc,5333,22
gGHYQ33jsjg,22466,3
lZKaC5WNHyc,184066,6
KqavxpR698k,529466,19
94ollv2sB-o,300533,21
LygmqTgtOB0,133733,20
LygmqTgtOB0,177400,20
LygmqTgtOB0,472400,17
8q0FNaWFBjw,310933,10
r6B81bEFw7o,65000,3
x5GfaMRRbIw,10733,7
4UXMyqHD0Qs,116600,0
m7cacHw1WZ4,3733,3
73HAGYUwe2g,268866,21
RXKnxWlG2-c,104733,10
X6kFhZAcbJU,1117000,15
vSGyeoSttRg,59466,18
ynY4PXenT5s,48666,0
VG0BvnZ5AzY,30533,19
MrqoARVHZNE,33400,5
_rY3fsS2UPo,547200,19
skAij4WTMnc,225533,20
1nvEk2loGCI,90733,19
PthYi1r2F4g,1533,4
VhbReIP5oXo,14000,6
ZGHb58os7bg,138666,9
5Ihk61dkm-o,12266,1
ltfyuVujbiU,138600,7
mBB3NjYwE5s,58466,19
YAKZpVGw6Iw,329933,16
ryvaT4pqUwQ,6000,0
VHasigH7ogE,49000,0
ZrKpKmp29_o,933,1
kLAe3a7XCCs,238333,0
x5Z47yjbBqY,42133,1
qPjLWaO-Hfo,5200,0
qPjLWaO-Hfo,121533,0
aYtm7wNbFRY,2866,0
KKllUTJZd_w,120400,10
Oof28nmr60s,64800,14
TptUnUrCKXM,52933,18
wxISSNYEODQ,143333,7
Huec0cTY6Xg,145533,1
hcFKw005vKQ,181066,11
belYDNAGRrM,301133,10
-uI3KYFvnt8,8266,1
NxyraduD-K4,7600,19
Mtt5FzyEsnI,83200,7
t0yOwesocwU,24066,19
QZ0c1nG7FyQ,208466,6
gNP1zb4CZaA,33866,0
_w4NVmBU4MA,45133,0
BGhtc8T0gOo,241200,7
BGhtc8T0gOo,296333,7
VT9j5bS_ffY,60866,14
B0cjv30f2zg,46466,14
DUHEv94Tyno,986133,0
zAzea9wMqT8,106933,2
ms7OleAm4oQ,400,10
1c8ncXHqqE0,81933,0
Ph8Vag9VxRU,136066,17
X6kFhZAcbJU,1336800,15
LDHPcSXPDuE,20733,4
5CiGASNozAg,37133,19
Y4V7-v_h_0A,15466,19
_ZpRjFKiw1A,34666,6
B4Zc9XJC3Ws,4466,14
CLdyznsISW8,88266,22
CLdyznsISW8,103400,22
yeLttCfxTUg,69866,14
uZ8WjAaebXk,223866,2
4A7EAPmvtlM,21600,16
-Na8amjEczw,73400,5
mBB3NjYwE5s,101200,19
ymliDiL3oD0,34000,18
grjA4Bd5y5k,134466,0
avxF3PgVECE,61800,7
29KkaXn9XIk,33066,7
Lk44i_Mo7hw,119933,20
PY3X9-HzFZI,162333,12
pIhkG54WtwA,20666,7
qAxOUOjP3Gc,4066,0
GG1nfLoydgQ,256733,11
BkFz1bJw_pI,304666,16
DxZxc1CgrS0,9266,7
bI8htXUqQkI,23200,7
bqrfrOjoKJ8,17733,5
HAHvbp7lJh4,76200,5
Dnbke1tUJk8,47133,0
i9lUUDOEEWA,178933,0
gv1yXwkkDjM,91333,10
7yp7Cy46gtw,327866,1
hcFKw005vKQ,368866,11
iPil5NHk5Kk,275733,0
LHptmP23J5k,109600,1
yeH4PYPUAsY,15666,0
pbVXLTLzxsg,159133,19
TfbnOFjCcCU,88333,0
ZrKpKmp29_o,46066,1
ZrKpKmp29_o,76400,1
ZrKpKmp29_o,90733,1
zAzea9wMqT8,216200,2
cW9DLxmgt0g,11333,1
gVH0RtRmn6I,143200,7
Qs4G7xK0dGk,15600,7
VWGcgeDU6mI,33200,16
uw3R-cFiSow,15800,8
KTfsUV91vt4,91666,7
KeuuvA4pmPM,91000,0
Qk-4wfpychA,132466,0
KqavxpR698k,773866,19
diIr9ovvosc,27466,15
SML4w_C08Pw,321466,7
1BRztkkt69A,389066,16
fTY-uVXVy9k,290466,16
OtWhhqWc_7A,1400,0
SHY0cM1rBck,12400,0
KKllUTJZd_w,186400,10
DesZ2JaWDFE,60133,1
GKybEVAoIHo,48200,7
oi65z0Z_MBE,7266,12
sihTBYZIZ-o,143666,22
iOEuAB0dIs8,88000,19
zQz1yPkdxWo,10733,1
oyM9quv91Rw,64400,7
-MHrLDF5gr0,164333,0
ARxX3hT--MI,79133,7
ARxX3hT--MI,207733,7
ByGfoWJRGJw,5666,15
MkjTL8ZsKrI,42466,14
OoiaK3xxyV4,47666,0
XCzo_UNzVi0,25666,14
hm7FanxjlOc,8933,20
S85BhkaXMlc,28866,0
6VoQXtN-2oI,38200,7
mezQCIC9vCo,13533,7
_rY3fsS2UPo,569333,19
lDfnB6ZYqFI,3133,19
lP-0ys7Ji3o,14333,1
LcKce28SOUs,233800,0
QuAHXPt9MdM,213800,0
s0q1Iap0g6w,61600,0
skAij4WTMnc,286800,20
Vkz0DfpB510,27200,2
EhiFD1eQj3Y,7133,0
stdHnkCexTk,155000,8
P1XlNHa_4qc,3066,4
M3nfteG0BXI,30733,12
chfZdoRbKWk,10533,0
ZSu3GocMJzI,140333,22
KMgueNtODa8,211200,9
zzOY_JT0YBk,20800,15
40NceuYi2-Q,117533,9
5aiwyQCPUmo,57800,0
9bbBImIX_Yg,152133,0
ALE4RxbAsBA,13266,15
ELbg8i93W8I,16000,0
ELbg8i93W8I,115933,0
z62J78VdVkQ,150266,21
XCzo_UNzVi0,59333,14
WZD5EXlu1j0,4533,3
YwXAGCWU-cQ,124933,14
w8JQylGOYWY,34133,7
JKYPluJPL7c,14733,19
R_QhdwjQPyg,28266,22
fI0VoDDN2lE,76266,0
eFmJyimUeAI,2333,15
JlhF4WGdHWo,27800,0
Ph8Vag9VxRU,179600,17
VG0BvnZ5AzY,72866,19
kLAe3a7XCCs,256466,0
NnhrGAe69PM,194000,0
NnhrGAe69PM,229733,0
7yp7Cy46gtw,343000,1
s1SOn04XEB4,24933,3
CLdyznsISW8,165800,22
iedrvMolUM0,52200,2
alyx_80c6Jw,88200,0
LnrdY35InCg,7533,0
yKZQ9h1qINU,11066,0
SbX5ZlFw3Uw,33466,14
belYDNAGRrM,400800,10
hcnR6VwwdkE,119666,22
w4VqQS7ynjA,31133,11
NDwQLh4VlEg,196266,20
qTAl8xoIpXo,263533,20
kDgCPBbrHqs,240866,0
nF3rM435Dog,5400,5
CvnAMH_-iss,6800,22
WWMFQNdLKhc,261733,6
FSx7ckURDMY,100333,20
bR7KHq1Jp1o,204866,2
0sAukk-qZs8,15866,22
iOEuAB0dIs8,194666,19
Rd6HIXThZOU,259866,19
PY3X9-HzFZI,208333,12
kr3j2xztqAs,46666,15
JKYPluJPL7c,54933,19
4KS_DfV_6J4,5666,22
rRtIcKPzsBg,35133,0
YwXAGCWU-cQ,180333,14
Uqn9mlaEEKM,149866,18
eKirxEVv1N4,19066,8
gv1yXwkkDjM,142800,10
H98OEL0AIsY,142933,5
Ut0-LTy848g,411266,20
8qVbs_MQ4XQ,24733,22
lwAyv_c6mAc,12333,0
RarimpxZZtc,40800,4
zQz1yPkdxWo,42600,1
ByGfoWJRGJw,28600,15
kJ2eEJ07dR8,12733,7
huTBUWJPfnI,176666,7
SfIBrOw7kTs,28666,0
KqavxpR698k,818533,19
_rY3fsS2UPo,622733,19
DkhnRbuVKxI,66200,0
gYz4hBFTXcU,229866,5
tX_dq3G5I-w,13000,2
nIFF71KA-Ss,343800,18
VT9j5bS_ffY,102466,14
lP-0ys7Ji3o,104466,1
fcSwA23ZIjU,16666,19
5Ihk61dkm-o,52466,1
6TadtqAsJw0,151200,0
yGLWOc0UHzg,15000,4
euLtSdfrgEw,39266,14
M6eRY9q89aQ,59466,16
SkVIH0IZI1I,8000,11
KKw0iyNEiXY,567000,17
KKllUTJZd_w,252533,10
fI0VoDDN2lE,120666,0
YTHL2wxVW6I,24933,14
YTHL2wxVW6I,61800,14
8qVbs_MQ4XQ,60733,22
SbX5ZlFw3Uw,117266,14
ZogSOKUNmvI,162400,5
stdHnkCexTk,311200,5
NyC2uTAD1FY,15600,10
WcpB63E3po4,2200,0
kr3j2xztqAs,137733,15
X0QriLzv678,238000,18
XQFv0H89Llo,1066,18
eUFQaL8YfIk,61066,7
eKirxEVv1N4,47000,8
OdbPIF4Ucb4,7800,22
OdbPIF4Ucb4,37133,22
yGLWOc0UHzg,28066,4
gj7W2zjQApw,44400,12
8CYkGaEo9iM,13200,0
DtngV9MqTbo,279133,0
GAX8MOuQLnc,43533,12
HjIIEouSJKk,58333,11
bHlU2YXfh3k,23533,12
euLtSdfrgEw,72133,14
1zR7lxSeGI8,329200,8
grjA4Bd5y5k,164333,0
ZSn4gRAJToo,8333,7
s0q1Iap0g6w,123400,0
s7wAgxEHfww,5933,0
06KtjnH6AOs,195266,0
tG2T2mNtZUw,90600,0
XciWuJ_g_1I,3933,22
XyjT-9O7k0Q,44133,6
eIpVDkm5ovM,73933,6
i_OYvfbsN7g,40200,0
2-GYG9ClfCo,9200,7
3H2yJI2jYxk,8266,3
5etYkFdXpTE,4066,1
nY7wkHUCpeo,26933,16
skAij4WTMnc,332600,20
l-IRPTO2LTk,14866,0
i791If0qoBU,151800,12
9Crt-Mn2nCs,89466,7
ABAxLuaJ3kQ,31200,0
IBCi_MAb7Fw,49266,19
IBCi_MAb7Fw,119466,19
herK99SXFZk,35800,0
Xm-tFSBr_yQ,345733,19
Xm-tFSBr_yQ,507800,19
TSxfR0vdhAw,203733,2
hJC_kDPu12E,6933,7
7FVQbYO16ig,15600,14
ZrKpKmp29_o,128933,1
ZrKpKmp29_o,163066,1
7EGZ8nsqTeU,36533,7
ZrKpKmp29_o,200266,1
KMgueNtODa8,260533,9
8gIxgBI4N4o,866,7
eKirxEVv1N4,88666,8
fi6gdEVUAUc,54733,7
J6t6Pv4SISs,2133,15
SHY0cM1rBck,36866,0
OdbPIF4Ucb4,64800,22
hobZjzDQzOw,139933,0
jARuQitQjSU,1600,13
oGOfC2zNGrs,115800,1
bHlU2YXfh3k,54133,12
06KtjnH6AOs,223666,0
m6S6MEQgo2E,90200,11
LHptmP23J5k,156666,1
3H2yJI2jYxk,45666,3
fxX8F19Ohjw,4466,10
5hR7VmWHW6w,50733,0
oZCvuL1dPFQ,9666,22
RXKnxWlG2-c,120800,10
yHRcVlcivcg,6466,7
EABxiYRLhro,13133,12
NJOg024rc7U,1066,12
PmSuT79jq10,102400,15
LDHPcSXPDuE,63666,4
gv1yXwkkDjM,179533,10
herK99SXFZk,192400,0
herK99SXFZk,306533,0
-Na8amjEczw,117133,5
AezkKdt2xEU,30066,5
AezkKdt2xEU,91600,5
AezkKdt2xEU,113400,5
_rY3fsS2UPo,653600,19
E0__JuTY9Y4,22800,3
Ipwu4JaBYt8,171666,0
Q-X9xNpV-Cs,117533,7
Lccn7OrXffk,102800,7
aKtiirZIvnM,29666,7
kr3j2xztqAs,888800,15
yeLttCfxTUg,121333,14
cC2UgNbG7Rs,68466,7
wyDIrYcZ7lw,75933,12
M6eRY9q89aQ,103733,16
M6eRY9q89aQ,118666,16
VWGcgeDU6mI,89666,16
7EGZ8nsqTeU,90733,7
ncMW41SLAl0,22533,17
JoxsOG6gvWU,19466,19
uo84OGai2T8,14533,15
IKftyV_zwkE,123200,14
ZrKpKmp29_o,236600,1
ZrKpKmp29_o,268800,1
ZrKpKmp29_o,309200,1
bHlU2YXfh3k,217200,12
8qHtXgwEgLk,56600,14
t3gTNrhgN7c,2600,0
fI0VoDDN2lE,172466,0
gUt0vA8_1Ow,205533,13
EpKmctq8A4M,13800,22
0sAukk-qZs8,417266,22
VJ1i-Wy2fMw,44333,5
Aa6v2Mk72EE,131400,0
C3JuEw5TODY,22733,0
fo5U7q_IG2Y,87400,19
HrNHOI8ZMpE,29266,21
tWdng3Yp2mI,124266,6
-knlAsOV0BI,104200,4
CPeaGxsSla4,71333,18
C1u2I7wjE2I,194600,13
Fz5GYHm0Ips,17400,18
0Mqpg1OK5Zo,81333,1
KqavxpR698k,842666,19
tvNYpm5mhoo,13533,0
ksnJXduKue0,17333,16
1nvEk2loGCI,136600,19
OdbPIF4Ucb4,104400,22
UraD-2DIlxU,9000,16
apNSKQ5kZL0,663000,6
EABxiYRLhro,238733,12
-M0r6R9mYww,62400,0
Bk3nmaB2J6Q,169733,13
Bk3nmaB2J6Q,312733,13
E3SKOBDl6u0,135266,0
S85BhkaXMlc,54800,0
Ta7YHt2f_88,133200,6
Rd6HIXThZOU,309666,19
q50SRDRVNEU,58133,11
LxgkedHBWGc,12200,2
PY3X9-HzFZI,404133,12
7ZjE7B9O_0U,72466,7
BZ5tdzYLeYs,167333,1
NJRcTyNUxt0,14466,11
NJRcTyNUxt0,192200,11
NxiOU0yO2pI,99000,0
ZrKpKmp29_o,356733,1
ZrKpKmp29_o,420933,1
SpUBcsf8QTI,30266,4
PmSuT79jq10,314800,15
Y6itKM2GL3o,14466,4
cwgcvzd8_0E,1066,0
ixqunZcCVfc,16133,7
8qHtXgwEgLk,83333,14
1f0tDRLh0Jc,14133,10
kMj-Jb_s518,28933,13
TfbnOFjCcCU,147000,0
-uI3KYFvnt8,98666,1
K9PcJEJumCE,324733,9
gj7W2zjQApw,82400,12
fo5U7q_IG2Y,106933,19
g13JzTyNCPY,265733,16
oZCvuL1dPFQ,61200,22
MWnqCA8jJ5A,234666,13
fxX8F19Ohjw,33133,10
3B7UGzw7vdQ,333,1
VT9j5bS_ffY,127800,14
tWdng3Yp2mI,194200,6
JGMGdAta-Ss,43400,9
OqPOCcEAHqk,103866,14
NlW0EZkVWnc,58800,16
vOGGJQstm-c,15666,21
US7FH9cuC5s,8933,11
X2LoxPF5jr8,138866,22
YXNutdOFq3M,89266,15
tSCapCbkL9s,322466,0
H98OEL0AIsY,169133,5
HMdfXOnnoeg,126866,7
toqc-BweLs8,51533,9
kN3pMT55Ao8,71666,1
QNF_yly1sa4,69533,16
ih2yA0ZXzmU,416000,20
wEdjlTcNsxw,64266,7
ZrKpKmp29_o,447533,1
ZrKpKmp29_o,487066,1
VG0BvnZ5AzY,111733,19
NH4AAJzdnA8,11000,4
d8-NcyiH8a0,31733,4
lzcZhiMLHMQ,28200,6
8d5ztXcUDvo,31200,2
tX_dq3G5I-w,70933,2
aZGZbrCAFl4,435800,0
k--gPcL-v4g,5466,15
VJ1i-Wy2fMw,87066,5
YXNutdOFq3M,110133,15
YXNutdOFq3M,189400,15
mPXYIEI6et8,67733,20
OjS5qm7U02I,6933,1
gCI1E3Hezdo,71000,6
LygmqTgtOB0,502800,17
KgEbhekSVEs,32266,12
xBJCmzxpLLg,315666,0
giv0u_5ExcA,117466,18
80bWysB2JQs,170333,20
F_caC_iAyB4,17266,14
LGEHrSP5W38,93000,0
yKZQ9h1qINU,229466,0
Trr31ZThkQI,108133,12
YFYCYKmzpJY,165733,21
HhVVUQNX3Lc,135133,6
oZCvuL1dPFQ,91400,22
1nvEk2loGCI,156600,19
lcHmgHFZFNw,57800,13
nxDN66-EJEw,219733,0
OqPOCcEAHqk,134800,14
EABxiYRLhro,342200,12
mbR8afLJtL0,118733,11
iLEZ7u1-AII,14800,22
Ts-UsBVAXUw,46400,14
gv1yXwkkDjM,237533,10
iOEuAB0dIs8,225600,19
8qHtXgwEgLk,103933,14
skAij4WTMnc,364133,20
VWGcgeDU6mI,207600,16
fxX8F19Ohjw,117933,10
PiYT_IGRB7I,13866,7
mUEH4UtGJJM,52733,3
jH1qCu39wio,43825,7
_BtMChkxnSo,3133,16
AwDa2kLu7C8,47800,7
AwDa2kLu7C8,92266,9
AwDa2kLu7C8,198333,7
rRtIcKPzsBg,92200,0
I-5yS9Dsg_g,7533,0
kCE-QioDAAw,14733,15
M6eRY9q89aQ,171666,16
uTDGVvq-PNk,117800,4
oZmNMgPTxWA,442133,0
C831ePem4qU,75400,15
8d5ztXcUDvo,43266,2
QYW5Hkx80HU,75600,0
eCvoH39FSJQ,300400,9
Wk7Roa6gz14,49266,7
ZGL1YzDas1c,237733,16
thvmSo50xh0,53266,0
8qHtXgwEgLk,149400,14
wBo0LoGxtY0,23133,3
mUEH4UtGJJM,90933,3
xeK4yqj2Ssw,314066,3
ZNHZFz39Yjw,11333,18
Ak1wxluASMQ,41266,7
m1SXjOC1S94,237066,11
apNSKQ5kZL0,719666,20
H98OEL0AIsY,220933,5
bTyqM6Qhj5A,117733,7
HFazF88PdcM,51066,6
HFazF88PdcM,110466,6
GOLZ7CWDXjk,189600,0
LHEuYW96FG0,6533,5
KC_eV051u50,37666,0
8q0FNaWFBjw,350800,10
ZCAOpABRfTI,31733,20
ZCAOpABRfTI,63800,20
5SKvArZNd8A,23333,9
in6B2Zc3lBc,3266,15
vvNnSDIbm88,15466,9
J9fhku3gq24,13066,19
Trr31ZThkQI,253266,12
qBgeDRGX4aU,3000,19
jQ-X-FIfVSw,241600,7
O-SuyosCulA,533,0
LDHPcSXPDuE,95533,4
NyC2uTAD1FY,74266,10
KKw0iyNEiXY,601333,17
X_41cgYfvmY,600,3
uvHENQ2C0fg,39200,11
PTUzLAPOCXw,38600,0
SRxhK_-AgO8,50800,0
OIl27ugbKHA,193666,20
giv0u_5ExcA,182733,18
oIS0_rICtvA,24800,16
IBCi_MAb7Fw,146200,19
yw734h4qXQM,2933,7
b18RI7j7rtk,10533,5
5j1eZNNmKuA,8333,2
AH2vhknhbkQ,69266,6
AH2vhknhbkQ,132800,6
AH2vhknhbkQ,194600,6
oUrkm3iV02Y,74533,5
pRqEW4qP1g4,1200,0
mcRPu7VG4jo,29133,14
LHEuYW96FG0,27866,5
KC_eV051u50,72266,0
HuRpBBQpII8,14066,7
QuHXRLwuRgg,1466,10
UT2LEP5DeWQ,189400,0
oXIYcJy0yFM,13066,22
fRZ7Wze7ATs,93933,12
fRZ7Wze7ATs,121333,12
gCI1E3Hezdo,200000,6
sqTsgCRlqiw,2666,4
xd-1IDNsf40,53200,10
4UXMyqHD0Qs,206400,0
Gd6WWf7Qux4,60066,15
Gd6WWf7Qux4,89133,15
6_r6UypiWJs,253266,6
fwF2VtBRO8E,22933,11
7KDmOxVICV8,165000,21
sBeoiTST7rk,11133,18
Rfg_SMj-WrU,396800,22
X0QriLzv678,258133,18
1BRztkkt69A,415533,16
i_OYvfbsN7g,126600,0
JGMGdAta-Ss,100200,9
Trr31ZThkQI,305333,12
nUp6abNYilg,13600,20
xVy2XhOoeq0,34466,12
HAHvbp7lJh4,104000,5
M6eRY9q89aQ,195666,16
m6S6MEQgo2E,182733,11
BE4pPWAGE4Q,7133,11
pRqEW4qP1g4,57066,0
pplwp3F-rlQ,4333,10
jCrqhWMPoS8,205133,4
LxgkedHBWGc,81533,2
VJ1i-Wy2fMw,115400,5
wBo0LoGxtY0,47400,3
5U5xXk0w-XM,13600,0
LHEuYW96FG0,57933,5
Rd6HIXThZOU,336333,19
cgOYdPXrSns,220266,2
W-EDHqOBc0A,323200,3
h1fbmfQ5h2E,148466,9
KtLmObTYEls,51133,0
0fkSqcC3jm0,241666,19
nnVfl13Wbm4,29866,20
q1ZkY20rLcs,7533,19
8d5ztXcUDvo,107133,2
8qHtXgwEgLk,191600,14
fRZ7Wze7ATs,178400,12
fRZ7Wze7ATs,373000,12
ndnb3UWYIlI,43066,11
4ia0xb2VXww,7400,19
0Mqpg1OK5Zo,149933,1
dNqdMh44imM,6000,15
mcRPu7VG4jo,57000,14
tZTGQ2C3FoA,44600,0
IBCi_MAb7Fw,170066,19
eCvoH39FSJQ,345000,9
aA2tl1LuYcs,12333,1
yeLttCfxTUg,166400,14
C831ePem4qU,96600,15
thvmSo50xh0,179466,0
LHEuYW96FG0,106000,5
NOZQHRRjyOs,101533,4
skAij4WTMnc,404866,20
ib2A0Y0RcDE,72933,0
kfgcmQxx4Mc,20400,12
neBlCzXyFSA,36866,0
gj7W2zjQApw,148266,12
J9fhku3gq24,30866,19
7wXX3geAOAo,14066,16
1nvEk2loGCI,177400,19
KgEbhekSVEs,74533,12
RXKnxWlG2-c,153533,10
VWGcgeDU6mI,260266,16
X_41cgYfvmY,43800,3
SYqf9NpeWNA,6333,18
i791If0qoBU,243533,12
ih2yA0ZXzmU,437133,20
pplwp3F-rlQ,34800,10
1BdIJqoJ5Kw,50333,13
1BdIJqoJ5Kw,283866,13
YLSVVC4_caM,4466,19
YLSVVC4_caM,46533,19
cRHSMmyaRYQ,19466,10
-dD9hWhiYv4,42733,0
D9yap7Purxg,296200,18
I6Evi_3scH0,6600,18
KTZs79GYhVs,58666,4
xonjr1xAFtc,19933,19
US457_HHf2Y,9266,7
yc4YinLjRKw,25866,0
QFiUHS4RQAg,50600,4
ZCAOpABRfTI,108066,20
ZCAOpABRfTI,147733,20
0POG491M9g4,10000,15
wXMTCOgnP5w,13800,22
eZ2Y_Qtg0VU,16933,10
4uTD1Evf4JY,508733,9
NJRcTyNUxt0,244466,0
q1ZkY20rLcs,33200,19
SWWSG0z8HY4,67733,11
8d5ztXcUDvo,145000,2
JoxsOG6gvWU,59266,19
N3f7KPgFzkA,11266,19
xigozM85XcI,31025,16
aZGZbrCAFl4,574533,0
hPEsz5u87CI,22666,4
fRZ7Wze7ATs,387400,12
WJ1ShV6Mh9o,27825,16
1f0tDRLh0Jc,35533,10
1BdIJqoJ5Kw,374266,13
1BdIJqoJ5Kw,518533,13
Rr69Hz-NgBk,13666,10
KKw0iyNEiXY,691200,5
u70saSn_PDs,17466,10
RXAW31Vm7pU,64600,11
H98OEL0AIsY,285466,5
m6S6MEQgo2E,218333,11
NDwQLh4VlEg,230466,20
gCI1E3Hezdo,231533,6
gv1yXwkkDjM,267733,10
DhLFMiHwuxo,98733,7
ZCAOpABRfTI,229266,20
ZCAOpABRfTI,267466,20
fxX8F19Ohjw,172266,10
55hU8nMY4P4,40666,7
SNOUmVCyYAk,53133,7
zL7C_RneCVM,34466,19
g4gvgG4ygUw,13800,4
IBCi_MAb7Fw,204333,19
uucVbN_DYQI,15933,10
LHEuYW96FG0,149266,5
gj7W2zjQApw,232666,12
1laAkg1f-0g,211266,2
cRHSMmyaRYQ,118533,10
ZhLB-laOg_g,32533,2
8qt1A8sOCKU,12933,18
jCrqhWMPoS8,228066,4
MDfw2Gl1wW4,63133,13
LDHPcSXPDuE,132266,4
ZogSOKUNmvI,204066,5
KgEbhekSVEs,133666,12
ZCAOpABRfTI,308000,20
qEj3r8dtvKg,45866,3
lD_wtjZgMoI,16066,3
VT9j5bS_ffY,178666,14
cgOYdPXrSns,251933,2
xq7-Ry-xeWM,59066,6
Rd6HIXThZOU,388000,19
fRZ7Wze7ATs,493533,12
fRZ7Wze7ATs,523000,12
dzS2ClyakEg,233200,16
KtLmObTYEls,84066,0
oG34h_iezcY,39200,22
tLftehXHD8w,93333,0
kCE-QioDAAw,40333,15
e3EfX6CFrjI,2466,19
vVBz-48LKts,2269400,4
yc4YinLjRKw,50133,0
D2EC33h8fjM,5600,10
1BdIJqoJ5Kw,553866,13
ib2A0Y0RcDE,301933,0
eCvoH39FSJQ,459466,9
2FntGdWzR68,135533,18
weKnn9NqHRQ,135133,18
MMzNcR3qtX0,73333,12
w0pqpqo8YXs,486600,10
wbxh8BGVm_Q,18266,22
oXIYcJy0yFM,43733,22
ItY6VVW051o,36800,0
8qt1A8sOCKU,35200,18
ZCAOpABRfTI,342733,20
tX_dq3G5I-w,142800,2
USdpVYHEddI,43800,0
m6S6MEQgo2E,253666,11
-CtFnn6t5uM,29733,0
IBCi_MAb7Fw,267066,19
SYqf9NpeWNA,54466,18
TERxRI174nk,248933,16
W6Fon48O3Zw,27358,7
HkbtXRqGbF4,164133,6
XYBMIrMoe6k,33866,6
uucVbN_DYQI,50600,10
9dZd4xLzLV0,12400,7
ACaqTeMwR7k,50733,7
AJQX03L9nyE,3333,22
MaNIQC_eKxA,3533,0
fxX8F19Ohjw,208666,10
LHEuYW96FG0,172933,5
L-ZTYsVYsPw,11133,0
u70saSn_PDs,58933,10
40rmP4Of8Hc,30800,12
XqEkZoANqzg,866,0
YzI0v2ktuFo,29400,0
ze9KXNpX7Zw,17800,0
1f0tDRLh0Jc,77466,10
G9hPaEx7Ci0,148200,12
WJ1ShV6Mh9o,78691,16
dHy2cA89icg,93400,13
wgs2VUJZD-g,13933,0
b18RI7j7rtk,76400,5
D2EC33h8fjM,41666,10
Q9hVzWOM0jo,6533,0
bzNb-cQRzVI,21333,8
fRZ7Wze7ATs,606266,12
fRZ7Wze7ATs,627800,12
HheWqujtGLY,72066,9
mN0NcmPH-Eg,48200,4
2-QWtBSb2ig,15933,0
Ta7YHt2f_88,174733,6
l3i-qTtQr2k,92600,0
iLEZ7u1-AII,53133,22
OWCwbDDyzcg,152200,7
lPClkUq08W4,90266,4
8qt1A8sOCKU,66000,18
8qt1A8sOCKU,104266,18
ZnSKqFP8ZSo,72666,7
vXlaEkf3R3w,37666,0
CvVVS4SUiuw,58933,15
3W3MGoyJK5o,22000,22
AOYNWeHPx40,3866,4
Co9YxaXss2U,75866,14
Co9YxaXss2U,89800,14
myVb4Aik9vw,22533,9
m6S6MEQgo2E,523866,11
MaNIQC_eKxA,27533,0
-CtFnn6t5uM,58733,0
Gt5SvwtSRcg,8200,7
ih2yA0ZXzmU,465266,20
o7L3MqaWzrI,117333,0
qEj3r8dtvKg,75266,3
jVEM2JpS4sE,33400,16
TOVSGZVvX7o,39533,12
xuLgKqqGNuA,1000,0
0xt3SS8j0T0,60400,0
gv1yXwkkDjM,299333,10
IBggytHRhBA,26466,3
nnVfl13Wbm4,49266,20
6Rj_KayS7kY,57400,7
sz0mD9vpnoQ,132733,0
ZCAOpABRfTI,375133,20
SYqf9NpeWNA,85733,18
fsH3nBoLH-I,40333,0
H98OEL0AIsY,306333,5
oG34h_iezcY,335600,22
KJNodn_WXa0,43866,0
fRZ7Wze7ATs,669133,12
fRZ7Wze7ATs,718000,12
oIS0_rICtvA,83200,16
8d5ztXcUDvo,197400,2
ib2A0Y0RcDE,535933,0
zL7C_RneCVM,61733,19
Xv_hW3tKXqM,13866,6
Gf-aVEOrRU8,563400,6
9Hau_TE9wzw,14000,11
_sD2Mcbx0Fo,45066,13
fxX8F19Ohjw,346466,10
-CtFnn6t5uM,182266,0
aA90oBHD8PY,11133,21
vBbDcX6kNFs,8800,22
LDHPcSXPDuE,172733,4
kDU_m-Zhi-I,6266,2
CvVVS4SUiuw,91733,15
R80HXq-wFOE,72800,21
TnXWwNIiSjU,24266,15
U3gzvFWBmsk,17800,11
1nvEk2loGCI,235733,19
6XDK4Zyjb1I,17733,6
62Px8jK4Ltc,308266,0
X2ViyPn2tjE,62933,0
xd-1IDNsf40,196133,10
80bWysB2JQs,254866,8
AI97VklG7w4,114266,13
CNvTLsU1dgc,6000,15
JM1jSU4FEPw,107000,13
9Z2SW_NI_Ck,13800,19
3LhiWdSE3ns,20666,10
6_r6UypiWJs,360133,6
s8G80kvwYjI,22800,0
_CelYO6io40,323400,21
r-fvguYgSM0,55266,7
Rr69Hz-NgBk,28800,10
fRZ7Wze7ATs,837800,12
fRZ7Wze7ATs,890866,12
gv1yXwkkDjM,343133,10
nXg4Uy_jUkw,15466,0
qRuSbSEmGo4,4933,16
IBCi_MAb7Fw,316866,19
ncMW41SLAl0,61200,17
hMdqx2U13bg,88133,7
87Kl9tjiGjE,19333,15
5guMcfQgQmg,84400,13
in6B2Zc3lBc,61200,15
0xt3SS8j0T0,305400,0
SYqf9NpeWNA,113266,18
pqvnd_fLmNg,41333,0
OCijTz38zrU,22133,16
TiqPdkvDOy8,17800,14
QrEjYyinITM,3933,22
OH4y2wFdwx0,12266,0
hDKfrJIR0fk,30400,7
S97Yq4PfoFA,5400,6
THc6GWFNHy0,14466,19
XpNyCD0gdw0,29200,1
m6S6MEQgo2E,738266,11
ZVsTCQrtEW0,387066,18
KUpB5gTA89o,46533,6
HzhJKchRvLY,25133,0
eCvoH39FSJQ,480600,9
9VNKI1JxK58,42800,0
AmRyW4hmSjw,136533,0
COQoBzQSVyo,11866,12
DgKBoU3kJdU,106266,0
1NGfntrMAeI,147666,7
xEwNbOYhruE,61400,7
WmZQhIEEnFw,313533,2
WmZQhIEEnFw,606800,2
mX3SlrHHN8A,1666,12
bGkw1LLqa-k,571133,7
u70saSn_PDs,89333,10
3qgjxBU0i40,169266,16
KKw0iyNEiXY,718000,5
vssCkhS_Eb4,5266,4
0BfRkL2atbw,21066,5
jVEM2JpS4sE,53400,16
dAuD6Gids6s,2000,3
GLBP1Ojotto,59400,7
1BRztkkt69A,436266,16
shykKLMLZPg,180866,3
aZUtMMXNlvA,121866,18
_vqP7pP9Sa0,75133,7
NYk1iLRggxo,9800,14
YjyKcdduDgw,175000,0
biNCryImnK0,79400,16
fRZ7Wze7ATs,948266,12
fRZ7Wze7ATs,1037333,12
Z4ZPyzSGdRU,9266,19
oOrX2bnjI0A,238933,18
uShB_qceyg0,1066,19
s8G80kvwYjI,57466,0
TnXWwNIiSjU,72066,15
dbkQ0A3kin4,24333,14
zRfnpxND6tw,25666,1
ZhLB-laOg_g,67066,2
nXg4Uy_jUkw,115600,0
ZCAOpABRfTI,408666,20
vEZUAimAzko,523266,18
JGMGdAta-Ss,366666,9
hPEsz5u87CI,73333,4
bzNb-cQRzVI,73133,8
KgEbhekSVEs,197466,12
nnVfl13Wbm4,103066,20
bTyqM6Qhj5A,137133,7
iGE04YY7P68,3133,11
iGE04YY7P68,87333,11
lkTvHL6ylbs,44466,7
vMt9Rc0zyB4,193533,0
_eSTtZEQu68,194266,18
BU5PaU-UTss,99600,0
CUNnfb-z_wE,30266,5
DLT57E3vm98,30466,16
WCPwxT3mteo,47400,11
WmZQhIEEnFw,674266,2
tsQZj0cCM9o,15533,0
40rmP4Of8Hc,59666,12
jHctQ45oER0,60000,7
_CelYO6io40,370866,21
dAuD6Gids6s,91066,3
Be4V9lpSpJw,34400,12
FmyhHsbYsXc,7133,11
I4Z1axV2C70,38800,9
0BfRkL2atbw,49733,5
wKmaGdvZCtU,2400,10
JM1jSU4FEPw,283333,13
d1fh9VPwx6o,104466,21
2oAbMVTBupI,307866,3
qEj3r8dtvKg,96800,3
Q9hVzWOM0jo,32333,0
LGQGhqA8S3k,7533,10
ze9KXNpX7Zw,136933,0
2wNWlTs8xaw,2533,10
qRuSbSEmGo4,133000,16
t88DWVhYLBc,5200,10
H98OEL0AIsY,349066,5
IHj4_OZeCu4,1666,19
Ruz1TaDD2g4,15866,20
dbkQ0A3kin4,177933,14
pLShLs0seUA,4733,7
XpNyCD0gdw0,71000,1
391sRNBzBIY,153400,0
5bL-ViTisf8,71666,0
BQyowuIZqFQ,25333,0
BurLNw6quOw,70400,0
BurLNw6quOw,149600,0
0Wuk7KN-HZU,1800,7
K820vjJEdQI,2866,0
TexSfIxcCIo,9333,1
QANKD7Rfj74,62533,5
gj7W2zjQApw,419733,12
vXlaEkf3R3w,343800,0
oNNXU2LgbaM,75533,4
gv1yXwkkDjM,365133,10
jLMbH4gRpw8,27933,12
UVb9Sz7JuZM,13600,1
ZCAOpABRfTI,443933,20
UAcGFpmhvKs,28533,5
iGE04YY7P68,116666,11
hDKfrJIR0fk,120133,7
O6v7KK82jlc,56800,0
aJ9Q_nM20NI,14933,11
SYqf9NpeWNA,150666,18
b8XjXsfy2vU,31066,12
-4A_P_7OgHU,71666,11
Db1n_f9vLT8,35266,14
Db1n_f9vLT8,68800,14
Db1n_f9vLT8,99066,14
WmZQhIEEnFw,750800,2
T-G3n_xZAqk,27266,19
1nvEk2loGCI,269333,19
G9hPaEx7Ci0,178133,12
KL9c5eTmd2g,34800,0
2oAbMVTBupI,388266,3
eCvoH39FSJQ,526933,9
hKCCX1xSrnM,123666,0
i791If0qoBU,347600,12
LDHPcSXPDuE,213200,4
DLT57E3vm98,74066,16
rc0Di-EainI,45533,14
NJRcTyNUxt0,346466,11
u70saSn_PDs,121266,10
uNpIacACeoc,28333,0
IBCi_MAb7Fw,407333,19
WCPwxT3mteo,107066,11
YRuzQ_HyjwU,72266,14
RmRND9iNJ7Q,14066,14
p7DhZMzlAdI,47733,4
jOxXEIo8C6I,321066,6
Zc0x2jmjX3E,1733,19
bk83QVndPDQ,101933,15
ZhLB-laOg_g,101866,2
b8XjXsfy2vU,62866,12
ajC3Qa6O1wU,8133,11
XhQJ41xBPpM,25866,7
M4GWXNXj_U0,18866,7
ZCAOpABRfTI,479666,20
ZCAOpABRfTI,522600,20
oZmNMgPTxWA,1081200,0
HzhJKchRvLY,75600,0
q0J_ghjHNJQ,4133,16
1MrCVcDyqLk,237600,6
SYqf9NpeWNA,180266,18
ZnSKqFP8ZSo,115333,7
2fuVPJOnPbA,8600,16
5z-Yjfmkz9g,7800,13
O6v7KK82jlc,173333,0
m6S6MEQgo2E,791266,11
Me9X6zA_WSI,30000,22
DgKBoU3kJdU,396600,0
8q0FNaWFBjw,386866,10
Cc-HtSG4jEU,19000,0
Cc-HtSG4jEU,57800,0
FoC8ivFkjlI,128866,0
LhansSBiG-A,126533,5
iLEZ7u1-AII,98800,22
DLT57E3vm98,108133,16
qRuSbSEmGo4,208666,16
tX_dq3G5I-w,187466,2
YGPeDYOAiBM,7000,16
0m9c42Wl7Ks,240400,14
b8XjXsfy2vU,88066,12
VRtLRxymHgM,29533,19
YSxJr3PbaAE,41200,11
z_IfVYYdu18,34533,19
JM1jSU4FEPw,899600,13
WUaGdld5uwQ,233333,0
sW4cS4rsmKE,166266,6
szCeDbitKyM,54866,14
xXgy_m9XUsA,57133,11
wbxh8BGVm_Q,67133,22
o4qL4kZL3eg,15133,22
hV-B9FwogHI,43400,0
xzpP_foyk1o,29133,9
s1955bKqZU4,60400,0
s6ehnJ-dR0s,62866,18
t0dhiXPlzf4,28200,0
TOVSGZVvX7o,120266,12
OIl27ugbKHA,229600,20
3qgjxBU0i40,225666,16
G0JtrLtJnp4,30000,1
S6kt9Kgl_rA,4866,15
gHJMq6sm1dc,29800,4
87Kl9tjiGjE,48866,15
yaKM5Mn0pXM,14000,4
QsRLbRd7NDw,15066,6
2rVZk6GcaEI,10400,4
O6v7KK82jlc,231533,0
piHRXWVlSnM,59400,5
eFblQHsrS-g,122666,4
ieIunId2UkA,25133,5
19uXJpHxckU,9733,4
2oAbMVTBupI,403466,3
iqRmh-Xz_hk,22133,0
xq7-Ry-xeWM,99133,6
WCPwxT3mteo,413466,11
XfmVLpwihTM,330866,0
aJ9Q_nM20NI,42466,11
ZAJLli9JANA,52800,0
LiaFMvMlcaI,82133,0
rUX-hmIfm-s,139533,11
MW0-I_6Kvy0,534933,6
aNbq_bHYAuI,151333,6
-uuxjLC14Eo,90866,0
9wtcKb-lewM,447733,3
BVjfbgLUUf4,15333,12
FL-gURYkFjQ,950933,9
Zoi4uUxUuKc,164800,0
G_xN2Jz3pEM,85466,0
1izC_NU15es,432933,12
zNDEXBh4zNc,196400,0
35LDEwpXIWc,39933,0
L5wwiTnAvnw,27466,0
0FN0ERiujAc,60466,0
eCvoH39FSJQ,560066,9
eZiL5bvr0l4,297933,20
XQnjxVlTvrY,29400,16
plWH5jbfH3Y,91000,4
u70saSn_PDs,163933,10
b8XjXsfy2vU,179066,12
szCeDbitKyM,76266,14
szCeDbitKyM,131533,14
0Kxrbuy3ask,866,19
jboQE0Z0280,46466,16
wXMTCOgnP5w,139000,22
mX3SlrHHN8A,172800,12
xd-1IDNsf40,234266,10
UdRhWycOefc,104733,11
qEj3r8dtvKg,124733,3
pMmG_ogDbxA,4333,16
m6S6MEQgo2E,838133,11
sIZH5Pl0nVY,74200,0
Q8B7t746yLk,1733,1
Q8B7t746yLk,149733,1
bzNb-cQRzVI,95933,8
XyYfCSMPTrk,16866,1
hHlhR43xpS0,89000,11
eoXSqnT8LfI,733,1
Me9X6zA_WSI,69000,22
vkmBperXNw8,35600,19
3uW87-SGeTQ,28200,0
vdP6ej9As0E,27866,0
3i5xIGaz3B0,163333,11
3jLlEtkqh7k,16000,15
bXZcKy_KLf4,73866,13
T-G3n_xZAqk,49533,19
9YT3cGrHUfI,53133,20
BV7we1ZFW1A,117066,2
Gx2FV_E7Vrc,57466,0
LYlBo44TOjI,75800,4
qRuSbSEmGo4,226733,16
0ol97HYeFg0,149333,0
QD_oVtBvtKM,6400,14
DLT57E3vm98,225666,16
ssIMa_i8twQ,92400,14
RTXdSy6IZmA,74333,6
d9pPhHI9vvo,12666,6
2rVZk6GcaEI,33933,4
hV-B9FwogHI,111800,0
yuXiC8wKZ4g,148866,7
oIS0_rICtvA,105533,16
eZ2Y_Qtg0VU,67466,10
d6YTAD3T2i8,25533,0
X1jzyLZc4lE,72533,21
XYt8j8g5idw,186066,7
sgkkzkmLKbQ,374800,18
W011P1Rughw,2066,1
5Rfj7m4AZmg,46733,14
1mcz8nRVrjo,35000,5
1nvEk2loGCI,296133,19
Ntdc83iXtQY,19400,7
S27cjzScsFM,9466,15
XkQeJzJ2k3E,13400,1
Z4ZPyzSGdRU,51666,19
zz5YMZKc_-E,10933,3
VlmJSdzJiQY,115466,18
XjwbuuTbAo0,29000,22
40rmP4Of8Hc,151600,12
J9ZGJucbLiw,17200,13
J9ZGJucbLiw,71800,13
J9ZGJucbLiw,143066,13
UAcGFpmhvKs,73933,5
IHcrj21YH1s,13733,4
VNAyaRf6ZvM,30933,22
vkmBperXNw8,87200,19
2oAbMVTBupI,450200,3
UVb9Sz7JuZM,44866,1
xNclgtMwN7w,10666,19
E1F65jOqkR4,2133,7
OVx9Z-nAfFE,6466,6
JUcgRistusA,13266,6
W1vShE47hKY,23200,0
Me9X6zA_WSI,113533,22
ZnSKqFP8ZSo,263333,7
-uuxjLC14Eo,183133,0
BOfgzvAgVQw,10000,4
BOfgzvAgVQw,53000,4
BhcMXmZ-U0E,10733,5
QD_oVtBvtKM,96400,14
ZKdiZieeO4k,4933,0
gj7W2zjQApw,480466,12
-2M34eu502k,31400,7
LRxsZQpz3SA,27133,19
LRxsZQpz3SA,49733,19
LRxsZQpz3SA,79866,19
S27cjzScsFM,49666,15
eoXSqnT8LfI,32866,1
N910tczQh9w,3933,15
kDU_m-Zhi-I,45133,2
k5LSZkjRj_s,10000,7
Mf8Z5pK4QuQ,102466,14
iqRmh-Xz_hk,98200,0
v7g70y4e0Ac,49866,11
mX3SlrHHN8A,283133,12
GNv44U_lOnM,28000,0
1NPxS8zokQQ,142866,7
5Rfj7m4AZmg,241333,14
bEu_HVnLqGI,126733,7
qRuSbSEmGo4,270800,16
fdXw34tLXwE,7266,0
rXux9aLO-7o,11666,11
Z3DPREeE4r0,42000,7
u70saSn_PDs,192533,10
xNclgtMwN7w,69666,19
HErkHysJd-M,13266,0
Q8B7t746yLk,171866,1
Q4lbhthcnuY,10333,0
4g9eucfseVo,146600,18
k4NAM9GlwwQ,11000,15
2a2MHJ5BsxM,256400,18
dcUA_Wf8vrc,60133,14
jt9Uk4_D1h8,4200,12
wMVQwdXL_og,6600,6
kRQKge5AXls,59933,4
QD_oVtBvtKM,190866,14
Db1n_f9vLT8,143400,14
jLMbH4gRpw8,52866,12
CFTTe2m4Q-w,138133,12
0dx23I6PnLg,345333,0
YRuzQ_HyjwU,96066,14
d6YTAD3T2i8,80600,0
Mh88fUkDbbI,9800,19
mN0NcmPH-Eg,87600,4
UgEniqJtRas,110466,0
ez7_z-Yu-KM,42666,7
Zx3x1-cBu7I,23533,0
wQAs6VPYuSw,13333,0
o9oUg7fMVd4,10333,15
qTAl8xoIpXo,291600,20
jeCQt9uTXYA,36000,0
Hld8mWZiNX4,2466,5
Hld8mWZiNX4,36933,5
XlangXwnBLc,146200,11
9O05OL7dsKE,56000,6
xAJzxq3vjtk,13200,11
N910tczQh9w,28600,15
ZYlANECCXnI,7666,0
cosXuqD9WFk,13266,7
pMmG_ogDbxA,36866,16
oIS0_rICtvA,138533,16
XyYfCSMPTrk,45133,1
04V0u9fz6h8,666,12
xNclgtMwN7w,121600,19
IHcrj21YH1s,44400,4
dPJ7_mdmjJo,2666,16
Me9X6zA_WSI,212800,22
PoFiwLNPV3Q,144466,8
vkmBperXNw8,131533,19
h19z0Ap_5Pc,7933,4
HpwhEqoZQPI,13733,0
HpwhEqoZQPI,147733,0
JM1jSU4FEPw,1096333,13
u7rolq1qne8,22600,1
nnVfl13Wbm4,123666,20
NDwQLh4VlEg,269333,20
2lFCVcs-n7A,103400,1
3ZHL7UB91sA,39533,10
pOBN1kVRnBo,21600,22
LUGJuYqb-0Y,1600,7
grfWzE-oLIM,18066,22
KL9c5eTmd2g,196466,0
3qgjxBU0i40,294400,16
4SyozqBrXlo,8066,15
AJ_hl99LAT4,27866,7
FEpAAbYjd84,149733,7
FEpAAbYjd84,170200,7
mOkC8XgHKmk,16333,11
mOkC8XgHKmk,30066,11
psKMYl-2g0s,39466,11
Z4ZPyzSGdRU,75200,19
bwcdh1lfUlM,1866,12
cfWXlW7OXqU,7866,14
k4NAM9GlwwQ,42800,15
UVb9Sz7JuZM,127266,1
bNLpnn_RpUM,15400,0
tmI01LuRnNQ,297200,11
u70saSn_PDs,229733,10
1nvEk2loGCI,326066,19
Y4LCqXe7arU,290466,11
JH39fr0tLAc,97066,0
qRuSbSEmGo4,284266,16
XlangXwnBLc,172066,11
asGWOfbX4J8,75400,14
i791If0qoBU,421933,12
OLKvczxlDNQ,26666,6
Db1n_f9vLT8,194533,14
h19z0Ap_5Pc,68533,4
PjkCnoc4HVM,15266,3
YybIsn0A6IU,4066,5
K3Icxuk6f0s,210000,13
NAWNJTWdXYs,15800,0
JgScJe4cIIE,193066,6
z6f4dAEflew,95866,7
w2sXxovBSL8,135733,0
6CdlFaaRoys,17533,14
87aUOhE72NQ,58133,19
AOsPWxgNq90,105800,0
AOsPWxgNq90,200733,0
CrZuDaXu328,21466,4
hwbb1nkFrJA,12666,0
uBigfP4TLCs,13866,4
aF8OJ5QF2XY,31200,2
dcUA_Wf8vrc,93666,14
ZnSKqFP8ZSo,450066,7
PoFiwLNPV3Q,178733,8
nQC6zNzeVhw,24533,0
JUcgRistusA,135266,6
2lFCVcs-n7A,118866,1
OBvMQQZSs6Q,313266,16
hPEsz5u87CI,106200,4
jWrDZYoUSd8,33066,5
DLT57E3vm98,272600,16
4nUXATZ1ja8,89266,6
nxbrXqso-JE,22600,3
JM1jSU4FEPw,1134733,13
lwmhVWw7sSg,47800,20
Zoi4uUxUuKc,239600,0
aJQ9scZQmz8,5800,0
Mf8Z5pK4QuQ,345000,14
a6couUA9SZk,147400,7
jlo56X4QH5M,121333,20
fKCCkLqwkjs,223333,3
RJfoNByMj7w,84600,7
eKgt7XvWpKk,21800,0
V3ZeXCvXYZo,38066,19
NeQ5qJCOHYA,1066,22
M2eHZZ7rdLg,102133,22
elNfPL8bdI8,11266,6
OLKvczxlDNQ,45133,6
U7Kk2RFJQQM,533,4
Kp0H_nL6FSc,64533,21
04V0u9fz6h8,58400,12
7QJcwTa-tFw,17266,10
xNclgtMwN7w,149333,19
aF8OJ5QF2XY,69666,2
jl2XLrwCbcQ,57800,4
keK9aCcYqB4,72533,3
9O05OL7dsKE,125933,6
JgScJe4cIIE,225600,6
jt9Uk4_D1h8,143666,12
Nag0BhNuwDE,9266,0
Nag0BhNuwDE,131533,0
vkmBperXNw8,166333,19
Me9X6zA_WSI,242533,22
pMmG_ogDbxA,61266,16
PEopXGUa1LA,178666,0
THc6GWFNHy0,75266,19
nnVfl13Wbm4,147800,20
a-edMdnoadU,232000,7
qRuSbSEmGo4,326133,16
f1JCS5F-LuU,87066,0
qOg64KABuiQ,178200,2
d6YTAD3T2i8,268866,0
S1Be01re6ck,27400,7
UVb9Sz7JuZM,270133,1
gv1yXwkkDjM,409600,10
LUqS5AqFS54,113200,4
VDxw9LrytPM,170933,0
OLKvczxlDNQ,123733,6
XlangXwnBLc,255933,11
h19z0Ap_5Pc,202000,4
fm-ScTLdSL8,24266,4
NgA6Mi5Qj6Y,160400,22
JM1jSU4FEPw,1264666,13
myrqEbQQeL8,147000,11
RJfoNByMj7w,179600,7
D9WsxKDzM80,10933,10
0tqxjSeSEck,103333,0
EghxGvj6pTs,54800,0
PsITioIjil8,9466,0
W-7_m6V6ZAA,6333,0
1nvEk2loGCI,353733,19
QGv8jcDgmBY,16666,11
uPVK2eMW4rc,87400,15
oIS0_rICtvA,179933,16
gJ6BQdPSfhA,86933,0
pjHeL4cNfR4,600,0
tmmOVPOHE2I,403466,9
vzLWDmWx-aI,230866,20
v9UDMhGevjg,28200,0
fM-puV4uyzs,134866,0
Lj9ntLUp7Ak,62000,0
h6McnZDPX3I,7266,20
kcx8sZyy9lg,2533,3
u7rolq1qne8,55800,1
bzNb-cQRzVI,126333,8
r7QW5REehRg,73266,0
tX_dq3G5I-w,215866,2
MvJdIAudGes,74133,0
4OMHy_F2mBE,164533,11
ekRM22sRFoI,111600,2
Zx3x1-cBu7I,69133,0
jlo56X4QH5M,175800,20
N7JGRuznNk0,87000,12
JgScJe4cIIE,328333,6
plWH5jbfH3Y,118133,4
xNclgtMwN7w,223200,19
ZhLB-laOg_g,127733,2
DLT57E3vm98,377133,16
JMqxB_Mni9Y,31266,0
YHotVVdgvRk,31466,1
CFTTe2m4Q-w,175000,12
mX3SlrHHN8A,436000,12
Rik72LEa__8,15333,5
0D-CLCtJXOE,1183733,0
zzLVI74n1fg,164733,6
qQAVUOzuNAU,283200,6
QLTZZkwZ9aA,21800,22
r7QW5REehRg,150466,0
lP0ltJyQ_74,870933,0
fdXw34tLXwE,27466,0
fM-puV4uyzs,163733,0
Tx_u2mCU_AI,86666,6
ZML6VoRZ_Tk,17266,0
h6McnZDPX3I,29066,20
dwrNemIaTc4,533,5
UVb9Sz7JuZM,364400,1
M9pntt1cLPo,141066,0
WFHVu2sxRLE,81800,11
r6yjkeo86Kg,46266,21
asGWOfbX4J8,112466,14
dfTAkzHcr_E,460800,21
wkejDSduLjY,55333,21
USMXZxyFoA4,23000,0
aF8OJ5QF2XY,90600,2
qhjLq7eJTGk,11400,1
NPLLzOFVDm4,61400,0
apNSKQ5kZL0,773000,20
cMT9VCntNDg,59400,21
JgScJe4cIIE,488266,6
9O05OL7dsKE,207666,6
xq7-Ry-xeWM,119266,6
NpKigobgJog,16266,15
jt9Uk4_D1h8,200533,12
4-sBZk7SOkE,103666,6
v9UDMhGevjg,99400,0
bn0eEeLyTUk,9000,7
dcUA_Wf8vrc,121533,14
mOaox75xNhg,44666,22
a-edMdnoadU,299066,7
lNihUacWizo,31000,1
KBv9qv3I6MM,49400,11
04V0u9fz6h8,195666,12
pMdbvuDgmMM,280933,11
h1LkEJGevJg,628933,18
7QJcwTa-tFw,69933,10
vzLWDmWx-aI,303466,20
o9oUg7fMVd4,46333,15
Rik72LEa__8,67200,5
uPVK2eMW4rc,136266,15
0Aw98VHXWCI,22400,14
l3i-qTtQr2k,173533,0
dPJ7_mdmjJo,60400,16
D9WsxKDzM80,110800,10
h6McnZDPX3I,67466,20
h6McnZDPX3I,110933,20
cS230_HNpws,174933,20
elNfPL8bdI8,91600,6
6RR5q-brkfg,13400,11
Uxr8H67VaeA,116800,16
a35UuVw16Ks,18733,0
dwrNemIaTc4,60133,5
djij0wV9Ig8,3866,16
24E9uBVo95g,9533,4
bTNpe0rRkA8,15333,2
QXHQ6ltBfr4,29866,1
fm-ScTLdSL8,49800,4
xzXSAlwhX9E,1133,19
QLYooeEXBI8,40933,1
_vtiZWbrb8c,25533,21
h19z0Ap_5Pc,229866,4
kDU_m-Zhi-I,84466,2
vqrG7x8n_vE,24933,12
hos91k1xy2E,556200,18
smk1eye3_2U,21733,2
kyI0qG_359A,43333,0
qhjLq7eJTGk,57266,1
qhjLq7eJTGk,100600,1
YKoz2BioqXI,48600,6
twBFht4zp-Q,10466,5
a-edMdnoadU,391533,7
vEBjtZZb1i8,148933,3
0b_6rLl5BYo,57800,4
v9UDMhGevjg,123533,0
AtpY3ljMMyc,4933,10
BCs2ZEllozo,15000,0
E3dsyrBY5J0,11266,10
84RMVbyvLo0,74600,6
B5h9eyCPg5Q,63533,7
GYnPSJCgFZw,30666,19
IScl-BwZqSc,263133,0
tf51cTOV2vw,12133,15
vUu8s9G7-3A,112933,0
r7QW5REehRg,193600,0
ocqsbiRWEFs,16266,13
Tx_u2mCU_AI,103400,20
THc6GWFNHy0,191600,19
QHV1wO2-0RQ,43666,11
TiQfdNkcCWI,29266,12
pVMN1PaKjlg,15133,18
2PUqTbQBwU8,47666,11
jt9Uk4_D1h8,252333,12
NgA6Mi5Qj6Y,192466,22
h6McnZDPX3I,150066,20
3WFEjRD4mdU,14266,21
D9WsxKDzM80,155200,10
SENWWSc4joY,281133,0
OIl27ugbKHA,260466,20
eukF27kQchk,107333,18
jNsZRBeaFTw,16333,16
c81ET6pYtVU,8000,19
YRuzQ_HyjwU,120066,14
bJysrj2u3GQ,337000,6
d_c9ncm_9WU,11000,0
aF8OJ5QF2XY,189933,2
vzLWDmWx-aI,341866,20
RpanrqR-PDw,60733,3
jdBCmGDW-7Y,35533,7
j7SDQIKwOTA,45133,4
qzO6cjHDzUI,53066,16
XkQeJzJ2k3E,36733,1
mX3SlrHHN8A,459800,12
qhjLq7eJTGk,192400,1
M9pntt1cLPo,187533,0
Naf9mOzgyo8,547133,0
jrlqBeNmC5g,74866,0
yaKM5Mn0pXM,34866,4
QPFuJB7-1Ag,532933,16
QNuEZDLkusI,14666,7
WQ6MuE0VDrI,254200,0
1nvEk2loGCI,391200,19
XN1c_HMIUUE,933,6
a-edMdnoadU,519533,7
Y5X7QoAZMXY,9866,0
CFTTe2m4Q-w,255000,12
ZdKNJGM0NiE,33000,11
L4M3xP6JyFk,133000,22
WH9jPji0A4U,15066,0
3HVSEFk2yDo,17266,1
WK8ltB2CKNU,22133,12
fW2XnYpdoIw,378533,0
yilGaxb7PGc,14158,1
Rik72LEa__8,102466,5
vEBjtZZb1i8,218400,3
fcSeuPZU9zE,72133,1
gAnOylz1kDY,86333,0
jtJcM14Z7p8,243733,0
_YcpF3RC11I,149800,0
jlo56X4QH5M,436333,20
SENWWSc4joY,441400,0
f3VB21IndjM,42200,14
nu--uVm2uFs,147333,2
75b8ShdnbJY,130266,2
BpI-ao_u7hs,267200,0
E_e6E8T7on0,61533,19
FNSpSfZSQfE,164333,0
Nam8zpuqDUY,5600,20
eZ2Y_Qtg0VU,93600,10
J48jJV0vk7w,10666,5
lNihUacWizo,75400,1
vzLWDmWx-aI,360666,20
RpanrqR-PDw,259866,3
h6McnZDPX3I,226533,20
h6McnZDPX3I,258866,20
qhjLq7eJTGk,277066,1
KBv9qv3I6MM,203800,11
KMojMpPLtAY,28333,19
gzQrsNwx8MQ,80666,16
jt9Uk4_D1h8,283000,12
gQmSo2kihjE,48866,2
iJCOYoohrQc,230666,0
7QJcwTa-tFw,94066,10
jWrDZYoUSd8,84933,5
j7SDQIKwOTA,88600,4
dcUA_Wf8vrc,179533,14
Qcud3J_Ljmg,61533,0
hFzhdrkXXb4,226266,18
pcOsY0MSbh0,49733,4
Hyuwy378LH0,13266,6
JM1jSU4FEPw,1449066,13
jtJcM14Z7p8,321933,0
WQ6MuE0VDrI,322933,0
4_9cIrKDgBo,2066,15
_vtiZWbrb8c,59733,21
BI9SjKT-oWM,49133,13
FaY_UTYSNJ4,25666,6
Hcfxwdbwk8c,113533,0
apNSKQ5kZL0,808466,20
v95l8LmmyIM,75333,7
1YQBr1RTGmY,65800,3
3nzj7JV_lDc,34266,7
SENWWSc4joY,571800,0
eYbD3aXPRO4,2133,19
6RR5q-brkfg,140066,11
WQebrL4hTOM,268133,14
nu--uVm2uFs,301133,2
qYN-DvTtREY,73600,0
tlZawF2x69Q,13466,0
DgKBoU3kJdU,428133,0
lwmhVWw7sSg,97400,20
awwWMuOKe3c,11933,0
Rik72LEa__8,165800,5
bKM4LmiXX5k,11000,12
TV5wAjKWOhA,32866,3
TV5wAjKWOhA,92466,3
vzLWDmWx-aI,390133,20
a6couUA9SZk,278533,7
IsuXkAA81r4,583333,9
pcOsY0MSbh0,89866,4
qhjLq7eJTGk,304200,1
gASqM6zWiws,9333,21
uKIbat8PdKg,150866,10
xd-1IDNsf40,270066,10
ZqT5ci7GIEI,28800,22
h6McnZDPX3I,308066,20
lUL4Nq_NeIk,14733,10
lm3I-QUdtDc,14200,9
D9WsxKDzM80,226933,10
UjLu9o5tNTg,110133,14
rj9MX7U0Olo,14733,5
oz1od2cfz6Q,87466,7
30lGZP6xDgI,31000,22
u7rolq1qne8,73933,1
RxlIkRlAHAQ,21800,1
tMFDytP408U,13600,19
mX3SlrHHN8A,554266,12
f3VB21IndjM,74800,14
mOaox75xNhg,75933,22
dPJ7_mdmjJo,87466,16
WyjDoN9ZB3k,69266,4
j7SDQIKwOTA,144466,4
kk4D3omc0Sc,14800,10
smk1eye3_2U,72400,2
KI09jSWkFOM,102666,0
bzNb-cQRzVI,177533,8
biyu3sxIOYc,14666,0
ZogSOKUNmvI,231733,5
ihe9q7uQRBo,1533,1
tX_dq3G5I-w,262600,2
vEBjtZZb1i8,244533,3
3HVSEFk2yDo,34000,1
E3dsyrBY5J0,28933,10
v95l8LmmyIM,129866,7
ymZ0-LB-zbo,14533,1
CFTTe2m4Q-w,359066,12
0NWg8ReEXog,320733,20
SVBc-W37yW0,4200,21
XCAWX1N7Gd8,36666,0
dhp3J-qC_R0,12266,15
3nzj7JV_lDc,279133,7
6RR5q-brkfg,178466,11
UpF0G-jgJHk,296600,22
qhjLq7eJTGk,355466,1
jvk7IV-JdXA,14933,10
7QJcwTa-tFw,124400,10
RMR8K5zsBo4,49400,0
dcUA_Wf8vrc,193266,14
hb2SUNVa9-o,61466,0
bXDuXDESMMU,36200,22
i5AZJTUz6BE,193933,0
JM1jSU4FEPw,1949600,13
Nam8zpuqDUY,74000,20
X9N2qd-HHgw,34533,4
zeYukzag99Q,2133,15
D9WsxKDzM80,283866,10
l6utgjqohw0,20000,14
1nvEk2loGCI,420466,19
qTAl8xoIpXo,328066,20
U8E1Wxu65ec,17866,3
j7SDQIKwOTA,192066,4
nfnhmhEv8P4,40333,14
PI0VEr226B4,22666,0
ic5AMq5PHa4,22066,5
G2NPNhygdNw,210400,6
w629XJ_AyMg,21266,0
x4pLmT8GZms,13466,15
x4pLmT8GZms,40133,15
NgA6Mi5Qj6Y,227666,22
aF8OJ5QF2XY,225733,2
peqCCIqxKo8,88133,4
xEtHqy4zxks,30000,0
2RD37r_1TM0,22200,4
qvKJITI18lw,12866,0
tqBHOGv06fY,13266,0
xzXSAlwhX9E,41600,19
WU0d3mlfs8g,46291,7
vqrG7x8n_vE,58333,12
0_L3SV5tcDI,28933,4
gwBVPgoPRDo,14733,10
L4sfcOAt-8k,98800,0
vzLWDmWx-aI,419800,20
fcSeuPZU9zE,153266,1
vEBjtZZb1i8,295266,3
ar42Kv3l3JQ,195200,12
Kzc17TzutkM,16866,14
kyI0qG_359A,63200,0
bPavgNJxZnI,7533,10
e9wdqjHzqfI,75333,4
peqCCIqxKo8,153933,4
dVSXvlMjg-s,38400,9
gv1yXwkkDjM,444266,10
eYbD3aXPRO4,40000,19
zEHVBX-hMXU,76000,18
Xk0H1Np3uS4,48266,0
WQebrL4hTOM,533133,14
fdXw34tLXwE,149400,0
ZrqXTu8m-FY,44800,15
Uh3KI51EpXo,5533,11
_YcpF3RC11I,205866,0
MXzl1Va7tco,10533,16
gwBVPgoPRDo,35266,10
i791If0qoBU,453800,12
bKM4LmiXX5k,99133,12
Kzc17TzutkM,68133,14
smk1eye3_2U,121933,2
0_L3SV5tcDI,105600,4
lPX36U1_WHI,30533,7
Rxbr4EbZpQo,133933,0
3nzj7JV_lDc,350333,7
iq7Ww8KMuUg,155133,4
1YQBr1RTGmY,88466,3
l6utgjqohw0,72400,14
jWrDZYoUSd8,119200,5
9K7b5W-kqmU,158933,20
DIQ8MJJznaE,29800,7
F6sf_xjC2oc,41133,10
GZThnpa-8Ak,9266,15
jt9Uk4_D1h8,345733,12
NeQ5qJCOHYA,105266,22
NTjgbgfw2Ew,38200,7
RdVxwhpXMUU,3933,16
tqBHOGv06fY,255200,0
D9WsxKDzM80,328400,10
1nvEk2loGCI,507000,19
cgibXsbX2sY,60466,10
gwb_0Luo8Nw,7666,14
VD4-DG0SQhE,6533,22
jFR2HP-MnAY,19466,0
qhjLq7eJTGk,417866,1
SwjR5JboTdU,86866,18
nfnhmhEv8P4,80933,14
nfnhmhEv8P4,168533,14
elNfPL8bdI8,106133,6
Nam8zpuqDUY,117466,20
3HVSEFk2yDo,128000,1
nNc0blOsJH0,179066,0
rj9MX7U0Olo,53333,5
gv1yXwkkDjM,464866,10
10nfk-j74B0,241400,9
dPJ7_mdmjJo,148133,16
Yzdxr-hi5t4,8000,9
aBHL8eNvPa4,152933,0
z8GzZUKj04k,15133,22
CFTTe2m4Q-w,373533,12
peqCCIqxKo8,308266,4
0_L3SV5tcDI,118533,4
6VHdRy9x1Ls,107333,0
_LRWc_AAiwM,74600,0
e5hfoIiJgks,26133,18
kDU_m-Zhi-I,107200,2
ODo-ARyooS8,10200,5
GZThnpa-8Ak,37466,15
KjEGxZVdiOU,45200,9
lUL4Nq_NeIk,49866,10
mOaox75xNhg,114400,22
gNd4H1rNr0Y,7266,19
v2aabm2FvYI,1466,0
bPavgNJxZnI,46866,10
hOD6wf8mIvo,23000,7
jvk7IV-JdXA,31200,10
6SyNYUCsgBY,16466,7
apNSKQ5kZL0,867400,20
h6McnZDPX3I,350866,20
Y29gQWr6wkk,105733,1
gzQrsNwx8MQ,252733,16
xEm9CIhoaFw,265400,19
fcSeuPZU9zE,195600,1
JM1jSU4FEPw,2143266,13
pHueI1IUqzg,92133,22
xi_wi79_Xbc,7600,7
qzO6cjHDzUI,85266,16
s8pNFks0p64,102733,0
uJqQ0SuH5JE,9266,20
dw7GHnG8_6Q,10866,1
dw7GHnG8_6Q,45400,1
Nam8zpuqDUY,162400,20
oKy655UC0KM,2400,3
llM2D1qew2o,14133,0
bmNir06ipu4,14666,0
vzLWDmWx-aI,453533,20
YOrRWwoDpCs,30066,3
aBHL8eNvPa4,230000,0
ihe9q7uQRBo,101200,1
NDwQLh4VlEg,323466,20
eea6uRdJLL4,12866,1
wXMTCOgnP5w,174533,22
uKIbat8PdKg,186600,10
ijB2Yh71VIg,18666,5
mX3SlrHHN8A,673733,12
6SyNYUCsgBY,142466,7
nfnhmhEv8P4,213200,14
nfnhmhEv8P4,252666,14
rj9MX7U0Olo,88066,5
l3qhbFnoRvI,35066,22
D9WsxKDzM80,356866,10
Ui87qEblVYI,16466,14
XZSAuzyySGE,11600,16
UvTlfGYWaa0,103066,7
aJ7cy6gdKOI,23266,22
SwjR5JboTdU,117733,18
1UvSOS_hKSU,70933,1
BJyIv6T13vM,4866,7
CRqb7N330xs,3800,13
Fzdeg0qyo9c,20466,10
hPEsz5u87CI,165600,4
4_9cIrKDgBo,42400,15
jwjpxuYHMpE,1933,20
Rxbr4EbZpQo,202666,0
xejJcpe2un4,29733,7
d9n9SN91jD4,197466,11
jqeuqrgmLkc,91666,4
3WIyr9U1J2o,45800,11
h6McnZDPX3I,386533,20
vqrG7x8n_vE,107800,12
28Cvyl-qmX8,16533,7
uqFG4r3f4UQ,44466,0
ic5AMq5PHa4,43400,5
U5FNuav6SEk,32666,12
lZLli_mVn8Y,24400,7
hAWEDXh0WO4,2800,0
6c3oA-Gxe3s,51200,0
lwmhVWw7sSg,152400,20
cE9UraF3WkA,166400,13
zeYukzag99Q,49733,15
1Y9sq3ZTdco,28600,22
DWC2I3iFAaE,173466,10
ElBVtswfGvY,666,19
FWsWA2c0KdE,178666,0
1M6okBgYZbs,78000,11
ymb6Zdlb3Fg,13933,19
KI09jSWkFOM,163933,0
kbLudy3essQ,41333,2
7QJcwTa-tFw,148466,10
UCObwyShj54,4266,9
zke_2Hf_7cw,3066,0
bKYabn5cX4c,487066,6
bUFCsL247kY,55400,0
elNfPL8bdI8,190466,6
sHz96Td4FHs,17066,9
Ui87qEblVYI,41733,14
Ui87qEblVYI,83666,14
zOGPOqtCC7Q,29333,0
plWH5jbfH3Y,153800,4
gU3SNUS1_ng,93666,2
mrpma0bv_K4,758,3
v2aabm2FvYI,34333,0
jwjpxuYHMpE,55800,20
UhQpVofjIHc,5200,4
smk1eye3_2U,153066,2
57lUdbmUvh0,105066,7
J48jJV0vk7w,28133,5
d_AAEbYMVsw,2133,0
dxf07fL27Bo,333,10
ouNsmVT6GRU,13000,22
bKM4LmiXX5k,126800,12
7S5_A1Sr2fY,63000,12
-CZt0QOXvTk,93533,4
VFsT56Iu3zE,48533,14
bPavgNJxZnI,104733,10
7TX2uK1TUP4,444066,13
YRuzQ_HyjwU,175400,14
lUL4Nq_NeIk,81266,10
xzXSAlwhX9E,230933,19
0_L3SV5tcDI,151066,4
bPAO0nyCO8Y,135400,6
nfnhmhEv8P4,278400,14
oLzHgD81wk0,55000,15
dPJ7_mdmjJo,361133,16
Mey6hK2mwvA,74266,0
rJkwURpZKDo,81466,13
jt9Uk4_D1h8,366466,12
8fXUz3Dm6Qo,254333,19
h6McnZDPX3I,405266,20
II_okDlDaO0,12000,7
Uc4iWka1K-c,24733,22
xA1H6wfOyo8,466,19
bUFCsL247kY,178666,0
U2_En6ScXV4,179066,14
Nam8zpuqDUY,202800,20
trAReSHvUdQ,15733,22
o9oUg7fMVd4,94400,15
psw0UykyjkM,106266,0
YOrRWwoDpCs,57066,3
-xCwdU4Yv_s,56066,4
B_JC9_uFiO0,123066,12
B_JC9_uFiO0,154066,12
GIZ-mKVuCC0,13066,9
cCXWchX1Q7A,8333,1
gwBVPgoPRDo,80400,10
GZ0qYyL9jZY,13466,9
ZhLB-laOg_g,180600,2
jwjpxuYHMpE,78600,20
jwjpxuYHMpE,112533,20
1M6okBgYZbs,151333,0
gzQrsNwx8MQ,290666,16
t-yefLOCKwI,2266,19
xhvgiJ37tHg,4066,7
m4pk4hS6wLc,23333,0
-CZt0QOXvTk,143133,4
7lmlHIKGKik,30333,0
oLzHgD81wk0,108200,15
qKDX8c1_7pw,26133,0
XXUZHJ751Eg,155666,6
KvBRZLZkKe0,44533,9
fankAe-ZB9o,86333,0
jzeyJHQJlPU,55733,0
sWM9qDhUo2s,136933,7
y0UPKj8cc0E,14200,7
kuYN8Sl3Kfk,117466,7
TCKwRYMoolA,241600,0
rj9MX7U0Olo,119466,5
19Az85d4-AE,270733,18
UHz7Hv3gvR8,25466,14
vT0QiCzPfiA,9600,19
0_L3SV5tcDI,522666,4
0QfYyhre8m8,45133,0
CFTTe2m4Q-w,427200,12
tX_dq3G5I-w,291466,2
eea6uRdJLL4,73800,1
ocn42R2-i7g,73000,7
5hedKkE3SSI,11600,15
9cYGSd8kKo4,31000,3
mX3SlrHHN8A,717466,12
__igbxeVJtM,148000,21
0FFHKk89iFA,6066,19
dxf07fL27Bo,70533,10
e7pGVBUrEFg,34400,14
HtQ4325hRwk,20933,2
rJT0xPz17Rc,11600,22
vEBjtZZb1i8,353133,3
3HVSEFk2yDo,167600,1
kfiAx7mlq2g,9866,0
Ui87qEblVYI,103133,14
b8vQkIYFLnY,466,12
fauC4uKQVX8,18200,10
eYCezXAEG9k,14533,7
mLXEcJ3gF6Y,53600,1
mui6VcW749c,31400,0
vzLWDmWx-aI,485600,20
U_1f3xmPTm4,31600,5
3WFEjRD4mdU,28200,21
30lGZP6xDgI,65666,22
22nblJ2eksE,4400,6
l3qhbFnoRvI,538533,22
z3YPHdq0Lhg,15600,20
0lLpqU4-HRw,533,0
cgQ_34JYUkU,9933,22
kyI0qG_359A,95533,0
hWVLZSaKXjc,1733,11
PZuGSUZ1N2w,35800,14
e7pGVBUrEFg,94000,14
yW3QT4gX2fo,4466,15
drKJ3ithQvg,3866,7
UF8nS6WuQJI,79733,0
mxvG6gSVYuo,8333,2
8fXUz3Dm6Qo,501133,19
ZCrYSlPNCdU,156866,13
mui6VcW749c,111933,0
m39Mpj-7q0Q,6600,7
f8z83D9vGPo,193533,12
bPAO0nyCO8Y,213266,6
2TqnPhPP_co,14066,6
psVRlhaxiJE,19266,15
h6McnZDPX3I,441000,20
0_L3SV5tcDI,574200,4
jt9Uk4_D1h8,392933,12
eYbD3aXPRO4,66866,19
rj9MX7U0Olo,148866,5
j-FVTUeSrf4,2733,6
ewa2YF_fN8s,89266,4
bPavgNJxZnI,189066,10
U_1f3xmPTm4,52400,5
oT5JnrHVzfU,466,1
ijB2Yh71VIg,75333,5
gwBVPgoPRDo,111800,10
hpZZ6xNEudo,15266,0
sHz96Td4FHs,45000,9
ihe9q7uQRBo,196733,1
vzLWDmWx-aI,523000,20
eB-jBmUgzaw,12600,16
eB-jBmUgzaw,43466,16
3XLNicOmIOo,636800,20
fankAe-ZB9o,195133,0
-CZt0QOXvTk,162533,4
-CZt0QOXvTk,208933,4
31hsp7loMz8,17800,7
DuLUtkjW8ls,74733,18
DvVyn0OSUDI,76666,16
HtIM-qfH6Iw,4466,1
3HVSEFk2yDo,198333,1
JylEYEfNSe0,79866,0
_fRz2ZX7bbI,3800,19
IloCLODK5UU,3266,11
KcuwZipFbXc,94333,14
OgDOJ4lH93c,10266,19
UbFsCF3bOA8,163733,17
3WzwZvEx16o,105400,7
_62JHoX4IQo,4200,1
D5vGS9Cm_B4,128933,4
FSrvVBrHdIY,104066,0
FSrvVBrHdIY,196133,0
oPF6V7_3YQg,11400,6
mkfLQ8yWNDU,14600,7
e7pGVBUrEFg,132800,14
jWrDZYoUSd8,257533,5
do7aXPHXopU,36533,22
plWH5jbfH3Y,183600,4
b96WdT0DXKk,39200,2
GZ0qYyL9jZY,43933,9
h6McnZDPX3I,494733,20
mxMCBmJ5owQ,2600,16
VD4-DG0SQhE,41266,22
j8ikIuadK5w,6066,7
9JWVgpE0o8Y,8400,15
9tRY8Wd8sQ8,4200,0
9cYGSd8kKo4,60933,3
eB-jBmUgzaw,59733,16
gzQrsNwx8MQ,379333,16
kDU_m-Zhi-I,181200,2
3XLNicOmIOo,662066,20
01MT_gjQLlY,14758,13
nyxJ8x8g73E,253600,10
10nfk-j74B0,541333,9
7lmlHIKGKik,65066,0
IIPQpZnH0Zw,216933,14
8fXUz3Dm6Qo,605533,19
xA1H6wfOyo8,45466,19
fIWq-rDFnuY,91066,11
xq7-Ry-xeWM,340200,6
tCK7UHVaTQw,42400,0
x3JkjNEQV5U,114600,21
f8z83D9vGPo,315466,12
eea6uRdJLL4,134666,1
yW3QT4gX2fo,40200,15
vzLWDmWx-aI,554866,20
vzLWDmWx-aI,589666,20
vT0QiCzPfiA,46200,19
U8E1Wxu65ec,101000,3
bKM4LmiXX5k,152866,12
UHz7Hv3gvR8,64933,14
NeQ5qJCOHYA,140800,22
gwBVPgoPRDo,145133,10
smk1eye3_2U,191200,2
0lLpqU4-HRw,32066,0
HtQ4325hRwk,222000,2
KZJf2d364Yc,42400,7
PC52BXSRHsI,42533,16
gTDA5LUDfCU,11600,19
YLDPj189bLo,2666,9
VD4-DG0SQhE,58600,22
KvBRZLZkKe0,75133,9
-EenUEp7_GU,6666,19
mxMCBmJ5owQ,30866,16
fesv9dsRzBQ,43066,7
zOGPOqtCC7Q,147200,0
h6McnZDPX3I,528933,20
kgIdqZ7vGCo,40200,19
VF7vL6ZpMYA,7333,22
krSF75fFrjw,14533,21
krSF75fFrjw,39533,21
pihR4mhfwxM,75933,11
V5k4NPUoCWk,47000,12
ff3NADh3ZUM,4066,16
bPavgNJxZnI,208800,10
ZhLB-laOg_g,222333,2
3HVSEFk2yDo,246800,1
nyxJ8x8g73E,352066,10
f8z83D9vGPo,337733,12
f8z83D9vGPo,376466,12
RCk4UF3oqZ4,11533,4
0FFHKk89iFA,106333,19
4qSffYICmoI,539333,0
5SaXV1GqhK0,533,0
5SaXV1GqhK0,44266,0
yLAie0q_iv0,15400,7
8T0umgI3Wio,103666,0
wLvrdUOmSF4,322066,15
c4Hh2XdTBGY,179200,6
s_3GgkxPXcA,61666,0
xzzDk2P-_Lw,7600,15
PZuGSUZ1N2w,65533,14
084H7zSbJ_o,30400,6
jiA7K1yWH8Y,2733,20
8CBGytOqkMc,97933,0
01MT_gjQLlY,34358,13
eYbD3aXPRO4,94133,19
lwmhVWw7sSg,178533,20
i791If0qoBU,533533,12
VK-Yl6Ieh9E,31066,9
ze7P2yf7VB8,10466,20
_rsEdzxdQoE,373933,9
Emg8x1O3MMY,51333,0
QLw6dvAKNaw,15066,0
XuYD8Dcm9lQ,52333,1
XS1UfZ-hzOI,59333,0
La-BJcN7CYk,226066,6
uteC1MDwj0s,56933,0
une4hjIdWpQ,1866,4
bV-ihlD4GM8,230266,0
cCXWchX1Q7A,49600,1
mIn4dYhrego,278400,8
hWNPXyv44ZM,103133,7
2y4bk0RE0k8,89533,0
kdZXby9ugWQ,89000,0
xd-1IDNsf40,373600,10
k4a5WofY3Rg,96933,21
mxMCBmJ5owQ,63866,16
nNpPrKVCLDc,154533,18
uGZZBOk9fgs,15400,7
uuT3tsQ-h_g,5933,11
z3YPHdq0Lhg,138600,20
q1FOFycrxAk,131533,0
r8qs8RVMkCs,122466,18
GZ0qYyL9jZY,85066,9
pp6I5ivS8dc,14400,7
ewa2YF_fN8s,351066,4
CFTTe2m4Q-w,466333,12
8fXUz3Dm6Qo,636200,19
BOzRaFqzMuI,15733,14
F9rgkyGQcU4,94000,6
cqZAQRNKhEc,116066,7
GzPeYmnK_O4,6666,0
__igbxeVJtM,737733,21
FA8rsCgbzic,13466,4
FA8rsCgbzic,90866,4
FA8rsCgbzic,134533,4
jt9Uk4_D1h8,454133,12
5MVeWixSx7c,8066,15
nyxJ8x8g73E,392733,10
HtQ4325hRwk,266466,2
9mZvWSpFQoA,7066,0
BB9PBPFyS_0,16133,0
GYmjSU8zP7k,15333,7
GYmjSU8zP7k,219066,7
ijB2Yh71VIg,119933,5
ff3NADh3ZUM,167600,16
eZ2Y_Qtg0VU,144200,10
zaxe1Yv6mXk,87333,10
waoMLkXIXGQ,150066,22
xm2Oq7ws04k,5733,14
k_UUwFu6yUk,33533,0
mPpHrbN0kAA,497866,18
n5Ox7kqiyFo,190066,0
sheybBO3NoU,14933,19
0lKaLiBC3Yk,99266,6
f8z83D9vGPo,389733,12
4FKSWNRbDAU,232066,0
nVVN5abXSKQ,3400,10
eea6uRdJLL4,150133,1
bPavgNJxZnI,284066,10
hWVLZSaKXjc,85066,11
uKRsc34nU40,22000,20
uKRsc34nU40,52200,20
pwkybxW_0YU,119000,11
apNSKQ5kZL0,892400,20
YjDzG2CBQLE,7333,4
9cYGSd8kKo4,103533,3
py-4-NWicfY,56533,0
0R2LvP5AYPA,133200,6
3HVSEFk2yDo,278800,1
o9oUg7fMVd4,136133,15
tt3T6DaCg68,7466,19
nyxJ8x8g73E,505400,10
ODo-ARyooS8,49200,5
6Dog-FTbdg8,14800,0
gNd4H1rNr0Y,31066,19
c4Hh2XdTBGY,237200,6
j9fB6ANYTvQ,16466,0
zZ2XoW74kc0,165400,6
smk1eye3_2U,244066,2
ihe9q7uQRBo,245133,1
mxMCBmJ5owQ,103000,16
01MT_gjQLlY,90025,13
FSrvVBrHdIY,226333,0
0RJamOX4yl8,85266,0
uKRsc34nU40,105333,20
uKRsc34nU40,122800,20
trAReSHvUdQ,44866,22
xm2Oq7ws04k,34733,14
GZ0qYyL9jZY,177266,9
xzzDk2P-_Lw,35200,15
w6K_yIyHC28,34933,9
qIkYK2S7G-0,15133,0
ncT-_N09TdY,15066,12
lp_i26_YcRo,9200,10
bKM4LmiXX5k,183133,12
7SJ8twU3joU,43800,0
jf0iiZYx2F0,200933,12
wuCUlenDhxU,46400,0
w5vdYAC0xLM,10333,15
xFlCiXbXKj0,115000,15
nNpPrKVCLDc,177400,18
ff3NADh3ZUM,400800,16
ff3NADh3ZUM,452200,16
zaxe1Yv6mXk,114000,10
PZuGSUZ1N2w,132666,14
2uny9pROq1I,62333,3
eIUIu1vLI-c,400,19
tt3T6DaCg68,38733,19
rFbCqoAgiIY,29466,3
ZhLB-laOg_g,270333,2
jiAVTB1keAQ,28266,2
bPAO0nyCO8Y,367533,6
tX_dq3G5I-w,340133,2
0_ydU4TIWz0,50466,18
XwlJZpx-vJw,31000,15
8T0umgI3Wio,232733,0
I4Z1axV2C70,57866,9
3WFEjRD4mdU,63000,21
svbnUEMYv94,14533,0
YpMuZBb51LI,12733,19
lxxCRDjtdpI,7200,19
01MT_gjQLlY,134891,13
h_XqZQNXhUQ,13600,19
yignZc2JtoE,253133,5
oLtqOxvmMY0,75933,9
lwmhVWw7sSg,217266,20
yIRdgo5UBZE,8400,2
jMt3-QTe13A,270266,0
f8z83D9vGPo,437733,12
mVvi10-oRzk,5400,10
p3quz5iYigk,240266,0
5KgXUK2CoNA,7200,4
7o7xbdLCaH8,866,19
qyIVBUrJe3U,15933,0
bPavgNJxZnI,312266,10
s3BeAQjClwk,21733,12
p9OyhGkLGCg,249400,16
gpoe1RyPWlM,16733,0
bXDuXDESMMU,182066,22
5tS_T_oLYS4,68466,0
5tS_T_oLYS4,238466,0
y3cr9npjz3s,14066,0
1nWJFgcgq68,168000,7
rrUGz1bgUFc,27133,0
z3YPHdq0Lhg,176400,20
kDU_m-Zhi-I,239800,2
scMfd_XLVmA,246066,11
9cYGSd8kKo4,129200,3
FXxmY0DMiiA,145933,18
FtjqOGTJhWY,43533,0
ILDmiG4KCYE,29066,19
jt9Uk4_D1h8,554200,12
XS1UfZ-hzOI,138000,0
bXOs3HHGAU4,50133,0
NDwQLh4VlEg,343066,20
Uc4iWka1K-c,45533,22
hpZZ6xNEudo,138066,0
iEQSDahI17o,147866,22
cCXWchX1Q7A,81133,1
j8zm-z2eJeQ,340866,18
ilTJAM8IG9w,356933,0
bPAO0nyCO8Y,523866,6
CFTTe2m4Q-w,509400,12
ff3NADh3ZUM,489466,16
KvBRZLZkKe0,160400,9
HtQ4325hRwk,324133,2
eea6uRdJLL4,193733,1
3uBAzz6_GDI,373000,16
4FKSWNRbDAU,361133,0
62mDeY2uy80,18733,0
x3JkjNEQV5U,200400,6
VF7vL6ZpMYA,29866,22
uKRsc34nU40,260000,5
IbV-OWXoovk,9066,19
elNfPL8bdI8,244466,6
JM1jSU4FEPw,2397866,13
0lKaLiBC3Yk,123333,6
yNJUZ289Y9U,10133,0
FA8rsCgbzic,179200,4
qtNGHMQY68A,31666,15
O8NfKhZ_VK8,106066,6
GZ0qYyL9jZY,201133,9
YRuzQ_HyjwU,209466,14
tt3T6DaCg68,71533,19
z79LzkTN4cc,19266,4
20c_S2ih3g0,134466,18
urcD_s6aiFI,7533,19
2dLkqI6l_6A,9000,16
I8K26GChCnE,19466,3
JGPbHx1XzGQ,15000,3
-kd6kdddoQs,3600,13
Cgk-CNATeBk,50600,9
EdDsw0jnAVo,71866,7
GPUdCDtaGOQ,15933,3
ZhLB-laOg_g,303333,2
yLbHR3wF7xw,19466,13
3CG4coMZ_Hs,17533,7
m2CLnYbjvus,5133,15
62mDeY2uy80,53266,0
f8z83D9vGPo,495266,12
f8z83D9vGPo,515400,12
iEQSDahI17o,163333,22
ff3NADh3ZUM,657800,16
Vv0woUoZ1eQ,10000,19
QKm6rISvIYs,555066,9
bKM4LmiXX5k,335133,12
5B0kMNVBj4Y,7866,15
ijB2Yh71VIg,146733,5
o_rqNcxf14I,9333,14
dguv4W2HOOU,13000,16
U8E1Wxu65ec,120133,3
uKRsc34nU40,304066,5
0tXAFYRu-GQ,34666,14
rqhBJkpaQKA,494400,9
ux-itIK6gHc,26000,0
wnUFf62KiNY,6800,0
J6PaxGgvIXw,10666,9
X70NwSWVn9A,24533,3
nZo0TRbUrWg,94600,4
Mh6lvgbNOSk,151533,18
7eeYQPmBSxU,404200,6
tDYad4q3WOE,8866,19
jMt3-QTe13A,306666,0
tt3T6DaCg68,99666,19
b96WdT0DXKk,150266,2
iEe9Qed4A6w,4600,20
ihe9q7uQRBo,286266,1
urcD_s6aiFI,65533,19
Ca-l5zpgIL0,57800,10
DbxnfDWsTY4,35866,0
E6bcBPpdnMg,192000,16
7o7xbdLCaH8,45200,19
AWiQ7mfvs7E,10733,1
AWiQ7mfvs7E,54333,1
F0auXxBMSX0,196533,7
yf1lXruAJPc,8866,2
-OXycwNJN_s,151266,7
FZux0RjGDoI,149400,11
FZux0RjGDoI,375266,11
FZux0RjGDoI,508533,11
2jQorxiPDqQ,5466,11
r1ALvTLox4w,74600,0
oJZ5XLnABY0,269466,5
sEKLNppijDE,77733,4
u9TqMkKh1mQ,36666,16
5Bqc8ZGnFKQ,200600,16
U98TCBJZBus,5000,16
w6K_yIyHC28,64533,9
VoGkS4GP6_k,57600,6
0RJamOX4yl8,180000,0
dQqingUyRWg,221866,7
-bXAmNk47Hk,20933,7
kLKXJBguCw0,320600,12
ujEk3MDh_vs,45466,19
9xKQzdOr6g4,30066,15
oCmALEs7Zj8,27866,7
1fdcEvpU-P4,183466,9
J8xRWiQLlgY,26533,7
O8NfKhZ_VK8,194266,6
7aVy9V5Rds8,170333,0
AXPMN3gtbLU,29000,13
HHh7kemzfeg,21000,16
JKGwwLUC0NE,45266,18
JKGwwLUC0NE,113933,18
PoB6R7PaGME,14533,7
JKGwwLUC0NE,134933,18
gNd4H1rNr0Y,85666,19
vAlX4ozmLZo,36333,16
wx41U4LhNjg,378200,21
ff3NADh3ZUM,897600,16
ZhLB-laOg_g,348933,2
2S_E3tKp_eE,9800,0
8xc5qJ2PtxE,62866,0
eNlXrdcWYPA,28066,0
NsLewH3xWDk,10533,0
qWua3Z2iN7k,27800,11
rPSfcysoV5Y,2600,16
GwNHcRAF8G8,81266,0
GPUdCDtaGOQ,58533,3
SGp0Yi5MHZY,15200,7
PC52BXSRHsI,143866,16
5tiX87rtk1c,25066,12
2_m7hmhS_24,13600,15
eea6uRdJLL4,238000,1
xq7-Ry-xeWM,458266,6
4zf-ApMbP58,6266,2
vyLK54Ea1n4,16333,19
WOtSsLj79o8,67533,10
YY2ncHKAYtk,478800,0
NjGNKUBzic8,89666,2
sa-7GcGO1_E,14066,1
U3aFociamTY,14333,0
cafwa62sipA,76066,12
bPAO0nyCO8Y,974266,6
yns8bgkdMuw,9600,10
tn4tNX0D48g,11866,19
M8P94oGNS6U,166133,6
hc-13ePfTAE,168933,9
0lKaLiBC3Yk,331066,6
HtQ4325hRwk,348866,2
MRfyojTMEDk,29200,5
ujEk3MDh_vs,138200,19
M-vX53Oi5EA,30066,19
GIZ-mKVuCC0,90066,9
dp4UtymbXIU,30800,5
-Sfrdj3fTvM,48466,14
zZ2XoW74kc0,463200,6
CWRUw47fnHQ,2933,19
DxsdKCCUvCY,1866,0
FTHxfldxSrg,74466,0
1BRy7tX5qrQ,25466,1
SosoJX9Q1xk,40733,7
TQhDamNecW8,5133,21
-CIqC7GY_Xg,2000,2
eYbD3aXPRO4,138133,19
SXKSofFblmM,4000,0
lwmhVWw7sSg,241933,20
vuHV1Sg0f2A,5866,15
vHZ4m7rYVTA,68933,15
GPUdCDtaGOQ,142000,3
9WiElqPccvI,115200,5
gVd8mgHunyg,34225,5
hsvFkd2aWgY,180466,0
HPG89fBvYoU,26133,19
xmbCtAd5Yqw,76266,0
jqmjTCxSA-4,36733,6
fvoVK-48RYY,19000,5
30lGZP6xDgI,100933,22
jf0iiZYx2F0,232933,12
Vv0woUoZ1eQ,35733,19
7jyura3TQoQ,44400,0
K0b0yabYro8,74466,4
k3Su_DUnEbE,27266,15
QWs_xysBJVs,8733,19
y9gh2vSL9xg,97466,1
u2lC2JIKUkw,160466,12
O65a13_ujps,86133,0
jt9Uk4_D1h8,584533,12
iEe9Qed4A6w,31066,20
p32VhprQ5Rk,44800,2
yEFUlFhqXTg,43733,2
smk1eye3_2U,285000,2
kgeC_BkXbWI,14333,19
fpaVwvjdABo,31800,7
cCXWchX1Q7A,121266,1
CFTTe2m4Q-w,736333,12
8mb7L4GSYto,25933,1
u9hnxJ9XPHY,43200,19
v4xpB6_laK8,73733,0
gsCvhqZCWX0,119733,19
NaDPzzPTJcE,14266,22
apNSKQ5kZL0,927866,20
0lKaLiBC3Yk,451200,6
zScGE2tnLN0,8666,7
yTsL5O0CjCU,121000,0
xIgxoIJdiGQ,10000,7
b-GYibHI6fA,13000,19
dbzxHkXPjLw,177000,12
i791If0qoBU,598866,12
w6K_yIyHC28,160800,9
gNd4H1rNr0Y,118666,19
nZo0TRbUrWg,523400,11
F6Yw-5H3kdU,74400,19
F6Yw-5H3kdU,111600,19
bKM4LmiXX5k,477533,12
O8NfKhZ_VK8,271266,6
9C2m_AL0q0s,11800,15
YLDPj189bLo,105733,9
HPG89fBvYoU,57000,19
trAReSHvUdQ,88800,22
07GrmAUXWzw,16066,7
Vv0woUoZ1eQ,68866,19
bxFUiCcj17E,93333,5
_RceaytItOY,12733,16
vHZ4m7rYVTA,96066,15
4ONTK2bi9Qg,374266,4
AKrMdHFCIzI,27733,0
BvFdk8vpxqM,9200,7
BvFdk8vpxqM,34666,7
eea6uRdJLL4,277866,1
cjRjTstvJG8,30933,0
k5hXqq1XIno,169133,7
icy3pC1Q0eA,30933,7
bPAO0nyCO8Y,1028466,6
JM1jSU4FEPw,2781200,13
dp4UtymbXIU,59933,5
dguv4W2HOOU,117333,16
YpMuZBb51LI,40266,19
jp8vs7zooDY,49933,0
kB0w7E_DLZs,45066,7
seeZb0jZrGE,110400,9
10nfk-j74B0,636733,9
tX_dq3G5I-w,362733,2
-Sfrdj3fTvM,211133,14
AddL-M622TI,129800,12
AddL-M622TI,177800,7
CPC2mcjpXwk,100066,14
VK-Yl6Ieh9E,75800,9
k3Su_DUnEbE,43133,15
hMRIDt-1dY4,71533,15
tC8JsBT7qcM,42133,15
p419GsNkzYU,13533,19
ZhLB-laOg_g,446266,2
U930QtynvYE,31466,7
J6MBpKK1Z5g,43666,7
nyMOcGxKIGQ,301533,11
hQ0v719-7Yg,46333,0
x1JrJuhh8Zs,3000,15
2rL9MsUraG0,9400,11
-CIqC7GY_Xg,80466,2
sAxc4yP7z9k,96466,0
1qyTkz3n7GY,11466,7
pMuKk5Rp_Ak,17066,6
qtRPtCd4rko,13333,1
qTAl8xoIpXo,360866,20
2rnLAHp7CXI,21800,22
2ZjyN9O255A,402666,15
p32VhprQ5Rk,75866,2
_ng3UWLXOD0,2866,0
NeQ5qJCOHYA,194333,22
ZliEC7dXw2w,10400,3
CFTTe2m4Q-w,828000,12
-bw-DtR8wS8,45466,7
IHsSe1HDC-U,37066,11
I4p_b3Z7R-8,193066,18
pjzO81glXLM,89866,7
teQ_4jpuJpk,1466,14
XkQeJzJ2k3E,75733,1
InBFcUZrlco,19466,4
ufY5rWDfRAs,29933,0
jt9Uk4_D1h8,613800,12
cjWLc7KdJsI,14266,12
nFbzKYDcwng,8933,11
vuHV1Sg0f2A,32333,15
VUkTts0-0zc,165200,0
qe6DBmxdQ84,21000,13
HzSbg4wlhQM,10066,10
Y4tCddDHtJc,59933,7
SgTavfUtXGA,18000,22
x3JkjNEQV5U,256533,6
kB0w7E_DLZs,88133,7
vLPSFisMZcU,39133,13
N9BEXfNsvTk,94133,9
Vv0woUoZ1eQ,97533,19
4qRTpEyPFrg,12666,7
Ae9KhZHars4,16400,0
AurMPGX1zFo,117733,6
FqigtzLHMPE,22200,20
QG951aLo5YA,248800,0
X7xvYXwb34E,37533,0
tn4tNX0D48g,42133,19
1qyTkz3n7GY,99533,7
b96WdT0DXKk,184000,2
fvoVK-48RYY,55866,5
hsvFkd2aWgY,212600,0
kgeC_BkXbWI,114800,19
nqhn0bQ8xZY,95866,14
cCXWchX1Q7A,162533,1
u7d5T0iUjEs,61266,7
SSZQEZ9R1wM,36733,14
j2AWztlON8k,16133,0
TkcRGO9qTO0,12733,18
HxTaHudt06I,20866,10
934SnketxmA,15266,19
tB1WtrikCNo,9933,21
qvYl49bjLfs,16600,9
7jyura3TQoQ,114533,0
34ZFxgpAVZ0,237200,0
XuYD8Dcm9lQ,97666,1
yaWOpYSzlsc,133133,21
icy3pC1Q0eA,146933,7
gUOa8qaM1Zk,84133,16
5kMZnSe9Gfk,25066,12
AAaY9TzJHYk,57466,6
Bmxwyj-4IvY,16666,21
p32VhprQ5Rk,113266,2
B_BraEN3iT0,27600,6
u2lC2JIKUkw,194533,12
rl0CX6cMyD8,12600,0
I6bFnq25cwU,7600,0
e9gHLwKaOAs,28866,21
bPAO0nyCO8Y,1142466,6
vEGIXmqoUHs,31533,14
G3eS6ED2lE0,309200,18
H9Tt6dYmJew,13466,1
cjWLc7KdJsI,105333,12
MRfyojTMEDk,54266,5
Yra9yoWpgDI,13866,16
ZRxBjGB2pq0,13066,19
xijOSHDNwyg,30400,10
XOeY_Q7XMGA,56733,0
o2e4eQ0ZrOM,203933,20
O8NfKhZ_VK8,332800,6
bmgzLejZ9DE,51666,0
bmvh7yxyWcY,7466,10
vHZ4m7rYVTA,125733,15
sQs2Vq2qEYQ,65666,0
sQs2Vq2qEYQ,216666,0
XTiJnSSa0Ig,131000,7
3X7ubQ5K8P0,14000,13
icy3pC1Q0eA,341133,7
_kTNSeMOVuM,10200,18
wRvZLTd2PMs,85266,6
Lw83XmYbhgE,20866,6
eea6uRdJLL4,322933,1
upJqQ8sQLjw,550066,18
gVd8mgHunyg,116291,5
B_BraEN3iT0,85200,6
Ce5lM4ip9Fk,4533,0
_U9bhkY84BQ,466,12
JKGwwLUC0NE,195533,18
JKGwwLUC0NE,226466,18
ReXQNzc4VZA,15200,14
daMcE2oorrE,20400,10
jWA_Js7tfts,30866,0
QN5Nc9QNQDE,13133,0
-Tj9eaTgmfw,28533,6
q_vOzNYIq08,9933,18
lmlGQpyeLWI,15466,0
vFbfAtVUqUY,20933,0
lgxr1HgZwME,400,10
dguv4W2HOOU,178066,16
bKM4LmiXX5k,534333,12
nqhn0bQ8xZY,127666,14
qxtZo733jRk,16000,19
w6K_yIyHC28,290533,9
hsvFkd2aWgY,392866,0
Z7iayMJhiZ0,13466,19
u2lC2JIKUkw,301333,12
RmoUAXv6Syk,1069800,0
ZhLB-laOg_g,467000,2
YJGTSgGHO9c,10000,0
bxFUiCcj17E,140200,5
ymnB4Bb2NmY,1333,0
hMRIDt-1dY4,115866,15
TkcRGO9qTO0,194000,18
kB0w7E_DLZs,275866,7
BvFdk8vpxqM,61533,7
HT3QBLoEcjg,39533,0
4dJprLstJ-Q,3000,4
hAtlazLZ9Pg,14066,0
Pn4kyULsiPw,15666,0
sQs2Vq2qEYQ,344933,0
j4OeUneFRjI,12333,0
w-gGcWxXZ7U,38733,13
1qyTkz3n7GY,395533,7
3eWmJ1EpB8o,10666,7
3X7ubQ5K8P0,33400,13
3X7ubQ5K8P0,60266,13
Kqb69_VSc1M,36533,14
Ob2Y4vD2g-k,11866,10
p32VhprQ5Rk,157266,2
b1gmU1bcVME,170533,21
fkyM4LNUCck,110866,0
smk1eye3_2U,346533,2
9aP3PyrWLng,38466,0
AKmlRAHYjY8,13466,11
AKmlRAHYjY8,60933,11
C8jPG3DMAmw,348733,0
EL9zX_6n9VQ,225600,14
ZliEC7dXw2w,31400,3
yZ2D9eWXEGI,170400,10
VgXEsZV6KTo,90866,0
lTW53YPXtYw,162533,21
DH1XKzENB1M,19933,0
DixyXFk9x5Y,19733,0
M0THcdW3Wrw,2933,19
-grmUZeohiY,50000,3
C2834Ec0JL8,9600,22
C2834Ec0JL8,88533,22
C2834Ec0JL8,120866,22
Ht5bTaxnvww,21333,14
HxTaHudt06I,61133,10
ZhLB-laOg_g,609600,2
_ng3UWLXOD0,72000,0
AEJ-CfzoFKk,9866,1
AEJ-CfzoFKk,51266,1
AEJ-CfzoFKk,75666,1
iL-cmaMr284,18466,16
vuHV1Sg0f2A,66666,15
yfF7q914EBg,55866,6
0pPM1d-dnHM,54266,7
Y401McuDe4o,1333,5
mHRS-p1uNuw,14800,0
N0Ynlg8bc_4,334466,13
xGEcm7jt-dk,31066,8
CFTTe2m4Q-w,898600,12
pDIb2FwHqSE,44400,14
pDIb2FwHqSE,90933,14
cjWLc7KdJsI,120666,12
qWua3Z2iN7k,59000,11
jWA_Js7tfts,51266,0
gNd4H1rNr0Y,161333,19
nFbzKYDcwng,33133,11
wzL98372gyo,165333,0
YjDzG2CBQLE,38866,4
SVowJqglVog,7800,20
bmvh7yxyWcY,53866,10
QcX_2uekvGc,15733,4
sQs2Vq2qEYQ,485733,0
daMcE2oorrE,61000,10
jt9Uk4_D1h8,634533,12
p32VhprQ5Rk,204666,2
Lv1DtEyEXug,87400,18
MkIDdI7BhCw,11000,0
eYbD3aXPRO4,175866,19
fbfjuE-whew,41933,10
_U9bhkY84BQ,45733,12
D8PR95dGLk0,21758,16
E824M-X6KL0,73200,11
KijCPjFwyng,12533,3
QZUnXpcJLCU,43333,0
wThfgvpOMKg,733,15
z956rRzDiWQ,21400,3
i9ulgXMQzWs,8733,19
qvYl49bjLfs,48000,9
8rFzi-cEWk4,400,4
JM1jSU4FEPw,3128400,13
4xrvQye1trA,32133,0
lbUGrfX-Zjo,13400,13
lbUGrfX-Zjo,32733,13
9jOwV2YJtk0,19933,11
nN2csDWLjls,60800,3
yAHM7KujIoo,3400,3
bKM4LmiXX5k,609666,12
vHZ4m7rYVTA,156200,15
0rJDQodw_rQ,2466,7
gVd8mgHunyg,147158,5
NCazYWutlOc,698666,3
OBnfd7kmKdY,60933,19
IaoEyETaK-c,14600,22
jf0iiZYx2F0,331000,12
1h_CxWVb5J0,50866,12
6rv_KrdfP_I,7733,14
u2lC2JIKUkw,330933,12
cCXWchX1Q7A,200066,1
_kTNSeMOVuM,44000,18
BaHS1WcgbbE,1533,1
BaHS1WcgbbE,50133,1
BaHS1WcgbbE,86400,1
ohEif4K2UlE,15600,13
eea6uRdJLL4,369133,1
pDIb2FwHqSE,119266,14
p32VhprQ5Rk,232600,2
qxtZo733jRk,40066,19
Q_LcWKNWidE,42000,0
AEJ-CfzoFKk,102533,1
hMRIDt-1dY4,220266,15
up38FmozBBU,29133,13
PJSzqDMVKuQ,12333,13
xrSplKQIBPo,190533,8
-Nih0RhkSbY,60600,7
AUbRDNcJOXk,25466,12
AUbRDNcJOXk,120333,12
AUbRDNcJOXk,209800,12
gUOa8qaM1Zk,138266,16
5SBLHXpnrgo,28533,3
4zf-ApMbP58,79400,2
w-gGcWxXZ7U,66133,13
3X7ubQ5K8P0,90400,13
9FfcDKsh5NY,8800,3
DPyMOJD5fmQ,101733,0
FUyjKeDraGY,53533,0
HOpNAZQ5WKU,28533,3
Sn9JWnY_dkk,88000,7
yqAY7eZOIBU,1733,22
ZhLB-laOg_g,639933,2
yf1lXruAJPc,46600,2
wThfgvpOMKg,31533,15
jSILejW7yJI,31266,3
ZBqFXm8HI2A,13266,3
lTlmaf6ksGs,7666,0
I32B5OnXwgo,106266,0
9xKQzdOr6g4,77333,15
x3JkjNEQV5U,287666,6
tn4tNX0D48g,61866,19
i9ulgXMQzWs,55400,19
kIqavvGxvh0,29533,1
ku7zlAWVB6U,165066,0
iIwKnWnoXd0,27266,14
ku7zlAWVB6U,281866,0
l7pDy5dcsbI,11000,16
p32VhprQ5Rk,285600,2
1WPuiwYmkr8,26133,19
snfGtoLvDiw,105400,10
W6bJJjOU6Q8,20533,0
SLqlrd5fH0A,13200,0
_yHMD5ldz54,360400,10
tX_dq3G5I-w,389533,2
daMcE2oorrE,119800,10
Ti_FVynh6Co,3933,5
hgfwYM8eHO8,28866,0
0X0AchyzNJE,12933,0
ryFzpAO0MQs,164733,0
GBlxiXU4y_Y,6133,11
xO8fv48TivI,14266,15
QODgN9yZOyA,52533,6
JM1jSU4FEPw,3180800,13
xrSplKQIBPo,364600,8
Y401McuDe4o,59733,5
M0THcdW3Wrw,46000,19
jecJtZE555E,215000,7
pBDUOl72KOs,17000,4
q-ISAkALwpo,13066,5
HPSJZXcOiEc,63933,0
hbNOFodsgBw,43333,12
05qGZoXMdvM,26400,0
n-uK0deFapc,30733,16
30lGZP6xDgI,150000,22
P22lVQ-uyXA,3933,20
jfFoJdXhRxE,20866,3
4br5Wi9gTZg,6800,9
AEJ-CfzoFKk,163133,1
dlIkYaty1Uw,11000,22
RAWmOc22c3U,13466,13
lyBbm0su2N8,8466,19
vuHV1Sg0f2A,106533,15
lP1BGNHNNu0,101066,7
w-gGcWxXZ7U,118733,13
Izz7F6fP-Y0,514266,2
RfViPN5K84c,13666,22
_GS8MrPzrZ0,41733,15
kIqavvGxvh0,58333,1
IJom9yk8__0,14933,21
Mry_qY0hc9s,24133,11
PgkbtnxEi4E,23933,18
dguv4W2HOOU,250866,16
UQuBbfV8xbk,11000,19
UMiL8kDFg18,29400,11
4VdQfJf7YF0,23333,6
DMwlmzxf6Zc,99400,21
JExaFeGSz_c,71400,0
JExaFeGSz_c,133066,0
rAxsL7Z1ct4,240533,0
2adOK_Df21k,15000,1
t9G1ynEZkk0,3733,22
jt9Uk4_D1h8,699866,12
ZDDtjYsFrzY,43133,11
ZhLB-laOg_g,664200,2
ohEif4K2UlE,31133,13
JM1jSU4FEPw,3479466,13
dn0w-kTchm4,2133,10
8rFzi-cEWk4,32266,4
v0i948X3H-s,179933,18
vLnr96_CYT4,29266,19
lC0yidNH6B8,55866,5
3X7ubQ5K8P0,117600,13
i4fxCeYUWiw,32733,14
seeZb0jZrGE,455266,9
2fiLaUs64rc,14400,7
gNd4H1rNr0Y,206066,19
6fbytYaQX6s,58333,1
1reedKeVdmY,25333,0
z956rRzDiWQ,46333,3
fPrhiYslRjA,15466,0
tn4tNX0D48g,136066,19
TNh7uFx508k,188133,7
JqLSh4uMH6Y,44266,18
PJSzqDMVKuQ,39666,13
xq7-Ry-xeWM,549666,6
Ze698ldp4OY,328733,14
qxtZo733jRk,71866,19
ozNqMdnZRIo,150333,11
2KGKvT2Ag_w,7800,15
S9G2R6X6Exk,36866,14
NeQ5qJCOHYA,222533,22
cx3vlh5Ks_A,54066,14
P9Mznjdp2dg,39666,0
Oe0vkIYUbk0,31733,11
rUQlH8SdNVE,57933,7
NDwQLh4VlEg,382733,20
ZhLB-laOg_g,828600,2
XGjDBJrI02s,11200,0
p32VhprQ5Rk,358333,2
AUbRDNcJOXk,254000,12
t9QaSyeTriU,102466,0
qvYl49bjLfs,81466,9
Ewpoi-az_ho,43066,11
wECE66nzXE8,21200,18
JKGwwLUC0NE,241933,18
JKGwwLUC0NE,273800,18
JKGwwLUC0NE,322600,18
JKGwwLUC0NE,357200,18
wqX8TzpuwiI,25333,19
mKIwnoFcmS8,16066,14
Ihb83s0K_5k,247600,20
w-gGcWxXZ7U,149266,13
eea6uRdJLL4,429466,1
UQuBbfV8xbk,46400,19
HQvbSMSK7KQ,55266,10
KPUTvRdq5pE,31466,13
xtuRoGieq5w,90000,0
CFTTe2m4Q-w,925666,12
9GrwcIGBdUQ,82133,0
cx3vlh5Ks_A,119066,14
qPrLmPRJU6A,28333,7
yC21zTi7bkQ,14466,0
sP1rrRvslk8,153091,12
jecJtZE555E,297866,7
-Cn0Dhy3iyw,43066,16
3SLLkFrunoo,38933,0
PPPy6_7_XKo,172466,6
gVd8mgHunyg,209491,5
gdw7AnEUr6k,30000,14
p32VhprQ5Rk,463000,2
ohEif4K2UlE,69933,13
OBYJdeMHD3g,26400,11
asEYQ0EK9UU,35466,19
x3JkjNEQV5U,357866,6
SNekAhyeg8Y,21466,13
IaoEyETaK-c,60200,22
084H7zSbJ_o,106066,6
DrBcm2rTns4,21133,0
YpMuZBb51LI,76400,19
RfViPN5K84c,59333,22
gUOa8qaM1Zk,169866,16
1Vtfstcgt5g,27533,7
pProTQIeE_k,20000,2
7sWwxyXqJRk,42933,0
RblOW1r70LI,17466,10
HhIrsIv6MP4,139733,18
jfFoJdXhRxE,84800,3
TNh7uFx508k,344533,7
iIwKnWnoXd0,52333,14
33VfKdS24PA,5066,0
Ti_FVynh6Co,37066,5
ZliEC7dXw2w,244066,3
h2NVebG_hCI,8066,4
8zE_82xTaAo,58866,13
_yHMD5ldz54,463800,10
okM328ui2BU,22200,11
khYGiCRICTA,42600,10
vLnr96_CYT4,77866,19
trAReSHvUdQ,132400,22
ZAagwUmZ3Wk,213533,0
2adOK_Df21k,57733,1
bFQO1U3Z5Sk,48533,19
wqX8TzpuwiI,86600,19
2WzzOhMsfYQ,15266,21
WlfZdoidBE8,7933,2
WwTuQAU6TfM,13000,0
kJB8U1vLAKM,74200,14
bxFUiCcj17E,176600,5
UwXudnaFJoU,10933,22
mhw3-1gbCUA,24933,6
3X7ubQ5K8P0,179000,13
3X7ubQ5K8P0,224600,13
oFEwrwvlwsE,10333,12
CFTTe2m4Q-w,949266,12
9WiElqPccvI,135200,5
dlIkYaty1Uw,97533,22
h2NVebG_hCI,444333,4
VLwud8jlwfc,72200,18
WvbHQITiLDQ,37866,0
yf1lXruAJPc,159400,2
0TQbIUqhdik,21400,5
r68AXbDpHh0,133733,0
w2PV12ZiDko,29733,0
w2PV12ZiDko,172666,0
eea6uRdJLL4,523066,1
VzK508z8xJE,6600,14
zvuh1vO5hvQ,7000,0
QOnE06J0rRQ,68266,11
ZDDtjYsFrzY,83466,11
rAxsL7Z1ct4,577066,0
daMcE2oorrE,202800,10
P9Mznjdp2dg,90800,0
6fbytYaQX6s,82000,1
jt9Uk4_D1h8,781133,12
ajNHDT0hQFY,105266,19
W-pvWFcgAIs,8133,14
SPPlxoFMSmk,9333,11
wECE66nzXE8,56266,18
ohEif4K2UlE,96800,13
dguv4W2HOOU,290133,16
w-gGcWxXZ7U,179800,13
y9gh2vSL9xg,117466,1
fDKkFhOjfC0,3733,11
lpuN7CTw7Go,53400,0
j_V495XGcro,500466,4
lIfV9r741Pc,7600,15
bFQO1U3Z5Sk,100866,19
12WZI4Dm1ss,168933,13
dBsKvh-dsng,7000,10
JFaPcN1d81c,13266,11
fM6ml5Zqa-s,72466,4
fwkXkYL25-s,4600,7
2B5vPAdX-8g,6466,10
zq8A-OSbqaA,171666,22
mLnCa3lBwjM,29866,14
KPUTvRdq5pE,74000,13
KPUTvRdq5pE,184600,13
fXX7K6CQfBw,25800,13
zGEtQyXPlNQ,224733,0
kJB8U1vLAKM,92933,14
4YGuJ4eGOqA,2533,0
qvYl49bjLfs,108533,9
jJlNwZSJ7rc,16533,15
NMcT1jF9_Bw,130133,0
0TQbIUqhdik,76600,5
khYGiCRICTA,107400,10
9GrwcIGBdUQ,113533,0
bFQO1U3Z5Sk,165266,19
_GK4ncN72xQ,16600,0
FLLOBDlngvY,10400,7
HmhmxysXFAs,414866,7
VGjs7tY9aoE,10133,19
2sYM5m8Kbcc,11466,19
PxBHUXXCYtM,7000,1
sP1rrRvslk8,348758,12
_yHMD5ldz54,485066,10
PYqKmsWIW-o,398266,7
BOHE8JNUcQc,238733,3
BOHE8JNUcQc,282666,3
ast3OgC4LKQ,568133,6
BOHE8JNUcQc,359866,3
gNd4H1rNr0Y,227266,19
Ur7rqEAJl1Y,11200,4
vLnr96_CYT4,109133,19
6lnRq4rwZls,132066,6
VGoTaENsrf8,13066,10
1_I42q9O7VQ,41200,10
70yEmXUIpec,17000,14
kRzsAtMDKWM,666,2
x3JkjNEQV5U,423400,6
dn0w-kTchm4,38066,10
mimIebPmprs,12600,3
nDqGzxFrCq8,30600,0
Zz5jDClEElM,73666,22
k1wgwUyzKOc,45933,10
JqLSh4uMH6Y,88800,18
ShxyJoGhQX0,86800,0
Yc7S5jJiX40,166000,19
kJB8U1vLAKM,145333,14
OBYJdeMHD3g,104266,11
XGjDBJrI02s,38933,0
s3UvZsfOFck,73066,16
0TQbIUqhdik,102000,5
jbskPI1GUIM,358333,21
zTn4O_gASgM,323000,16
IhR6ePM1wRw,12600,1
9ZWk0ZKEErA,44266,2
lnoyEYn0BQk,56200,0
6lnRq4rwZls,162200,6
BLaHg1izO7I,298866,21
EglP56lY1f0,3733,19
EglP56lY1f0,30066,19
eea6uRdJLL4,552466,1
ot63y6PHkrM,2333,18
_wPwBNcGjkU,96333,19
_wPwBNcGjkU,149400,19
sr6uCnviOm8,22133,2
qO7q7N0x4oY,333133,6
tX_dq3G5I-w,431533,2
EMOpCv3vVfE,16400,14
vLnr96_CYT4,183200,19
fwkXkYL25-s,50533,7
fwkXkYL25-s,101400,7
1nEnvKhTd7I,15133,13
34TsAqt7dec,19466,0
qZ4ivfS7_f4,25200,18
OVZ_MWD3xgw,385133,0
OdToIQywarQ,30933,0
X3sXLx1M4Go,22733,9
JFaPcN1d81c,94933,11
JKGwwLUC0NE,379866,18
JKGwwLUC0NE,404400,18
bBm9VYnMO9g,9000,1
kJB8U1vLAKM,174400,14
g9spQtvL0Ic,82600,15
cjXy2yy9y2g,96200,21
rbTJGrWDTc4,31133,7
7S182YbHD5o,5066,11
7S182YbHD5o,418066,11
jf0iiZYx2F0,361600,12
gXwyD3rmC7E,74400,7
JF7ChnGwk3s,7866,0
JF7ChnGwk3s,35333,0
K_9DDyS2c9w,29533,0
dwdEGg13k6Q,540000,20
X79Fbl8AE0U,400,3
2B5vPAdX-8g,63333,10
kEjamziyAfA,3400,19
kEjamziyAfA,62533,19
Nd2smOOuPs4,13733,16
2WzzOhMsfYQ,90200,21
jt9Uk4_D1h8,822933,12
ohEif4K2UlE,135066,13
k6K6IGgUMBA,24266,20
W1e5DF302n8,96133,7
S9aAOyrDGaA,14533,1
_wPwBNcGjkU,185466,19
LBbwxzhNjLg,14400,19
4It74VTFR4M,81333,6
ZrnqriWs85Y,52800,22
-Cn0Dhy3iyw,90266,16
S9G2R6X6Exk,115266,14
AUbRDNcJOXk,293333,12
9ZWk0ZKEErA,81133,2
9ZWk0ZKEErA,123000,2
2zWxXZmT-y0,1066,7
ahK4bn3TRVk,257933,11
sr6uCnviOm8,60266,2
qbA9qnkoImY,59600,19
eDeOtn1t_7A,14066,22
rmj8uwRMVTc,75000,6
sT0VYlhP4Iw,57733,0
70yEmXUIpec,205400,14
fwkXkYL25-s,124266,7
fwkXkYL25-s,161733,7
XAPZy32L5t4,7333,5
KPUTvRdq5pE,224000,13
KPUTvRdq5pE,256266,13
WwTuQAU6TfM,104933,0
Sp9086Gc_gk,2733,22
ot63y6PHkrM,41533,18
2adOK_Df21k,108066,1
brXWePNEd70,104000,7
YIo7MH01lrY,16466,1
-lxZAW6VvRc,26066,10
oyxlv71wFFQ,12666,7
aT19p_h7bKE,40600,10
qvYl49bjLfs,135066,9
oP7XvLyV2po,34200,7
9xKQzdOr6g4,108333,15
98PohlA00CE,76866,0
CSGkDYAAoGc,385933,0
DjQF34GUthk,18800,0
F5lkEH0xW38,155800,7
yMPqWCbzMAg,13666,19
X3sXLx1M4Go,46266,9
YPCAIozs0OQ,36800,10
Mk_U2jMGYT4,16133,19
5gwWhfZgsGo,12533,2
vLnr96_CYT4,226266,19
TRyADeLu3vM,14066,15
lC0yidNH6B8,119000,5
daMcE2oorrE,247733,10
vcuDM38V_Ko,5200,10
Y2m2K-AZhU8,121066,19
Y2m2K-AZhU8,141066,19
apNSKQ5kZL0,953933,20
OoS8aQw5S6Q,8600,0
3OfwmWFmPfE,36400,0
9ZWk0ZKEErA,162600,2
AH8IuWQovOc,23800,0
Azh_OUxeRKA,61466,7
FtfN1ptu0GM,7466,19
7sWwxyXqJRk,61866,0
2WAfyeuuyMQ,15866,10
P9Mznjdp2dg,184200,0
sVHfsXCn4Ro,29200,19
sW8dUA4EVek,12600,0
s5oINBSKXLE,10333,16
QArwbaS9nRQ,116066,7
5pGxAyD9vUM,40333,13
2TJFSiUGGSc,4400,19
s3UvZsfOFck,187466,16
69xTuTPapEI,37466,0
7JPp9rU7FGw,400,13
evxq7k_bvH8,113066,0
RfViPN5K84c,80333,22
8zE_82xTaAo,134266,13
JX-Vrgjlz68,44266,7
LBWbpM0K2cI,14200,0
gj6k6YbNrdY,59333,21
kEjamziyAfA,150933,19
4TB8NqKJzeI,24000,14
mWeeeezX-qE,29000,16
KPUTvRdq5pE,299133,13
OUermaEQ-0s,10000,13
bOb4k6pTF-k,40000,11
-lxZAW6VvRc,47666,10
0KcQTFLVUdQ,10066,10
1MQsufBpKvM,264866,4
2DXzhaiLO-0,81600,7
eDeOtn1t_7A,52600,22
vq5R3mS97Ug,117466,6
30lGZP6xDgI,186133,22
XphVFKTfv4A,145800,19
_1n0spua2CU,44266,6
CRLqqCEZgW8,257400,9
FzHD-nVter0,81466,14
FzHD-nVter0,104933,14
tDYPtg0At_Y,20466,5
tDegUpw_zCQ,31066,2
s5oINBSKXLE,60400,16
vLnr96_CYT4,240000,19
NzuNF8vf4DI,38400,0
ot63y6PHkrM,61666,18
t4WzwR8WRBY,59066,0
lpuN7CTw7Go,193800,0
klZmKVthQCE,3000,16
jt9Uk4_D1h8,845733,12
YQkKJT3g5Yk,110133,0
6bpeOEz7098,29933,0
seeZb0jZrGE,494333,9
w9AInujWPdM,11600,7
ohEif4K2UlE,164333,13
ufh4GfAZ-sQ,6533,1
k6K6IGgUMBA,92000,5
NDwQLh4VlEg,435600,20
t5PN59eps3s,247200,0
ZQ2JSS-hulU,76066,6
JFaPcN1d81c,150400,11
m9HdWZqf5JE,225733,0
vcuDM38V_Ko,46466,10
K5hhWRYCLuU,13000,15
zTn4O_gASgM,399400,16
KnGb2DrpvvM,81666,16
ZH_6GNzE7AE,17933,0
fGgJ0VACAo4,44533,21
NmIBZ2b_Xhk,56466,14
3AXsADmoGoM,14600,7
vq5R3mS97Ug,283933,6
tDegUpw_zCQ,60666,2
s5oINBSKXLE,88266,16
QMV612UAUog,28933,12
J4mDzsuGR1M,9400,5
4br5Wi9gTZg,56866,9
s3UvZsfOFck,223333,16
ohEif4K2UlE,206733,13
_wPwBNcGjkU,230666,19
DXSFAgDqunI,55400,0
Dt9Lmro5iro,4000,3
Dt9Lmro5iro,30000,3
O4cHpQFFcP8,87733,0
RmXOVu2gmqo,88466,11
68Zr3ovUAjE,105625,16
7JPp9rU7FGw,29933,13
OY-UkuUrDkU,70933,5
L2S09DrlgrI,238066,0
NeiQ3HEx6Qo,160533,20
_XDHLER0id0,96066,0
C9zJKxoL7jM,1866,19
ENXXFcrrxGM,16000,22
FKMZw6gIiuE,20000,0
PqkU1th51Uo,11333,10
iIwKnWnoXd0,162666,14
5eVqjOph07k,50266,10
5gwWhfZgsGo,74466,2
m9HdWZqf5JE,466466,0
vLnr96_CYT4,279333,19
4rDHX50AaWY,18866,0
xiBdgJwxP1g,91400,0
27nNSksE6zY,274133,13
g9spQtvL0Ic,172133,15
dlIkYaty1Uw,188400,22
2WAfyeuuyMQ,60666,10
5dseRcvJgZk,4466,3
8zE_82xTaAo,436733,13
t4WzwR8WRBY,97133,0
ueK4NpsrpPE,13866,3
QfId5Us0T7c,1666,7
YnqMpVdd4_c,41066,0
RtXzc_vxDTs,37400,20
6mC36uMq3-s,33266,5
6mC36uMq3-s,58466,5
2adOK_Df21k,148733,1
Y7yzX-cyW2I,57466,0
-lxZAW6VvRc,81066,10
VGjs7tY9aoE,31400,19
AUbRDNcJOXk,325666,12
bOprCeNpzyI,28933,18
sVHfsXCn4Ro,46733,19
S9G2R6X6Exk,143066,14
gNd4H1rNr0Y,261733,19
dguv4W2HOOU,347933,16
7GJ_I1dMMKg,13066,1
QMV612UAUog,90800,12
iwQ6cU5MCa8,78400,11
-Cn0Dhy3iyw,116133,16
lC0yidNH6B8,143400,5
nq4Mxu_FLhg,90600,12
jt9Uk4_D1h8,954266,12
Q4JdntmxxDA,192733,14
8U4jIV50S60,40866,22
ohEif4K2UlE,243666,13
mwK_L9PzvSM,151533,20
mAfhPx3bTak,12533,16
vLnr96_CYT4,349400,19
57ljghR3BEY,16200,15
beg57TqZTr4,53466,7
8LYDkLiqnAw,58200,15
tDegUpw_zCQ,167666,2
S9aAOyrDGaA,36266,1
eN3a3uFzNxw,55066,0
BOHE8JNUcQc,380066,3
3KAZpH_tNs8,47066,3
daMcE2oorrE,277266,10
8Ojx7G9tPtk,651466,11
8Ojx7G9tPtk,774666,11
lBmXKVvuMCw,27000,1
Ys1jDRz_tRE,13200,15
yDDPEfgFoDM,10666,13
LBbwxzhNjLg,47200,19
RmXOVu2gmqo,524333,11
YQkKJT3g5Yk,194333,0
vcuDM38V_Ko,88000,10
3--udJdA3QY,143666,21
zV6BNOTSGYM,116466,6
Y7yzX-cyW2I,234133,0
o-iJh3v2xlQ,42600,0
ZQ2JSS-hulU,152733,6
uvUL8IEvbYQ,120600,10
ohEif4K2UlE,270333,13
TRyADeLu3vM,55800,15
CdQ1rpsEm3I,23600,1
YnqMpVdd4_c,72466,0
S9G2R6X6Exk,163200,14
ZkHIvXTIZ6w,70733,0
_N_BOhqOA9s,163933,0
z4m986TZ074,8800,2
2ndX4OtP-j8,34200,0
O9DPk9u4jXY,357266,11
ZHueNWmAQYI,14200,7
ckdyIlmF2Y4,108200,5
K5hhWRYCLuU,40266,15
Vz6GGhLgn-w,9400,7
bOprCeNpzyI,71733,18
s3UvZsfOFck,398000,16
Ys1jDRz_tRE,42600,15
x3JkjNEQV5U,479600,6
-X4DOkcL_Pc,12333,17
qaoEcVKOHOM,15200,15
5gwWhfZgsGo,145666,2
QmAk65afFEg,15866,22
-lxZAW6VvRc,111666,10
CSZzU8_iXeY,4000,9
GzHy2xjKB_8,5533,0
IYMSjb3dCSM,42733,0
hayEca6Q7Uk,79933,16
dguv4W2HOOU,464800,16
EMOpCv3vVfE,39200,14
4fs8DWs_6Yk,21200,0
2adOK_Df21k,188266,1
g9spQtvL0Ic,200666,15
cxJp5-r_mjQ,104266,0
8TdlSnGH__s,23666,16
o-sgysWe3vU,15200,16
ZH8J4QfUAHM,6800,0
ZH8J4QfUAHM,30600,0
ohEif4K2UlE,304000,13
6Ka806KniTM,400,1
4OBYg37nnwo,45666,19
tn4tNX0D48g,163800,19
RtXzc_vxDTs,69733,20
FrsAqqAmsOQ,57800,13
I4Z1axV2C70,92733,9
jt9Uk4_D1h8,1049333,12
0D23c8d7lY0,103066,5
lBH4J-JuDYU,34600,20
vhshpv1R6pA,69733,6
sVHfsXCn4Ro,83733,19
RHHOcUqVF80,195066,12
vLnr96_CYT4,379133,19
SiqAL-vrQtU,23000,3
jhhaRLkhsho,28933,5
fQIGaurhDNM,152800,7
9zbbfGi90M4,29733,16
dEc5fHlEXCo,23133,16
S9aAOyrDGaA,69733,1
b0HYXZFNono,44600,18
bOprCeNpzyI,103866,18
rVoKzYfpmSo,383333,6
LlHAtP4YilM,15266,6
nu_kWiMb27I,27600,0
jf0iiZYx2F0,382400,12
rmj8uwRMVTc,119866,6
SvEBh87RWos,12333,15
wqd2rn0O0xE,49266,3
ZQ2JSS-hulU,237466,6
xTCMxaMn64o,24933,22
fKg3g1sEiXQ,117866,11
nq4Mxu_FLhg,171266,12
apNSKQ5kZL0,996266,17
q97aHh8j2AE,15733,12
D-3MhkJP7wo,24133,6
cgWSau947z8,31000,2
nzAOga2iCuQ,94200,14
qbxr7YRLxpY,58266,14
8YkxpI8aTaY,22866,22
BLcOGv-0-dc,1200,19
BLcOGv-0-dc,47600,19
BLcOGv-0-dc,105533,19
4OBYg37nnwo,90466,1
e-rZr6N-0tM,73266,1
xDu-WCbgEIs,13600,16
9gn4dkz6dJc,95400,16
okbN845Becw,93466,9
yf1lXruAJPc,371266,2
980gchckCrM,62733,20
yfACjv8eFVM,28333,10
X92JHD0UcWk,251266,12
IYMSjb3dCSM,73333,0
XAPZy32L5t4,40400,5
5eVqjOph07k,127066,10
jFSIX_KuRK8,15533,10
QMV612UAUog,146066,12
_ysnbI6myPc,12466,7
Ap6_jt5xpJA,341466,18
BWlnPrI8FLk,14666,0
GLLkz3ew2Cw,172666,0
jg_v6bQRqSw,7666,0
NeiQ3HEx6Qo,204466,20
zifeoh_U6rg,4600,1
Mj5QYTn5lHY,193800,0
6jDeF5mDXrw,10866,15
RHHOcUqVF80,264000,12
s9MQAddmo4Q,11400,22
vLnr96_CYT4,448200,19
e34jQApS9Bw,23000,0
bOprCeNpzyI,140200,18
mAfhPx3bTak,40933,16
5gwWhfZgsGo,198600,2
-Cn0Dhy3iyw,134133,16
rhLGogkDNl0,28666,16
6Ka806KniTM,39600,1
cIFPJUuy04o,59600,3
8TdlSnGH__s,45933,16
4om53wHCwpo,8066,0
F7Kvo5CrBU0,14466,22
HGocFYnofdk,24733,6
HGocFYnofdk,103666,6
Hy7mh3sREDg,19733,19
YPCAIozs0OQ,87533,10
RtXzc_vxDTs,109800,20
Dt9Lmro5iro,63800,3
okbN845Becw,176600,9
ouk2r7vmiWg,206200,0
s8HwOAsRao0,24466,19
OY-UkuUrDkU,124533,5
trAReSHvUdQ,207933,22
5WbKA2dtSa4,116466,18
nCHVW3Og17g,3133,10
-G7Y0HQFlk0,149733,0
X92JHD0UcWk,270800,12
1ExYg_ab9SA,31400,1
tX_dq3G5I-w,450933,2
XuYD8Dcm9lQ,127733,1
O7fzN3HAhJ4,108466,10
pa3RcKSw4M8,13933,22
EatI6RuEJ1g,5800,10
dKgzLpNeyek,156466,6
QMV612UAUog,258266,12
gNd4H1rNr0Y,306466,19
qqvAggUtmHc,30600,0
IaoEyETaK-c,89200,22
2adOK_Df21k,221333,1
dguv4W2HOOU,523733,16
sJXlIgnHSUw,6800,6
RHHOcUqVF80,283400,12
Hy7mh3sREDg,68000,19
JCE6NntdgU0,36866,0
7eUAE-jgzVs,205466,9
8Y1wcdOOyHo,800,0
myvBcW6F4RA,213200,0
l937wcdzl7Q,128133,0
sVHfsXCn4Ro,104866,19
qOcZP2ZWRkc,43933,19
rqv6yOjFSdw,6400,3
Ua5IO3MLIog,469066,18
K1kNZHaH-pE,54466,7
P6oRYo1CfCQ,45933,0
X92JHD0UcWk,329733,12
8TdlSnGH__s,110266,16
0_nLMOqFS1M,14733,4
r6GRo3VTPw4,84333,0
vkfdn7gkQh8,119600,21
bOb4k6pTF-k,88066,11
jt9Uk4_D1h8,1108000,12
seeZb0jZrGE,536800,9
bZeZ2eME1Tk,37733,16
5WbKA2dtSa4,258800,18
RfViPN5K84c,108666,22
sk9joNxG_Mc,110466,18
sk9joNxG_Mc,185266,18
vavsZ9j4EbU,83800,4
Y_deOkC02Yk,15733,4
glNEQCe7IAo,133933,0
aKxwFQ40TPU,75466,7
3KAZpH_tNs8,225533,3
lBmXKVvuMCw,48066,1
QMV612UAUog,293066,12
tooHgJShX-I,7466,19
daMcE2oorrE,343066,10
Naqrtx1qsso,43400,0
0a9-misdtdk,230466,5
8Y1wcdOOyHo,36866,0
BXCd65rDsk4,38866,19
BXCd65rDsk4,70533,19
Gd34yB3k0Hk,74133,0
Nj9AGJ3jLGc,44266,0
-A-giTYL45M,58200,7
C1W7eG0dnHI,16266,19
DCNrsCEMO4o,66266,9
EI-5ZavqDiY,323600,11
-gAvcjABdi0,9400,16
AWUkgwo-zJE,50066,7
C8LjYrTQV8I,14333,3
EFjq8Zxf1aQ,74933,7
J4mDzsuGR1M,44733,5
jf0iiZYx2F0,444200,12
g9spQtvL0Ic,237533,15
yYpd4BtrBHU,20600,22
RHHOcUqVF80,326733,12
lBH4J-JuDYU,61400,20
nB9rc5jo2Ms,4800,19
Tew_P180d9w,15466,4
Tr86oLWGll4,153533,7
sVHfsXCn4Ro,148266,19
OkxT3MncPmI,93400,0
SF9b5l99tBw,26266,7
LCopBmaUudI,143266,0
QmAk65afFEg,40466,22
L45NOao-Uvc,26600,3
bEL1tCfLTQw,30733,16
vLnr96_CYT4,477600,19
Naqrtx1qsso,60666,0
l937wcdzl7Q,185066,0
w7G9bRXZJG8,51600,0
ovNEIP5jOHg,14200,13
D16k4ieIM2M,16133,0
JUp-V50EGls,27533,5
Mj5QYTn5lHY,367933,0
NDwQLh4VlEg,474466,20
wJLr3_ssy3U,126466,21
yfACjv8eFVM,42600,10
Y_deOkC02Yk,49466,4
uAkr5FaPlCw,5666,16
PqgABDU8WDg,280533,0
jg_v6bQRqSw,61333,0
30lGZP6xDgI,251666,22
qaoEcVKOHOM,38066,15
0O-YR5X6xm4,63533,13
2wR3gj8ojG4,1800,0
FGqrkJ3h0DA,58266,14
KjAgUh--MO4,13933,13
KjAgUh--MO4,58000,13
cfsvI1PsPBk,48266,0
Q3Z7vl3ZG_s,31533,20
Q3Z7vl3ZG_s,67333,20
hA6hDWZ-xMM,271133,0
BOHE8JNUcQc,482600,3
5gwWhfZgsGo,300866,2
gZqVAOskaOM,42933,14
bOprCeNpzyI,175066,18
u1-cT9u-wiw,10066,2
lJSIVwDuNhM,4533,19
2k5-VJR7DHQ,22133,0
wqd2rn0O0xE,604266,3
ukzXhcrqUfg,210200,14
myvBcW6F4RA,282733,0
NeiQ3HEx6Qo,365400,20
xC_nqCiKdbo,45933,3
K5hhWRYCLuU,86933,15
12XV1bbIrMM,13466,3
pProTQIeE_k,57000,2
VdbBRjQCNEw,11600,17
VdbBRjQCNEw,91266,17
PqgABDU8WDg,409733,0
PqgABDU8WDg,464266,0
lBH4J-JuDYU,92533,20
dIdNUoNIaJk,31400,19
GFkCQFowcfs,12333,0
tcCDoEaoWu0,22666,7
5QSLGpWOC1U,28000,11
8TdlSnGH__s,139266,16
fpdUwZ8Gnd8,60333,6
QR4WRKr3auA,15133,0
HeLNz5XJe08,163400,0
u4SGkmOVwEE,82066,19
Jx03EEph0bw,7066,16
Jx03EEph0bw,58933,16
RfViPN5K84c,134333,22
EZh1lf4yfCg,22866,0
c37snQx-16U,10866,17
uvc4aXjaZe4,72000,19
RtXzc_vxDTs,158133,20
EzuizVcVbSA,1600,0
06bYs6hq0yw,63066,13
mCvHvCfV-20,55600,1
EI-5ZavqDiY,435000,11
8rqnTeUQxSs,11333,4
EsXIfeBFDzs,8533,1
EviKrEejN8c,3066,7
VdZ3pFX9gFs,190600,0
V94-HuY-9LY,74866,0
jt9Uk4_D1h8,1263400,12
glNEQCe7IAo,153733,0
b8PXyK6wyvc,204266,22
vLnr96_CYT4,520800,19
wAvvlROroTM,55466,6
bOprCeNpzyI,231133,18
M5Af6_hP__A,75466,6
5eVqjOph07k,164000,10
YIo7MH01lrY,43266,1
5gwWhfZgsGo,386133,2
xC_nqCiKdbo,73533,3
epSCabUgpU0,44200,10
lFEf_pNlyZw,12466,0
Q3Z7vl3ZG_s,234600,20
VPXe5wo0ARs,12066,19
lxlTpJU93vc,4000,22
m6OdCn1RrC0,1266,7
LIjG8r839CA,264200,21
N0wpuTI0Rm0,1200,0
VdbBRjQCNEw,129533,17
9VJnUsHvxQo,104266,7
-wciP1Nqpns,1066,1
ckdyIlmF2Y4,135066,5
CMSloxIminM,108733,21
CMSloxIminM,163533,21
Coi2Lg6xHeY,13533,1
LheMfC9dYbw,149000,11
vVYDA8TPRVI,12533,0
xzrYcqYrP_8,13466,9
l7ucT-XoIfY,22600,0
4kP27EA_LCI,149866,0
Eun3zrmgl4o,18733,5
gNd4H1rNr0Y,342600,19
LeyYTczo2uA,1277666,20
LeyYTczo2uA,1306600,20
EMOpCv3vVfE,76600,14
abcK9QM59Uk,4133,0
wxX7kwhHsRs,10333,13
tkDKg2yV9Q8,800,19
zKymznqbisc,468200,6
V94-HuY-9LY,131333,0
_Mjv9XtCPDo,15333,9
2adOK_Df21k,255200,1
QV9qbmjCh9o,14866,0
jf0iiZYx2F0,506466,12
lBmXKVvuMCw,89666,1
LXjimQuzZLQ,62800,4
ynuXudWT-jg,20066,3
hH6Yddq4l54,6133,11
ukQEHXJT-ew,49600,0
daMcE2oorrE,368933,10
GFkCQFowcfs,232266,0
epSCabUgpU0,75466,10
gdr7NNhlxSE,135400,7
mCvHvCfV-20,113000,1
bOb4k6pTF-k,164600,11
doNmf7-i5qo,10200,18
L5aG1WW0FWQ,48533,11
Q3Z7vl3ZG_s,258866,20
apNSKQ5kZL0,1018266,17
0kYMfRxu93g,61400,9
xItHDUh4mGU,56600,0
86tnoxR40LI,44133,9
yhHnECUp-3w,82333,2
zIoGDycll24,44200,0
T4GCFsuD5Xo,1155600,18
3wvpdy-qAVo,186200,18
WmOniM7koWM,400,0
xC_nqCiKdbo,182933,3
LeyYTczo2uA,1334866,20
eFKWB3vWXzM,220266,0
eKv3YZrDZsc,27133,13
5gwWhfZgsGo,441133,2
gIBZr7Mh05k,6200,1
vkfdn7gkQh8,153733,21
eyd3cO1cRyw,91133,0
wxX7kwhHsRs,366400,13
3tIwVBxCjRo,61400,0
-HL7twzz65k,86733,7
FpGzMvzCvKo,53600,0
F5zINqSPNQ8,2400,0
U0v5MIdyxZc,14000,20
ZIDHgUUtalU,132400,6
9Nk6tOVelCo,13066,22
9Nk6tOVelCo,58466,22
XcUP2HgTKs0,316266,13
NycV1BjpBOU,3600,10
_3ebZDx68cI,15133,15
RTNXEQR8Nzk,12133,4
AsG1InT_qJM,27666,3
AsG1InT_qJM,101800,3
BBFNI4Ic8Ew,239733,7
hH6Yddq4l54,34600,11
O7fzN3HAhJ4,179133,10
L5aG1WW0FWQ,106733,11
wck6HlfRkjI,2733,0
l9mVEZhwCog,1600,3
mCvHvCfV-20,210733,1
MxRCMaOI0co,43000,0
RtXzc_vxDTs,187066,20
6wFo3G45qx4,477133,0
kM2Vw4CNkgA,9333,12
7eoUEDd_T_k,13400,2
vLnr96_CYT4,568533,19
pTT7lX5pEyg,161600,0
jt9Uk4_D1h8,1420466,12
rmj8uwRMVTc,193666,6
o1-PGZY26eE,32600,3
pNZtBjy-iko,18466,5
N8GpXW_2zoY,116800,6
Wau7jnPp_JA,66200,16
JtQzeWNt8IA,7266,21
m7SfCMW1BaE,12000,22
wxX7kwhHsRs,458400,13
LeyYTczo2uA,1369266,20
RcsVjzFqRj8,163266,18
w7G9bRXZJG8,78466,0
exfTSiwb3vg,36400,6
Sx7v0oasO50,38866,16
BOHE8JNUcQc,628066,3
fpdUwZ8Gnd8,90600,6
0e62YRaGzro,9400,15
U0v5MIdyxZc,49600,20
qkqsLTXPsuk,248866,16
09V1WN02uic,108200,16
fQIGaurhDNM,241000,7
zbnTob_jOzg,26533,5
zpsKTI5NoEc,7200,15
2adOK_Df21k,269866,1
cDmVUCcaAxM,11933,3
3KAZpH_tNs8,257266,3
9xKQzdOr6g4,160066,15
AEU4MHP8IGE,18200,7
AaGwVQ6UjOE,166533,0
BS2d-74PaeA,14800,3
Sz2hoCjpB_k,23266,18
mCvHvCfV-20,226266,1
0kYMfRxu93g,325266,9
gpkAWNt6pxQ,28666,0
eLs9YKrS-og,52800,2
7jrHv3gdRhY,14933,22
AGjH8ykGIZU,15866,15
AW--f4fsLFY,15666,15
A23nZy9maYk,27933,0
pe_O541Elsc,7266,4
iV87QZIS05E,180933,0
fw9x1PbWzM4,31600,19
5QSLGpWOC1U,68600,11
7NsXZEfRhlk,4200,0
a5NvrrndMsw,30333,12
cTpJajHMZwc,44000,7
uYqdyKDehTM,472333,13
vLnr96_CYT4,612733,19
xC_nqCiKdbo,225800,3
yFaaIEJ52SA,12933,4
lBmXKVvuMCw,148266,1
Y0A1lI4L4Jk,37533,13
hZtsR4IVysM,45400,14
Y3Eua6QM6Cg,164866,19
NXG3IAAKih0,14666,0
Op0E5IRgRNs,12133,5
hP0U3Oh4bLk,391266,11
OkxT3MncPmI,292466,0
RdR094qInPo,186933,15
f6EyFgu1wNc,50600,15
8lhPF-T76vI,30533,0
Ao8nAXbaS_8,12800,15
FkRLnaM9i38,410133,9
GYDjC3tWHC4,106000,3
vavsZ9j4EbU,109000,4
trAReSHvUdQ,234733,22
9vSkenGPyP0,351666,7
BSoh5fdEWDE,35200,13
BSoh5fdEWDE,73533,13
DdPOmbfakCQ,81466,0
FvBt7UR55SM,12666,0
hzgbYaHfN34,35466,13
ynuXudWT-jg,63400,3
U0v5MIdyxZc,79266,20
Oy25ayy4hgg,39266,7
lL31qvfoz_0,13933,14
mCvHvCfV-20,263400,1
WxxwNvpoZXw,21933,9
3g-bqjTj5mY,1661600,6
LeyYTczo2uA,1420333,20
TQKZpttfNZA,400,15
svmd7vvt7Pk,2866,0
78M5w4TD8U4,21666,12
6cyi2LUIunc,15466,15
CTiNTrfz7tU,11733,6
EQYgri7lKuM,54400,7
FD4SMKD0n7U,10733,11
8AuSEufRb9k,43666,0
H-Sj8iKMWg0,8066,4
YMsHSOrVNmI,128000,14
T6ysHwkooTU,9733,19
2ndX4OtP-j8,73266,0
-Ppqmp_jfuc,191000,21
1CNu922b5Pg,62066,7
Tain2YW14ok,38866,21
MsBqf-8EgkY,4800,11
Coi2Lg6xHeY,47000,1
M0FihdwRSeM,44933,0
nYsZNcZwmcA,102666,21
8-2vOWXHGko,22000,19
8-2vOWXHGko,60266,19
G5UpRJhUIII,103666,18
N5s3teehHI0,84600,0
N5s3teehHI0,120066,0
a4edfyVrevQ,15533,4
uvNbFcHMT0E,14266,19
q97aHh8j2AE,60800,12
cp9E09cQbFE,32266,14
gNd4H1rNr0Y,363066,19
emVcEqogzC0,138400,16
NXG3IAAKih0,53600,0
Qx7RHTFgHu4,10200,4
NzDe1Kxzd4A,139400,13
DW1iqzQEWkE,56666,0
GYDjC3tWHC4,121533,3
o1-PGZY26eE,54000,3
0e62YRaGzro,45533,15
-6lJ1vOo35A,16400,6
2ci9mU9hJo0,119866,6
DoONjUAyVC0,13066,20
pProTQIeE_k,203333,2
PGeh22FxN9M,14000,19
LEHXV6J83co,141400,20
jt9Uk4_D1h8,1510333,12
FvBt7UR55SM,57133,0
XMze1xWdlnQ,16600,19
JtQzeWNt8IA,42866,21
kAL9nEH4bsI,24266,1
1XW7ALNVveI,21266,10
galNaGUIi7c,33600,7
0D23c8d7lY0,123000,5
PPPy6_7_XKo,241466,6
olYyNeu5HWw,53000,0
51a5C3ipuX8,87666,0
N8GpXW_2zoY,152000,6
1yFUqWeekeM,90200,19
mxsTfEQlVgM,1933,11
RtXzc_vxDTs,208666,20
0ltZMnwgEpk,9066,10
Q9G8JJ4jAAQ,7866,13
30lGZP6xDgI,292200,22
m9LZ5W2MqCY,58666,0
bsUkv8eWdIA,23866,20
SqmBgjS5klo,463933,4
eKLcLkTSNLY,933,7
xXqgy1IbTKU,190933,14
-X4DOkcL_Pc,35533,17
gIBZr7Mh05k,38000,1
J4mDzsuGR1M,71400,5
TVZG_DraN2g,120600,11
Tain2YW14ok,80200,21
iV87QZIS05E,255000,0
maNtapVkEY8,58933,0
HglSeG0zE0E,40066,0
f-h9L-PN1ZM,481466,1
qkqsLTXPsuk,298866,16
f_P2Y1m9OZo,43866,1
jOqD_fulgI8,25000,2
jOqD_fulgI8,47866,2
phPJ72t3l-U,297266,0
2aHIzgtKcmA,107333,11
jf0iiZYx2F0,713400,12
KjAgUh--MO4,86866,13
XMze1xWdlnQ,37733,19
PGeh22FxN9M,30200,19
5gwWhfZgsGo,517800,2
mCvHvCfV-20,373733,1
piQvIQdkjtw,16333,10
-Ppqmp_jfuc,235333,21
RTNXEQR8Nzk,66333,4
YMsHSOrVNmI,164691,14
yMlsuqcV_vY,130266,22
8ztRlRjy4-s,157400,4
PQZwiXFFCIw,362733,13
PnCy-g7tdB4,33000,0
N8GpXW_2zoY,200666,6
P7eKVzqjdxY,74200,0
o24Q7Nzqu9I,9266,0
M15_rE5tOe8,8533,0
1RiMiX4GYMQ,64466,3
iI8S5ACbjYI,533600,0
PGeh22FxN9M,86400,19
7GUWego1qA8,6933,14
FIQ1iL3jVkM,8400,8
Fu4Kbb3o-e0,18933,7
JtQzeWNt8IA,206400,21
aFFKeUdtPcQ,69466,12
5gwWhfZgsGo,561266,2
vd1sE-_jTm4,4333,2
FD4SMKD0n7U,30933,11
91_YLfbOhpg,32200,0
tn4tNX0D48g,223200,19
jOqD_fulgI8,129000,2
jOqD_fulgI8,168400,2
jOqD_fulgI8,193333,2
jOqD_fulgI8,244066,2
jt9Uk4_D1h8,1586066,12
mCvHvCfV-20,464133,1
0l8lAIVnRIc,78400,0
S7vgGsNokzc,68000,3
uGpEYCP9ZB8,14133,15
4iT09e7LZ5g,1666,5
CZ8nyQE756g,9733,7
2ci9mU9hJo0,173066,6
ZIDHgUUtalU,297933,6
H-Sj8iKMWg0,84000,4
k497lKLqIQE,333,15
k497lKLqIQE,35933,15
k497lKLqIQE,74800,15
XzSRF8hQJmI,9333,0
fpdUwZ8Gnd8,110800,6
qKso5LZoi4c,68133,4
bZeZ2eME1Tk,88200,16
emVcEqogzC0,379466,16
XMze1xWdlnQ,90466,19
NM7-OUcD9ro,302000,18
8YuWJE61PME,2733,13
N_3LFi5Se3k,175000,0
uoZUw0hD2eo,110266,5
_-OMooTrZBI,19133,3
D-s0HOoIELU,109533,0
Gijruln92tk,22600,16
Gijruln92tk,71666,16
NsSVoURCNEg,42933,0
lZph6Pzs0h8,12133,15
pOCO49DL1mg,133800,13
QcLA6qQMKsU,228333,0
PGeh22FxN9M,120533,19
wPeXrx5PLYU,35800,3
4br5Wi9gTZg,164866,9
SpG_kS9axHM,2866,4
jpgSqYzPu3Y,24333,20
nHTY4CNPzH4,20200,19
gTatBg2iPPA,177066,0
uewsqlOfRPY,12800,5
uewsqlOfRPY,44000,5
vFzM6XxR6eo,22400,7
76LDhSjDXSg,151000,2
MGPZsTDBxfA,64933,4
YMsHSOrVNmI,208891,14
UMH83-iENSo,24066,8
Sx7v0oasO50,146666,16
200HenzDMA4,6000,7
Coi2Lg6xHeY,87466,1
UNIzZdyFVoo,15533,12
_69GR_9atQ4,8933,0
D9ic2kincxU,61533,4
J8Ce0G_lBYs,451933,7
LDR_dc1OSp4,44266,11
UYCJBUashmI,52200,20
U0v5MIdyxZc,121600,20
IaoEyETaK-c,218866,22
SqmBgjS5klo,549733,4
2Hdgu5BPNTU,245866,7
xXqgy1IbTKU,208066,14
h1s073qLlXU,4600,19
8mRN3HiGf0k,11133,10
C-NMR2K_tGo,720733,12
EkO1f1u94tM,866,22
JPwUpTvlZDA,18400,10
emVcEqogzC0,418200,16
anvI3UmHjyc,11000,16
vd1sE-_jTm4,42466,2
xH3jDXNyuK4,325600,2
svmd7vvt7Pk,78733,0
piQvIQdkjtw,37200,10
XMze1xWdlnQ,112600,19
XMze1xWdlnQ,159600,19
LnzG8DN0L0w,18666,7
-Ppqmp_jfuc,279333,21
nbH_1KedjTE,5466,2
SBjKSOLbiIs,226666,12
SBjKSOLbiIs,263800,12
N28SYjFXjnM,15933,22
HTTuN48P0fE,54533,0
_U79lGpqaoo,5666,12
Olknq6StLzs,4066,21
FD4SMKD0n7U,118800,11
ud_L_wzs_Go,10866,21
lUEW7dC6uF0,6333,7
lBmXKVvuMCw,171600,1
yUfBgR7_Hbg,10800,19
mxsTfEQlVgM,50200,11
grIhJBB30_k,1000,15
l96_PKmJ8TE,51800,3
uYqdyKDehTM,500133,13
uft_hQiLAr0,92600,10
JPwUpTvlZDA,54733,10
-Ppqmp_jfuc,431933,21
k7eyyRNn9RA,2000,3
A23nZy9maYk,108733,0
WaPfGkVoGzk,44200,0
piQvIQdkjtw,63000,10
Gijruln92tk,95800,16
RTNXEQR8Nzk,100400,4
iFu-S_55qnM,24800,0
Uzh-1p88LP4,252000,0
hMZ3r8LmsHA,122466,9
YrQt2it7TjM,400,0
jt9Uk4_D1h8,1624066,12
1LwxSr9QWgA,814733,5
_Z27UFQ3Afs,317800,15
B7IYnRhlZTk,14000,6
DFL1dxm5dng,16400,3
Ii16JkEob84,55733,0
gNd4H1rNr0Y,387666,19
PQZwiXFFCIw,397466,13
7UH7wEXZ-Cc,13933,19
d2mEeLU9zfc,31266,18
mCvHvCfV-20,499800,1
Rv1sGvoiLLs,19333,10
HOV1f3YbBe4,9333,10
2ci9mU9hJo0,209600,6
5IdH_ivcTZ4,76400,0
CgsnMGUqaLQ,103466,3
piXyWn6otfU,2066,20
0l8lAIVnRIc,138866,0
XMze1xWdlnQ,187800,19
XMze1xWdlnQ,224666,19
4iT09e7LZ5g,30866,5
cDmVUCcaAxM,64866,3
f-h9L-PN1ZM,506666,1
-6lJ1vOo35A,79466,6
1Dw3Wh4oSh0,400,19
oE68VwOt2t4,133600,20
1RiMiX4GYMQ,109666,3
V4M2X05Z518,7800,0
UNIzZdyFVoo,87533,12
6ljcx69mnGk,26133,9
JPwUpTvlZDA,102333,10
hmBU9ZJrb8E,13533,19
S7vgGsNokzc,98333,3
UMH83-iENSo,76000,8
ItC7xX50Ezc,12933,3
T6ysHwkooTU,50466,19
Y8NjzJMD3OU,466,11
13G3Iq1mTwQ,29000,2
molFC0L-jHk,47933,6
1Uy_sTS5DrM,194800,0
QV9qbmjCh9o,57666,0
piQvIQdkjtw,117400,10
3krwIatwcbs,6866,0
3y4XZO7oras,113400,15
ZpFGDJzECDM,269333,0
NcizIX_QA6I,56066,19
clmZ9higJts,19333,18
clmZ9higJts,61533,18
Rv1sGvoiLLs,59733,10
Rv1sGvoiLLs,97600,10
trAReSHvUdQ,314266,22
Ov5WSUvSY-4,2600,6
YU3lTrb7cyI,311533,0
x8BQL1KWTPc,10000,6
NCWWl_BxT30,16533,16
TFeLS4Oj7zI,13066,0
SqmBgjS5klo,579866,4
X-YtT0Lpstg,115866,0
WKpOOzWf6C4,41266,16
loIjw5lGuvA,312933,10
o8Gr9wZzcA0,14600,12
1yFUqWeekeM,134200,19
-liAQeW1Bwg,23133,19
ASMAOTgBidI,29266,18
ASMAOTgBidI,154733,18
JGrzZ5-e9NE,53533,0
pe_O541Elsc,44200,4
XMze1xWdlnQ,256466,19
apNSKQ5kZL0,1059800,17
cfsvI1PsPBk,105466,0
ZIDHgUUtalU,314333,6
pt0RrtJBmqU,10466,11
ILgQn5oHL18,86200,0
MXL8FC42Hmw,27066,13
_Mjv9XtCPDo,39800,9
JPwUpTvlZDA,137200,10
nkq6IsW2xAM,12666,0
4T3wIjSbwqw,46533,0
BrOvAceXSW0,49333,3
BrOvAceXSW0,183333,3
DtvGvz6xEsY,28466,3
Nzrr4paawlM,223533,0
uoZUw0hD2eo,149866,5
PQZwiXFFCIw,440133,13
pZg8qLRBWvc,171800,7
sXLM4wpXQMY,51733,0
mDH5AgZOkXQ,10333,9
NEI1QIMVEOg,442600,6
2EadQ8ow40Q,40266,0
dEBn3zo92WQ,966,19
-yI3uEtZv-A,6866,1
ASg1TpZCh2c,301533,7
GaeWhfSP3EA,45600,12
GaeWhfSP3EA,341866,12
ps7GiDfFi7k,12200,0
ps7GiDfFi7k,45000,0
js3hSIHFSAQ,48400,7
clmZ9higJts,73266,18
LxIcrZ60pNk,3266,7
REMZUaj2-M8,205133,6
REMZUaj2-M8,238333,6
Y8NjzJMD3OU,44133,11
4iT09e7LZ5g,88533,5
JGrzZ5-e9NE,103000,0
MXL8FC42Hmw,345933,13
UYCJBUashmI,509600,20
VT28-bqBfxk,52000,11
Q8hxPBFQBxU,45200,0
XMze1xWdlnQ,295666,19
No8lhYIsto8,60800,7
V9-Hzk7ybQk,103933,0
iznG6q1VOSI,16266,19
k7eyyRNn9RA,53333,3
e-siUblegSA,23066,19
rxyEiNoXwWA,42666,10
XPUcnGFGz5c,36733,0
_mXRd5Phr4c,8600,10
DZ5rrpMSz54,14733,15
LZ2G1nmqiYk,4933,18
LZ2G1nmqiYk,38466,18
r2qH02XNsuY,103466,9
fpdUwZ8Gnd8,302666,6
vtC5vereFCI,33933,14
ER0IdSeymeI,205866,0
m3scHPdaIqo,9066,22
CUMJp6SdFaQ,18200,10
dv-5CakzYkE,54133,3
xvUyeDdRxHI,11000,1
S7vgGsNokzc,134733,3
RTNXEQR8Nzk,124800,4
jE1AY8Ozs3w,31533,0
Coi2Lg6xHeY,128133,1
-r9CUTEa8wM,69666,7
EHdtQXvRRl8,20666,18
EaMo_i28YGM,22733,19
EaMo_i28YGM,57533,19
wJIWM90aEFI,11866,22
tn4tNX0D48g,247266,19
piXyWn6otfU,33933,20
1Dw3Wh4oSh0,52666,19
jGQqJA_JIqM,43133,7
OPzZU_qt9h0,24600,2
lpa1XxNDcj0,15666,21
gNd4H1rNr0Y,434933,19
6eybSCxesNw,6600,22
Gijruln92tk,121066,16
YrQt2it7TjM,102400,0
8q2aYI8GUTY,46200,6
8bgAMweiEFw,19400,11
RlT5_1XFhLc,19400,13
eY85-6CjV9Y,224133,7
PQZwiXFFCIw,556200,13
QeqlFmQsGb8,13600,0
QeqlFmQsGb8,657466,0
MXL8FC42Hmw,404400,13
MXL8FC42Hmw,421400,13
MXL8FC42Hmw,480333,13
dv-5CakzYkE,81733,3
lBmXKVvuMCw,214266,1
ZtTv-p3Akp4,67466,3
XMze1xWdlnQ,312533,19
-Ppqmp_jfuc,563800,21
UMH83-iENSo,120333,8
A3d3zHwRsXg,25266,13
A3d3zHwRsXg,224400,13
EwUGFtWeyMA,2333,0
JPwUpTvlZDA,211533,10
hI8g-oxsRlM,7400,0
fdtEQ3DoBYU,29666,12
rlj6dHZwqAw,25400,15
9F366imttq8,11400,5
uoZUw0hD2eo,188666,5
6i1z3198RtY,3666,3
PER9OZGQ7nc,28200,18
R3hPJmA2tvg,4000,0
Ru52G7V-fvg,146200,4
jt9Uk4_D1h8,1715000,12
WdWVUiVFxUw,257600,0
q-OxZDkWXAI,6933,10
PhqSttTN9rU,210333,16
PzoIo9kWEF0,75466,21
eZg1AcjxmoY,103666,4
o8Gr9wZzcA0,40933,12
CgsnMGUqaLQ,176133,3
LfbQRAjsucU,26066,7
2ONf1pus7CQ,23800,1
4iT09e7LZ5g,150466,5
XTtmHGmW1Z0,18800,19
e-siUblegSA,49600,19
loIjw5lGuvA,437400,10
mDH5AgZOkXQ,45400,9
7yNXbo76nZI,57866,6
IaoEyETaK-c,262600,22
JkbNuDCJls8,12266,18
XPUcnGFGz5c,196333,0
WfUocYE5hCc,3933,19
VPQs7lL23S8,81266,6
xjwL1mwVlfo,14066,22
2UYTTj9c52k,39600,22
ZtTv-p3Akp4,135733,3
MXL8FC42Hmw,538800,13
Yb_o66JiG78,343533,15
S7vgGsNokzc,179333,3
UR3zJySjREE,12400,1
XBUSlZnIhqw,28866,7
jG-0oHVY8D0,22933,14
1Dw3Wh4oSh0,85066,19
X__7DEdgfB4,12800,15
hTiQiYGD3ME,13000,20
buMXV4bXqFY,2466,0
XGQToVh83sc,30266,15
0D23c8d7lY0,162066,5
LxIcrZ60pNk,204200,7
PPPy6_7_XKo,282266,6
i-14i7U0Ck0,18800,19
-6lJ1vOo35A,177333,6
A9JF5PEK7_w,183133,0
B9Ed_vAN9mc,27200,19
EHqC72ggek4,107200,6
pt0RrtJBmqU,38733,11
tn4tNX0D48g,292666,19
2ONf1pus7CQ,51666,1
2ONf1pus7CQ,107400,1
KikceMFBSc8,29933,0
ugWs4v6DbUw,13891,5
0ksW20TM2zU,305933,3
0ksW20TM2zU,358133,3
RlT5_1XFhLc,50266,13
JPwUpTvlZDA,266400,10
qVsDHRVQqTU,21866,2
xvUyeDdRxHI,32066,1
lSHpnwyM5hM,80666,0
jE1AY8Ozs3w,95066,0
3h8bkArzKiQ,43066,2
vhLQ_TuTiHc,13200,1
pi7E9VaDB-I,60333,15
Xe4CkaYPQC0,61666,7
MXL8FC42Hmw,556200,13
Nb0rFePjC7M,16266,18
Yb_o66JiG78,418800,15
UMH83-iENSo,135866,8
0UVJn4oJR3I,41600,22
Uf-mvdqznFY,15666,20
QfdTmyvTNrc,28800,1
afWOs4wbYrI,2333,3
opmtWfTqIoc,68600,14
e-siUblegSA,101733,19
YT_x321PadE,6533,7
molFC0L-jHk,98600,6
rxyEiNoXwWA,90800,10
8bgAMweiEFw,48600,11
pt0RrtJBmqU,92133,11
riTqKZdFGMM,3733,16
4iT09e7LZ5g,167200,5
4uYk70OoAu0,21333,12
7d9mgjUlskw,16133,3
KjAgUh--MO4,104133,13
qM5C24jH33c,12000,7
44Qcvf6rxqw,196133,0
A5qHYBfGvEo,29400,11
A5qHYBfGvEo,186800,11
A5qHYBfGvEo,281933,11
rFG8HWeoPG0,74600,21
ue60MfkTY3w,306266,9
2ONf1pus7CQ,136000,1
7er8GB0qomY,88800,18
7er8GB0qomY,124800,18
4-_340YM6KA,14466,10
piXyWn6otfU,59000,20
XTtmHGmW1Z0,72866,19
d4Ln8U4rrfQ,147266,9
o8Gr9wZzcA0,85933,12
SaREhCAqyks,8733,0
vOf9tzYI3wk,13133,22
rlj6dHZwqAw,75000,15
xH3jDXNyuK4,630933,2
1yFUqWeekeM,164666,19
yG7szlm8gz8,134733,9
CUMJp6SdFaQ,46333,10
lBmXKVvuMCw,267200,1
4br5Wi9gTZg,197933,9
pi7E9VaDB-I,147866,15
pi7E9VaDB-I,174200,15
ZIDHgUUtalU,348333,6
afWOs4wbYrI,29666,3
RTNXEQR8Nzk,158733,4
RTXEA9H5Oo4,19333,0
buMXV4bXqFY,98733,0
bCuWk5NSB0k,63733,0
bCuWk5NSB0k,773666,0
Oa0w2vHMf3w,3733,10
xPQpv6YF9xk,64333,0
4-H8rdBnwgE,26400,19
EUaC8kL4TQk,64066,5
tLOZ5QzAAxQ,17066,7
ubuwDJsZbpo,57866,18
ubuwDJsZbpo,76266,18
urUlu3cAXO4,100733,14
kPxhmVt-hNU,36533,6
c2EIdJJnku0,44666,11
6ljcx69mnGk,43200,9
8L69QA5pxN4,39066,3
_PhpL5PtJR4,5133,10
1RiMiX4GYMQ,226733,3
lU8joFFsB7I,8600,16
4uYk70OoAu0,199400,12
e-siUblegSA,245733,19
e-siUblegSA,290600,19
ujS45cE8bc8,59533,7
dWJDOxtwpjA,30400,7
uoZUw0hD2eo,217133,5
jG-0oHVY8D0,45400,14
mYh_pa9tKzM,4066,3
GDBvvswiioY,13133,10
Sx7v0oasO50,202533,16
VPQs7lL23S8,116800,6
ainWSZibSIM,4066,2
xaRbXOU9_Is,72600,7
V-VX-z2K4tw,30733,7
Coi2Lg6xHeY,165800,1
Sr8bTRUyWpQ,43533,0
Nd00sUOh4NY,13866,3
RlT5_1XFhLc,90866,13
ER0IdSeymeI,225666,0
FVSihamjW0c,141666,0
e_HhY4CfiR0,42466,2
S7vgGsNokzc,266733,3
h1s073qLlXU,42133,19
DG8pSyCGB2E,80533,0
DG8pSyCGB2E,179066,0
KikceMFBSc8,431800,0
trAReSHvUdQ,371800,22
25Eo3RXXLOw,7200,22
QfdTmyvTNrc,79000,1
a1YZ7M9hvjk,10333,19
xvUyeDdRxHI,86600,1
tn4tNX0D48g,325000,19
_PhpL5PtJR4,46066,10
DrkihkkjQbM,57200,0
FMNeNfxMV38,308933,18
FwMZlA5ZZI8,301200,21
ugWs4v6DbUw,44000,5
4iT09e7LZ5g,220533,5
PAb1s0R8t1A,21066,0
8_YZR4FgTOM,120600,6
Do3dlpcN9ic,81666,3
Do3dlpcN9ic,115266,3
Do3dlpcN9ic,160133,3
bZeZ2eME1Tk,339666,16
tIYvy-6_xoA,56066,11
RTXEA9H5Oo4,73800,0
rFX33zQryF0,3266,4
jt9Uk4_D1h8,1745800,12
VVAwpRoFmeU,83600,5
5zlgh2dM4u0,58333,14
Qx7RHTFgHu4,36666,4
piXyWn6otfU,106800,20
bPfaS8RIHVw,16200,15
FfG6jy1ZhmM,16266,5
p5XkHPdn-fw,76600,13
UMH83-iENSo,165000,8
gNd4H1rNr0Y,459266,19
rFVAuGLvAyk,1800,19
aFFKeUdtPcQ,89600,12
zUVi1Ymwbqw,25066,11
vUs5zERMCWE,25066,16
XPcKhddAn10,13200,7
wJIWM90aEFI,40866,22
e-siUblegSA,449066,19
Coi2Lg6xHeY,178466,1
LxNKOccVKeI,744000,2
LEHXV6J83co,178466,20
apNSKQ5kZL0,1088400,17
RlT5_1XFhLc,108600,13
2WxAWyeF4ck,3133,4
pFFnhKJPAuk,30800,0
EUaC8kL4TQk,120400,5
9F366imttq8,28333,5
wUZMk2yVm0U,13200,10
KikceMFBSc8,522666,0
Xl0VgEXPNyI,250133,13
1RiMiX4GYMQ,268066,3
crMKh0aIZmE,7466,3
zSHJVERRMt0,1933,0
_IEjdzWmU9M,16333,11
mlwpiHjyzIA,29733,11
yQiNtLITizA,2666,1
mYh_pa9tKzM,60933,3
XnOnzz7a5OQ,96466,21
9tKme7jkwLo,59666,6
wNsOLxSe_G8,42400,7
e_HhY4CfiR0,72533,2
ZLH6HbQ5Miw,43400,0
4uYk70OoAu0,240666,12
MfveWHDmhjY,11733,4
6VjdmwGptwI,54333,0
yoBeKqL2dJg,307333,6
Kb6n7y3n6IA,27800,10
o8Gr9wZzcA0,165866,12
afWOs4wbYrI,90266,3
RlT5_1XFhLc,170800,13
S7vgGsNokzc,289533,3
_C8E0mnN95k,103200,6
AKpuZM_JYMg,22600,15
BRpdART5QuI,102466,7
BRpdART5QuI,287533,7
JPwUpTvlZDA,345066,10
wLTxY-456xc,451066,0
bk-DwbNKGt4,9933,7
JcIoPgZ1og0,2200,1
9AnrKHWATP4,28333,16
lOcpqdVTZK0,49533,21
OdRKOsy6WCM,195600,11
x2w1ftyYUO8,292933,0
5zlgh2dM4u0,118333,14
rZa0sLJQ2tg,9533,2
mwikK93qc_k,113600,0
EUaC8kL4TQk,157400,5
vqeJtTSe4HQ,46200,6
c5RmBlO3HXw,90066,11
Uf-mvdqznFY,54066,20
TKCXvzTT2ws,273333,21
wUZMk2yVm0U,27733,10
XtKr8rQ3bzo,45866,14
tM1Qcev0JxE,165800,5
sm_8X8ZfstY,121066,0
Do3dlpcN9ic,309666,3
rxyEiNoXwWA,146266,10
2Pj2lvx4Vr4,110533,9
PWQGxn3c5iQ,91200,12
PAb1s0R8t1A,65066,0
RYEPETplSg0,72666,4
Kb6n7y3n6IA,47066,10
wUZMk2yVm0U,58733,10
jEnw0zt4V3k,14600,22
sHc7DZiOPzk,37733,12
QfdTmyvTNrc,166000,1
H-uvqjsUCLc,90466,19
nKv-VopnX0E,21133,20
ainWSZibSIM,43200,2
rx3o4Bmd07U,439066,21
Sv9SwXiR8Ys,59200,0
Xl0VgEXPNyI,290266,13
yQiNtLITizA,35666,1
3ZVC1_SfD2Q,121600,7
sKM5IJbQTkI,129866,14
784yB7PSfxs,4466,13
9g43Gc09y1o,43600,12
5x_AhGWX-2o,91466,10
buMXV4bXqFY,228066,0
_hf46h5Vsak,800,7
CVa-tmxG3G8,10600,4
DgrRveYCZnE,59400,14
DgrRveYCZnE,96333,14
DgrRveYCZnE,152133,14
dkWrKi6XHNg,5066,6
QV9qbmjCh9o,110133,0
p5XkHPdn-fw,165400,13
YU3lTrb7cyI,362466,0
sSlG47vU7tg,9733,3
c5X1i8NGAN0,44666,12
OmfUmFhZMJA,1733,0
lBmXKVvuMCw,288200,1
l5JwxJ9kGzM,3933,7
1iKEKTppPfw,348866,0
vqeJtTSe4HQ,138666,6
kPxhmVt-hNU,126666,6
piXyWn6otfU,146000,20
mlwpiHjyzIA,59733,11
SaREhCAqyks,114266,0
4YBhgu4RcwA,4733,22
WvPkHurH--M,223733,11
EaMo_i28YGM,90200,19
r2qH02XNsuY,201400,9
9tKme7jkwLo,132533,6
emyUHMWGWyU,13800,3
JPwUpTvlZDA,359533,10
EOEVzhfx90Q,18133,16
MiDPMMh8pqg,53400,0
UL4iJciey54,15266,20
4uYk70OoAu0,321333,12
Sv9SwXiR8Ys,225600,0
1RiMiX4GYMQ,292933,3
gGV77pJSlwg,93866,7
gcqdcats-nk,132933,7
nKv-VopnX0E,58333,20
fj4_VRgSi3M,36600,10
Do3dlpcN9ic,389266,3
DyhIrwRxPsI,1200,0
EZuLPL4__e4,393733,16
d4Ln8U4rrfQ,571000,9
S7vgGsNokzc,342533,3
Ue2zXDNHmoM,25600,4
L_LgD3D4Bzg,43933,16
1iKEKTppPfw,435133,0
-5WsqVrJia4,24133,20
Ci23hxa4WWI,11600,12
Ci23hxa4WWI,217666,12
Ci23hxa4WWI,366800,12
gEFgpGf8IMg,205200,4
fw9x1PbWzM4,73533,19
2j-EKEZ6cNM,129400,11
ZIDHgUUtalU,444800,6
PWQGxn3c5iQ,123066,12
9y2jVdhve8A,162933,0
MfveWHDmhjY,29466,4
Q01628IaYQY,57666,0
Q01628IaYQY,84466,0
_ZDFbH4f3nk,25600,10
c1Q23IZjhls,5066,21
Coi2Lg6xHeY,212600,1
LySRH-gUgiY,43466,16
JPwUpTvlZDA,443733,10
9F366imttq8,235133,5
d7M2FohCd9Y,51466,19
o9bk88VWQSg,46400,0
wLTxY-456xc,596133,0
x5iYcKepe9o,16533,16
Uf-mvdqznFY,81533,20
Uf-mvdqznFY,131666,20
SiEg4jGS6RE,9733,0
nkq6IsW2xAM,45000,0
MEG7bDpZBYM,107866,0
NND-7HI3YT0,11800,7
VONSbdK6MvE,49733,0
1LwxSr9QWgA,867133,5
qbSWE_2JknA,30733,12
7d9mgjUlskw,87600,3
c5X1i8NGAN0,177800,12
ugWs4v6DbUw,105491,5
GXs11WI4xh4,90000,0
Kn4Xi1ALK-Q,48066,0
mlwpiHjyzIA,270933,11
LUMPm_3MTEg,19400,19
gS6TV0enkCE,2666,1
-CgS8QbM4Us,38200,4
BnDD9prhCeo,90000,7
EK6F5xDMdmA,14466,0
HForcN1pGFM,28666,4
emyUHMWGWyU,28600,3
A5qHYBfGvEo,382466,11
lNx1NvPQSjw,3533,0
8qwOPy3pF9k,19533,5
gHVdihGs-_U,31133,22
yfTlsSjbhKk,35466,19
MAVKoM_BzGU,4600,12
62ovm4o71TE,195000,21
iSPkRA8jdxw,47600,0
vqeJtTSe4HQ,598066,6
VONSbdK6MvE,314066,0
UL4iJciey54,228866,20
o8Gr9wZzcA0,389133,12
sm_8X8ZfstY,330266,0
vWCJ0PgsSio,20933,2
sKM5IJbQTkI,158200,14
SeJR86RiUrY,94933,7
w5-8yP0-xkE,6800,1
a8r9Xss8Es0,19533,0
dHVDjpivOKw,36533,0
rxyEiNoXwWA,200333,10
U_2p-29uDFY,3133,22
VPQs7lL23S8,283533,6
2i8KfKkcmjc,103333,0
gNd4H1rNr0Y,480933,19
r0oi5Omwp5c,211400,0
r0oi5Omwp5c,238600,0
Oysg9_n4UcM,13800,11
RzItEA1WBLY,25066,1
4YBhgu4RcwA,28133,22
piXyWn6otfU,230733,20
EEtv5FqPqG0,44933,11
tn4tNX0D48g,359133,19
4eWtnuC9JB8,21333,10
qQN7dVjwxVE,38866,7
nKv-VopnX0E,73200,20
wNmBsr8C5ow,44066,6
5bvmqbqgP7c,76000,0
e0iLtr2C3Ek,18533,20
Pe9a3nFugLY,32200,0
ftwW5TILaOA,41133,6
fmecIeF_drk,60533,21
EfvRGCuPoF4,719266,0
pAmmnjfEBTY,75400,0
trAReSHvUdQ,401600,22
c1Q23IZjhls,33200,21
0D23c8d7lY0,181800,5
zp3R-rgH7Ho,193333,22
qbSWE_2JknA,58200,12
Sx7v0oasO50,263200,16
z2D4XwUwjwc,223200,3
oK9TjDSQdSs,9333,7
oK9TjDSQdSs,122333,7
NWl3hRtu9-g,202133,12
6t7yw4jXZt4,1600,10
dHVDjpivOKw,152666,0
d3x3TG77-0M,788266,18
PWQGxn3c5iQ,157933,12
Vsum_i54lJw,11000,7
c5X1i8NGAN0,209666,12
MldTdPGyNKY,6800,10
7sNBbLbOoIc,12600,8
-lxv30ftJb0,8666,19
g3V6cTwZeek,16600,0
Uf-mvdqznFY,154066,20
697l_UiQJ9c,28400,0
JPwUpTvlZDA,478600,10
WyKGEdvg1WM,64466,2
vARZcTna8NU,108600,3
xsY0LdrPJ1Y,78533,0
9tKme7jkwLo,225000,6
Bsvv8RQf0BM,15800,3
BxIZmw6RLpY,96933,18
CrL0O7S8HLI,114866,0
C9czZduw8lk,4066,3
6VFVNXP1QAI,8733,20
6VFVNXP1QAI,32333,20
panETEVjCp4,42466,7
lqlT0-q0F1Y,31000,0
VONSbdK6MvE,420866,0
wJA11OQxR3M,16600,12
QIOCLGeKPT4,74733,14
jt9Uk4_D1h8,1991733,12
m3P_dPvGAoQ,14866,1
4eWtnuC9JB8,55200,10
PPPy6_7_XKo,331200,6
5rEWe4Fk9WY,85800,15
sKM5IJbQTkI,248533,14
_wxTCWevacc,11200,0
QVJdHuwW4xY,16733,10
ZU-EtlTo_gw,14800,3
lN_9fNfkEuo,91000,0
tM1Qcev0JxE,197133,5
tcI8q_b5AdA,15466,20
VUeVCS0a3BE,4800,0
SiEg4jGS6RE,62533,0
vULu4zT-368,20466,1
gpjqG97-SyQ,12600,10
_IEjdzWmU9M,81866,11
DK2JdA23JDE,25333,1
DK2JdA23JDE,50200,1
DK2JdA23JDE,90533,1
UAO-BDv0-4A,14600,1
aRXkCK2wpIM,15266,13
Sgxz-Hd1lQg,203866,2
Z5faHRblR5E,7933,10
NWl3hRtu9-g,270866,12
ecrgwn6gB7c,70733,0
e7t3AvR4Sm4,12066,11
piXyWn6otfU,255466,20
uWNsu9hC0So,369000,11
hxC7dFDqfXo,48466,22
jEnw0zt4V3k,61400,22
d-HuNwcM-oQ,7933,4
XY-p4LGrM_c,21066,5
UL4iJciey54,259800,20
8HhFB8EracM,139066,16
DAA483847_s,101200,0
DAA483847_s,149266,0
DAA483847_s,252466,0
XtKr8rQ3bzo,76066,14
eAo52WZ2VvY,3066,10
eAo52WZ2VvY,49666,10
uNl69reVmJE,119133,16
_ZDFbH4f3nk,69600,10
AkHT5Oo22rQ,88400,0
BYq45niURL8,64800,16
BYq45niURL8,115333,16
6VFVNXP1QAI,66733,20
6VFVNXP1QAI,89066,20
apNSKQ5kZL0,1934666,8
gS6TV0enkCE,54800,1
8tluWa7avmQ,45866,6
YjPxDb5SRM0,333,3
xsY0LdrPJ1Y,147800,0
sKM5IJbQTkI,308200,14
XKWCFE4mOpY,275066,20
76vMtUzPIss,54066,6
vWCJ0PgsSio,46200,2
G4k_Kkcp0pk,59066,1
lN_9fNfkEuo,131866,0
lqlT0-q0F1Y,42733,0
owXb7y1nAqo,161400,18
P1dV4BMflSo,10533,4
sIXaxfIqZyE,13266,16
b-fSdr9AYmQ,84800,7
fnELzgyT0Io,41600,22
4eWtnuC9JB8,82933,10
7KlhKNvpBLk,15533,13
UL4iJciey54,328200,20
e7t3AvR4Sm4,47400,11
gpjqG97-SyQ,46266,10
nnBd4domzBo,28133,20
MfveWHDmhjY,61000,4
Ew3_fGJi1So,196066,15
70wgPq8lGO8,48333,0
MldTdPGyNKY,40800,10
tcI8q_b5AdA,40666,20
iAzvkn-2C9s,62866,10
Px3qhFOtmXA,5600,7
6t7yw4jXZt4,59266,10
1roxVWMVZ2o,28333,3
8NeP5MbOkQ8,666,16
ecrgwn6gB7c,223133,0
6LOJt6EWF0U,14000,14
o8Gr9wZzcA0,466133,12
yG7szlm8gz8,195800,7
8nZIN84obXk,30666,0
AXoKFKLcTb8,7733,16
C8IE7aLZvIA,4800,0
GAEoqHJUwbQ,11400,5
yRbZKbpItOk,54733,14
LLa1LhGRnpk,9866,12
z2D4XwUwjwc,246533,3
3f12SZTphso,28266,16
-lxv30ftJb0,56466,19
VO8meuZaB34,76066,3
76vMtUzPIss,117466,6
tn4tNX0D48g,404066,19
TRXS36BS4Mg,15333,3
UFVaEluZnmY,15866,0
eAo52WZ2VvY,75466,10
piXyWn6otfU,294533,20
PWQGxn3c5iQ,239933,12
vWhM5dO3j2Q,91333,0
SClHYNCYZuc,17733,19
vcRQAoS-N50,75933,7
uNl69reVmJE,203466,16
kCMQE4fmqO8,56466,0
JPwUpTvlZDA,514533,10
MF2V6nfxAyU,37066,13
NopFymjXZBE,522600,22
QVJdHuwW4xY,118533,10
SC5Nl55w99E,56200,7
xgB9Qbeq00w,11733,22
SFzCQBp8Oms,70266,4
_gtoQKHed4g,24800,0
KGN8DE_tFIA,2266,22
KGN8DE_tFIA,42666,22
LQ_nYCOhpMc,330933,2
GxPYf4SAQvE,148733,0
nOoJRKh362M,387133,6
t79_2LUZrmA,145200,7
IclGUSUWQ3w,132733,0
llaXL28CnQI,158600,9
NAOuxFEhN1Q,91000,0
-mrUP9DaOj4,54266,0
BirMOPf7k0I,15666,12
BirMOPf7k0I,79133,12
C3-gaYpY89c,17733,15
gNd4H1rNr0Y,534466,19
xUSK4TgefiM,95333,7
GCayKxswX8w,14266,19
wUxzts5aWWg,14266,9
n03sJ2FcHYs,188133,3
oeWriG3N1YQ,466,3
WPXs_2JNnJA,13733,0
xAgRdlAXKYc,2533,3
yYuS6KmYRFk,4333,0
cuektQuHPRU,25866,12
d98Rv2DidbI,9466,7
TuuDNmyos9I,75133,8
n4uLfYwqi-A,65333,10
4eWtnuC9JB8,124600,10
ut7ahjVzR5o,49133,18
DdXKAwUth5c,14866,7
3w4-YJ_lXfU,111733,7
iAzvkn-2C9s,164733,10
VUo33bMGvxQ,13666,1
g3V6cTwZeek,61466,0
vfSmlXLUuZw,25600,10
rxyEiNoXwWA,231066,10
eCEXv6cShEk,94000,7
XKWCFE4mOpY,315066,20
XKWCFE4mOpY,330200,20
4ETSvyZDKPs,166000,7
oeBSA4owO2Y,161000,9
EASALI9xc_8,58466,18
wH1QX4Qpud8,59266,20
rdAzjYmYoIs,169066,7
XfTc6s4MZlk,8600,10
ezN8iaJTFHM,6000,15
Zq-O78dh7C8,44866,19
O453PuDoKu8,202666,13
vcRQAoS-N50,162866,7
U-Xzqaq96fE,27400,5
sHc7DZiOPzk,57733,12
ucJC2w8dLg4,22933,21
_wxTCWevacc,64000,0
GPJHkJ4owfo,181333,21
HRt3cKQsVDo,146800,14
Jyc9OkV8C00,4933,19
7KlhKNvpBLk,31866,13
76vMtUzPIss,238466,6
9F366imttq8,270800,5
dXDM_Uep7_A,17733,19
MDq_ZOwTApA,20133,0
0D23c8d7lY0,209533,5
fd1eyaPg2PQ,25600,3
uW5Wl2N6RSo,86933,9
xH3jDXNyuK4,691266,2
WfUocYE5hCc,61000,19
ycfJh_I3LkI,84266,0
QIOCLGeKPT4,131333,14
6IiZyIijhLU,28000,16
QVJdHuwW4xY,211133,10
VKE4umaBd0Y,28000,0
o8Gr9wZzcA0,707000,12
n7RYwR96oq8,33133,3
xygo0qBM3lI,34800,11
aK-rgio7orw,5733,4
aUXmQVyiqkg,24066,4
cd_fjV0UO1E,138600,18
w5-8yP0-xkE,42400,1
JkPxnCUuyRk,13933,0
wir-mq3bNy4,12800,10
tn4tNX0D48g,444000,19
UPI3fqsiiVg,121466,14
T_fjXpIxgIQ,45000,7
70wgPq8lGO8,87266,0
ecrgwn6gB7c,301400,0
fb3Iq9yQ1VY,466,0
OAMBZlCAVNU,15466,0
QCf3pMxJxI0,42800,12
2Uo63ias7wY,16600,2
GB3M7jlJvZo,9600,21
vY9oIsIc3tg,25333,19
iAzvkn-2C9s,207600,10
wStdtBS5Ong,32133,5
f4EaVmbvHhA,50266,14
XKWCFE4mOpY,371400,20
1roxVWMVZ2o,138000,3
7KlhKNvpBLk,73066,13
pUTlbp2SHXY,613333,13
hS_B6p4w8fk,11133,6
VO8meuZaB34,121000,3
4br5Wi9gTZg,270266,9
vfSmlXLUuZw,55733,10
NQFO04hh1qA,19000,0
mwikK93qc_k,181533,0
XGN-PpaoC-U,14533,15
0u588eZgM2o,400,16
g5Ft3oLscTk,108333,0
1ETgouwVFxw,44200,0
vVZvXARZUCk,8533,0
LUMPm_3MTEg,59266,19
ixV1b027V7c,466,1
5JubFWZKmZc,8066,21
az5voQnsUXQ,59933,0
OaBJC8XjF1s,6400,0
6LOJt6EWF0U,59200,14
ElQR1xBrWXU,1333,0
ElwjDlMdKcw,29066,7
E0HnqkQFmEc,38200,6
vWCJ0PgsSio,77333,2
iAzvkn-2C9s,247266,10
g5g5nKTUY6w,2266,7
zdnYHn3oR9M,339400,12
uNl69reVmJE,239600,16
o9OvTVPSRbM,7600,15
cd_fjV0UO1E,205933,18
QTN9iy5dTKk,100533,7
7KlhKNvpBLk,103933,13
4cq3Tdi8d4M,21600,7
ycfJh_I3LkI,152933,0
FfG6jy1ZhmM,55200,5
G2iD9tnHe6Q,1933,1
7Y8DbYdvceE,14066,19
7d9mgjUlskw,117666,3
X47QXNxYW-Q,2666,15
1-oGC2lwfJo,7400,15
-F2A6siQvxs,11200,0
QLsSGDB_IKk,1333,22
rxyEiNoXwWA,258933,10
DK2JdA23JDE,119733,1
USDpzCQmCrI,420933,0
aFFKeUdtPcQ,139200,12
jt9Uk4_D1h8,2181066,12
oe6iKqEQmbU,28466,7
76vMtUzPIss,265266,6
sKJa6mu_sXc,117800,6
z2D4XwUwjwc,360066,3
oYTF6d2V4Ms,76466,11
9zi-xIg7VLs,11866,3
AJH2GoIwU6s,105266,14
Cbxmu3lrGMU,16533,0
EMIuhv5d2l8,70866,6
ixV1b027V7c,28600,1
Zep_9bXwJ8g,12800,12
fd1eyaPg2PQ,71733,3
hQfisdgXCkw,1719533,16
SClHYNCYZuc,63066,19
he6FOlNd8Wo,46333,5
QVJdHuwW4xY,253133,10
hKgtNPTirdc,14266,20
iAzvkn-2C9s,269533,10
gNd4H1rNr0Y,565733,19
gPKXUv8vUKo,83133,0
iWrRS2hqHm0,36933,0
5T6j4wRYSlg,22866,3
X47QXNxYW-Q,40733,15
VpCltau5QEM,209066,0
H-uvqjsUCLc,140933,19
TuuDNmyos9I,238266,17
76vMtUzPIss,312933,6
dXDM_Uep7_A,51333,19
GoEcYxqxcZ8,11533,4
eCEXv6cShEk,263733,7
JkPxnCUuyRk,90800,0
EiUfpmC9dq0,195200,4
pUTlbp2SHXY,1413933,13
jpx0S2nL1R4,76133,0
1ipSGcda4Jw,7866,5
RvsBqxWu45Y,8733,11
9F366imttq8,291200,5
PFpIR-xUMaQ,4000,10
-8dVVx2qLqc,28000,0
oeWriG3N1YQ,38866,3
ZQB6UHexzNA,30133,21
gZG0Ap9r3Qk,26066,0
5oPP7D37zok,17133,20
8903CDEMRGI,61266,18
DKKsGGUWero,166133,0
E26R8phJrb8,66066,16
FpkUXMNOyV4,7733,7
IHLFUBxSnE4,28866,1
HISWMgqg80E,157666,14
GB3M7jlJvZo,74400,21
JcIoPgZ1og0,41200,1
FwMZlA5ZZI8,892933,21
KBG6YLTf8c4,32600,7
xygo0qBM3lI,97200,11
Ci23hxa4WWI,435133,12
UPI3fqsiiVg,139533,14
cXsRP67GHA0,14200,0
cXsRP67GHA0,33000,0
vtqciskI1N4,31000,0
uNl69reVmJE,267333,16
ixV1b027V7c,74666,1
ldDSKh1aVgY,93000,15
3DF5iFE3WTo,139533,0
TaG3UDlxqsI,43333,7
UiArGkThEog,53333,10
FGcx735PlO0,100933,18
NAOuxFEhN1Q,171133,0
VUo33bMGvxQ,41266,1
v7zTcrfIqHc,15266,0
EDwQoV9a574,6800,0
ZEp4XSIEOLo,15333,10
g-zkIYuZA28,14733,5
wzDrx8x0dco,153333,2
fcdzOLY-w3o,525600,22
HISWMgqg80E,187266,14
HISWMgqg80E,211000,14
GCayKxswX8w,95333,19
z0V8hVt2Qcc,1369466,16
1roxVWMVZ2o,299000,3
_n53YaXh5ms,11600,22
AFrLubifeb4,15533,13
AFrLubifeb4,112400,13
AFrLubifeb4,174866,13
vrQQleXOAkY,66400,0
vw0bpg6-r0Y,12666,0
iTEJvgwwZtI,48800,0
kpdxwo1S1kc,1200,4
1ipSGcda4Jw,92333,5
oe6iKqEQmbU,120866,7
jauZ8Tk-N8w,38800,7
pUTlbp2SHXY,1455400,13
GB3M7jlJvZo,187466,21
YijDcKKqQc0,41133,19
69Ss0vYPqDc,12600,19
o3BjSmOq1WA,643133,6
cr5n8l-hRs4,59066,6
rxyEiNoXwWA,288400,10
XY-p4LGrM_c,59933,5
7Y8DbYdvceE,39266,19
apNSKQ5kZL0,1976533,8
qFkVZw1ZMjw,8266,21
-98I0B3kkqw,112333,21
PlH77kqEj48,35800,0
ekJCgB6KiBk,264066,6
o8Gr9wZzcA0,750133,12
y8Waq164_g0,4000,6
Wj38wnqmOMk,13533,0
PPPy6_7_XKo,511866,6
yBl_zIWTa0M,33466,0
QyHKf3ix2SA,81066,9
QVJdHuwW4xY,376400,10
GxPYf4SAQvE,224400,0
In51kc6QG-o,63266,21
Ix8eS24W75g,60958,13
VnM358uj-ic,42866,0
vWCJ0PgsSio,105200,2
iAzvkn-2C9s,311666,10
V9qi3jZRnGI,14933,12
lpVzaA_n2Q0,8800,10
lpVzaA_n2Q0,30200,10
WnJQjYLE0No,6200,4
fd1eyaPg2PQ,126200,3
g5Ft3oLscTk,224333,0
qSeUor9vbqU,137466,18
_W_55aI6Xeo,3066,14
B-O2hHr6a5c,8133,15
I3jlMx9OcGY,164533,6
KJlDTl2u43Q,29333,6
POibHYyIw6k,67600,6
woxL6tSDsfU,280733,21
z-kbTZ6YgO4,184266,7
1roxVWMVZ2o,332400,3
Y3soiR5ZcHc,17400,0
Wj38wnqmOMk,28000,0
FfG6jy1ZhmM,90466,5
3MFH9xXCF3E,1000,16
vfSmlXLUuZw,97266,10
qGH9sSvy5bg,5733,12
tn4tNX0D48g,467466,19
83Lzml6LQGg,71733,10
OZqPY2lmpq4,11800,1
z2D4XwUwjwc,435066,3
EiUfpmC9dq0,215266,4
UJ5DxGaJqkQ,20800,0
kcgTvBJf2gk,44133,14
IHLFUBxSnE4,54400,1
jt9Uk4_D1h8,2206533,12
98SzXHgjDFE,6000,7
BMiWWWDk7sg,19400,19
BMiWWWDk7sg,74733,19
FzqVkqXxF3M,29466,7
hkL2wjsE0wY,41733,15
DK2JdA23JDE,174266,1
GaeWhfSP3EA,390733,12
bsklAp4nFeU,5333,0
O-XFqy7j1KM,14466,2
AqWXge2_eHg,7466,6
1QexMlIWaec,18266,9
he6FOlNd8Wo,89200,5
V9qi3jZRnGI,86000,12
oHDQgmXQw80,14400,21
9ApBEMsDKKs,133200,7
JpK-mAvFNQM,13625,19
LGvxL8lafTY,31466,7
LlwzmIJzh6g,41466,0
KBG6YLTf8c4,189866,7
vw0bpg6-r0Y,43333,0
VpCltau5QEM,352333,0
5T6j4wRYSlg,49533,3
JdYLuWL6meI,12133,4
TF44MMjwGIY,67866,7
CcqQ3ioXRwI,11400,7
-98I0B3kkqw,158333,21
Nok4wZrJQss,8600,9
PGYL5B2J3mQ,13533,0
PGYL5B2J3mQ,37800,0
TuuDNmyos9I,255733,17
Ix8eS24W75g,75025,13
13Op8eUOTnk,140000,0
F7AlavFOIh8,22800,0
HWZ_wTK7pFw,35800,15
IewnlqG2cAw,11066,14
XtKr8rQ3bzo,97200,14
FmAkEXofPg4,47333,15
VPQs7lL23S8,330333,6
4YGCV0qDh5M,14533,22
UJ5DxGaJqkQ,68666,0
9F366imttq8,324933,5
XZEAgkyZ2Pk,148200,0
TUR7QKMBnVA,63600,13
PxC_I7mBjo0,88133,14
gfJCJMrwLqo,182600,12
fd1eyaPg2PQ,177466,3
aiXPcIOAU18,139000,14
o9OvTVPSRbM,55000,15
xH3jDXNyuK4,884333,2
y8Waq164_g0,28000,6
hypntb4G-a8,10266,6
o8Gr9wZzcA0,780866,12
kcgTvBJf2gk,72200,14
ldDSKh1aVgY,167666,15
em5fyadTEyk,9000,4
jpx0S2nL1R4,140866,0
8rEh-shf4V8,80333,5
QXm9hEOtBSU,15000,13
69Ss0vYPqDc,87933,19
VzrXyJPXqZ4,35866,0
XbYT4yvckw4,1400,7
Dhm29uNICNI,75733,7
EwsaL3B84Hg,39466,1
EwsaL3B84Hg,71533,1
WvN7qhmmLbw,7533,21
XGZyrSeLue0,14800,12
Jl3jYQGhVNs,50800,20
yBl_zIWTa0M,76400,0
Ix8eS24W75g,122000,13
qSeUor9vbqU,174466,18
2IiDIw2kn0Y,30000,4
mA8gWYr7MIo,3600,2
TKUhe06EM1c,39400,0
GPyBFXeChNQ,37133,16
vWCJ0PgsSio,159666,2
bsklAp4nFeU,114800,0
xD6i6n7-9Io,30866,16
Wj38wnqmOMk,106600,0
dGzNTZXVXlk,5666,0
XVAsJq4-Xis,92200,6
nHe8j-osZck,17266,19
IHLFUBxSnE4,78333,1
TUR7QKMBnVA,103933,13
kakyYYo1x-A,157066,0
dAmqjqlxUdo,19933,19
_-bPeoZvg7I,14066,3
owB4mLy-oRU,14266,7
aLTX3-Ogx3o,1533,9
0D23c8d7lY0,249333,5
hcsIfLqnfl4,272200,0
LlwzmIJzh6g,70533,0
H-uvqjsUCLc,175133,19
Ix8eS24W75g,193000,13
ZP_1poJUNuc,50733,12
vTXwb_vhA-A,18733,7
VnM358uj-ic,144333,0
eRNNZhRSlbk,72866,0
Ci23hxa4WWI,540333,12
mAuqKSdDcU8,4933,16
EwsaL3B84Hg,103266,1
EwsaL3B84Hg,137400,1
he6FOlNd8Wo,117400,5
qSeUor9vbqU,206266,18
q0i7Nv6zsu0,13733,21
-hHGMu0ylzQ,174733,0
V9qi3jZRnGI,116866,12
rxyEiNoXwWA,331933,10
yRbZKbpItOk,85533,14
dsTR1vv9XLE,143333,0
heW3OUZiooA,5400,0
sq4-cQpMqNw,34666,11
sq4-cQpMqNw,147400,11
XsjGnBPjYDs,20666,13
VYP_t_DQkAY,87600,1
GCayKxswX8w,192600,19
3MFH9xXCF3E,51666,16
ggKj5j8swTY,14400,2
5T6j4wRYSlg,119666,3
fd1eyaPg2PQ,216333,3
TuuDNmyos9I,298533,17
WJeqF9sB77k,78600,0
7d9mgjUlskw,142333,3
bk7UF9R059U,7666,0
ZP_1poJUNuc,166400,12
1roxVWMVZ2o,426266,3
tn4tNX0D48g,584666,19
vWCJ0PgsSio,183933,2
igTWq4xyOWE,2866,0
WWZjiYiteFk,107133,0
MGpoL8WmFVE,58733,0
ktqHxzAgZhM,12400,10
69Ss0vYPqDc,119066,19
Jl3jYQGhVNs,88266,8
5JubFWZKmZc,82200,21
yFoTqMbzsuU,29933,1
Ve3K0ejeQPQ,4533,15
pB4gVRRrQOo,18200,16
DK2JdA23JDE,213800,1
6yurHFA2m5Y,43733,0
5YqiW8_sv_w,64000,0
x_cq4tWOoS0,1733,14
7HrsHTZYoCY,9866,7
LUMPm_3MTEg,102133,19
7Y8DbYdvceE,74600,19
pxpni9IKVAo,34066,0
q147xk_MvdI,9533,2
apNSKQ5kZL0,1998866,8
cTtQdZ08F-M,32933,5
gfJCJMrwLqo,249200,12
JqeVqoa35C8,12533,15
SClHYNCYZuc,97933,19
jcNghki2cLM,39733,0
aK-rgio7orw,119666,4
dAmqjqlxUdo,50200,19
ePAX0gDMmr8,10933,7
X78Oyx4VXcs,177466,19
Zop9RhAvdT0,54133,6
vJBh-NsBJB4,12800,22
83Lzml6LQGg,168733,10
38TjdX7AuAs,105666,0
CLXlbsB7sLY,122200,0
DfS7lvAcDQc,485733,21
DfS7lvAcDQc,522733,21
_-bPeoZvg7I,60466,3
B-x2pu-ux3w,56800,10
FYRO7jAH6vU,90466,7
FprxIVYXUL4,4200,10
GoEcYxqxcZ8,1095933,4
1BF9bMSiuys,86533,3
pD_SG6A9tGY,467400,0
tybeKCayDnc,37533,19
VYP_t_DQkAY,143066,1
Vz7abbRyVRg,24466,1
IHLFUBxSnE4,108133,1
IHLFUBxSnE4,146200,1
MGpoL8WmFVE,90866,0
28l4TsxKENM,9533,3
UWhi5Viu4lY,262933,21
lTDQ5wpoioU,332066,0
O58RfmwBLu8,7533,0
o0c24SoceY0,133666,0
uqjxifOY9sc,27400,0
d5B0EMjLeZE,104600,0
aBB3J3Z-E_0,111933,7
fzfAGkW5Gy0,27000,12
2SJtc0mKOt0,21600,19
fXYn01Cgmqs,15800,19
yWJ-h2fk7TE,27533,0
dGzNTZXVXlk,107866,0
7rLnKPqhWK8,57800,6
L022xnJ2z6Y,24200,22
ZP_1poJUNuc,230266,12
Ql9MH8p4eE8,13200,12
d7qnkmd3Npw,66466,7
Ltt24ke9SIA,19600,2
ldDSKh1aVgY,234800,15
5YqiW8_sv_w,211866,0
KGkKmId1Qq0,5666,13
pxpni9IKVAo,89666,0
4twDyedAcRA,22000,22
vfSmlXLUuZw,129066,10
EiUfpmC9dq0,275333,4
ZRRFfkYwOTY,111866,0
8IymGTSeots,87466,7
sDX_inq1Wlg,215933,0
6yurHFA2m5Y,69133,0
pupK9Q5IO5g,14200,5
_bPWTOdzoq4,9866,3
Na7NUa4Uxb4,16466,13
id4lUsGwyEQ,13600,1
KYaXVPNZdak,222066,13
Zep_9bXwJ8g,150400,12
0ooeFgUnQDg,223466,0
0IM6uj50dzk,52466,3
laKt2ZPP8xc,6933,9
zVL3XJBQrjY,57533,7
OAMBZlCAVNU,154666,0
_2Neue0baEk,10000,6
CCRY_lyvi_g,58733,0
NZyG3XnesyE,13800,0
PrYTcgk5W64,7666,10
Ix8eS24W75g,229891,13
TxUm-m-jFQM,103200,12
fXYn01Cgmqs,50866,19
IewnlqG2cAw,35933,14
rpFOy1nQOSo,14733,4
2OF8RcpBurw,12025,22
UzhKURnaUjg,78000,0
f5W37dv91tU,16333,0
6RCnDpRsGuQ,7600,15
6RCnDpRsGuQ,32066,15
pCUGIWrkBBc,39333,7
WruMTpawVaU,466,16
1UPqXkCIpXk,223133,16
5dl-TnJTVvc,68733,10
5dl-TnJTVvc,91333,10
64LBwiaRZSM,7000,11
mM8kbTog85o,34133,15
mqFItHg3kiM,15133,12
vTpaepzey6I,684666,5
v7ZIJN3xQyo,19600,19
gfJCJMrwLqo,353600,12
j466_3o4ed0,112866,9
9Ma8VAX99es,14466,0
8IymGTSeots,163600,7
eCEXv6cShEk,322533,7
wItLJ3GVPHo,713600,21
46XrP5Dqnm4,42800,5
NrMC6FibRNk,8866,22
JSzrbpzCz2s,44400,3
dsTR1vv9XLE,254466,0
KGkKmId1Qq0,41333,13
Ci23hxa4WWI,587200,12
vuD9pXcetsM,33533,13
zdnYHn3oR9M,415133,12
nCQPA61rx2E,14600,7
ZRRFfkYwOTY,164333,0
ZP_1poJUNuc,348266,12
KcrTWeUqTQ0,185133,3
K3KDo3d_Jkw,27800,0
qC98bU3jRyY,43466,0
Kuq9S9cZpus,2733,4
mrOsDCuEdRQ,90600,19
2DaYIZdAMjg,54825,7
ndEcTNJbNMA,10200,0
phAZ2LMRK8w,86066,7
GCayKxswX8w,275133,19
buF67z4yATU,43900,10
qPDdFYTFDH8,14866,19
IHLFUBxSnE4,188266,1
yWdVDNc1KtY,86133,6
I0a4eNaK26k,751333,16
_R3zSAiTfrg,114400,18
tcJdFe3ix70,14533,5
4br5Wi9gTZg,312066,9
Vz7abbRyVRg,49733,1
QbzqX3yJRWw,33400,3
RVWGcQYDLEY,3066,15
XVAsJq4-Xis,155200,6
aFFKeUdtPcQ,166933,12
966XAMmQAls,41600,3
1UPqXkCIpXk,255800,16
RcDlT-WI8Oo,83866,7
UzhKURnaUjg,152866,0
g1ccdOWEUbg,91600,7
kLgOWJB490E,74733,0
5dl-TnJTVvc,139533,10
hypntb4G-a8,83200,6
pT92fKgytlc,14666,10
yzw1H6Fq2bE,421800,21
qXIQifFNKlc,78200,7
rd2-NiM0mgU,29000,19
Ix8eS24W75g,284225,13
1BF9bMSiuys,134400,3
ioo94t4ZtRU,16066,0
v7ZIJN3xQyo,50333,19
yRAylXiGj1c,27866,0
L022xnJ2z6Y,54266,22
ldDSKh1aVgY,260000,15
gH1pw9dqkAs,297600,0
Ql9MH8p4eE8,90933,12
c6QbrxuTo20,13400,2
c6QbrxuTo20,30400,2
OzBFCX0vpiU,18933,11
jF9qLtEnwhY,4466,0
o7xlBCEWOlU,28133,19
fd1eyaPg2PQ,282600,3
euPqx9e5Iqw,202666,4
WfUocYE5hCc,89200,19
YY6rZeHBlUo,61600,14
3BAd-NZJOVw,91133,4
KGkKmId1Qq0,69200,13
XpO8bnLKtKg,275866,9
9F366imttq8,352733,5
NU_cVvaMitE,35333,0
fXYn01Cgmqs,105200,19
iBcoBMgylVU,299933,4
LUMPm_3MTEg,123133,19
5YqiW8_sv_w,300400,0
1sIQ0yVh3pg,19533,7
Dm3rRm9qsB4,31600,13
Dm3rRm9qsB4,360400,13
IJCTMXoHGh0,74133,7
mrOsDCuEdRQ,105000,19
5dl-TnJTVvc,182333,10
1UPqXkCIpXk,276600,16
3f5hLmq3QhM,14600,6
yWdVDNc1KtY,198800,6
sqa492_aRa4,60866,0
Ks_MO9c4XVg,3800,0
vfSmlXLUuZw,147533,10
2OF8RcpBurw,36758,22
-3brXU_KZAc,80533,7
yzw1H6Fq2bE,462266,21
pcv7jmNG4TQ,138266,20
Ix8eS24W75g,301891,13
8CNLHsEvR_8,116733,9
xGJuOUnH3j0,15800,19
xGJuOUnH3j0,36933,19
2SJtc0mKOt0,62666,19
2r03oMK5Tmk,7066,0
Wjn2cIOBKs8,56800,3
Wjn2cIOBKs8,86000,3
xD6i6n7-9Io,75933,16
VQpSTTR9FTM,11600,10
pupK9Q5IO5g,52400,5
J0SE75rBDkk,3600,22
8YmB2U3dsOo,16066,3
AfNCSPijpao,15200,0
Bt6tLyWoejM,4600,4
Ezp9Ia85S-8,14266,19
d5B0EMjLeZE,170466,0
fXYn01Cgmqs,135000,19
wItLJ3GVPHo,1346666,21
wItLJ3GVPHo,1367266,21
qHhx1YKdYsw,14400,4
yRbZKbpItOk,122266,14
_4L-UgGtrK0,4666,7
GG8QBK_JxdI,13533,3
JjBSa-jGlXQ,8866,7
KOVZk2ixqc0,73466,16
ggKj5j8swTY,51733,2
5T6j4wRYSlg,162000,3
46XrP5Dqnm4,67866,5
-wK8GJF2rCc,9666,16
-wK8GJF2rCc,46533,16
BMkokUl94m4,18466,5
BMkokUl94m4,52400,5
GyXIism15T8,16000,7
nnc47qBiOP4,6733,3
xX93VnzlUPY,61133,6
joIk2wEsDrI,66066,13
P8i4APSc2H0,13266,6
349nzfNP4n8,23333,4
KGkKmId1Qq0,99400,13
0NJNlwDcbAU,378933,5
vuD9pXcetsM,68733,13
PrYTcgk5W64,42533,10
NU_cVvaMitE,121133,0
0IM6uj50dzk,117933,3
DK2JdA23JDE,250866,1
_R3zSAiTfrg,317266,18
CFZz7iwesWY,13200,0
CFZz7iwesWY,43933,0
CUvi-gOiEak,12400,13
7PBsIqbE2Lk,12200,0
_rQEcz45uiA,191933,18
Ah9P_Yv8OeA,97066,6
DRBYpTyu72c,235333,4
D7owENtwY_Y,53666,19
XYv6j1ffgtQ,53200,0
7G294AE38yI,62466,0
A-pdcMKQ8A4,43866,22
CK29cIxMNP0,12666,0
D1kQRFo6HM0,120066,0
Wjn2cIOBKs8,117000,3
Ix8eS24W75g,340491,13
VQpSTTR9FTM,46000,10
VQpSTTR9FTM,76733,10
n7e3sIvFFLw,60333,3
aK-rgio7orw,208066,4
J0SE75rBDkk,32800,22
xGJuOUnH3j0,82200,19
pqN7Q3RfrYk,310800,0
yzw1H6Fq2bE,567066,21
VoIyF1fHxmU,75866,5
jKm2JS0nKWo,4533,13
aBqByl-rY3c,12600,11
RLcqFUYdtVs,7800,0
PY23Hud32yQ,51000,10
ffvXiSjPp6c,280200,10
6FlsPP7Q_ks,36200,10
bPfaS8RIHVw,28466,15
gqgQpw4DWZA,15933,8
LpTcWxIIxdQ,6600,14
lD1xAtpYmdk,5066,0
fXYn01Cgmqs,157200,19
MPylDaKWhVI,39533,22
3-PJLxnxPAA,27933,10
gfJCJMrwLqo,389933,12
16_h3AeUBPU,60333,0
buF67z4yATU,78233,10
aILb5Tj12iI,15333,7
LaiLqNttubU,29733,13
RYqxWaNUGPI,9600,18
id4lUsGwyEQ,34533,1
laKt2ZPP8xc,31266,9
IJCTMXoHGh0,138466,7
aEXufJRPvZo,16133,16
fd1eyaPg2PQ,357066,3
j466_3o4ed0,157533,9
59NuA-4FppU,76400,12
350gIaPpu3A,10533,7
5Qx7D8xnyus,122133,4
-3brXU_KZAc,502866,7
CnhplRPPe-g,27466,7
JKv-kfC9OwQ,39491,6
QeORiilCMeY,102200,0
yWdVDNc1KtY,264066,6
Ql9MH8p4eE8,224266,12
CUvi-gOiEak,70733,13
FprxIVYXUL4,29000,10
G2wP7a-Bhcg,146400,0
TFJe6VGeNYg,118000,0
6FlsPP7Q_ks,89666,10
5hWtjnbU5mM,343533,6
u-mtemdxVd8,3333,0
xRRpikiKdwg,715600,6
vfSmlXLUuZw,253266,10
XVAsJq4-Xis,188866,6
quH8mFlaghY,148733,3
JSzrbpzCz2s,116000,3
peFIHPWhmQI,3357866,2
uDWBa9eqEug,18066,0
em5fyadTEyk,151066,4
Zfw3uAmvjuo,6800,5
VQpSTTR9FTM,109533,10
ubab80-G66c,38200,9
PiBL5S8FUQg,7466,3
YCef6PJfqT8,26533,3
fXYn01Cgmqs,180600,19
8CNLHsEvR_8,149200,9
CqH_ojKgiXw,12266,10
D8rLMY2R9x8,14133,16
D8rLMY2R9x8,45133,16
xGJuOUnH3j0,151666,19
xGJuOUnH3j0,192000,19
hKgtNPTirdc,105800,20
jUgMBBPcYAg,7600,0
9F366imttq8,382600,5
dzi0iPBeVRI,104600,21
r3IS4bLgysY,26533,10
D1kQRFo6HM0,161600,0
l1eHEv0ZXCw,165666,22
felKeIxYkF0,60466,6
wItLJ3GVPHo,1394600,21
yG7szlm8gz8,214066,7
wvJcgXyhhTw,26666,12
2OF8RcpBurw,66625,22
ldDSKh1aVgY,315133,15
WvN7qhmmLbw,90000,21
xX93VnzlUPY,83333,6
jtfcgO9kdsM,21533,0
WakC-Os2O08,199933,21
37onf7hV3xs,13866,0
of0EFm0GIjc,60066,21
kV4wKB6jvSk,18466,14
ISud5E9hZxU,16333,15
7x8pwE2XaDU,42800,7
TxUm-m-jFQM,135866,12
lgl7aUfV4iM,40733,6
n7e3sIvFFLw,86666,3
fLEUT0rTkv0,11333,1
YDZmqtDxVcc,87066,0
X2xpDUOvZ-I,43866,1
bV4UcE_nWg4,79800,0
3xjJ_uWSsSI,14200,19
5hWtjnbU5mM,369733,6
VQpSTTR9FTM,184533,10
VQpSTTR9FTM,227400,10
KaZS2x7bNeI,95333,14
jqKwPQeyRsw,45000,6
Q5XpzLcux5U,37466,16
hdY5ZlYGfLM,80066,18
yEdht5OwXpo,5266,7
0IM6uj50dzk,154066,3
xGJuOUnH3j0,217866,19
Hke6h3Sv5bA,537800,2
aq_jeOuY4Fo,29800,2
0F_W7H3yNh4,3000,19
37onf7hV3xs,34666,0
41e3VTt4FdM,58466,17
FfG6jy1ZhmM,117533,5
Xbw_9hrp2KY,72400,3
RRM6srYcPYw,28933,0
koKGb0F9vnI,69066,19
67MtmyJqdxc,30533,10
laKt2ZPP8xc,68066,9
ovwrwkmeQy0,15733,0
ICyhescc0Zc,2933,2
nnc47qBiOP4,42400,3
toYCtijB75c,31266,0
dECTTSpEUKg,5266,0
tACxim3I__w,241533,18
oMOq3bzJv1g,238666,16
gfJCJMrwLqo,412933,12
Z0rnSvB1dAg,84466,16
7KT7pGPtWmM,19000,15
xXWyjmVHtRc,14800,12
kV4wKB6jvSk,50800,14
YvyDZuDIWJ0,41333,19
r3IS4bLgysY,65000,10
pupK9Q5IO5g,92333,5
DK2JdA23JDE,300200,1
6r-u0Ks1Uso,15600,7
19DZPz38__Y,36933,2
SdnMwtqW-2c,9333,10
RtpNPK1berw,8466,9
f3JL17nA4Uo,179133,3
Mz9ZTHPYJxk,19933,19
5hWtjnbU5mM,447800,6
7d9mgjUlskw,164000,3
VQpSTTR9FTM,261933,10
peFIHPWhmQI,3404333,2
0K3Gso0BLXU,29333,4
x3CeewN9bQ8,16000,6
n7e3sIvFFLw,233200,3
Na7NUa4Uxb4,61133,13
I4qRQ04QJeU,19866,22
59NuA-4FppU,171666,12
ThPeodgkCwU,63000,11
XOmPaPqmkdU,151533,16
Zep_9bXwJ8g,180666,12
MVcDwt4jMg4,11400,3
RybVHFdH6s0,24000,14
hihAkUWiI_4,107600,0
CUvi-gOiEak,104000,13
eNVGmOIKNII,31600,14
d15GADyFoHM,67733,0
PrYTcgk5W64,75800,10
jtfcgO9kdsM,74533,0
Ysy8_sRWWDk,47333,0
xX93VnzlUPY,117133,6
34u1Ogv8t9M,410600,4
l7DO0USfvSY,22866,7
jOei7bQECYc,67733,14
ffvXiSjPp6c,452733,10
qNZRzqo9B70,71733,15
5ZjMXhr2vAc,18600,14
e9qE7kkN3QU,26200,16
D_ueCAG7W7E,399000,16
Ql9MH8p4eE8,267666,12
wPQid08L__A,47333,0
JHmOlJHLkq4,1350866,6
JHmOlJHLkq4,2167866,6
0F_W7H3yNh4,45666,19
Ya24f7rOQRw,233466,14
OShWbmtKPlc,41066,1
t1vrE0cEB80,3066,4
L8wUX2eLWM0,133066,0
funKReksXEQ,40600,10
xGJuOUnH3j0,258800,19
oiex2A0JQbc,23600,22
aNwyTji9SNE,83400,1
VwHnE3qz0a0,13066,1
KaZS2x7bNeI,136666,14
blyWZznz0w8,21866,16
a2QTtcwgJBo,73400,14
0M0H2QEwy7Q,11266,16
d15GADyFoHM,241466,0
0IM6uj50dzk,194933,3
4MUDXtC67Bc,5866,0
Q5XpzLcux5U,129600,16
AK6EGo_idx8,52933,7
C3ceSlB7wEw,554066,6
MM0t-hNHZYk,44333,4
yojsL-USjiM,14200,15
abb8d3795PI,15666,15
funKReksXEQ,66000,10
GaeWhfSP3EA,438800,12
VQpSTTR9FTM,321800,10
5ZjMXhr2vAc,91533,14
5T6j4wRYSlg,240200,3
5jQ1WTdgjgM,28733,5
fqfCuOZqwyQ,71133,7
0F_W7H3yNh4,81066,19
Xbw_9hrp2KY,120066,2
9F366imttq8,404066,5
nZDjlLlrliM,43333,0
fSaoaPeYV5o,46000,12
aq_jeOuY4Fo,75000,2
dEYTXqHOk9s,35600,7
sT1gBkSPrhQ,464333,4
tu4wQHvUsZU,28866,7
xGJuOUnH3j0,283200,19
bIwI0eZl0Ao,115733,2
kAHuLHKe41Q,49933,7
kV4wKB6jvSk,94066,14
laKt2ZPP8xc,120666,9
5x-Ug3o2HS8,4333,0
RRM6srYcPYw,85866,0
wXdiiYQLUBg,15133,0
r3IS4bLgysY,95266,10
2M5itfkw4_Q,74466,6
5kci_JYLWLc,22333,15
XOmPaPqmkdU,190266,16
hypntb4G-a8,109866,6
n7e3sIvFFLw,328133,3
5ZjMXhr2vAc,120333,14
Lp2d-sXUFyI,8600,19
onR14dV18OU,40466,16
bIPjjg2xxtk,17733,19
5hwBwsY_0XE,67133,3
0F_W7H3yNh4,112133,19
gfJCJMrwLqo,435600,12
NXgRwMuWdW8,80733,2
lmXWQeDB87Y,50000,13
vFCXMjNNyNg,165066,2
yojsL-USjiM,43866,15
12xoM69oarE,5466,0
laKt2ZPP8xc,148866,9
1EI-OdDvwro,15133,21
22T6sX5umTo,42600,0
lsZXleG_rOc,6466,5
SdnMwtqW-2c,29400,10
peFIHPWhmQI,3421800,2
GIHcCN297n4,31533,0
kV4wKB6jvSk,123600,14
aAk8jYEKeN8,23600,2
Xbw_9hrp2KY,166533,2
PrYTcgk5W64,92933,10
CUvi-gOiEak,134533,13
7ozN8mjnlYQ,5266,22
aFFKeUdtPcQ,199600,12
i_5YmjX_J2U,117800,7
o1nvui5KBiA,60133,0
N9EgqzumnCI,121266,18
2SJtc0mKOt0,94666,19
fLEUT0rTkv0,43133,1
izhY9QGf_KA,97333,7
f3JL17nA4Uo,403400,3
fC0MapW7MGA,141133,0
XMxk7Y_jV90,9933,20
RRM6srYcPYw,108733,0
hQWcyTkfPeU,21300,19
r4BC8P2TZvY,25866,6
MRZzpifIcXQ,24600,19
o5VrDxPSWxM,170000,0
o4RN_w2884w,14133,0
9XcxPzAbrVQ,366133,0
5GI57SVzVng,125333,18
eNVGmOIKNII,54333,14
D7TdWCLiKEU,271200,6
6PJYnC0ZUe8,16800,0
0K3Gso0BLXU,187400,4
Q5XpzLcux5U,222600,16
UfsrLuqJuy4,49666,7
UfsrLuqJuy4,86066,7
xD6i6n7-9Io,100933,16
L8wUX2eLWM0,210000,0
5hwBwsY_0XE,89333,3
bIPjjg2xxtk,44866,19
DfS7lvAcDQc,551133,21
ISud5E9hZxU,30800,15
12kqmrlzYeo,38333,7
MM0t-hNHZYk,91200,4
s3XY_FQpLsk,88133,7
aK-rgio7orw,255666,4
Q1P5XjjiDEM,380200,2
KnXPxa1RzmU,29333,6
xHusJwcIrFU,178066,18
q1hhQfTU68Q,16533,2
8uiaATcFCdU,126066,20
xiONc-qkLIo,13666,6
wXdiiYQLUBg,52133,0
ZcRsYuRpGpk,10200,7
6vxbPBabVUc,5266,7
Hke6h3Sv5bA,575733,2
rN8C6P_U-qc,10733,7
oEtuA9zpfqI,40600,9
HForcN1pGFM,75400,4
c3YM8XStM_A,28666,7
qk1H9v8A980,2600,15
VoIyF1fHxmU,113533,5
laS6WNxSD6Y,5866,10
PrYTcgk5W64,118933,10
1AJQH3THnXA,12533,7
zIPqPSpQ_74,13133,1
XNi3icCLHJg,1533,19
_fv7kjhes3M,124133,14
BqVCqwqwYjo,6400,11
FAUfvdA24bw,743333,18
O0QAp37LlnU,80533,18
dAAAxlXP8xs,11000,0
funKReksXEQ,97133,10
qkKNPXisyM8,397400,14
sblQhXsgs4c,34400,13
gOyhwzpuxTo,44000,19
pupK9Q5IO5g,119400,5
NXgRwMuWdW8,107333,2
qNZRzqo9B70,119933,15
buCfhncEbVY,73533,2
ZKKPr3lEtTI,32733,7
J3-3kUB61hM,44333,15
laKt2ZPP8xc,268066,9
PPPy6_7_XKo,553933,6
PZswELhoPOY,6066,21
Zep_9bXwJ8g,220600,12
kV4wKB6jvSk,171666,14
3ZR8rlsGwoU,156200,14
OuLdCForvaU,18200,7
THV8u61CUt4,86200,13
WyzGM11t40A,128600,11
7hJ9cPWxobU,9466,7
CmxhIEztsyg,62533,14
CmxhIEztsyg,93733,14
CmxhIEztsyg,125866,14
6QGcKb9o5mo,36400,5
juzoWZxTaaA,45466,0
1_qgexgdmz0,45133,14
C97oHqKqdBk,37066,0
EoTzYn1I8kM,72266,11
E4Ksgfohq4c,31600,14
dcwbXzJsVDw,12466,22
O0QAp37LlnU,120866,18
O0QAp37LlnU,194600,18
K_AyI0WurNw,11200,3
6KLUOHLlKxA,51666,9
-uDpenVUfeM,114400,0
Hp3ThbvZmY0,73933,13
Ci23hxa4WWI,668866,12
yewTy_Y93KA,116000,7
7KT7pGPtWmM,54733,15
MKh5WVBgr6U,78466,7
qk1H9v8A980,30666,15
htSYCFK3_3c,50333,15
9F366imttq8,433333,5
w2crDqPmcxg,71866,0
0wXCNOeWltE,2533,11
8RE8OhClk-E,4933,7
BcTbQMGwq-o,268800,13
FA5rhWm5eps,800,1
G4YGytTnjyo,14266,14
4VXH6NxtXno,28266,2
frPseKvSQ6E,7733,1
gOyhwzpuxTo,91266,19
a4AnHgZAEsI,933,0
ceW8XaZDeEo,127733,7
Ysy8_sRWWDk,179000,0
peFIHPWhmQI,3462733,2
zwfARH73wpw,12800,1
5XVNpnQjhNg,50400,7
gfJCJMrwLqo,479000,12
TxUm-m-jFQM,186933,12
rN8C6P_U-qc,55733,7
3bxa6tnDY5Q,15466,7
Gk1FWoC3KZ8,31666,0
Q9APaqDdTUM,24733,16
NXgRwMuWdW8,194733,2
Wzh2pyM8cqs,20533,13
wfQfUiesYRE,139066,0
n5MVWThEaZA,48800,2
kV4wKB6jvSk,198466,14
MUu5rp93Yl0,20666,0
9-tMrnJ25Ac,65133,9
gqgQpw4DWZA,56866,8
aEH-CceaHIc,6133,4
FbtbQbo3w6A,125600,0
sblQhXsgs4c,82733,13
OH-K_g2KU28,73533,0
-uDpenVUfeM,157533,10
Ezt9lgLbjBI,239866,5
Jtlg-sz6fTs,104200,22
M7851uNXh5Y,253933,9
ljA_QMuav7A,191933,0
oaKZc2pr1ec,16333,6
oaKZc2pr1ec,96600,6
MMHuOY4N9Io,28666,13
Na7NUa4Uxb4,111933,13
pvBExTrg8O4,96533,14
FfG6jy1ZhmM,157666,5
4nB2UtNuXq0,15733,7
5TBqSMqiggs,3200,19
dcwbXzJsVDw,46266,22
o1nvui5KBiA,82133,0
eNVGmOIKNII,112866,14
laS6WNxSD6Y,31466,10
7ozN8mjnlYQ,56066,22
a2QTtcwgJBo,109866,14
zIPqPSpQ_74,44800,1
PrYTcgk5W64,174333,10
TzauEsvR7ho,6466,3
boHBNqmn4FA,22400,15
4VXH6NxtXno,71400,2
zbmFBebrIQU,73733,0
zbmFBebrIQU,118866,0
7WRX_pwpMD8,2000,10
EAvGskBbSsI,45000,0
5-Q3Jti07xE,63133,7
aAk8jYEKeN8,51333,2
hKgtNPTirdc,132800,20
0r1MiAM1oTk,82466,6
2ZPinYA7tds,22533,5
jQ-oKTZMLug,102533,5
0tNY3s9iemE,7200,13
0IM6uj50dzk,211000,3
9vO75mCSCZ8,8733,4
AcA7aBeBiPk,15466,0
ApkGlNO8C7g,1200,12
ApkGlNO8C7g,471866,12
Q9APaqDdTUM,60533,16
3uNFVDUfPh8,8133,11
RPzXNJLWOdU,11666,7
5hwBwsY_0XE,128733,3
1AJQH3THnXA,46200,7
N--dO4Rsbp0,31000,4
Xjk_drQX0g4,9400,7
5TBqSMqiggs,37066,19
FV0Gw-X7pEg,11400,18
LuHYuMrrBkI,1466,4
M82j3zUqGS4,35933,11
_LnCEWB2QYk,11200,19
4br5Wi9gTZg,376000,9
HHi26rWtC38,311133,0
twcclMMCg9g,7333,4
6LcqT9nCzIw,11466,20
hQWcyTkfPeU,113966,19
MWIT7T3uZAs,175800,18
Ntnz_K8i3y0,6266,0
aEH-CceaHIc,42666,4
t6SW1KIfcLw,74333,7
7-JiHyddYCk,16466,1
HfZ871F0xSo,58633,7
TeQ5fbvdCnI,42600,10
TeQ5fbvdCnI,124400,10
ZVBaT24JLus,8066,16
SNn3vmdC5KE,22133,16
R4MFdPQ2Jo8,74866,13
laKt2ZPP8xc,333000,9
wfQfUiesYRE,174333,0
XNi3icCLHJg,54333,19
74_rK---9Fg,446266,14
PwfJ--34oWs,40466,0
yeVRrUU27o4,385266,6
MM0t-hNHZYk,130533,4
OYNC0qI8Z5Y,49400,0
pMjd-zbCkj4,133000,0
CmxhIEztsyg,162200,14
eTpyN9lx8_4,42866,10
TPrJohkEBGU,16000,16
aLzhO0EqNcc,4066,10
4VXH6NxtXno,94666,2
21RLjKUfiiE,58666,0
8R18lBTxenE,10333,18
iSYNvKIuAXc,13400,11
2ZPinYA7tds,65933,5
dESpD3ubWc0,10733,0
8uiaATcFCdU,157400,20
uGDq_1b9NE0,91333,21
7d9mgjUlskw,224800,3
jKGUIKPTiYo,40266,12
rqs05c93ZUs,10666,12
cCY6yb9BQHo,13733,0
E1XzBNZj3Ec,300666,21
vWWjtZG9pxI,11333,19
4fYu__9UJmw,32000,14
peFIHPWhmQI,3486533,2
frPseKvSQ6E,62400,1
4hedGjwng34,208000,21
5zleu-2xmds,85400,6
_lkQzlM9s1Y,74000,0
GCcKkkGrVQw,16133,0
GCcKkkGrVQw,54333,0
U-MVYqCMmsM,41933,9
6DdnEV4scMY,58933,12
M9uSPWD_mg8,88333,21
ZcRsYuRpGpk,32400,7
funKReksXEQ,147866,10
XadsKMnizUA,11466,13
ZFoBDHEF9rY,27733,9
FbtbQbo3w6A,148133,0
2GR_RS3IpA0,72600,0
TeQ5fbvdCnI,187600,10
Q9APaqDdTUM,256333,16
R4MFdPQ2Jo8,234133,13
TPQsrP2_Jbk,57133,14
dkWVz2JcJJk,41200,4
S67Oz9N9XX4,125933,18
ai9-_EMwk4U,22666,14
jNp2LZe3skk,27466,0
khOnW1cHoAo,305533,18
9rEq9xyGsyc,31066,13
N2OavGaHXvc,8333,12
HZfdUH8GeMA,14133,7
Hg-xXP6_zow,342133,0
hAuFEp75jVo,41866,15
WOFf_Umrhp4,34800,19
Og2F0QZzs7s,156200,0
M7851uNXh5Y,336466,9
bBN70Qs3dF8,20600,0
3uNFVDUfPh8,40400,11
13Dai_mIQXc,200866,6
8F_yYt3Hvl0,24400,2
6DdnEV4scMY,74933,12
laKt2ZPP8xc,407200,9
buCfhncEbVY,127133,2
dcwbXzJsVDw,88266,22
OYNC0qI8Z5Y,79666,0
kYfQGtaPJlk,14733,10
VoIyF1fHxmU,144933,5
bNhmPsZQYSg,3800,7
U-MVYqCMmsM,60266,9
bPfaS8RIHVw,70666,15
d9TynlwRfpg,9600,12
5hwBwsY_0XE,162866,3
PrYTcgk5W64,209800,10
s65kP5y8r7Y,213466,7
INJmh-FZyTU,128266,15
OR84Wh62Rdc,20133,14
eNVGmOIKNII,142400,14
ISud5E9hZxU,65533,15
XadsKMnizUA,37600,13
6hr1L0iHTHQ,193400,18
K_AyI0WurNw,115533,3
cwzO6KHk4Wc,866,4
FbtbQbo3w6A,236733,0
Uk-t_iuk3W4,6600,5
x4K5gNsI_1k,155066,0
dAAAxlXP8xs,43800,0
skGbLViE3oY,6200,0
SjJMC7Ql9Nc,103066,0
eTpyN9lx8_4,194666,10
frPseKvSQ6E,87466,1
z7Nsp1JmR4s,75200,16
Lp2d-sXUFyI,40200,19
TPQsrP2_Jbk,86333,14
fqfCuOZqwyQ,99066,7
PbF7Lv0Mwd0,93666,7
ai9-_EMwk4U,61533,14
4VXH6NxtXno,118533,2
xJNYV2hNTRw,20400,0
xJNYV2hNTRw,76066,0
11DcyqCPw_Q,10200,0
11DcyqCPw_Q,33133,0
Hvn3VYqNb5U,86733,9
hzb713LqWwg,9466,6
dXPEGN68nu0,24733,0
t1vrE0cEB80,43400,4
qr9kwuzbo40,662200,0
6LcqT9nCzIw,64800,20
Somul9CXxTQ,33933,0
YW5KL-xWgWQ,3466,0
JSbOzLZablY,20000,11
PtKoSDOJcNA,15400,13
c2o5tvg9b6A,207000,22
6DdnEV4scMY,221133,12
_Jq8UamFJaI,16600,2
B6te2iZQcAw,14800,9
CC4Nk0kQXhg,5600,18
CC4Nk0kQXhg,55866,18
UF1pIvoHAo4,12733,14
CiT09gfBJPA,30600,0
Q9APaqDdTUM,376733,16
Ci23hxa4WWI,740533,12
WHta-woH7yU,41600,11
dcwbXzJsVDw,108266,22
funKReksXEQ,162533,10
9F366imttq8,481200,5
cVfH0tFh5Kc,40466,0
8IjQZzZOKSQ,132066,0
hypntb4G-a8,236333,6
kx6KblPKc6Y,135400,0
4fYu__9UJmw,90333,14
39kbVQaBebg,1600,17
ZVBaT24JLus,37666,16
vWWjtZG9pxI,29866,19
2GR_RS3IpA0,144733,0
JpTrSNA5noI,23800,6
dNwsx-kGiks,43266,14
dNwsx-kGiks,144866,14
QecSMNllUZw,48466,2
WGMozXCLdY4,4800,3
rqs05c93ZUs,36466,12
nGlb67j_9Ss,246400,0
QSEFj19Mr-M,27733,22
twcclMMCg9g,44266,4
bvwu-ci7yOo,1933,19
TPQsrP2_Jbk,122466,14
UPKGwthi_Wk,292666,0
L1rod0bVGGQ,10666,15
W2YSTBnGNHY,14066,20
JSbOzLZablY,58733,11
JSbOzLZablY,223200,11
O2Cds07K8aY,26000,10
hAuFEp75jVo,83733,15
dkWVz2JcJJk,72266,4
6DdnEV4scMY,239066,12
ZVuxtDuEdzw,9400,9
9qnDhe9WTGY,27933,0
pJHUOfOv40E,16333,20
kYfQGtaPJlk,48466,10
mTV0wnlz97g,9000,0
LpFn6ffr4P4,35800,15
mQ_Q0ElaaTQ,43533,11
CmxhIEztsyg,182800,14
Q9APaqDdTUM,410666,16
1oxulk52xT8,60333,7
5RP_M8QYjLY,98466,6
Gen3NacbLXM,194533,15
qNZRzqo9B70,151466,15
UF1pIvoHAo4,49733,14
01xHsQii18Y,313600,8
C07nbPmiKaE,207733,0
dcwbXzJsVDw,138733,22
dRcrvTR9xIY,137266,0
kfIoxGCJ5DA,25266,13
227YwBwYl8E,30866,7
Uk-t_iuk3W4,29333,5
aKxXXWZJBIg,5400,1
eHiRYZsrTig,107466,2
dGlkbNoTcMk,103533,11
8tLzq6VRcj8,55133,0
wWF_MPEVddA,13600,10
LPgmaebC-L0,26533,3
5QS14MGy4mo,28533,19
peFIHPWhmQI,3522333,2
4aXvNyrKX4M,33000,0
8uiaATcFCdU,216400,20
fSThn08dO3Q,255733,0
FprxIVYXUL4,72066,10
1fl3Knqmwks,10400,22
bvwu-ci7yOo,40800,19
bvwu-ci7yOo,66933,19
bvwu-ci7yOo,99666,19
T-eD-bNI6_8,37600,0
W3HexcOgtSs,102866,5
bXZNeIkK0gI,14666,0
13Dai_mIQXc,245533,6
UPKGwthi_Wk,623533,0
UPKGwthi_Wk,827600,0
7bSVm0xwyo4,61533,16
RTGdtumz6bE,77533,3
rrODMwZwpfk,49466,4
TXI3MMpwDlE,14866,3
4VXH6NxtXno,175666,2
frBFkWOnJZU,34133,19
8F_yYt3Hvl0,49000,2
-82wmwqtRGo,38733,2
GweBo3-aF3o,2800,18
HRpc200ftxg,630733,6
H39C6LyCMZA,94333,0
o1nvui5KBiA,155800,0
qLl1J6kdXo0,23600,0
ovN4gajyi-M,21200,16
cxnGu_lqg1A,42600,11
z7Nsp1JmR4s,132000,16
6DdnEV4scMY,338533,12
7KT7pGPtWmM,111266,15
IL9BQM75TmQ,16466,1
MtwFYmxmJ3Q,10066,16
fSThn08dO3Q,306066,0
OrAJQ1A1C-g,56400,7
n2Ksw69unKk,14066,19
rrh9Rfe5TXk,15800,0
g9o2ZJQ8ESI,27800,1
kfIoxGCJ5DA,85466,13
ikfmjumoUlM,10266,15
6QGcKb9o5mo,88000,5
6ysNxTfIUyo,189133,11
Uk4IAT2mQ_E,10666,0
zcYREPvChog,31466,1
jQkaVvOJfYI,39933,4
dRtQo1MjNFs,118066,0
dnY-4hOzYts,12733,0
dnY-4hOzYts,61133,0
W2YSTBnGNHY,38133,20
8tLzq6VRcj8,204066,0
Na7NUa4Uxb4,139800,13
Rg5or4fHc58,24000,7
anyc1ynH06A,57266,6
TxUm-m-jFQM,220533,12
xFf79VLoMIo,28400,12
f1uaPSveXCI,11266,0
2UpyZoLf-J8,7866,15
MdjKjXnenbQ,68400,20
hAuFEp75jVo,106533,15
hAuFEp75jVo,149866,15
hGKBN9am10o,176666,15
8c2PU-spRGQ,43000,0
dkWVz2JcJJk,159466,4
MWIT7T3uZAs,225466,18
rqs05c93ZUs,59600,12
13Dai_mIQXc,468266,6
5RP_M8QYjLY,147600,6
REUIvF74sqg,19733,0
dRcrvTR9xIY,211733,0
aLzhO0EqNcc,34800,10
funKReksXEQ,221000,10
hQWcyTkfPeU,141700,19
pdpXxd5AOxs,118600,18
N9OEtaxrdbs,9333,19
De57BsCYZ9s,15066,11
OShWbmtKPlc,104533,1
JSbOzLZablY,260933,11
nmRnDrCy8_w,68333,10
cxnGu_lqg1A,136866,22
u6s_dVo_Ntk,1333,22
PZz86aIvTWU,10066,14
_tRa191v9LU,77466,16
BDQv_aSLxLI,9066,19
ByM9G_YBLb8,75733,19
bYwUsbi_YQY,9133,6
eFnEgW0SMDg,183733,18
VeHnB4kpyRg,31533,22
WcqT21BvMi8,14733,0
aK-rgio7orw,542466,4
4VXH6NxtXno,197733,2
ssTa8ZTMPco,29333,0
sWaYiyTAF9c,680533,18
O2Cds07K8aY,73800,10
twI6hK4EHMo,40866,4
9F366imttq8,511400,5
Gen3NacbLXM,253466,15
qM998G1Q81w,33333,7
LwwOkZaZShk,60800,0
z7Nsp1JmR4s,368266,16
Kzf9V5-43RI,35400,0
JSbOzLZablY,330066,11
PW7EmkQy2Go,1066,13
PW7EmkQy2Go,157933,13
cstjlX4i_Oc,2533,2
peFIHPWhmQI,3566733,2
UF1pIvoHAo4,90000,14
PZz86aIvTWU,56533,14
sls-_rQo_W8,90866,10
8uiaATcFCdU,302800,20
dOjy7t8y0rU,3466,22
Uk-t_iuk3W4,76400,5
aKxXXWZJBIg,34533,1
bcrQdxrU_vI,127400,0
SJ5ieQxscmY,9066,11
3DA3D8Uk5VQ,89133,6
kfIoxGCJ5DA,113466,13
d2RD5tyZt6c,52066,0
Mj7ErvHDgOw,21400,9
5QYH90IDrG8,12666,4
et1T5V6u4vc,4866,11
vsEzBVzuDhM,41800,7
LpFn6ffr4P4,72666,15
hjxqdGQWliM,40800,19
hA5ImkttH5U,30733,18
c-T9ITcEW9c,24066,0
nbwCt86Bmj4,13133,6
FprxIVYXUL4,121133,10
rqs05c93ZUs,122000,12
8QhoLVeWUKo,97466,2
8QhoLVeWUKo,205533,2
PPNd71QneTE,561533,4
8c2PU-spRGQ,133066,0
Dda9F5Sr0mQ,2800,0
DmSXkqyIdsw,24600,10
GMwzxc230YQ,64400,0
uACsB1ZlfDU,148666,0
MdjKjXnenbQ,213066,20
funKReksXEQ,300533,10
_MgvJJQY2M4,21266,0
b7mawJlPASQ,12866,0
Gen3NacbLXM,353600,15
LPgmaebC-L0,51333,3
7d9mgjUlskw,252866,3
kax_cIP5sW8,29333,10
QE5DYB-ddsU,3866,16
9hgmBPLYSlM,25266,4
U700VzyfizM,64800,15
FfG6jy1ZhmM,203333,5
Kzf9V5-43RI,125400,0
VXcADgL3ZGs,11933,0
W2YSTBnGNHY,88600,20
iUWtJKLprsA,31466,7
clO2SRgOzAk,145533,0
jHGJGsAinhQ,120200,4
gPZhOXxIIwQ,146600,0
gRxsoFA5IX8,1933,0
6DdnEV4scMY,392866,12
aB0PWGspieY,36533,3
aKxXXWZJBIg,74066,1
GaeWhfSP3EA,475800,12
dkWVz2JcJJk,246666,4
5RP_M8QYjLY,187733,6
IL9BQM75TmQ,64000,1
d3P2bH2t8IQ,137533,0
UF1pIvoHAo4,109133,14
s0dHA4M6tf0,68200,9
c-T9ITcEW9c,84000,0
3DnU3U68Eco,255000,7
CiT09gfBJPA,51866,0
Ci23hxa4WWI,766466,12
5QS14MGy4mo,48133,19
pISVvZ84Cz4,76600,3
7KT7pGPtWmM,185333,15
aLzhO0EqNcc,67266,10
7BoU3HYXDlE,204333,6
KYrFP1HcAoM,54800,12
tdPz9C1GTVA,70891,7
xFf79VLoMIo,91200,12
8QhoLVeWUKo,329133,2
ikfmjumoUlM,36400,15
hzb713LqWwg,34866,10
tNc5iAn92Ps,48200,20
4VXH6NxtXno,238066,2
skqbtdulzns,5933,19
O2Cds07K8aY,108000,10
dOjy7t8y0rU,46066,22
8F_yYt3Hvl0,75466,2
_sjWsDk-1EM,71600,7
A2KKAjaoUds,22600,3
EfHCZUHt0d8,155666,0
FbsuxxbdimQ,44266,10
bBpaMyR5t68,216200,14
6QGcKb9o5mo,123266,5
h6IhLVWaX90,59666,18
hjxqdGQWliM,119466,19
hjxqdGQWliM,149600,19
rqs05c93ZUs,194466,12
Zep_9bXwJ8g,276866,12
8uiaATcFCdU,338866,20
PK-4bXZDtlA,16533,14
VCrFTwWrO4I,31600,15
nbwCt86Bmj4,33533,6
qTa-ucXmELc,4266,13
jE1Rq_Ot02M,27666,19
W2YSTBnGNHY,107400,20
LPgmaebC-L0,89200,3
iXN5I14Dm4w,16800,0
n6Ryj3SjY4w,116800,13
S8XQMXTMifI,7066,3
3ufhaPpj69k,199133,0
twcclMMCg9g,68066,4
Qd2AF_v-HZM,38733,16
8QhoLVeWUKo,352000,2
NFCP_coDKQU,53466,3
6JkXhxPl-WM,253800,21
mqqF7XQgFac,2466,14
5RP_M8QYjLY,244466,6
aKxXXWZJBIg,88866,1
yG7szlm8gz8,290733,7
XhNCDhUl6cQ,178333,0
LpFn6ffr4P4,108866,15
TxJVlxrshaU,95266,7
4VXH6NxtXno,283666,2
qNZRzqo9B70,210866,15
QZz4EpSEeCo,39933,0
et1T5V6u4vc,61466,11
Ro4lG3VKY6E,378266,6
SL1xbjJ9W3M,24466,13
Uk-t_iuk3W4,90400,5
vzX1oi0j6Ow,3933,7
aFFKeUdtPcQ,254466,12
UUJkvnt-BUY,333,0
UA4QiQ26Jyc,9400,9
2-DApJft4kQ,271333,2
8wFSnrlb7Ec,58333,12
eK2CyGP0jbY,66533,14
C1lkp2tlEoQ,1018066,6
9F366imttq8,528266,5
rApNyQGTCxU,107400,21
tyYWtLYr6Ww,111733,20
s2FXfWMtpvM,130933,0
aB0PWGspieY,195200,3
h44rrfSmWaU,15800,0
DfS7lvAcDQc,578000,21
dkWVz2JcJJk,358600,4
FbsuxxbdimQ,81600,10
FbsuxxbdimQ,130066,10
8le7OxKmiwU,15533,0
8le7OxKmiwU,84800,0
8le7OxKmiwU,285066,0
6e7w8RQ0xoI,117400,0
WI7Icw2zdUU,186466,0
fH4Pg70FJ7Y,34600,6
d4QkJdQwkCo,161600,11
hKgtNPTirdc,175933,20
6sfTzm4qjPY,59866,7
tpFBrZP69Ow,19866,10
6DdnEV4scMY,465133,12
s0dHA4M6tf0,173933,9
WEa_JFXZy-Y,100533,0
UjsROQRMk4w,800,7
8wFSnrlb7Ec,90533,12
8wFSnrlb7Ec,135933,12
ikfmjumoUlM,106600,15
E1pmsS_ufrs,62466,0
FHQHKJhX91k,447066,16
FrcYUeH-CjU,2200,4
0eOzQ2cYOME,2933,0
zcYREPvChog,57866,1
eM2qGdNy8fY,225000,0
t7I5f589VB8,6666,6
4i2UEDJt57s,5200,13
QZz4EpSEeCo,175066,0
XxIkofBeidg,206400,13
0qaAcxEpYJ4,5933,10
GLJJdMPYSaY,600,0
74_rK---9Fg,475800,14
48f6fuaEA-8,37600,12
fg_C6yjMSSE,1466,2
ocSxwxBDZbE,4333,15
a2QTtcwgJBo,193200,14
V9leupFCc9Y,22400,0
8QhoLVeWUKo,378133,2
hjxqdGQWliM,195800,19
4AGUPYkSP0A,50800,9
d4QkJdQwkCo,198333,11
9KluYMjmRU4,45600,0
spuWVY7U-r0,7466,0
XxIkofBeidg,286933,13
S8XQMXTMifI,30200,3
PK-4bXZDtlA,69133,14
RV8JYdv7a50,28400,1
MtwFYmxmJ3Q,198333,16
FbsuxxbdimQ,150000,10
6DdnEV4scMY,496666,12
s2FXfWMtpvM,172933,0
8FJY3gPqsgY,27466,22
aLzhO0EqNcc,103666,10
EgcPK8gmY9A,15733,4
Ci23hxa4WWI,798733,12
et1T5V6u4vc,138733,11
d7H5qLPNFz0,21733,20
ZEjbr6dAzd8,21400,0
WbG6VwH8mj0,87400,7
xXWyjmVHtRc,77800,12
_pMvSsea-iU,62866,0
F6X-PDReV8U,29800,14
GUVaSlFdMgc,2000,1
GUVaSlFdMgc,134133,1
HS5O29AQl8k,101800,15
8hIFfgcClqk,24200,0
6QGcKb9o5mo,166533,5
Xp_61uy-1gI,38000,11
p3X1RYVLK6E,28333,4
8F_yYt3Hvl0,115733,2
1krSqlOl70c,43533,16
ai7PvqCSCME,26733,22
8LZNzM1fizw,35400,22
Dadgzy3E5G4,17600,18
Dadgzy3E5G4,48533,18
Gtc4s745RVo,89000,6
8uiaATcFCdU,423000,20
LF4xVBfV5SI,6933,1
funKReksXEQ,327266,10
5RP_M8QYjLY,489800,6
jG_HnZV7Hn0,489666,4
QFchmsxVM4E,25266,2
_9JFwBtT07g,19133,10
D19A7AUqZJ0,101333,0
FMPMc7zhA_Y,161600,0
IVSyzSLw6dY,53266,0
tpFBrZP69Ow,91400,10
4P0ELhgoGgs,15800,19
rqs05c93ZUs,283533,12
rqs05c93ZUs,357266,12
_6K0XpLrBac,173333,6
CUE1Oj2b7oo,60133,0
ETbDDiGVVpk,15200,10
GX8fh4LqDAY,4000,9
inUS-SHB02g,30800,13
rrh9Rfe5TXk,79800,0
4i2UEDJt57s,37933,13
Na7NUa4Uxb4,195600,13
FfG6jy1ZhmM,256133,5
IPs5DyXnS3A,12200,10
e0wrIpLioGk,28800,12
jWdW_uXWot8,165733,22
9rJjDPU5yjM,8000,15
6DdnEV4scMY,539133,12
lzYtwpeRKk0,24800,20
zgMlQ10cKUk,6933,13
9P3yN7t_2GU,45200,4
llZh6OetqBk,41066,1
aRhHnL2bARE,215066,0
X6VI3lMCSmQ,244600,18
dd3J79VVNJE,11333,19
5-6DGmWNisk,19933,16
6pW-ynNbBQ4,59000,15
8QhoLVeWUKo,420333,2
UpSNN7FrwoQ,57933,0
ikfmjumoUlM,138266,15
YIICpWcT6Rw,15000,10
GUVaSlFdMgc,167800,1
GUVaSlFdMgc,218533,1
PfQ7HnJbKRY,85266,21
kax_cIP5sW8,151600,10
nLCDrdmbOpQ,11933,22
48f6fuaEA-8,63733,12
fwSNhd9R6UE,14666,7
m2bE4Td_mrM,18225,15
OShWbmtKPlc,117866,1
jyM-Pa9TV1g,117800,0
eM2qGdNy8fY,285733,0
Gtc4s745RVo,121733,6
5RP_M8QYjLY,660266,6
hjxqdGQWliM,235333,19
hz-TX-SUfPA,187533,0
GX8fh4LqDAY,38133,9
jNJJgAg79KA,20400,13
laorfbaG_u8,7333,7
-S5ZSXLX2e4,27333,8
Ou9uSunjDvY,15066,14
0cZNdXsakzw,1666,7
njwytKKXWmU,12733,0
9hzMd6YSWS8,5266,5
vTNMRCii04o,59400,16
_m4qIn8oY5g,79933,0
CfqtCB_f_Z8,21933,14
CfqtCB_f_Z8,42933,14
CfqtCB_f_Z8,78200,14
ImZcOQCdJng,23733,14
Mnls_o-RFus,14800,13
YnrBEBKghXM,15866,20
Q9xRxlxJc6U,31733,19
cl2HFWcd7IE,70933,22
s0dHA4M6tf0,221000,9
s6k0hthZWfY,77933,0
bpeTVqovf-M,19800,6
EihWhLgmkL4,5266,16
qNZRzqo9B70,251333,15
tpFBrZP69Ow,132533,10
pdAbSoU3RB4,211200,18
Y5NjWfRKVBI,12400,5
Y5NjWfRKVBI,63333,5
1OZhqbNUzC8,60933,14
9F366imttq8,571466,5
Ci23hxa4WWI,829600,12
ClqFRNTEHi0,16200,4
DJiVnUghP3A,124933,20
EFg6vFJ69sg,12866,10
uSCztf9we78,1933,7
e25expAyfPc,88200,12
SMGB4y8ESMY,160533,18
iyHaurwt8z8,105866,6
acegajOaAO8,11866,19
XH29XioiVFQ,2066,14
GUVaSlFdMgc,300200,1
aCZO85PGb-0,83758,22
IpUstP3gadQ,212466,0
IL9BQM75TmQ,102800,1
twcclMMCg9g,88533,4
8QhoLVeWUKo,461200,2
H0t5bKynaXw,58133,16
Nn8TDkH9Xe0,7800,4
8uiaATcFCdU,539133,20
t5LNtp2ieZk,3600,1
7KT7pGPtWmM,219466,15
bg9P2K9d8NM,90866,12
gZBQo2y7LL4,48333,0
fg_C6yjMSSE,32933,2
mp72Kcnyjc8,147733,0
bzimWzymgu0,14200,0
UbZMUtwQJmE,20800,3
6DdnEV4scMY,598533,12
kkeVlLg23eI,8066,3
jHGJGsAinhQ,132666,4
RJXEvK2i8FY,17733,0
llZh6OetqBk,73866,1
48f6fuaEA-8,165333,12
xt5JZw2Dkrc,9400,7
b0ejZAUmzcU,8066,4
T8IDRa49PAY,163866,18
cAKegqSb9uY,6866,13
Mnls_o-RFus,51866,13
Mnls_o-RFus,84800,13
kax_cIP5sW8,184666,10
s6k0hthZWfY,108000,0
6iqBGZ085Jg,328866,16
Yr7EzJcnb_w,293600,6
Zep_9bXwJ8g,417266,12
ikfmjumoUlM,169333,15
funKReksXEQ,345000,10
FkdHR9Z574g,93000,21
GG2kiaUm9pg,149133,0
miC3NPxHofU,2600,1
pLKB8r8Yq64,274200,0
GX8fh4LqDAY,63466,9
d7H5qLPNFz0,46533,20
UpSNN7FrwoQ,117266,0
9P3yN7t_2GU,61400,4
IGTU83QvvME,546466,22
XnB3_qlVl7Y,39066,7
VoIyF1fHxmU,360733,5
UnvXHViMZHM,117733,9
ZyQCWmlRYb4,6133,20
zcYREPvChog,84866,1
8QhoLVeWUKo,577200,2
_0-hUQPOO3k,24400,7
Ea5S2aqopP0,324000,8
FtDTQXG2WMA,47866,4
HCHv54258no,13933,22
66rhKrHu33o,179800,0
GUVaSlFdMgc,313333,1
Sg-_Q_92GiM,3266,5
Q9xRxlxJc6U,58266,19
ddYxeN1kIAs,38200,7
GaeWhfSP3EA,513333,12
rqs05c93ZUs,385200,12
6DdnEV4scMY,612600,12
mzkTSd0v774,13200,0
nUep0wRuUOA,4800,0
Ou9uSunjDvY,45466,14
lCz_ZPdnCW0,4333,6
t2OiAtoh6us,15866,21
drqe2hP0PKI,138933,0
qLoFJ-_UR74,13600,9
_aur9VeVrcs,38600,7
BBopEl_n3Fc,108066,0
B1kP8ByQCoo,60666,6
OSZevpemTuI,86266,13
ibTnKvIQkZo,29866,0
eR9SbcjPaKI,150133,6
7d9mgjUlskw,283866,3
OY4-WgM5tiY,84866,11
nB-2ufWIV78,25733,4
nB-2ufWIV78,342466,4
39kbVQaBebg,36333,17
j994pRgkJAU,28333,6
tyYWtLYr6Ww,159933,20
YnrBEBKghXM,40800,20
yrkEPuNh2i8,29333,9
Il89Zz_zMW0,34733,7
uqwHY7SQBUc,129066,7
cxDMxacLrWI,58733,16
6DdnEV4scMY,705733,12
9rJjDPU5yjM,190200,15
gkjwPlNA6-k,60000,7
YWsrSCees8g,344333,0
Q9xRxlxJc6U,95866,19
nvMCCx0ABbA,26866,7
nFQvQPqMjpk,16333,22
JnWGF4Wr2VI,65666,9
cCDl-l5bkfE,20400,14
Sg-_Q_92GiM,43000,5
acegajOaAO8,45933,19
gkh1AE3iQh8,11000,7
GUVaSlFdMgc,420400,1
x2PyVe6EVIE,13066,11
GUVaSlFdMgc,447466,1
39fWW_SDbnc,163533,11
dQra-noYdYU,44200,22
-S5ZSXLX2e4,62333,8
xhkdxVZ5HzM,12200,0
0F-NaWx7CFM,176466,11
tNR436o6lwY,45066,21
01xHsQii18Y,345800,8
Id3kftpaLtI,79800,15
xt5JZw2Dkrc,37800,7
msM9x9SUkNk,65200,11
Nn8TDkH9Xe0,43800,4
hqU_tJOlIFU,10400,18
tpFBrZP69Ow,307133,10
4P0ELhgoGgs,57866,19
jKLGmgA9eNw,65266,0
Mnls_o-RFus,118400,13
9yzO3iVwCJY,114733,9
Pj5jtQqsCu8,233333,9
kkeVlLg23eI,45200,3
6QGcKb9o5mo,203333,5
e25expAyfPc,120200,12
lOhN8WgKlsI,14200,18
RGiNfyxKIAc,2133,7
qMULhd7puwY,205266,6
ikfmjumoUlM,193133,15
YIICpWcT6Rw,72933,10
RRN0ZiPHdho,1666,22
jyM-Pa9TV1g,525533,0
OTr0qkC5sZw,10133,5
nB-2ufWIV78,372866,4
nB-2ufWIV78,523466,4
LIpQ4FpnJTU,28533,6
yrkEPuNh2i8,192000,9
RtpNPK1berw,36733,9
9rJjDPU5yjM,208533,15
ZuBwFO1zH98,14466,22
llZh6OetqBk,89200,1
pLKB8r8Yq64,300133,0
twKs2nM-edw,3066,19
twcclMMCg9g,133533,4
iGuaxy-62t4,666,0
i4fYjxsmSTM,6933,0
d7H5qLPNFz0,463666,6
xhkdxVZ5HzM,58200,0
hw3yAJS7OUU,27666,0
yVzasVJjFyc,17333,0
Sg-_Q_92GiM,84866,5
9P3yN7t_2GU,95333,4
8uiaATcFCdU,638733,20
ldJFEDUbCvk,7533,19
4i2UEDJt57s,69866,13
EihWhLgmkL4,35466,16
t5LNtp2ieZk,38066,1
Mnls_o-RFus,147200,13
x6ATrnwtdAQ,12733,13
x6ATrnwtdAQ,56066,13
rqs05c93ZUs,523400,12
9yzO3iVwCJY,270933,9
EC-RADUn0SA,17533,14
jX5ixGEJ8vs,12733,0
eR9SbcjPaKI,283533,6
qUVCP9mDlhI,17266,0
CfqtCB_f_Z8,118200,14
Na7NUa4Uxb4,213533,13
LCH0pSu2NPI,99266,7
FJdzxJj63yE,165200,3
eQMdZ3vfwcQ,48933,20
SHupukpbo70,15666,18
6DdnEV4scMY,865200,12
hKgtNPTirdc,205666,20
liTIKscNJGc,30800,4
liTIKscNJGc,324600,4
rNlOMD98DYc,179600,0
u1Pf7LONEBs,146800,0
04YIWOGd6n8,50800,0
UpSNN7FrwoQ,189266,0
-CQtf8Ki9Cw,41200,1
dDhefjrEhSU,9200,21
1G27ES_fQP0,733,6
s7lGe2uLgTM,165866,22
IpUstP3gadQ,261600,0
y2Mp-mDL0xw,8666,2
x6ATrnwtdAQ,96800,13
x6ATrnwtdAQ,118866,13
nYbaYHQnLIo,28866,7
IQOfCy4FW8w,4466,14
UA4QiQ26Jyc,27800,9
mp72Kcnyjc8,229000,0
ZyQCWmlRYb4,39133,20
kkeVlLg23eI,60266,3
zcYREPvChog,123066,1
nB-2ufWIV78,554000,4
s-2xa4jFf8c,89066,10
48f6fuaEA-8,206600,12
TsJkPO7drzM,33733,10
RtFdD8tQ0cg,25533,14
R032Iy8-8RI,6466,20
Sg-_Q_92GiM,115733,5
PaOzG1k2gLY,73533,12
LY2bpyALZC0,15600,19
MuJFMBVI5hY,21533,19
-CQtf8Ki9Cw,105933,1
BXTfqSCSHmQ,123266,0
Bbq8h83cFE8,3066,0
6DdnEV4scMY,897600,12
B-uUCeol2QQ,9000,1
ma3MpvJfYcI,140800,14
d3tv44Yt3iM,39000,2
Pg2ev7W9J6g,195866,18
RUS0pCt6uZE,29133,16
MJaNuK2hXPc,2066,10
hQGULSuNjFw,158333,12
YnrBEBKghXM,69800,20
rNlOMD98DYc,252600,0
p5wOYXLDK9g,14333,0
q8OtsQO-uyA,18333,0
Nn8TDkH9Xe0,91533,4
1G27ES_fQP0,75666,6
WFNDhEtdEdM,1266,19
QJ3zxbA1K-Q,16800,2
at9y4r8bRtw,18600,21
Lp2d-sXUFyI,64866,19
N7UwJVEN5tg,54733,7
wULMS_wHvhM,29800,1
JnWGF4Wr2VI,94533,9
39fWW_SDbnc,227533,11
-AqUoLMskSk,11866,0
EumfsHXsVGk,33866,0
GIIrlqBX6m0,4733,4
HMJfrEMfJHI,23266,13
04YIWOGd6n8,239666,0
FfG6jy1ZhmM,272866,5
sAKVEYEPqmc,3866,13
o0BVuIj2ApU,46200,21
9hzMd6YSWS8,41533,5
xMS9I39T3Co,163933,1
x6ATrnwtdAQ,173533,13
obLmOakmCzA,14666,21
9P3yN7t_2GU,141533,4
IPs5DyXnS3A,42400,10
oSxoAvNHNB0,151000,11
ndfuJ8tdCTM,404133,18
tyYWtLYr6Ww,195600,20
hl2GuFlHH84,70466,22
eR9SbcjPaKI,319800,6
KYp1pnuBKJg,196133,7
bz5D1-DCm3U,203266,0
KeTnrgvaxJc,95266,15
aI3xeX73Da4,9466,7
xxB4OQQTQdI,15133,15
dM9u0c0qSV0,13533,6
ZLOKvdKBaQQ,19600,3
skqbtdulzns,36600,19
oaAF3AGuxQM,56533,14
ezOxb6H18Dk,19266,0
DfS7lvAcDQc,610533,21
Pj5jtQqsCu8,264066,9
6DdnEV4scMY,968200,12
PaOzG1k2gLY,87466,12
QJ3zxbA1K-Q,72866,2
mtcxvmnzND0,1800,10
1QrYla5mhtg,271200,13
_jMc-iR9wBw,295600,18
J18SDdoRp5Q,7266,0
OUGjSPxPjPs,5800,18
PaveRY9pkKE,139000,21
hQGULSuNjFw,387800,12
G09lbTaoYCs,434733,11
IQOfCy4FW8w,133466,14
1aUjL2byf00,405733,9
CfqtCB_f_Z8,136600,14
7KT7pGPtWmM,258800,15
A6M_LDfiiHs,15266,4
D3GG1bcOveo,88466,0
JDJlth0h2yo,2333,0
sMMaPVkRSCc,261400,6
XwqiFzbpBjg,13933,6
4qjrzBnyaVc,27866,1
6QGcKb9o5mo,238000,5
mF4ydCLJ-aU,8333,7
r9OdIwnMcaI,90866,3
LI8hB00HfcM,9266,3
L-0JgkugTvw,10733,8
Ci23hxa4WWI,917200,12
SCElqVkl9Aw,2466,19
o0BVuIj2ApU,108800,21
i8hjK42sseE,9466,11
66rhKrHu33o,301400,0
xt5JZw2Dkrc,75200,7
cK1cC39gg4Y,192533,0
eaEjihvcbes,18600,13
48f6fuaEA-8,402866,12
5Q0DqH_9SnI,116800,0
p92ghScYJnk,208733,7
kkeVlLg23eI,106200,3
twcclMMCg9g,164200,4
rKavaqs8cR0,15866,0
x6ATrnwtdAQ,226400,13
x6ATrnwtdAQ,242533,13
gDpa3Dlo1CY,57133,18
p9eHsOO_4O4,58866,0
xxB4OQQTQdI,29000,15
iDcNLQZuARQ,24933,0
XDeFZreagEY,43733,0
L2r8rWDlMPU,48866,7
NwNexHSpbkM,48600,14
MuJFMBVI5hY,45133,19
-qjIFKl522o,22400,12
BggPqcJz12g,17933,20
BggPqcJz12g,52866,20
BggPqcJz12g,90533,20
8uiaATcFCdU,674600,20
6aiqohtda14,207733,9
AF2bYjH_Q8c,63800,0
CJRtNzot8cU,59533,21
DIMrFVtFv2o,108466,7
dQra-noYdYU,133866,22
lErY4Jr2YOg,44800,0
poIl5_2DAFA,30600,0
wjKEgLFlIKU,9933,16
qj8F1fyZSTQ,3600,16
WFNDhEtdEdM,77333,19
zcYREPvChog,160533,1
uw6BAc8LIx8,155933,21
oy52khlb79k,27533,7
ekee3NtofLk,55133,7
vAuGk_uaIcw,16200,6
q_Z4ddv6_kk,26600,11
x6ATrnwtdAQ,271866,13
x6ATrnwtdAQ,325200,13
njTe3M04SsM,28800,0
jXsOR5O5hb0,322333,2
oSxoAvNHNB0,221800,11
2eahJqItrgg,6333,0
pyGZSq-gUYM,87600,0
bRCY4T7nyes,3666,9
oHQqpumQwbw,38800,7
bDILkt_SUI8,125933,7
O0uwI-GOcDQ,7933,0
X8lT62LOwgg,11866,0
49khEtQsbO0,5000,14
49khEtQsbO0,74400,14
o0BVuIj2ApU,178600,21
QJ3zxbA1K-Q,115333,2
Sg-_Q_92GiM,133333,5
xMS9I39T3Co,415000,1
ZyQCWmlRYb4,72000,20
c1WZ6dEz6kw,44466,13
d14rOFFvTg4,3200,0
zLWJR9Qb2ls,99958,4
ezOxb6H18Dk,192000,0
gDpa3Dlo1CY,136866,18
MuJFMBVI5hY,83466,19
NGX8GGx4R9s,21800,0
ThXmrsdmXQ0,13466,10
mls9zUbEM18,11600,0
P_bJavXJw50,50600,0
o0BVuIj2ApU,225733,21
xh9Na2UgGqY,51866,0
IqwFwZFgYOk,24933,22
ri757-bri50,31800,14
x6ATrnwtdAQ,349266,13
Na7NUa4Uxb4,241733,13
qRXzmoDsyvw,28533,0
t38WIH2BtDU,82200,0
Q5FL0_AohfQ,27800,6
0U-NhmV-IfQ,14800,1
U8-x1CX_EJk,22933,1
tyYWtLYr6Ww,210933,20
7d9mgjUlskw,585266,3
HtaiL1fD6qs,59600,0
lzdz-vWtDa8,186133,0
QJ3zxbA1K-Q,229333,2
82niyay8CRE,15400,4
X4diWZZvOJI,1133,11
pISVvZ84Cz4,152133,3
nomfOF33I78,26400,5
49khEtQsbO0,92133,14
cl2HFWcd7IE,102000,22
3XIGKz5E354,34866,22
bpv7Q8ZNMks,22400,22
7xjTBctaSYw,150066,6
llZh6OetqBk,231600,1
AUvTfN8ZEMk,26400,6
MuI_W6SyjFs,1933,4
NLliKMxNL58,212733,14
IQOfCy4FW8w,181333,14
Fblg6C82KF0,50933,7
bqdFyGIE8sY,81466,0
bqdFyGIE8sY,148800,0
16SZrz677dM,7066,1
0F-NaWx7CFM,299000,11
qLaMsVeLky4,339933,12
r8mbkzyDoOk,68933,18
xeygM99Cydo,19200,0
y2Mp-mDL0xw,49933,2
RHmnNhhTxPM,34933,3
RRN0ZiPHdho,121666,22
mIjhJ9Doha8,466,0
xBu_JHYzPz8,533,11
ThXmrsdmXQ0,39200,10
8uiaATcFCdU,705400,20
dNCm5MtFcp0,85000,0
JnWGF4Wr2VI,243200,9
4i2UEDJt57s,94466,13
gbl3_O5xxfw,866,3
x6ATrnwtdAQ,387466,13
-t7ONgLIu1M,67200,7
xidvukwdqWU,57866,19
tOfghquWx4w,3666,7
NCLZHAwYUkw,67000,0
qMULhd7puwY,237800,6
0kGQlYHgBBE,14866,6
oYlsrS93-Uc,10466,0
ujw9oPNsa8s,2600,0
Iq2SBUR9bTE,63600,0
xk8dWmunI-0,19666,0
kkeVlLg23eI,145800,3
B-uUCeol2QQ,36200,1
rHnDqBmN1kE,107466,16
49khEtQsbO0,123800,14
49khEtQsbO0,149200,14
49khEtQsbO0,178400,14
QJ3zxbA1K-Q,281666,2
CfqtCB_f_Z8,176600,14
qhJTuw7VH3Q,136066,21
aFFKeUdtPcQ,345266,12
qJ5ZztLmLb8,343200,0
uw6BAc8LIx8,184800,21
KYp1pnuBKJg,303600,7
NmB1lJIAVEY,177133,1
Z42mlFELW2E,266200,9
eBygQix_VDU,16066,7
hF02pNwLa90,658933,16
1OZhqbNUzC8,126733,14
ThXmrsdmXQ0,58400,10
y5TrSgwXpfo,5133,3
QiYjSRDg2qQ,133333,0
HrU5ZjjwK7w,62666,7
WamffoIzZBs,141733,7
qgYjVDg_2tE,40866,14
-XdtC66FVUI,30600,20
AMn7aithVV8,16266,22
B_0npv9ltNg,42666,0
GExb_YXR_xg,30200,5
1TFYo5_RGxY,111733,0
uAi_zXRnIHU,1066,3
Oj3p_Uictw8,304800,13
hKgtNPTirdc,227666,20
vWEO2HWwO6s,14400,13
YnrBEBKghXM,88933,20
xr1uPAVYXJ0,21933,10
fzr9mWLJM6E,62133,0
s8g1MWF75Io,13733,7
-t7ONgLIu1M,93666,7
IwlxX4SStII,19066,0
pUWtfmFRIlg,454666,11
U8-x1CX_EJk,62800,1
EC-RADUn0SA,52866,14
Q5FL0_AohfQ,104600,6
v1rd8eViKYA,88200,7
vYwzEapljyM,199333,18
O0uwI-GOcDQ,51400,0
zcYREPvChog,195600,1
twcclMMCg9g,195866,4
ol89FVGAMII,107133,6
kkeVlLg23eI,226200,3
ZyQCWmlRYb4,97533,20
oa4C8j46-Ys,61533,0
chVLU4zic4s,76600,7
e90bXYgamGg,11133,14
QJ3zxbA1K-Q,466133,2
bGtE18xFbOU,10733,10
fShF4SO2-lA,293333,7
irs2O6YOB5I,6466,20
irs2O6YOB5I,43933,20
zO7QclKIxhg,29133,0
tOqL6Q10fkg,1333,0
JDJlth0h2yo,195733,0
01xHsQii18Y,357466,8
RtFdD8tQ0cg,61333,14
JMDPDMICSjY,4066,0
qHTfcmMmR3A,61266,10
L-0JgkugTvw,40133,8
pbQWxgNFkTY,40133,4
kcKOvwt941A,10866,16
8qB5fKVn_Wg,285933,3
A8REzfsfWtI,333,19
A8REzfsfWtI,105866,19
A8REzfsfWtI,196333,19
RUS0pCt6uZE,77666,16
geP0uZSsiq4,79266,9
N_o-ayVN7AA,56733,21
r8B6XvzgBtU,16000,0
w-G9EeSEYCM,178066,0
yfgn4IokNqQ,10266,1
sSrSLWChrDk,297066,4
miC3NPxHofU,53200,1
irs2O6YOB5I,59866,20
irs2O6YOB5I,88800,20
0kGQlYHgBBE,119666,6
zLWJR9Qb2ls,138625,4
skqbtdulzns,116600,19
4P0ELhgoGgs,87666,19
sJqJOObNG3Y,118000,11
jBEQ072HoKA,93800,14
Ot72c19_gsg,138533,19
vCHkOnvMt4w,3933,8
2dqdQVrkc8I,66666,0
PcEQcPYGuWI,242866,2
TpIYs4Jhah8,61466,14
y2Mp-mDL0xw,238600,2
RZHvElXePRI,30800,10
hF02pNwLa90,881466,16
NCLZHAwYUkw,120333,0
y5TrSgwXpfo,73933,3
16SZrz677dM,42400,1
JgQJQyTHr7I,17400,7
xhJrpqjQfWA,136133,14
jNJJgAg79KA,113266,13
JP6wvAqVqXc,24533,19
JP6wvAqVqXc,52466,19
oaAF3AGuxQM,132466,14
wj8elHfq8BA,600,5
sxuakL43vLQ,3733,11
INj953JZqcQ,11333,11
eR9SbcjPaKI,353666,6
TpIYs4Jhah8,72466,14
irs2O6YOB5I,132933,20
irs2O6YOB5I,157466,20
xr1uPAVYXJ0,120600,10
xtFi0wIHfeM,27400,14
Ot72c19_gsg,317733,19
cxDMxacLrWI,163400,16
Ro88SIjFhbs,30200,7
GHlrJDfnLqI,273133,9
dQra-noYdYU,175600,22
tLOMzAOc0PM,46133,0
BggPqcJz12g,121066,20
Oc5QJKtXeQY,7600,15
YnrBEBKghXM,126066,20
foLspV6fAs4,155133,9
9hzMd6YSWS8,58600,5
CRdgzvZxB8A,14200,3
CRdgzvZxB8A,33933,3
GJa1yPB-L5k,132866,6
0NKfMkkQHu8,15600,5
twcclMMCg9g,242600,4
kkeVlLg23eI,272533,3
FfG6jy1ZhmM,310133,5
ynlqakpWd44,155266,0
xXWyjmVHtRc,148466,12
LmXNZsHc3dg,111866,6
MHp75zdnGtI,3000,0
JMDPDMICSjY,57200,0
osOCof9_jCY,21200,22
cl2HFWcd7IE,123333,22
kurylCBVals,8666,0
zRrcP4D0rqY,17533,3
6QGcKb9o5mo,272466,5
d14rOFFvTg4,99533,0
Na7NUa4Uxb4,309800,13
YWsrSCees8g,508600,0
cuWjLEIrs8k,26533,4
uafA5zAKjx8,14466,22
qHTfcmMmR3A,91133,10
bGtE18xFbOU,47466,10
V6K4BWuwhnk,2600,20
JP6wvAqVqXc,123266,19
UL7eaq9CFRg,76133,7
xcEeEgzae5Q,11066,19
yFOgDd7F4jI,1733,0
a5ZpdZ_B6zI,134933,9
dXQgLq_1UOg,14733,3
wnxp_oiG5WY,116133,6
Q5FL0_AohfQ,123066,6
4QXJt2P9S1g,294000,13
R7DThwNmp-8,115333,0
gam8V7tcht0,103600,0
41rnZ_fyJtI,29400,10
6U6NXPPmN84,6933,16
1OZhqbNUzC8,160133,14
vpzAFwEAmGQ,208666,18
2HNFFuzl4sQ,75533,0
RzycHLB3hz8,14600,7
SpinGXAb_ys,400,19
U8-x1CX_EJk,105000,1
Ci23hxa4WWI,972933,12
bGtE18xFbOU,82533,10
KNip2rzKnLs,24933,0
QUvYBOgU_Gk,363400,0
yfgn4IokNqQ,37000,1
Va5yE-7A5Po,27733,0
ZkvUEYYqfi8,20600,19
QUdPkiDsHlc,16133,0
iyHaurwt8z8,315000,6
3m8oicPY57I,4266,6
VtGgQ82TlCk,363200,4
6lm1E33iKB8,2600,19
y79LcJerUpM,48466,6
hF02pNwLa90,901133,16
QAaoAb6Hd0U,12733,0
z7_8WlelJnY,333,0
uafA5zAKjx8,56733,22
vhvIDhz91gU,20266,15
WatYJvxGwTQ,139200,0
Z6tYNbHI9rk,7466,4
L1eXG8jM94c,213000,0
uKnqdgXGOmk,2533,16
V6K4BWuwhnk,40533,20
CfqtCB_f_Z8,196800,14
OqukIp9WY24,10400,22
VDiPisq7g7o,10200,22
MztiPI3VESU,26266,19
yQ5bbPAdScE,22666,14
TpIYs4Jhah8,135133,14
W7Rm-H7wDaM,600,0
p8ce9cv9p4g,239533,16
K0d0jzE7cvU,145800,0
zRrcP4D0rqY,60533,19
zj5JAPnxvRw,582733,4
z79C3fsNuaY,30066,0
SDQaDVt-T7Y,60400,0
vOkO0JEA_t4,13400,19
ShsKpRDsdZA,24800,0
Te5b72cew8g,39000,22
ZNBSWpmKW3s,1600,3
25DQ1zmRd44,19600,10
YnrBEBKghXM,160666,20
0l07N3D0wEA,3466,9
g-2THq8bdz0,74666,0
hOUpjs-dKCE,13000,0
y2Mp-mDL0xw,304066,2
6s1Cf4XvD60,14800,0
yQ5bbPAdScE,64000,14
osOCof9_jCY,105466,22
tp_BwS1jV2I,45333,22
8AXexGg6Xd4,112133,14
utmxxEKwVUo,6733,7
ZyQCWmlRYb4,129133,20
OqukIp9WY24,72333,22
-BVsANWvIwk,202066,0
EqpHgJrjiVw,42400,0
Gbs4s3pX3H0,81000,12
Gbs4s3pX3H0,173666,12
wJBbzFivRZ4,4933,7
eef-qkyU0jY,13866,3
ljp5RjhbKgs,4866,3
azsb1yNWfJA,20466,19
bJW1iTtfD30,38133,5
6lm1E33iKB8,44266,19
QuBwhe6BPtE,15933,20
YeVqaRLzPmU,90400,4
fzr9mWLJM6E,110400,0
2ibi6Hoj1zA,148333,0
ZdxD4gqVioQ,73200,7
oeP3JnAUi8U,261133,0
kkeVlLg23eI,306066,3
lXcQ8ncDKg4,3333,0
4i2UEDJt57s,135200,13
qMULhd7puwY,450866,6
Sg-_Q_92GiM,168600,5
S1pCwDCAG8k,13333,7
80Qx4PQpxHs,22733,12
_LT2PUaW5GI,89866,0
AXc0Sge_Wqo,111400,0
Bpn3FJpaZVo,228266,20
B9Jdazti-5Q,173666,14
tOqL6Q10fkg,87466,0
qhjblsFrBaI,31533,20
8wo8xhKNsWw,1200,10
lly8BBGidJQ,181466,6
XbY4EV1bnU0,37466,3
xJyYlaxTBPc,70733,7
ZHzT6ZmalIY,18600,11
twcclMMCg9g,273266,4
Q5FL0_AohfQ,215266,6
RxQIbqWXUbE,1066,1
JkC4nV8LcTE,19066,2
jr_gsICwlWo,3400,0
lU_y8UigkYA,21400,6
u-znQohWCS0,29133,7
hHnmJO9VPjE,1200,16
UxkgypOpp28,255800,0
heqzudeuXwo,23933,0
bGtE18xFbOU,102400,10
qgYjVDg_2tE,60133,14
9lT7E_2jYiI,15933,4
b5WrEY1_CS4,12000,14
ljp5RjhbKgs,69666,3
geP0uZSsiq4,267466,9
27SO3TyE8jw,1933,16
zOrpU5MPkS4,10066,4
zu5sJCI5F7o,446333,8
cMeXNjQUwe0,21400,10
a8hc13I14-E,37600,22
KNip2rzKnLs,150066,0
16SZrz677dM,70466,1
0F-NaWx7CFM,416666,11
1EjZgg1l8w4,64000,19
X5cOuaN73DE,14600,1
yFOgDd7F4jI,36000,0
DfS7lvAcDQc,650333,21
waq7EcndfpY,8800,0
ZdxD4gqVioQ,126333,7
kp8my2Jwads,5266,9
RtFdD8tQ0cg,130733,14
f9tWlqTYrOw,10666,3
KwkcPYl8Lv4,75800,6
rELVooTMPBo,39466,16
Tv49ghC0MBk,138333,0
9h_Lkb61W1o,195800,19
qtc7X0uGV3A,15000,4
xrOy0odlkK8,19866,3
Pj-y4xFmC2I,130133,21
zhYmA2rWugI,94225,6
dXQgLq_1UOg,292066,3
Rj0abqZuxcQ,10333,20
SS8NfvToEPU,87333,0
zpfUqzfn274,13866,7
QuBwhe6BPtE,57733,20
QxYhRmx8Osw,86000,7
2ER9GU6GnKY,2133,7
HG3pQjFWp0c,92133,6
ErlhHXV7zys,12533,5
xcEeEgzae5Q,32066,19
nFuEjYRJnsk,71600,0
_P0a3oD7TWg,248400,20
_P0a3oD7TWg,290733,20
v-I_3tr_84A,57133,7
iR-cjgZv988,15333,11
i7F1kv3J42I,13800,0
i7F1kv3J42I,47133,0
kkeVlLg23eI,347000,3
V16h6Li1jfc,97333,7
XoQtQNu-BHM,16200,19
ZHzT6ZmalIY,55466,11
mL-o9QplMHM,666,15
mL-o9QplMHM,27933,15
VoIyF1fHxmU,399533,5
LF4xVBfV5SI,34666,1
xrOy0odlkK8,49866,3
3aI9yPJp-kA,150933,22
Sq-LvVdVwhc,37933,5
2US_H1yAoTs,8866,4
dbEIh7LLwRc,30600,16
cuWjLEIrs8k,73666,4
4P0ELhgoGgs,129133,19
fQTEFYD_J-E,14733,3
4h8E8d4P5ms,54800,21
_P0a3oD7TWg,314400,20
CP3J_H-A2QA,12133,0
IOVvdg8byZA,16266,13
LqGUabXVoN8,72000,0
hHnmJO9VPjE,45533,16
Na7NUa4Uxb4,384866,13
OqsDvNTF0X8,800,4
HNGh3Rvn6Sw,98800,12
o84FBc7XqCQ,85333,6
VGZvKIJIE84,12000,7
Ci23hxa4WWI,1033133,12
SS8NfvToEPU,146466,0
sY2Gjh8OjHg,104200,15
vHFp_MpAMok,7200,15
NgsmPDWYp1A,235733,3
5WWQUhesDB8,18800,1
q0_EQnWQCsI,22933,11
cxK8Nv5DFDs,30400,16
ljp5RjhbKgs,97333,3
-Awb_a-PedY,43000,0
27SO3TyE8jw,44600,16
kkeVlLg23eI,512466,3
jA4T-RvKJbw,4666,10
4tc5cYrX6E8,34800,3
zXFulsgUiR8,20866,2
zXFulsgUiR8,84733,2
9rJjDPU5yjM,268733,15
twcclMMCg9g,381733,4
qgYjVDg_2tE,120333,14
3rq7Uxm6SeU,84866,15
lsA4w5Cyqaw,29666,0
fmwC1khd3BU,126733,0
fWP1boyrH2A,7600,19
iQhRqjIEEnI,600,10
4WXuBG2_EzU,70933,20
1JkMy67eEAY,316466,6
XoQtQNu-BHM,56333,19
88STlqZjIto,4866,19
FIrviDrZriY,21666,4
x_3ngQcNmaY,74666,12
hNUt91X6cy8,28733,1
qnOPPixG67Q,28933,0
gC7XtkA9y_Y,16600,19
oaAF3AGuxQM,192933,14
eef-qkyU0jY,95600,3
yQ5bbPAdScE,109066,14
JkC4nV8LcTE,68800,2
7D13JskWG0k,6466,1
NHfhVGI8kJ0,276800,20
csPaZ5HcRl4,20266,22
p3JHqo2LDdY,16266,5
cuWjLEIrs8k,125533,4
QuBwhe6BPtE,149933,20
q7EMHTA4ApI,6533,21
eDQJuNlDHvo,30266,1
gYx5E2yZMdI,58266,7
UxkgypOpp28,344533,0
zXFulsgUiR8,132933,2
iQhRqjIEEnI,56333,10
iQhRqjIEEnI,79733,10
iQhRqjIEEnI,106266,10
1JkMy67eEAY,345733,6
geP0uZSsiq4,373533,9
mL-o9QplMHM,66400,15
fmwC1khd3BU,170400,0
zLWJR9Qb2ls,172291,4
KwkcPYl8Lv4,127266,6
hNUt91X6cy8,66266,1
1lWRhe81fhQ,37800,16
qXQYNnaesz8,61200,0
nCZ6GVD1jKg,225533,0
i0Ez1KT7sTo,11466,10
e7dvKFfU43o,14666,16
uL-bAEHdahM,22133,0
5Ftt_Dk92Po,123600,2
waq7EcndfpY,54000,0
27SO3TyE8jw,61066,16
GtRG4S3NNp8,48800,18
bGtE18xFbOU,138400,10
d14rOFFvTg4,138000,0
X5cOuaN73DE,37000,1
4zV4Ql_aB1Y,9533,15
zhYmA2rWugI,180225,6
2maWbknRqPc,3733,10
g6wD0xzBEB8,18400,22
m77lNHz00DI,158866,1
QuBwhe6BPtE,267400,20
SDQaDVt-T7Y,150066,0
6-iHgfAsvAI,26466,4
A7OX28pac7c,215666,0
BD-28lhHjKc,128333,14
IIahHQDIp1g,42466,0
iQhRqjIEEnI,152666,10
UxmRdFfjhz8,102600,7
6EA-pC_6tdM,56933,19
jA4T-RvKJbw,53200,10
1QrYla5mhtg,288600,13
sAdFE9qaXj8,18333,16
mL-o9QplMHM,96266,15
zXFulsgUiR8,180866,2
1_1WxmmrTCw,11666,2
LcI8DUbnD5M,75800,6
Qpay9pye10I,143666,18
5zwNVBCNcII,293600,0
hNUt91X6cy8,120666,1
hNUt91X6cy8,149600,1
39qE2AtT9Xs,11333,16
M-Oba5Uu_vo,78133,0
Q5FL0_AohfQ,260200,6
gC7XtkA9y_Y,55933,19
85mygvvI-0o,19400,5
uKnqdgXGOmk,45200,16
XBDQKse396Q,84000,7
wbjVFneCaXU,10933,14
qfZWL4FKhhs,69866,4
01xHsQii18Y,398466,8
19yWIqnfKNE,64400,4
GgZHj3vVjk0,6933,9
OqsDvNTF0X8,31066,4
kkeVlLg23eI,620200,3
5P-zjM7EEo0,29333,19
nl1a3EUbs7U,71466,1
wGL3QaARyUA,10333,0
yQ5bbPAdScE,152800,14
59bVUWeeEk8,135133,21
cxK8Nv5DFDs,413133,16
S_sMr5UrWiI,277533,0
1GtVx1kkUUg,106866,6
6RlisvAkdCU,76333,6
eKkb2v1QbNo,394066,12
wgL574xpWg0,10200,1
Gbs4s3pX3H0,240800,12
u93B4_EwnyU,86200,0
d4oHvlipTKY,36066,11
GiuUBGsdiqI,400,0
0V5HMgirZFg,139600,0
NHfhVGI8kJ0,324066,8
dKvn4ws9BDA,671466,4
40xiiq6QgJE,98933,18
hLoQor_qDek,3333,0
-PD6CSWyEoA,86133,0
7ZRGNl0yIOQ,15400,18
AOoj9VdlReE,91866,20
AOoj9VdlReE,330466,20
AOoj9VdlReE,591533,20
oeP3JnAUi8U,390866,0
PsG0upUzbMo,14933,10
zXFulsgUiR8,210266,2
bGtE18xFbOU,163533,10
fd0HimtxvkQ,50933,11
SBr9EoFk-ks,11533,0
X5cOuaN73DE,59600,1
4i2UEDJt57s,166533,13
hNUt91X6cy8,177400,1
vAuGk_uaIcw,83400,6
4--l88GyoaM,33133,7
sAmRJKdcxGo,574533,9
9iskEK9ZseU,18800,6
JQ3EaTgQkN4,15200,1
JQ3EaTgQkN4,51800,1
K2d5h2epATI,36133,6
Mx6a4jRXoyE,1400,22
5Ftt_Dk92Po,147866,2
OUhOAnGRSvQ,14866,0
bJzXPfnghtg,40133,6
2NAAIJnj8qI,48200,0
xdlkxTEZLng,196533,0
_YNO3SIexZ8,156800,0
KVbbD5vPWyc,4933,12
31PMTcBL5-o,99800,21
qY8Qa68IdGI,17200,0
ODe2Qp7v2Js,12133,0
JsPtP21j3f8,44466,5
27SO3TyE8jw,102800,16
5zwNVBCNcII,325400,0
jA4T-RvKJbw,106533,10
GBsujWmh-BA,103133,14
H9OD5Q9egU0,90933,7
IE_emG-gPBQ,733,14
1OZhqbNUzC8,197266,14
lYzirpo9X4Q,264266,12
6RlisvAkdCU,121733,6
OcslDxJPsTY,9466,0
SjhDUbnAZCM,74733,6
40xiiq6QgJE,178800,18
fmwC1khd3BU,203866,0
_7IaBys9H5E,178333,12
_7IaBys9H5E,228266,12
PmfTNpZ97Uc,45600,14
zXFulsgUiR8,261666,2
p3JHqo2LDdY,52266,5
tjq7g2jJCrQ,29666,0
VoTNb8TLFaA,51466,7
iyHaurwt8z8,389200,6
l4v8dwKbMA0,466,1
25DQ1zmRd44,49933,10
1_YrYK7SEqI,41200,10
1_YrYK7SEqI,128066,10
gWcacGgcxYU,69000,5
rFEcM-510RA,25466,15
mL-o9QplMHM,148733,15
_C9om8dAaoc,43066,7
B7B5yev1was,800,0
GRH5btsvwnQ,9666,7
I-0ra2FHM00,1000,22
bGtE18xFbOU,224333,10
qGohF2oMPS0,62066,11
orUSFbASMuE,12733,0
TN3RHUHknis,146333,12
FfG6jy1ZhmM,331600,5
SHmdVilj3uw,129600,1
s-iWtzbhlKQ,2066,2
GgZHj3vVjk0,77333,9
_7IaBys9H5E,263200,12
2NAAIJnj8qI,112333,0
kkeVlLg23eI,643666,3
5Ftt_Dk92Po,207200,2
dfKBB3-VicU,10866,4
zXFulsgUiR8,312733,2
eNZssBzqRJw,29600,0
O3YRigf-qR4,75800,14
y5Bl6YOHJaQ,68333,14
M1cuEQppjNk,8600,4
cuWjLEIrs8k,161866,4
WLAYgKn1658,12733,16
xyzp_MylvvQ,38666,3
1XQkqt8RmBM,91066,2
nwxRhLaL4yg,800,19
h8Cm1WbVOlg,120333,20
x_3ngQcNmaY,133600,12
Na7NUa4Uxb4,435733,13
4R6E-DpJsQg,7600,3
qN2Wg76Ts94,147866,16
geP0uZSsiq4,442533,9
twcclMMCg9g,440133,4
mL-o9QplMHM,191333,15
vdAxOtfdSxI,29933,5
T2mece4ZZYo,191466,10
qnOPPixG67Q,120133,0
hDVx_yYysaA,13600,6
_7IaBys9H5E,395866,12
JsPtP21j3f8,64266,5
s_4ZqanvhQE,21533,19
27SO3TyE8jw,424800,16
zXFulsgUiR8,345733,2
8COWKr_hFig,17933,13
HO1eeotpIbU,15733,7
vhvIDhz91gU,60533,15
nKVDj0crvc4,16066,1
sfpfyCklzDk,15866,19
u8tYUn_GW0s,28400,0
TYQfeXHnTpY,6133,19
RxQIbqWXUbE,40533,1
Gbs4s3pX3H0,287133,12
W_3J7gJmLQI,24333,19
5KGZ6WT3pjU,59733,7
9JMUpf_a_4Q,41200,12
gC7XtkA9y_Y,91933,19
1OZhqbNUzC8,243066,14
htHTt3Tprds,8733,10
fd0HimtxvkQ,83466,11
yOz-bRA0BRQ,10533,20
mL-o9QplMHM,223733,15
68qKbEXa7s4,208200,2
RtFdD8tQ0cg,188200,14
fDQ9vBaYyBM,42866,0
jhztUlNo20w,29266,1
QAaoAb6Hd0U,101200,0
BPW-BUgQCts,6133,13
UI1jwdtxhXA,16533,19
qN2Wg76Ts94,170266,16
7C8gh0P_0pM,132733,0
7C8gh0P_0pM,155933,0
7G81jRJD0cU,133266,0
6j1ov4nHQO8,60733,5
_7IaBys9H5E,476200,12
_7IaBys9H5E,600133,12
CT7eLxnHxPo,233733,1
CaM-NKHpczU,34933,1
EFPj-jIYo3g,51733,11
X5cOuaN73DE,99400,1
uw_DW-oEFE0,61200,2
kkeVlLg23eI,693866,3
60IcfMBJIKQ,265533,0
zXFulsgUiR8,404200,2
IpHEf0hB3VI,12533,12
2-cIAMOKj14,19733,12
jNJJgAg79KA,136400,13
8COWKr_hFig,49466,13
lNONTT9TA9Q,21466,14
wgL574xpWg0,42666,1
KVbbD5vPWyc,36000,12
q_H675xgbg4,27200,0
ErlhHXV7zys,60933,5
XUpVv8dsxI8,37400,19
ZmxayEWvIKg,15200,11
eX_I9GutZYo,446400,0
eX_I9GutZYo,600733,0
ryGXjr5brhY,130866,7
qGohF2oMPS0,95666,11
27SO3TyE8jw,447866,16
iApfALqq3O4,84266,7
t9x64xUTCo4,42800,16
JsPtP21j3f8,108000,5
hDVx_yYysaA,32066,6
NwbAmqV_7Pw,87866,3
xXWyjmVHtRc,249000,12
zKBysJVdUA8,34000,20
-8db-h7JWv8,132666,1
_f9FTYpKfsQ,123933,16
MaMIR2kyM_E,4333,10
MaMIR2kyM_E,44933,10
ClpHgIZzIL8,22733,0
C46zX4zi370,286866,18
C46zX4zi370,330133,18
kurylCBVals,57666,0
RuT4xIJTjcs,28400,13
Uo_vDHkAocg,30600,6
QtqwNjWJ98s,27600,10
8COWKr_hFig,100133,13
rXPgrHSkTPo,5600,16
kkeVlLg23eI,734333,3
1XQkqt8RmBM,207466,2
1XQkqt8RmBM,249133,2
bGtE18xFbOU,251600,10
y5Bl6YOHJaQ,97200,14
iJpNCut1skE,13400,0
I-0ra2FHM00,151333,22
OkpUmeAAcXM,6133,4
aFFKeUdtPcQ,486800,12
5WWQUhesDB8,59200,1
7FX3dJrJ5tM,2533,7
hKgtNPTirdc,271466,20
sAmRJKdcxGo,1034866,9
eef-qkyU0jY,128600,3
XizqHIhOW4A,57866,2
8FArqVyZ3vc,102533,7
1QrYla5mhtg,344866,13
wCFqQLHoYhw,13800,9
hLoQor_qDek,44066,0
_4XReAcTWII,6200,15
G_5NFG9gZNU,162400,18
Mxwrhbudy30,16200,0
QqhV9DqlUXE,58533,0
57WXd9pD1rU,89800,1
6x2E87EwDzg,18333,12
a3H4IEsqYL8,29000,7
XbY4EV1bnU0,115066,3
uw_DW-oEFE0,463600,2
_eYlSoElPLo,17600,6
2A4i1KpVvGY,81066,12
TCSk4-cbI-o,10000,20
l4v8dwKbMA0,42933,1
q10aiJOBJNo,19466,10
Qz_OkcuvDDw,12333,7
6UqyI0LmmTs,147933,3
ZmxayEWvIKg,103333,11
MaMIR2kyM_E,68133,10
i35QDjStUpQ,39800,0
gor9cuK4Y2M,159266,21
XizqHIhOW4A,132200,0
gC7XtkA9y_Y,131800,19
zJKchsiiuzo,103933,7
vhvIDhz91gU,100133,15
lx0meedxMfA,52733,14
27SO3TyE8jw,554000,4
zXQ8iYyPzpw,333,16
zpmCQErIuKg,22466,10
nwxRhLaL4yg,36800,19
GmK-iGhT5Rw,20133,11
toTp739iTiU,9733,3
M6d-1iWwtd8,59066,0
R8CxxXUfrmE,8400,5
vlI-LHkK7-U,155133,0
31PMTcBL5-o,224400,21
XJrUPi-2qLQ,63333,3
b0eJTsQWVC0,2200,7
Sy6OjsUOL9c,98000,21
_eYlSoElPLo,175533,6
Uys6vpxUQx4,1666,10
XFr5rifNPzc,44266,0
Y5eEyrk-O3s,88733,6
fd0HimtxvkQ,135400,11
lW8KmGJKZWQ,209400,18
85mygvvI-0o,58866,5
Q8_0fnoMUS0,22800,14
vZEpDMzS4ZY,19466,16
m9e37R59_I0,2933,11
Y3cZ0apatUU,90733,18
zXFulsgUiR8,427933,2
4JqYAafFi78,161933,3
7egRZC8JBDI,15266,0
-qhytPCpdYY,15533,21
6j1ov4nHQO8,86666,5
f_mIOeXxENs,11466,19
cuWjLEIrs8k,207600,4
dShC_M9lPeQ,16600,0
Na7NUa4Uxb4,473866,13
Qz_OkcuvDDw,73466,7
zLWJR9Qb2ls,266358,4
SHmdVilj3uw,154733,1
TYQfeXHnTpY,87733,19
mkWrXvLVBlY,55200,13
q10aiJOBJNo,52400,10
RRN0ZiPHdho,156200,22
uKnqdgXGOmk,68733,16
52n5Qpoavug,156866,3
ENfBOujVoh4,16600,19
BggPqcJz12g,155400,20
7D13JskWG0k,33200,1
ADn5qn6bXWw,212066,22
Dn3y4OKNL20,134533,14
DuM8DRRtuNc,24066,7
sfpfyCklzDk,42866,19
VoIyF1fHxmU,461466,5
nvjZ3bW6WMI,6400,0
DfS7lvAcDQc,686133,21
t9x64xUTCo4,60466,16
4JqYAafFi78,425800,3
JUELZmxukNk,3666,4
eWHZOLUlvfU,12600,15
4DuWDwTiwmM,163400,18
Q8_0fnoMUS0,120666,14
6UqyI0LmmTs,280000,3
JsPtP21j3f8,135600,5
HEEcLZ4rgzY,15333,10
8FArqVyZ3vc,170066,7
D6ISP2h-WT0,137533,0
HkQ4tzUFCUU,59000,16
JTrtOD00qGE,90733,13
MzlFh4rx4j4,235133,6
mkWrXvLVBlY,103600,13
iBf-o1vND_s,466,7
jlQms4uFOQU,30733,11
7zo-Fjr5l6g,300600,6
h_7heiNPNFk,13733,18
q10aiJOBJNo,85800,10
n0iTS_1R5Ao,25333,3
I-0ra2FHM00,223533,22
R8CxxXUfrmE,36866,5
Zw63O9DfK94,53400,10
giXoASnBRHQ,6200,0
HNGh3Rvn6Sw,151600,12
bGtE18xFbOU,283666,10
qhjblsFrBaI,88400,20
orUSFbASMuE,63466,0
qEOQ1b3iPhg,2266,10
wgL574xpWg0,146800,1
KVbbD5vPWyc,389333,12
jhztUlNo20w,82800,1
iUYzmJSUw6I,12733,9
nvjZ3bW6WMI,89000,0
VcPv0Crf9tM,3733,0
8COWKr_hFig,148733,13
UqW7hjgwaWU,133466,0
TCSk4-cbI-o,44333,20
NNmRRygne_M,133466,14
pHh8KU6QEvw,58200,7
6Zj_zpml3g4,18333,18
EHeu1pbs6vM,10733,15
FUZP9uPsVaE,26733,19
HjMUyDiyxqU,47200,0
cAw8T9-vufI,8400,13
BXBzzO0lKVA,36933,6
mkWrXvLVBlY,500600,13
q10aiJOBJNo,179400,10
5zG931KQUZY,105933,14
6O8KFrTFDb4,14133,4
StQ9xS_YpVk,10733,1
5UvjqMjVcao,88666,7
PC1uanNXd0E,330200,2
iBf-o1vND_s,100200,7
DvuQOS7UVI0,4600,20
RuT4xIJTjcs,650733,13
8jCkcrVayJY,78200,12
QD892-VbvKI,14733,3
gKm6lc-fvT8,42666,0
gKm6lc-fvT8,69200,0
NrUaxwcNrAk,12733,19
RmaXZFOWrxU,167266,0
Xnpha4oxCZc,7200,22
nYL-b-E6AU4,13266,7
SoHEdCa-K9A,42666,14
1Vb0vsiIhEA,10866,0
Zw63O9DfK94,132866,10
eq-XVpUOFlQ,87866,6
TYQfeXHnTpY,124666,19
vh4GHn-rd2Y,27733,21
Llo5BcZ6RJ4,13266,15
4i2UEDJt57s,185800,13
gM_pPd8IoK4,246866,18
nwxRhLaL4yg,76400,19
HEEcLZ4rgzY,68800,10
59adkX7kOik,28466,3
j1q8aQVphfk,43800,14
qEOQ1b3iPhg,85333,10
qEOQ1b3iPhg,127333,10
qEOQ1b3iPhg,166066,10
qEOQ1b3iPhg,188333,10
qEOQ1b3iPhg,225333,10
Mx6a4jRXoyE,83933,22
NPzrc6jlUJM,8333,0
sAmRJKdcxGo,1632733,9
RtFdD8tQ0cg,223733,14
KgEOaDqGDsQ,3933,4
cuWjLEIrs8k,222866,4
I-0ra2FHM00,237866,22
TSTIAyBra7A,7000,0
iRANEoTMKhQ,10933,0
qEOQ1b3iPhg,278800,10
qEOQ1b3iPhg,315266,10
qEOQ1b3iPhg,355200,10
kmVptxitppw,820533,6
nDijcvcnB1s,28066,21
XIDOnaZmKbQ,49733,0
ToVAmJNJUSA,17200,22
1cNLPuOQdPY,27266,5
7jkan9LD0-U,111000,7
AsNU_2RK8JE,13466,5
AsNU_2RK8JE,61400,5
AsNU_2RK8JE,81000,5
htHTt3Tprds,32533,10
Vr1Ygmb_HAg,284666,4
xvfrqjZvL1c,70133,7
y5Bl6YOHJaQ,153266,14
6gHI-pkfbCE,3133,19
s-iWtzbhlKQ,45733,2
ErlhHXV7zys,72933,5
FouVJvkYyPs,754000,0
NXZxVBjG3zI,3200,22
Ime8_d5FQ1I,152466,0
wgL574xpWg0,205733,1
nvjZ3bW6WMI,149266,0
0VRvt6IQKsE,1866,10
eq-XVpUOFlQ,193000,6
nU2NvOP_AyY,14666,11
jq3aX5xKGOU,14066,15
5xof0UVK2Gs,55466,0
h5j9N4LUnE8,169733,6
bGtE18xFbOU,312933,10
RdSuQZo7iFY,79866,18
HEEcLZ4rgzY,116800,10
gC7XtkA9y_Y,154400,19
VcPv0Crf9tM,58466,0
wkXUBX9HsA4,5333,10
M351xELwYvA,68333,7
d9-2dBlnNHw,15533,22
867JVg873U4,181933,0
_-JBnqilrBQ,21666,15
P-LiQv3H5i4,30466,6
RMpifoO1xns,65666,4
R4gQIEpZV-4,62333,0
t9x64xUTCo4,174200,16
05Sw7qs8twc,246533,0
NrUaxwcNrAk,30466,19
jhztUlNo20w,118066,1
hRU3d7Euznw,18666,14
StQ9xS_YpVk,73200,1
U2aC2_wItqs,15466,10
rOqv1Pl1ck8,27533,15
gWcacGgcxYU,91066,5
oc-FbWPX27c,207933,1
KVbbD5vPWyc,429200,12
97O1amcKRrk,37933,7
A_g6G7vBr8I,42733,0
A_g6G7vBr8I,82533,0
RyeikCfSiZ4,264733,7
A_g6G7vBr8I,110866,0
Na7NUa4Uxb4,522666,13
1OZhqbNUzC8,275333,14
6tv7FFHYlvA,26866,14
O_D7M00pmjQ,87666,11
1QrYla5mhtg,417266,13
uyXPVKAfQx0,177133,14
X6BHePdR5U0,141800,0
6x2E87EwDzg,139066,12
o4UakNRpT2E,60800,1
QgDjULXP3CU,138133,16
pHh8KU6QEvw,90600,7
HEEcLZ4rgzY,135466,10
UzLuzaICJwQ,33266,21
PIJdaLOj3pc,83800,7
PIJdaLOj3pc,117466,7
g_A_TW67KF8,156733,7
6Sy-Y5rBuFA,181000,21
nZ9Xkh8fGhY,57133,0
Nhu4H3qKUsw,105933,19
U2aC2_wItqs,116066,10
kKa2pjeE8Wk,16666,4
zLWJR9Qb2ls,312158,4
fOv8ocd2xhA,134066,12
UCILh5bORa0,400,7
yOz-bRA0BRQ,51000,20
DvuQOS7UVI0,30533,20
_lwnqtAOIW0,52333,7
G6lD2KDDUKI,15400,19
MD74QsRQSVc,287266,18
U2i8fEmNmZE,7400,19
fz37i9Fsw7I,28600,4
zmfURQvQe_4,90600,0
Gbs4s3pX3H0,420600,12
a8eucTDaYWI,13333,8
2hRA-3OPQB4,121666,13
6tv7FFHYlvA,58000,14
hKgtNPTirdc,297866,20
toTp739iTiU,43333,3
ToVAmJNJUSA,79266,22
_qy-kAFGE2U,148133,6
g-uUGOMJaAU,12133,0
25DQ1zmRd44,80533,10
uKnqdgXGOmk,114866,16
iBf-o1vND_s,242866,7
JN6YQtEulQ0,54066,12
wgL574xpWg0,224266,1
yvIV7nJZUnQ,149866,0
1cNLPuOQdPY,42866,5
TYQfeXHnTpY,171533,19
n0iTS_1R5Ao,74600,3
hRU3d7Euznw,72133,14
r-LjgYAZDfY,219866,0
vBZ9-TVPsNI,333,3
Ime8_d5FQ1I,265266,0
Tg8iS85zM04,31066,2
l01Vh_MCbW4,12400,5
PmaRy2bb4JQ,256333,4
uOkxHwWtbFg,31733,12
KVbbD5vPWyc,477666,12
9jDw2-N3TzM,2933,0
52qPFk17YA4,159466,16
zT1hJL3pMeY,121200,20
6ZXvD1ksghc,11933,19
VoIyF1fHxmU,508733,5
Na7NUa4Uxb4,560866,13
omfL8ZxM2Po,16533,19
T_auQlWnC1w,96666,18
2hRA-3OPQB4,161066,13
SGVMv7SQJD0,7066,6
rvHVBgDpx7I,242200,2
Qb1vafXrukQ,29333,20
W5da3JY5ydw,75133,10
gC7XtkA9y_Y,196266,19
4LzB0gsXMM4,43800,7
4gO5fNeORKA,67266,9
7yflZn_iT24,30600,7
YWKG1GaqzUE,11800,6
bGtE18xFbOU,336466,10
n-_Ba7O4PMo,10933,22
6gHI-pkfbCE,117333,19
BU0I1bTlDhs,15666,7
iyHaurwt8z8,495866,6
sfpfyCklzDk,77733,19
Sq-LvVdVwhc,74733,5
ozQFGYzvDWE,321000,0
kKa2pjeE8Wk,59200,4
85mygvvI-0o,88933,5
dVYbHW21yMM,2800,1
9g-6-Ej0tQc,388733,16
FQuKgPIz39U,55066,4
HHIdeSJP0JI,57133,0
MIvx3SvFOxk,16466,0
vWKopAKKnX0,5866,15
DvuQOS7UVI0,77533,20
ajdfMa65E5o,8866,10
6j1ov4nHQO8,149933,5
pYrVWDNzIYY,135533,0
zmfURQvQe_4,160533,0
_qy-kAFGE2U,195666,6
AE-aKEL2jHY,5800,5
GoYXPOYA6hw,68066,7
LsdHOclMPh4,219266,19
1gXCV_X8Hw8,10200,15
vFxh59gm7fA,11000,14
70Py-VHSiQk,179000,20
Xf2Rg0YTN1Q,75933,0
6gHI-pkfbCE,142000,19
2hRA-3OPQB4,190866,13
2hRA-3OPQB4,237600,13
4i2UEDJt57s,208066,13
kBiPNhNWiog,91666,18
krd65opJH-Q,1733,6
wgL574xpWg0,276800,1
vAuGk_uaIcw,571600,6
NyCpITKriKc,68333,7
cuWjLEIrs8k,271266,4
gvjcggbLXRo,12333,20
t9x64xUTCo4,213866,16
vr8myt0f4Hs,12200,0
Xu-_07Sk5kE,24866,13
867JVg873U4,328533,0
pymXEYrMbuY,17333,22
Vbqfu1ysg9U,1733,0
ZFPQqcle4Q0,2400,16
8NPX_WZh92w,55733,0
sfD5G2y8AxM,4400,0
sAmRJKdcxGo,2098466,9
8jCkcrVayJY,117533,12
Ca4zbjgBAPA,933,10
Ca4zbjgBAPA,44800,10
FFXugj8AG5I,36066,14
Pqz1W2WIWhY,23933,7
W5da3JY5ydw,447400,10
W8C6PZvj5OI,1266,4
oiUukoaTirs,2400,3
kKa2pjeE8Wk,114000,4
hRU3d7Euznw,286200,14
oSFYxoeBiiY,38866,16
xGRo1jH1prQ,32333,15
pl9hnGEnaGc,7800,12
pl9hnGEnaGc,58800,12
WcrPYC426QQ,22133,0
ZWlTD6EbOTo,150733,0
5kb3ZN8HKvA,237400,21
9lFU0Y_raq4,86200,21
70Py-VHSiQk,237533,5
Bha3zB_MTGA,100666,21
CDBizMfTQL0,22200,4
E59TFX1s-Mk,241800,7
toTp739iTiU,165866,3
TCSk4-cbI-o,62533,20
LsdHOclMPh4,242333,19
JN6YQtEulQ0,112666,12
bGtE18xFbOU,358200,10
pB68MDeeagY,11333,0
WpJGBvUp3yA,245066,16
ZA6zBahmdSY,23133,7
2hRA-3OPQB4,289066,13
7SVisPnDNcM,11600,17
-3VK75RbD2I,400,0
DOquVf1RDlU,41133,22
EusbP9O58-Y,4133,7
F6v5V4NJKRc,9066,4
ZPgrm1zh2LU,4400,2
ZKrJdHuvvR8,14066,0
1-hFcgSVgL4,120533,12
KKxzS0Ous8A,147866,19
YlW0I_xy-JE,16333,6
sia9ui_hypw,7333,0
htHTt3Tprds,218400,10
pivEdXQnteU,23666,0
qrikSfnQhTM,45400,19
jNU-Nute3tI,151066,0
pYrVWDNzIYY,151466,0
pjHTtIoDwhM,3466,6
X6BHePdR5U0,214400,0
gsDTo_kto8I,9000,4
iWFNHnSxbDQ,11533,0
7g01y2gdFiw,13866,1
TN3RHUHknis,218333,12
oSdS3znYNwA,108200,7
zT1hJL3pMeY,150200,20
U2i8fEmNmZE,46533,19
8iLw__YrDXc,30266,0
-ix38mJXk98,19733,0
Bbul9x1O7tE,83400,13
BkWnk1C3TVo,8533,7
EYFMOBeF9UE,42800,12
3OZPNK6QFXU,23000,13
DvuQOS7UVI0,121200,20
o4JyrQ8jPVM,247866,21
XKL196_coqY,185066,21
ciJmH9bIeg4,552733,7
ToVAmJNJUSA,184466,22
w4y89wQUUqs,6800,22
uN-Q7KWXpu0,4066,9
6ZXvD1ksghc,55066,19
Bt7DWHmJD3M,30000,3
HVMxLOSy-Cs,119200,7
HVMxLOSy-Cs,234866,7
vdAxOtfdSxI,48666,5
dVYbHW21yMM,45266,1
Qb1vafXrukQ,168533,20
LsdHOclMPh4,332466,19
lYzirpo9X4Q,342000,12
pB68MDeeagY,39466,0
1gXCV_X8Hw8,29000,15
Z61sQd0R89g,64466,0
qrikSfnQhTM,88400,19
qrikSfnQhTM,115400,19
t9x64xUTCo4,266800,16
e1MnZBgiSTU,44400,6
6PGCOrMx3lI,36466,0
78MZgRVQsKI,13266,7
8w7zNFTTzlk,42533,0
8w7zNFTTzlk,136333,0
A438LRj4MN0,466,10
A438LRj4MN0,32066,10
A438LRj4MN0,58800,10
0WjIg-fVbZY,106600,0
2hRA-3OPQB4,344866,13
pjHTtIoDwhM,128533,6
ZPgrm1zh2LU,44066,2
iUYzmJSUw6I,57866,9
HEx5m-zY34s,600,18
bGtE18xFbOU,399000,10
gC7XtkA9y_Y,241266,19
9sFiIgjaO6k,46533,5
lBKgXYvC6d0,5333,16
KEGLFAbfrxs,231533,11
N3rxlOesoD4,12933,19
w4y89wQUUqs,39133,22
1OZhqbNUzC8,351733,14
fOv8ocd2xhA,321666,12
iWFNHnSxbDQ,79333,0
sfpfyCklzDk,119000,19
idR_zkJoofs,8133,2
8WTTRLhZTqM,11466,22
4i2UEDJt57s,239733,13
n2rv7sSA9SY,38133,2
pa4bxNRKZFg,153133,3
59GKxLqag1U,3066,19
WrqXvgt0eS0,10466,7
xTSZyIt-swQ,124666,0
zLWJR9Qb2ls,329758,4
ErlhHXV7zys,111800,5
F8d7P2kq7mU,12800,10
QHgqy1XsM44,3933,19
4dUfNnMkBIY,448200,7
6UmwKQjtzKc,45266,18
a27gz-_nf2k,50666,10
zKEmRZaeliM,101400,22
yOz-bRA0BRQ,103400,20
WQWkf9szYps,136600,19
gvjcggbLXRo,39066,20
PStnLRgUZ6I,80333,22
krd65opJH-Q,28333,6
aj8Qr5YBhkI,13400,12
l9w8hJ9GC7o,37400,0
LeVuxCBVqfU,105400,12
Kn5Ov3ydhS0,541266,0
gC7XtkA9y_Y,253666,19
_YEn1GmXFm4,58266,0
AFeRUltwvNE,74600,12
AFeRUltwvNE,192066,12
AFeRUltwvNE,265466,12
fOv8ocd2xhA,416200,12
Qb1vafXrukQ,211333,20
1xK2FrAPlfM,15133,6
yZGnCBtfdF0,43266,13
yZGnCBtfdF0,187200,13
kQrsYIwgb7g,27400,0
2hRA-3OPQB4,380933,13
_XW5VWcNvm4,36466,0
BDUH-R6skM0,407200,10
BDUH-R6skM0,469466,10
BDUH-R6skM0,928266,10
xW-PPvSOJJE,79133,13
bGtE18xFbOU,422733,10
zT1hJL3pMeY,180000,20
qjn1J9GeOWE,13800,10
xeRj5m9CPiY,73333,5
14dXmz_0two,28866,0
zKEmRZaeliM,142733,22
DQ52bAmJm84,47333,10
TCSk4-cbI-o,100066,20
d0fTBfUS57A,44266,5
9mUBsKC0P3A,25266,18
ePcfFw-f3uc,50466,13
cx2bUajKTrw,2933,0
eA8fIAfGi5k,28600,0
l-UUh-mEj9U,29933,6
nS1X1xIHmGA,123333,0
1ysGiVJeBwY,9866,2
3g8cRCDIE9o,87066,0
SGVMv7SQJD0,27800,6
E59TFX1s-Mk,300800,7
Z61sQd0R89g,102400,0
cSKcA-Nhuuo,251733,7
QgDjULXP3CU,221200,16
sbMQRPfRM0k,1333,0
HNGh3Rvn6Sw,193133,12
E68ZfQ8a2DE,26066,0
aj8Qr5YBhkI,72666,12
2QLy8nDoby0,14533,7
BXBzzO0lKVA,191600,6
GMv0PiRjaIw,14866,2
DvuQOS7UVI0,150333,20
qG2s4Cm8s74,50800,9
KVbbD5vPWyc,539533,12
ewl31qeh2LQ,310933,16
kw7Gf5M5qaI,866,11
yZGnCBtfdF0,244200,13
5PWnb_Ju7iQ,31066,15
PUYc49_6BZg,7600,0
y97Nw8gpaMo,66400,0
2hRA-3OPQB4,410333,13
xeRj5m9CPiY,129733,5
xeRj5m9CPiY,224933,5
d-5xdAZSjX8,47066,14
H7deR7HnvNM,225666,9
nr27ARKoM9c,57533,7
YnrBEBKghXM,200666,20
oriTlhqwP1Q,131400,3
usxxeKm9rq0,86133,13
tGZUE-4CgNk,1000,6
pa4bxNRKZFg,233266,3
0G5LZFgvmJ4,65733,6
e3LbSZs4G7E,4933,9
xlEjF-vYy1I,60933,0
17IRIpVJ4sU,15066,22
6j1ov4nHQO8,193266,5
4i2UEDJt57s,298466,13
nDBN6IglLek,13000,0
59GKxLqag1U,31933,19
WF0ZfadKop0,12866,10
sbMQRPfRM0k,36733,0
pymXEYrMbuY,48600,22
sbCivsarUl8,314000,0
fOv8ocd2xhA,445666,12
qhjblsFrBaI,134266,20
gQjbGpIRxSg,13333,10
0G5LZFgvmJ4,95000,6
GPv-jDOUDlc,74733,7
2qyoN4tE6I8,2133,13
oKsmsHWovhc,26133,19
Zcw7wSfd2JM,12733,0
p3MF-uxvtWk,12266,5
LeVuxCBVqfU,235733,12
H7deR7HnvNM,271266,9
tF_A70bno98,1400,12
U_ZkVgGXIX8,105600,12
njn4TkIDn0k,36000,16
1jjHOUjSsWE,47266,16
85mygvvI-0o,113133,5
xW-PPvSOJJE,159400,13
ug2JoFP76i4,49866,0
DVk0TUoGiFY,24266,15
aq5DnkqnTOs,13533,6
xXWyjmVHtRc,319333,12
DfS7lvAcDQc,723600,21
n41i7vin8ks,6866,11
p9QBW48TLiY,5533,15
2hRA-3OPQB4,443533,13
9sFiIgjaO6k,68733,5
5PWnb_Ju7iQ,85866,15
CljdijjdM3E,58666,13
zWRamIcNlm4,23133,0
lzYtwpeRKk0,112133,20
tQ3s6mDFGa4,8600,10
zLWJR9Qb2ls,375891,4
LUeSySZzAX4,14000,4
pQTUBbT-9Vw,27000,10
sfpfyCklzDk,136066,19
uei46wx0SQs,47866,22
0__Zrg-gIFE,27400,0
NnujQkkqLrw,26333,1
e3LbSZs4G7E,43600,9
vF2LgVIICQ4,2133,9
k3FRVxQipGA,13866,4
Gbs4s3pX3H0,508066,12
s8ENXohZQaU,27400,21
AFeRUltwvNE,299400,12
TLc_PXh--II,15266,22
8M9aktbd4Mk,16600,15
1mMRsVVD3IY,12200,0
aj8Qr5YBhkI,173666,12
5FtW8wTmp6I,29866,3
0G5LZFgvmJ4,129600,6
rfcKavvZlQg,29866,7
qTLapuCx-rE,202400,0
qTLapuCx-rE,269066,0
Qb1vafXrukQ,248600,20
JWGKtl-zKbE,167666,7
hKgtNPTirdc,316400,20
hXy1wRMTGG8,30933,7
t9x64xUTCo4,315133,16
ev1ATOeJPxY,13533,0
UJOd7pCxx6s,31200,9
IK7Mnvty4VY,104333,10
e3LbSZs4G7E,103600,9
PUYc49_6BZg,61200,0
9LTVlDMSUPU,15200,7
KVbbD5vPWyc,584333,12
LeVuxCBVqfU,304266,12
ZPgrm1zh2LU,72200,2
hR9F3NBZntc,54066,0
CljdijjdM3E,206800,13
-lhG9JqXxvA,3800,1
XvmfR4mww50,169133,0
R-6hzqmkEFE,12133,19
R-6hzqmkEFE,43866,19
R-6hzqmkEFE,86000,19
smPPhT-rJtU,30666,13
0_LzCv6DLTs,4466,22
wt_UNDgEMT0,14000,14
49LuSn-S18g,19200,0
fOv8ocd2xhA,467333,12
5PWnb_Ju7iQ,112133,15
yWi4h5K-ML8,8733,0
IuhP3T0prFI,15066,5
uvzidalA9iA,29466,5
mTfyxxiqbxU,124066,14
aj8Qr5YBhkI,239066,12
stepODlXbao,102733,0
SGVMv7SQJD0,71733,6
cuWjLEIrs8k,316466,4
K_nF1c2JveA,314133,4
7g01y2gdFiw,58066,1
DRM2xwcPPV4,13933,10
9mUBsKC0P3A,60666,18
4i2UEDJt57s,362600,13
-FRu1ULhFz8,106000,7
Dbpte835xwc,133666,0
OI_DULoAtQU,2733,2
TqgrREtjFH8,7333,0
3zcr2YpUk1M,25600,15
YDADXcGMmCw,256200,9
ev1ATOeJPxY,60533,0
LeVuxCBVqfU,331800,12
2BPL1Ne8alM,76133,18
ZPgrm1zh2LU,106000,2
YnrBEBKghXM,237533,20
-oQlPYstYbU,64933,20
BZdA_hjDuVM,201400,15
C3z1zbkmwdU,29333,1
Gq1YnjfiiUE,45000,0
1jjHOUjSsWE,138333,16
i8yiE6ZpaOw,15200,7
IK7Mnvty4VY,126200,10
zT1hJL3pMeY,244666,20
aj8Qr5YBhkI,278866,12
2jwRUYiUNWA,486666,21
hAzdR1_N6Z4,51266,0
vt5h5Yx6zro,6600,0
QgDjULXP3CU,262200,16
0G5LZFgvmJ4,213866,6
_jkDkr5XSYQ,14800,15
Bh9FaUUPHg8,1666,10
CmAhX3750Uk,157466,21
C7v3XIOXj4g,76266,14
smPPhT-rJtU,60400,13
afHYyw7ETvk,43466,7
bE8e_VaLIgQ,13666,1
guxUKHtLJ5U,24866,0
fHeKaY43dNk,30666,0
AFeRUltwvNE,355000,12
wt_UNDgEMT0,61266,14
wt_UNDgEMT0,107133,14
iE9gors1Lc8,6266,4
fOv8ocd2xhA,561866,12
RqbynN3k4yc,61400,3
TN3RHUHknis,252200,12
QrLchZv_bpE,52066,5
pa4bxNRKZFg,284866,3
omjONWxwJdA,118333,7
0VRvt6IQKsE,37733,10
LsdHOclMPh4,376466,19
Tq-6GlHnK4g,43666,11
N8kmhDSp7DQ,7666,5
LeVuxCBVqfU,373733,12
hR9F3NBZntc,88666,0
BhlZWRsLIKE,21733,22
DRM2xwcPPV4,42400,10
ZNiLB0769cw,70266,14
ZNiLB0769cw,107733,14
Gbs4s3pX3H0,571333,12
aj8Qr5YBhkI,419466,12
C7v3XIOXj4g,95000,14
gRSgQvhQPDw,269866,18
ganZfkctbzg,530733,22
U_ZkVgGXIX8,138866,12
smPPhT-rJtU,117200,13
ysUhdQsQ3LA,47533,22
_XI21HRi7yY,104933,10
AtwQevdHHWY,3533,0
JBpoz-SIcAI,138000,9
7g01y2gdFiw,104066,1
JHccqisOF0Q,8066,22
qAdMyWHXfCM,149200,11
zT1hJL3pMeY,309200,20
TLc_PXh--II,52000,22
WTFL-vgE504,733,0
ewl31qeh2LQ,331933,16
5QUdfYtijNE,43866,19
dWXElAgNFaM,136933,0
uN-Q7KWXpu0,45666,9
ld5g39_bixY,75200,14
v6QieiXtFpU,25533,19
X6T995BNgn0,4666,12
wt_UNDgEMT0,207733,14
qG2s4Cm8s74,92466,9
bk7TE55k3NM,208533,21
3TRIa41PXBk,7400,1
pQTUBbT-9Vw,100000,10
EsOAurc7WD8,27466,5
RqbynN3k4yc,114533,3
-Ub6RIMnFYA,143333,13
CvI66nvs2cs,357533,12
CvI66nvs2cs,416933,12
DD36Z6fxg3U,132866,7
6o2K3KHHaXM,72866,16
jWadgp5nVQc,73533,18
fOv8ocd2xhA,717066,12
ssl6urExu6U,39000,5
6eq6-r4TVY0,40600,0
6eq6-r4TVY0,85666,0
JB-nrKlj4Kk,18866,2
gXuG6BcP0DM,43933,12
062sFdn70K0,43600,22
Upq7nRT25l4,47333,22
JJQhAJZPG6M,1866,7
Qb1vafXrukQ,268000,20
UJOd7pCxx6s,193866,9
s8ENXohZQaU,60600,21
mESGSQs5EKE,136000,0
mESGSQs5EKE,426400,0
78aYY2pPths,733,5
QgDjULXP3CU,315266,16
R-6hzqmkEFE,112733,19
9sFiIgjaO6k,100000,5
sxbRL55VIsk,2333,0
wGKe0dPOa8w,20600,15
ncrSI0y02uQ,71533,0
ld5g39_bixY,133466,14
Upq7nRT25l4,92266,22
DiEfQftGWWM,13600,5
dtdsaDaW8SQ,75000,0
25DQ1zmRd44,107200,10
COYwC3eMlTk,15600,7
DJEUByg2v8E,76333,3
6eq6-r4TVY0,131266,0
cuWjLEIrs8k,357733,4
EagiNixuYKs,209600,12
H4q_wRxpoy4,58466,12
PtCMDVd89mY,13266,7
hKHgAb3CEus,15866,0
TjBg5eIJab8,69266,0
zT1hJL3pMeY,331800,20
wRh-g8YxSs8,5600,20
DRM2xwcPPV4,62000,10
tF_A70bno98,29266,12
yxz0o372hjo,180000,7
qwXGSI_8EnI,7800,0
tyNzq0Z-BSU,117933,14
8h0sQ2G44TQ,40600,2
Aky9604HERk,12266,11
Ck_oA2QxQGA,37466,0
FNsnJLKEHzo,633933,18
Zcw7wSfd2JM,63333,0
BDUH-R6skM0,1044133,10
fOv8ocd2xhA,748800,12
pa4bxNRKZFg,387066,3
50Ufz0owMrM,48133,0
5xLGzKGoGns,14266,19
d-5xdAZSjX8,79533,14
yV070_QRT6w,16600,16
ZPgrm1zh2LU,133866,2
uCAzeBzNMtw,60733,15
qdAzJJTw3HU,13933,6
kJIaBdpmztQ,38133,7
wwue8h2XchI,43933,11
ymmkxgNrd2s,28800,0
YDADXcGMmCw,340866,9
mryg0f9B57s,12533,18
htHTt3Tprds,302000,10
U4ZcfoEZ8Bw,8066,0
mESGSQs5EKE,563800,0
mESGSQs5EKE,707533,0
gBOvKBNELUs,55733,16
fOv8ocd2xhA,766066,12
6BlRaeZHVoA,36666,0
foo9jlohkU4,107733,0
h7BTBZAcG_E,12800,13
hAzdR1_N6Z4,85666,0
zLWJR9Qb2ls,408558,4
zigzQZ_z6HY,2600,13
KVbbD5vPWyc,615466,12
TLc_PXh--II,85666,22
bk7TE55k3NM,540733,21
wGKe0dPOa8w,51866,15
wGKe0dPOa8w,76200,15
wGKe0dPOa8w,119400,15
muKhLTqV1ks,12066,5
tyjSEWSKPIs,13866,4
6LnYBIV9A8A,34933,14
zT1hJL3pMeY,363333,20
s8ENXohZQaU,268800,21
N3rxlOesoD4,50200,19
wdmsF2W198Y,83933,0
ncrSI0y02uQ,259400,0
hR9F3NBZntc,226666,0
DRM2xwcPPV4,90133,10
T5yI4Xmm3MY,16266,10
8WLpwiE40vQ,12533,2
QYxwczeXpGc,286000,12
aj8Qr5YBhkI,452000,12
SOjwG98ftpk,13266,12
y97Nw8gpaMo,313533,0
x8wA6hOd5DU,105666,0
guxUKHtLJ5U,150000,0
5QUdfYtijNE,77600,19
UF4pGQDjo_4,121133,18
8hL9Uc4vWmg,239933,16
zdiXso2Wnpw,31333,0
zdiXso2Wnpw,130400,0
aFOYKXu0FD8,15533,1
Wog-piUEWc0,11133,20
3Qu37TD6OFA,61066,14
-EvykCT3550,30866,22
lwu_o4k2L1w,8933,7
NF5vL3WDJyc,15200,6
s8ENXohZQaU,351800,21
t7rP9bzf50s,14800,9
uCAzeBzNMtw,76333,15
Qb1vafXrukQ,308133,20
1xK2FrAPlfM,89333,6
2nzu6Tihejc,90266,13
4jx2TWvfNwg,179333,0
uN-Q7KWXpu0,64533,9
7MwN94VDZnQ,7333,22
qG2s4Cm8s74,344733,9
z2I2fExCtTU,10800,1
0Ed7vho8Pr0,14600,5
H3spLjIH-9g,357800,6
BDUH-R6skM0,1213933,10
E9N59GTZ8uE,69600,0
FqdkfHTCuPE,11866,19
SGVMv7SQJD0,144333,6
b-uq8O2SB_I,23733,1
nFhDsZUjxe4,24666,7
DRM2xwcPPV4,130000,10
Z3Mso6qKcsA,26800,7
FzdARU4zcbE,434333,11
gvjcggbLXRo,58200,20
uvzidalA9iA,74133,5
xUluokaZZI4,20533,12
xd_-3aSOK4c,333,0
pQTUBbT-9Vw,164000,10
qv1O4EGHNbg,10600,18
QLvwTef7Yps,14000,0
DiEfQftGWWM,35866,5
tB4QPJjiS1s,1466,6
tIhOfZLVjuo,308066,18
ld5g39_bixY,180133,14
QYxwczeXpGc,401000,12
mkLPmnyJPy8,133133,0
aFOYKXu0FD8,74733,1
JB-nrKlj4Kk,64800,2
8e2s0i3IYEA,208200,22
7g01y2gdFiw,145866,1
h7BTBZAcG_E,62066,13
x7JABwi7Gtk,65133,7
LeVuxCBVqfU,395733,12
Q393HLZKW9I,133466,7
6Q6w1Eu_Yp4,39000,0
3o4_eel0KsA,45200,22
7UWTi27tWzQ,18000,20
qCnTQRFwQuw,45666,19
YDADXcGMmCw,410733,9
lPu7KcQECxs,12600,7
QgDjULXP3CU,657266,16
FqdkfHTCuPE,32733,19
Gbs4s3pX3H0,716800,12
t7rP9bzf50s,118466,9
IuhP3T0prFI,52600,5
JjMxOEHYfms,181266,6
4RkUz-NcfSU,14266,6
CIfcLjjr2kc,3733,16
CIfcLjjr2kc,36400,16
CIfcLjjr2kc,150733,16
iiZPxcT3OQo,97333,22
7wC2m72byRE,76800,11
b-uq8O2SB_I,54800,1
lYzirpo9X4Q,462533,12
wN9NZSko0lk,14333,0
s8ENXohZQaU,391000,21
85mygvvI-0o,149400,5
WsA5Olqss-E,10133,19
ciSWEhR50w4,136466,0
qqKaVu79Cg8,10733,5
9-Z99-BC2Yk,24066,4
0DdP4PWLcQI,8000,11
_UpNK4etLdA,10400,11
TN3RHUHknis,300866,12
ZjUnPjbkmOw,19666,4
nGgDnuH4Y3Y,128600,7
anKzUcRrJHQ,25400,15
zg96gZSku-o,58933,14
012nPRKGAjc,199333,7
1rwvec3xVug,9333,7
YpvufZ4YC_I,14266,0
m8hZgh5RJiQ,312733,5
m8hZgh5RJiQ,343333,5
ld5g39_bixY,215733,14
muKhLTqV1ks,53733,5
1k6vsUtMhmM,40733,7
30ZUDV3OoJI,29533,12
6Q6w1Eu_Yp4,163733,0
6yUu5yJsOtE,24333,0
T5yI4Xmm3MY,45600,10
5A3d668xYXQ,204866,16
4SW1TL6NM7g,109466,4
pYvH5gM_CTE,45266,21
ciSWEhR50w4,558600,0
cuWjLEIrs8k,374466,4
FkNvcHGIkoY,89333,8
uCAzeBzNMtw,153866,15
b5jjecED1K4,21733,18
rC-mRUbT4PU,58000,1
6uP6rdWzC_E,1666,14
MwHQb6ZryRA,25400,14
9sFiIgjaO6k,135266,5
dKW3ZrFcAKI,40866,14
Dj9npayKJqk,199266,20
eEJonpJX960,286000,15
ffIvwNP_98w,9733,13
QoYeabLEce4,7133,6
N9zlj0p7RYs,76200,0
azoqNJXafpw,20800,11
8MKuWMEACBE,9933,22
KVbbD5vPWyc,661200,12
6yUu5yJsOtE,133266,0
zocn1u08CyQ,187933,20
SqKlzSfZXYo,86733,0
FqdkfHTCuPE,60933,19
FqdkfHTCuPE,100600,19
tAGe9SnU1vk,10333,15
ULp0gBkBjl8,153933,0
fOv8ocd2xhA,835666,12
U4ZcfoEZ8Bw,29266,0
q_6ooSiMILg,130266,0
x2fG5ukslvQ,8400,7
7g01y2gdFiw,195066,1
t2vU3bvHFlk,5666,0
DiEfQftGWWM,57933,5
qPaox7otsVI,87533,12
50Ufz0owMrM,81200,0
sUnWoT-c4og,27333,21
gWcacGgcxYU,131200,5
Z2BbQ3DE15c,118133,14
P741OzHLvig,26133,19
oObMxUOxhfo,177000,18
uninseYSygI,173866,4
4eY49628ycM,130066,2
9dMI_9wq3RU,14666,16
7MzFwCvBgYU,7333,9
m8hZgh5RJiQ,373733,5
Q393HLZKW9I,200533,7
t7rP9bzf50s,165466,9
le1z-D9kTKE,2066,6
7Tcq_ddAlpA,53200,6
_Zrm4Ao7wKw,167200,0
Aiuny3N-Z_4,5600,15
Aiuny3N-Z_4,41800,15
Aiuny3N-Z_4,69266,15
U_ZkVgGXIX8,179000,12
9IGiP5zBShE,48333,14
GBgMJE344LA,4533,0
UJOd7pCxx6s,260866,9
zT1hJL3pMeY,424933,20
8CLrJNL0Aq0,4133,1
CIfcLjjr2kc,169266,16
uN-Q7KWXpu0,103733,9
qG2s4Cm8s74,392133,9
BDUH-R6skM0,1555000,10
tAGe9SnU1vk,42600,15
I4KUDFs4KTo,5866,0
QoKZu2LtV1Q,126600,0
s2sdQpECkME,104333,14
s2sdQpECkME,194666,14
JaLrLE7l-x4,28933,12
K1p6IqEy-IY,102266,16
fOv8ocd2xhA,861066,12
36xaHSXZ4RY,11866,6
Sqy0eY6Y3P8,53533,7
_kxHaKpmaBs,70066,19
3pH0xLdFONs,15666,6
d-5xdAZSjX8,155133,14
ixCTufeboeE,267933,9
jFLlVyR3OFw,18600,14
TTJktPXjTOQ,148400,12
-Y9ypx5wvo4,99733,21
pNmgvo3TaVY,8800,10
-KTpYPmjkDo,61200,0
BUVsCzBIjzI,11400,10
BUVsCzBIjzI,42400,10
BUVsCzBIjzI,76066,10
c_nkzyBayBQ,85333,10
9dMI_9wq3RU,54200,16
N9zlj0p7RYs,102400,0
6uP6rdWzC_E,32733,14
oXQ8v1-B1QY,6400,11
30ZUDV3OoJI,60200,12
4ANkTa8f1m8,296466,21
EemmGl54fwU,17133,0
SOjwG98ftpk,75133,12
aFOYKXu0FD8,93800,1
ld5g39_bixY,241600,14
zXY4Otb-qoM,195533,7
zXY4Otb-qoM,214066,7
8jGEl1WoXWs,78466,19
5HnMDDN5R1o,16133,18
_wdFQGUzclY,30866,0
7Tcq_ddAlpA,83800,6
m8hZgh5RJiQ,424133,5
Z2BbQ3DE15c,151333,14
T5yI4Xmm3MY,89866,10
t7rP9bzf50s,196600,9
H3spLjIH-9g,373333,6
J1VKwXDDKrE,3600,0
L-p0M1Y9Jlc,2466,0
Hmo98-wfkFs,22133,4
vBZ9-TVPsNI,57133,3
muKhLTqV1ks,77400,5
NcnOP7ZtVus,59666,14
25DQ1zmRd44,135933,10
9dMI_9wq3RU,111666,16
BnMvI2D7qGA,72800,21
BnMvI2D7qGA,208000,21
EiGAP-_R7_c,50666,6
x8-wo6LorsY,31266,16
JB-nrKlj4Kk,108266,2
fir1YmrjfJs,60333,7
DfS7lvAcDQc,770266,21
_kxHaKpmaBs,97600,19
gopa9spsLTc,5800,19
VNpH-f3a8tg,733,13
j_Oq4ZfXFvw,290066,7
LpZpMQyYVxE,133333,18
_wdFQGUzclY,59200,0
CDSN2oMBkTM,65400,0
EgM6wBkO6-o,13533,7
HWeWzKm3Zaw,15933,12
BDUH-R6skM0,2053266,10
BK_mqmW0NME,196800,4
tWnowI34d4Q,18933,15
B5cvUCVeBAg,30333,13
B5cvUCVeBAg,74266,13
JPhrTY22Kso,13133,7
JVeZSBGzQCM,1047133,13
gRLmjuTg9-k,40133,0
uCAzeBzNMtw,186600,15
f9QSo0sOG9E,142466,16
cRewh7A_zO4,325000,20
ewl31qeh2LQ,383800,16
9W0onYu9Cl0,199400,1
7YAmB4rKXKM,103400,0
Ar45FOVPN38,15933,7
HWQvrntdszM,75333,0
Ie8dc7EO7VI,63133,2
KVbbD5vPWyc,1140733,12
8XEFyoS-AvA,145066,22
HNGh3Rvn6Sw,538666,12
Z2BbQ3DE15c,172666,14
T5yI4Xmm3MY,117266,10
DbZGV4ixs2E,28733,1
UaG00BmWhqA,8466,0
71NroTC2ToQ,142933,0
t7rP9bzf50s,241866,9
omjONWxwJdA,184266,7
gBOvKBNELUs,88800,16
hKgtNPTirdc,343733,20
mvw2yRPn-lA,53200,3
CpAgmZHAsUI,11200,7
b-uq8O2SB_I,95933,1
lYzirpo9X4Q,540133,12
Dj9npayKJqk,237466,20
X9WJ3xKXEsQ,2066,0
WsA5Olqss-E,43200,19
8B2UT9jJG2U,129933,19
hLMgUkB_iQY,90266,0
4_f9CTzkmtw,7866,0
7G1EfLZd_v0,9733,19
HbrPaDhaiHA,12933,0
H4ohQ5H-yaM,44133,0
9sFiIgjaO6k,181400,5
30ZUDV3OoJI,193533,12
tA3x-NJ4atM,14400,0
7Tcq_ddAlpA,218466,6
1Q-EFgrVCGY,46266,6
qn11I04kAlA,63466,15
B5cvUCVeBAg,133933,13
B5cvUCVeBAg,205933,13
tAGe9SnU1vk,57466,15
tkm4mxtglB4,12266,1
muKhLTqV1ks,103666,5
UNOIWX9RGCQ,18733,3
9IGiP5zBShE,89200,14
FzaaAJ_dGjI,9066,19
_vE1yGl1eQE,446066,13
cuWjLEIrs8k,425600,4
EiGAP-_R7_c,146400,6
Uh1cEf5ZS7Q,213600,0
JPuDmwlAXzI,122066,14
Z2BbQ3DE15c,207466,14
Gbs4s3pX3H0,759200,12
8IJEntZWQyA,12266,2
-fXcCSM-fWY,51533,10
NcnOP7ZtVus,88333,14
7nPvDnPk7Is,60933,7
8HqLm3RLqvo,15000,22
t7rP9bzf50s,279000,9
YDADXcGMmCw,434733,9
F8feJdLEThI,16000,0
gv4kJ-A36io,498800,13
q_6ooSiMILg,196133,0
-fnydKyPIbo,179666,21
DbZGV4ixs2E,60733,1
bs5VwE4TlCk,105600,14
7G1EfLZd_v0,29466,19
tGZlDw1tjoo,2800,22
kmsjeXDdECg,26000,22
htHTt3Tprds,351733,10
b-uq8O2SB_I,134133,1
5_INB6XGdK0,12666,4
HHYB6YfQrGU,15333,10
Jt3CdqnbtF0,11533,22
KprMOn1wcew,11333,21
k7Vg4p7hPIc,108133,2
deQM-ZQzWJA,233400,14
Jxk9sRgnbF0,63066,0
c7RVWVvvcag,28533,18
TSjsObB_nhc,26266,5
omjONWxwJdA,363933,7
7Tcq_ddAlpA,246133,6
_6oZypTM1f4,20666,19
B4vLQ1OuLZQ,16533,19
B4vLQ1OuLZQ,38000,19
DbwEevYFGrg,187800,0
7g01y2gdFiw,236000,1
B5cvUCVeBAg,230400,13
JPuDmwlAXzI,295600,14
Ie8dc7EO7VI,110933,2
rXUdog6DTE8,26866,19
uCAzeBzNMtw,217133,15
8i_BwLlkYPA,9066,7
kcY5UZTFLiY,7000,4
R45Vu_3vba8,2066,1
-Y4a32JE59M,159066,16
U_ZkVgGXIX8,349133,12
qG2s4Cm8s74,479000,9
VpXrPwiz03A,313466,7
78hpcFViaHQ,162266,11
7G1EfLZd_v0,62600,19
EiGAP-_R7_c,240266,6
aIC9nNUbbEA,22933,16
Oy5uYiYglwU,25133,4
SGVMv7SQJD0,165866,6
hU0EbblT2vQ,19133,13
oa-BQ5kPbNI,9000,16
f8cW6kw6240,51933,0
t7rP9bzf50s,332533,9
SF8X60avfpA,145000,13
uN-Q7KWXpu0,169466,9
SOjwG98ftpk,442533,12
25DQ1zmRd44,179666,10
30ZUDV3OoJI,226066,12
5ulfwu0RDt8,11000,4
EdTC0Vu4TDk,8200,18
b-uq8O2SB_I,175800,1
gJAorwAlPTI,20200,6
dHW8qxNC0H8,10600,7
f9QSo0sOG9E,179266,16
7Tcq_ddAlpA,415000,6
vaA7g7fOwd0,19733,14
FzaaAJ_dGjI,50933,19
soXVCX0QPFY,4133,22
FDvz8_lC47I,45200,12
nAQt-f8rZT4,3466,13
8B2UT9jJG2U,263200,19
bfmL3LxCmAE,7733,22
vuP0Z5EYQNM,8933,3
Whb0IKRyyGY,1266,10
bVuP3wPKHDM,82066,10
XgcHBlQkHvk,538866,20
93in7vGZCzc,43933,0
Eno4kkUbJmo,161733,0
JHccqisOF0Q,30533,22
L4BvjnRVJvQ,20066,7
MZyDs0uP93c,136066,0
H3spLjIH-9g,410333,6
-OelpNrxny8,12200,8
VB9rElNYSrI,69933,0
VsOPU8N0pxk,159800,6
VCqHvdUahUU,6933,7
VN2isnwPPx0,99733,0
VwxIKOrpi5o,171133,10
t7rP9bzf50s,373600,9
Rok5cGccaMo,180733,0
KtZLsYLqq_s,7066,4
KVbbD5vPWyc,1162533,12
pIkOtfR0I2Q,79533,12
_ijISXKteLg,2400,16
BUuUx7vADSA,177533,9
HzPVAqrwE2s,148333,18
LsnYUKKrfEc,30333,11
ewl31qeh2LQ,405800,16
qbonQ14nf0I,117133,9
ZT1tcuoiLlE,28333,15
kZ1L8FBg_P4,4733,7
HAtu6frOH1k,60066,0
1ejM7m5m44Y,18866,3
qCnTQRFwQuw,79266,19
TSjsObB_nhc,56066,5
gD4_i4Jv3hg,6600,18
8HqLm3RLqvo,31666,22
8XEFyoS-AvA,191466,22
d4uDnektoKk,11533,7
P741OzHLvig,114533,19
or8yjIwDphw,11466,16
UNOIWX9RGCQ,97400,3
ywrL4MGwYR0,5200,4
GylrZjh3-xI,108666,14
YqlS7BrwsUQ,13400,22
lYzirpo9X4Q,665666,12
qn11I04kAlA,141733,15
s4-g9W9jOxc,18066,14
H-1dVWKQf-g,270266,11
tGZlDw1tjoo,59266,22
B5cvUCVeBAg,279666,13
iwOUWTW4U1o,40133,2
LPjQXNMRlXE,47800,10
6cG1yq81ZCA,116866,0
FmfIzX9JHQE,31133,14
NHmxckr22ws,18600,14
7B78kB6P35s,74600,19
7S5JqHzOU-U,89466,7
o9fDLIIuTRw,286600,0
d-5xdAZSjX8,179066,14
b-uq8O2SB_I,199000,1
t7rP9bzf50s,389066,9
rXUdog6DTE8,56533,19
VwxIKOrpi5o,200733,10
lzV8n5fglZo,75066,6
qe5bOIvn2lQ,118066,7
9IGiP5zBShE,120400,14
UJOd7pCxx6s,372400,9
NEOBD-9VCeE,44133,4
iAth0X98zl0,14133,0
tWnowI34d4Q,44333,15
8n75eV0h2cQ,18333,0
CDYoMuBh2FQ,9333,1
CDYoMuBh2FQ,45666,1
CST1DZQiQd8,88866,0
QoKZu2LtV1Q,382666,0
yEwysqHg5lQ,37733,18
d4uDnektoKk,104933,7
eREosOc7-Ao,161733,9
JO7a4sALPf0,51800,10
Sqivww1MC7s,437666,7
U1kAlepju24,15133,15
omjONWxwJdA,559200,7
qn11I04kAlA,360266,15
i_8UDgcMebA,160800,0
qfnF4jaopYo,7533,4
VOALLoxejqg,44266,16
7S5JqHzOU-U,134866,7
7pNWQBRzOz8,28266,5
CGEx_ZVtl2s,255066,6
CmLVm5s9aVU,56733,21
GDVxjq335kg,12466,0
GDVxjq335kg,45533,0
q-lbxXK_UY8,16266,5
yhnDP8kWqqk,16533,1
V4Sa7ZsSS5Y,400,20
t7rP9bzf50s,435333,9
FZSdTy55VgI,27733,5
YDADXcGMmCw,523266,9
-rHhgXchIsc,26000,4
rclcnd9osos,130466,14
LsnYUKKrfEc,130800,11
EiGAP-_R7_c,252200,6
EiGAP-_R7_c,298933,6
EdTC0Vu4TDk,41600,18
dFDEjUReBO4,19266,20
8i_BwLlkYPA,129533,7
-Y4a32JE59M,192600,16
FzaaAJ_dGjI,90333,19
b-uq8O2SB_I,234333,1
lglnH5jzx0E,54000,10
muKhLTqV1ks,141400,5
rYhXK5tpN7w,14333,4
ijwhkKzyWE8,1579000,13
8ngAmi4bXxo,465666,19
YstHkXy-uH8,4866,0
yNKzaowjgZ4,12000,0
9AQvXtuHmaU,106000,14
BnfhMs9szr0,1333,19
BnfhMs9szr0,35200,19
DW5ss_TH3m0,8133,0
xxFQCABARiA,42733,0
vI2-9ITAVfQ,137600,3
7S5JqHzOU-U,315266,7
7XBu66HkpOU,291466,21
8B2UT9jJG2U,300400,19
v8fN_FkIfNE,42466,11
wO1Z2mnyz-E,174000,0
rsv4PCm6r4k,150333,7
Vjn9alrCfII,29533,15
j0w_CMYOqFU,15400,0
V4Sa7ZsSS5Y,55400,20
KnvGRqLQ5iM,13000,15
hU0EbblT2vQ,54533,13
YO5IQnhMCF4,65400,7
_paa7RR8G4E,98133,0
COtqdFqzzlk,13200,4
Fl5fL3teWHU,15533,22
MwW14_GuwLg,21666,4
cuWjLEIrs8k,465400,4
wWqEpcureBY,109666,11
H-1dVWKQf-g,434733,11
-DjFDHIFZJw,3133,7
FBwWw9c4KdY,50666,0
FusJKPtivsQ,390533,11
g6IvT1-gw6o,20733,13
HoeeRkyNozc,403666,6
yEwysqHg5lQ,91800,18
4kjUwDtBN9Q,11600,0
eq2-yJIiWyA,38133,14
V4PdYPTlIn8,103200,18
t7rP9bzf50s,464466,9
WY4Z6u10PPc,31600,11
KVbbD5vPWyc,1198000,12
_VnfnA5ye20,9533,19
_VnfnA5ye20,57333,19
C51Vy2KGiHw,2266,3
C51Vy2KGiHw,37266,3
DzGhuo93EXg,98666,16
EiGAP-_R7_c,391133,6
0KR3b0Glg4c,12400,0
op3j4883FqM,58866,12
b-uq8O2SB_I,255466,1
FZSdTy55VgI,52866,5
m_fo5h1i4LE,42200,0
oFXic9Obl0E,16066,5
NcNJ8DeEBJU,106400,6
_Bhb5qNnbao,272000,12
25DQ1zmRd44,262200,10
luazV_67QmY,47333,0
Ie8dc7EO7VI,140933,2
-EvykCT3550,72933,22
rYhXK5tpN7w,136000,4
LVc4E3oGNwY,38266,3
r2ed3-Y2AWg,46533,19
eREosOc7-Ao,255400,9
zMvwklef4xk,16466,16
9sFiIgjaO6k,216733,5
i_8UDgcMebA,237533,0
kBCfrlfuwdA,25800,0
LsnYUKKrfEc,150933,11
FmfIzX9JHQE,103800,14
RcYxbZa1Lw0,69333,1
WsCGAAzb57k,14866,22
UNOIWX9RGCQ,192666,3
G0oU042F_fU,13200,5
wASXr9Anr5Y,29533,1
PW97rAj3_84,221800,16
8i_BwLlkYPA,159000,7
NEOBD-9VCeE,97400,4
HwSjegeJyo0,15133,10
rXUdog6DTE8,98866,19
DzGhuo93EXg,265266,16
4SW1TL6NM7g,139800,4
AHwG6ploRnI,52133,4
BP2bmrAoD8c,151133,10
CeJgkRb-Y8Y,145200,7
-rHhgXchIsc,55800,4
ERloAeY1LiI,8200,3
LUUI_FGMi4g,487133,0
QoBhyXFY8M8,59133,0
eREosOc7-Ao,311733,9
jDCiF4Ro61M,3733,0
2kaR_we3TlY,21200,3
7g01y2gdFiw,261266,1
ee8dLjbILy8,100200,7
zgVpwLIQvnE,334333,20
qhjblsFrBaI,168266,20
8DRXo9OMyBo,20133,7
8fhImK0fz04,13133,0
BLWQrEIIP70,34666,14
BLWQrEIIP70,69666,14
CguLWmrZHPk,29533,5
t7rP9bzf50s,495666,9
tWnowI34d4Q,95666,15
rGqueJ2TKhc,45200,14
rGqueJ2TKhc,96266,14
EdTC0Vu4TDk,60866,18
FZSdTy55VgI,90266,5
hWos5Bi3W4o,16466,16
eq2-yJIiWyA,61600,14
3bZ12RXURRw,29800,2
rYhXK5tpN7w,220400,4
c0_emDegAZ8,78466,0
Sq-LvVdVwhc,92733,5
GylrZjh3-xI,166200,14
KqIonWthiaE,32133,15
LsnYUKKrfEc,190466,11
78hpcFViaHQ,588133,11
NDXGNqB2UeM,56066,0
HNGh3Rvn6Sw,580466,12
LPjQXNMRlXE,121066,10
w1zcHbwQsQs,114066,7
oFXic9Obl0E,92866,5
FzaaAJ_dGjI,264200,19
q-lbxXK_UY8,35400,5
0Ynq5IFj6PE,360600,13
VOALLoxejqg,72600,16
ZGXb6-olcvM,30133,2
-Au5nEfIHGo,57933,14
-OelpNrxny8,46066,8
yGiA8UC9tDw,12066,22
QgiI7bLkbkI,52333,6
dRpNr2FeDw4,2000,15
jDCiF4Ro61M,149400,0
WY4Z6u10PPc,70733,11
GEBn19y3d7Y,165933,18
5bpTLqlegg4,22133,19
0KR3b0Glg4c,46666,0
eToMVKrqD9c,43933,14
Oy5uYiYglwU,61200,4
2aHgxMRlQhI,72466,18
3PiPjlEBmiQ,34733,7
7nPvDnPk7Is,172000,7
YCL2zWheT60,666,7
Q1VXWNHzPqI,103266,7
w6EAQJxw0IA,7200,4
MwW14_GuwLg,59400,4
WsCGAAzb57k,39266,22
Ll7zFXhxvxk,13733,15
ui2i-AigW6c,9666,15
-yLwJPhZ5e0,59333,0
-Au5nEfIHGo,100866,14
UJOd7pCxx6s,577400,9
cygnVHQynYQ,398400,13
myzzBfbcjCI,36000,6
gBOvKBNELUs,134400,16
sW9Z2of3dGY,15933,0
ee8dLjbILy8,151133,7
NcNJ8DeEBJU,224533,6
KqIonWthiaE,71466,15
LsnYUKKrfEc,243066,11
4F2LAxfXl1Q,15466,1
LsnYUKKrfEc,292800,11
Q8jhEVGDGpI,120933,22
3bZ12RXURRw,70133,2
FzaaAJ_dGjI,300733,19
O4CfuT5BDcc,13400,14
s4-g9W9jOxc,44133,14
cFzjxoDN2Lo,21066,7
PedQi_iqA4I,8933,7
dJVitWvAGq8,25600,0
SssktwLR-fw,58000,0
4kjUwDtBN9Q,74600,0
Gbs4s3pX3H0,779866,12
vq3V-SsVJX8,473866,8
dRpNr2FeDw4,34733,15
VOALLoxejqg,113933,16
j0w_CMYOqFU,57600,0
FZSdTy55VgI,148666,5
MwHQb6ZryRA,73666,14
J2Oy_D30ONE,24066,6
KVbbD5vPWyc,1275666,12
d6r8y6pr6wI,44866,0
GKCr5DPt-O4,27400,22
uSHbfMlirhY,74266,22
EiGAP-_R7_c,444466,6
dFG981qxO8M,38666,0
vfH5PCxsZag,45200,0
9i1r1BnG5Ws,141133,6
CocSNWws-Qo,50200,0
FNL5i4ZHPjk,12000,7
GxGNFEaYtO4,30133,7
6zwyOxEgcQk,62333,10
ENX4mg0IQvA,45400,0
ENX4mg0IQvA,79933,0
JJ8F3-p-7vI,35466,14
KnvGRqLQ5iM,58800,15
lHFI7ruTuAg,44800,0
9IGiP5zBShE,189333,14
KRIjw9oNGfc,15266,7
VTVh3l7e6Q4,132533,7
sAWyjzMeHh0,15066,10
wKERHTVfT_w,12200,19
O4CfuT5BDcc,46200,14
E0-qDBeJFNQ,17666,19
F6RIBkRPANg,6533,0
-OelpNrxny8,72533,8
7qKKWSkw2SY,554600,4
PJOLWyow6iQ,32533,0
MxdPLHBzj78,73400,6
Vo0GEB8ViYA,6266,2
htHTt3Tprds,378466,10
cFzjxoDN2Lo,53733,7
DfS7lvAcDQc,798933,21
hKgtNPTirdc,383333,20
HuSma49mzBQ,33800,14
HwSjegeJyo0,36066,10
w_HJxHAJ03c,609800,16
_Bhb5qNnbao,396400,12
AAoaELgMIE8,8933,1
AAoaELgMIE8,61600,1
B6g6PLCdYHU,6600,19
hZmtCWk_vps,298133,0
3bZ12RXURRw,110666,2
5A8PeBg3RDE,45800,7
hU0EbblT2vQ,73933,13
nLT5_YQT3xw,11933,0
1G7HryhfXyc,8933,1
Ie8dc7EO7VI,251266,2
vXITUaO3BjA,12800,16
FZSdTy55VgI,169733,5
rXUdog6DTE8,151666,19
hqDzIN628Gs,30333,3
0KR3b0Glg4c,94400,0
LwdrVfqlRtw,32600,0
DzGhuo93EXg,314866,16
9Zc4iny8v6Q,5000,15
MwW14_GuwLg,89666,4
tWnowI34d4Q,192600,15
WsCGAAzb57k,75533,22
X2e8l9vERxE,63200,0
X2e8l9vERxE,105866,0
doUwj_z1x5o,27133,20
M9ZKHn3ytLU,11333,22
b9mtHF_ZCPA,4200,11
YO5IQnhMCF4,108600,7
NO1ofQRUKnY,15200,19
3iwJuX5_5Ic,3000,10
sW8ZxNJv0lU,3666,0
f9QSo0sOG9E,324666,16
i32D00cyrJo,69333,11
-yLwJPhZ5e0,346066,0
G2tqGf7MtX0,147933,4
Hq1KLztJBrE,73266,0
Hq1KLztJBrE,143200,0
CguLWmrZHPk,49200,5
tGZlDw1tjoo,77200,22
vBZ9-TVPsNI,90800,3
jz9ovgPcGsk,9558,22
lNDNEdNtW4w,89733,21
G0oU042F_fU,60200,5
xclOTThg6kE,446466,16
ZGXb6-olcvM,58866,2
NVTvhZ6zuHI,45666,12
wKERHTVfT_w,34200,19
yIBnZgvrCSs,10400,13
Q1VXWNHzPqI,306333,7
i_ASB_vJx-w,43600,22
4NWoek-1Abo,137800,20
EV8TOu8D34Q,13200,1
-jFgtscqqy8,69933,7
wDagx061mWA,10666,13
4B4eKmE_OE0,11000,1
9VuL8dlztc8,277733,18
DYG97QuBHbs,79200,6
DYG97QuBHbs,202733,6
QqjB5QhYPh4,29533,0
VOALLoxejqg,171866,16
B6g6PLCdYHU,49333,19
Q8jhEVGDGpI,286133,22
qQrsW8qrbRI,473466,0
sOEeohWhg10,7533,0
7g01y2gdFiw,303600,1
FM5y7mdExFQ,476933,7
JJHpsdMM0IQ,164933,0
jz9ovgPcGsk,90891,22
gWcacGgcxYU,153266,5
w6EAQJxw0IA,216866,4
yUP91GJtC7o,2666,1
8KXbYedLEJg,469800,18
R3p3SS_7Y-I,61200,1
f1ZT6-IeiNo,50733,0
QgiI7bLkbkI,91333,6
3bZ12RXURRw,147400,2
ewl31qeh2LQ,433066,16
nLT5_YQT3xw,55533,0
e7GkHWOgy84,738666,21
4kjUwDtBN9Q,143933,0
1qN18RIFcpE,89800,0
3Om93HkpBY0,17400,1
NEOBD-9VCeE,119333,4
cFzjxoDN2Lo,433066,7
sBwNCJPWj2k,7266,22
VTVh3l7e6Q4,148200,7
tkm4mxtglB4,51266,1
FZSdTy55VgI,194200,5
8i_BwLlkYPA,208666,7
yGiA8UC9tDw,28800,22
x_1j1VKV77U,12600,13
SGVMv7SQJD0,243133,6
KpRZJhiDdKU,74800,14
KEcUjL6ecC4,70133,7
P9yhXbFNhT4,25533,7
yTirXpf11Lo,117400,0
Nwds2uBFYDE,10600,7
88CWaptW4kk,22666,19
Rs3QM1hPYfw,4400,1
NriuTlln1JY,41933,6
nDrvEP8RBug,13066,19
nsfb4B2EsXY,29266,0
Tvzr_tkpIMk,46066,12
_Iudx4k0WzA,13800,8
w8wlNHPvCTU,9133,13
HwSjegeJyo0,66733,10
faW2tWwuCMg,60666,0
cFTSsOZ4Zjw,328066,3
eW6LNWIVJwY,28800,16
GU0zoPFfinM,8333,4
HUgpfAsqBiI,61466,5
maixxXHya6E,44866,19
wl9aHrwN3Vo,14266,0
eq2-yJIiWyA,127866,14
yIBnZgvrCSs,44400,13
P741OzHLvig,142933,19
yp5eDPISZJM,16666,19
eToMVKrqD9c,80800,14
QLlVopLb7bA,103066,6
g6IvT1-gw6o,51333,13
nOP_5Wj0T-s,43333,22
TB9qJG8A-H4,105866,22
Nfwm8xLgx5g,58666,4
RudRalgX0Vc,37333,16
TCNMbrKjuwA,79266,10
Y5Wk7ukibwo,223600,7
i_ASB_vJx-w,61333,22
jYlgmb4KUoc,31466,13
soXVCX0QPFY,131733,22
9sFiIgjaO6k,264266,5
J394nDt_05E,23133,22
5XyXYaXiIjg,10933,19
CguLWmrZHPk,88000,5
GveuERY27dk,43400,19
iFg4gD11mv8,83200,12
d-5xdAZSjX8,237533,14
8IJEntZWQyA,28466,2
9mqeLlxbJoE,14866,19
qG62p8laoro,22666,1
NVTvhZ6zuHI,70200,12
FZSdTy55VgI,249733,5
vXITUaO3BjA,46000,16
0in_GRDuk7o,84200,6
Q1VXWNHzPqI,332800,7
Q1VXWNHzPqI,420666,7
3Om93HkpBY0,46800,1
nLT5_YQT3xw,104800,0
RRAM3RYNg9U,43333,7
MwW14_GuwLg,116666,4
YDADXcGMmCw,593600,9
MfaYiIkR0D8,8266,19
-fYOw4Ceehw,90866,1
AKN6nvHB7P0,15266,13
AKN6nvHB7P0,134066,13
AKN6nvHB7P0,148066,13
AKN6nvHB7P0,188133,13
K2dXKaoE3Qw,10666,10
UJOd7pCxx6s,603866,9
s4-g9W9jOxc,87733,14
w_HJxHAJ03c,651333,16
ssRkVqaIHyI,19733,0
RudRalgX0Vc,80400,16
wndamfqB_E8,38533,0
8i_BwLlkYPA,255466,7
Rs3QM1hPYfw,29266,1
NEOBD-9VCeE,166133,4
0YVjVXlXjNU,148400,7
_Iudx4k0WzA,50666,8
AGYry2zG_Aw,22066,18
DmbUjh6GMnY,202466,10
JAf3nC1hYS4,333,19
x_1j1VKV77U,42200,13
dNNQ3WkJwVU,8800,2
W7wORHfpOUA,10666,0
dnXCNoaLhHQ,75000,18
Nfwm8xLgx5g,180000,4
VOALLoxejqg,204466,16
Zi1UDPkLC6Y,8800,7
7g01y2gdFiw,339466,1
3Ni__63Ja54,103000,0
EV8TOu8D34Q,44866,1
rfDRLTp6IrA,22800,19
88CWaptW4kk,50866,19
bdN-m1pJcFw,24933,14
aTaU2zjXG8k,510666,6
GveuERY27dk,59600,19
9TIdh6YHfII,693133,2
QPU3ZWYGp-Q,1333,10
tWnowI34d4Q,230466,15
oLFwrgaISRw,13400,13
sd4JslgAn0Y,4466,7
3bZ12RXURRw,187533,2
vXITUaO3BjA,117400,16
e03PShbZqCE,8933,0
fUTWfxh_WLo,66933,7
yJnmJ3ibbr8,208533,9
Q1VXWNHzPqI,445466,7
B6g6PLCdYHU,79333,19
rl9-hsnuwy8,454600,21
NVTvhZ6zuHI,122133,12
QZPVqJjiztI,1533,21
OEc1gSDwmWc,70866,7
4B4eKmE_OE0,98466,1
OAnp4kgP5o8,9933,10
Z6bZAUk8s98,24666,18
LrvFQZne0pA,92266,12
Q_4DczDbfEo,284266,11
XsNt_BkUOII,10066,10
M9ZKHn3ytLU,44266,22
YvIb_IQbrTQ,87933,13
9l-X2iwxonw,60400,7
MxdPLHBzj78,118333,6
R0w6j1wmwo0,156600,12
m615Vo5cN0Q,13000,4
__mVveZAucY,37000,21
DQi7ZfpUlTA,7866,0
GFzSeAtrGrM,196266,11
IyPwcsy3TKg,27333,0
wl9aHrwN3Vo,48266,0
xlNBZk0vw2k,219200,13
T6sgaFsGMTY,10066,14
Tvs3ZsaxNII,40800,15
ighvIIs9PVk,4466,7
lzYtwpeRKk0,133600,20
0YVjVXlXjNU,214466,7
9TIdh6YHfII,807133,2
dNVvIPWEH1Q,2400,0
O1rDFcpnCJY,6466,18
cFTSsOZ4Zjw,536333,3
Fa3LvsU_aW8,27800,7
HdLGZf-Hyn4,172000,7
y7Ng24R6kW0,3266,6
0Pw0wAHetXU,1133,7
oRhZpM9b6zs,73800,14
53DP7CSAz4E,51400,15
Vo0GEB8ViYA,37733,2
0rsRLkJbz2A,13666,5
cy-jO4tCiTo,2533,19
Vl18HAp699k,54666,7
uoqpoyx8ykY,7666,15
kcqAS1VTPvU,28733,14
8i_BwLlkYPA,319000,7
KqqyldSpJh4,19666,10
KqqyldSpJh4,91266,10
K9wE7VzJD00,13666,15
0rbdJKhs37U,7133,2
N1CKUoBWFh8,24733,10
0ZpFEqbqFhs,305133,21
Gbs4s3pX3H0,870266,12
UcajrunJ5s4,177200,7
3bZ12RXURRw,224600,2
iFg4gD11mv8,135133,12
GveuERY27dk,93666,19
GveuERY27dk,148600,19
QHFxH1r2brw,28400,0
YVUe-W3yGPA,12933,13
R7Qk9dXPYzo,7133,14
NVTvhZ6zuHI,156000,12
WF2wAN6DZVQ,28466,7
maixxXHya6E,74800,19
faW2tWwuCMg,131600,0
FZSdTy55VgI,310933,5
HwSjegeJyo0,117066,10
MwHQb6ZryRA,104400,14
PSJzwTwHNpY,102800,7
kcqAS1VTPvU,162400,14
K2dXKaoE3Qw,77066,10
0in_GRDuk7o,190733,6
QPU3ZWYGp-Q,43866,10
Sr0JWK4KFa0,400,0
RudRalgX0Vc,149600,16
51sEbe_SEDg,165133,12
R0w6j1wmwo0,293000,12
oLFwrgaISRw,33200,13
UCB03xhA4Pk,43466,0
oqp-NN2-SyA,149800,13
oqp-NN2-SyA,169600,13
ibzPgXzN6RE,13666,5
lCYwepuY9qY,110866,16
mbCSiUN-dQE,5533,0
QR5OdU_sT6Q,489200,6
53DP7CSAz4E,76133,15
TVybnCEeIWA,15133,11
ycWsw0rg2Kk,8800,7
x_1j1VKV77U,165266,13
_E6NY_PKFtQ,1933,0
BNGDM8sFM8Y,125333,0
Ft4RUB75d64,29266,10
Nfwm8xLgx5g,205333,4
GoVQERMPoCY,353333,15
IEarnbkkpNs,270333,0
EV8TOu8D34Q,75600,1
gyDvLBDU7Jc,18133,14
XRANAUlNgUU,53533,19
XRANAUlNgUU,100866,19
aEFEetU5fxQ,93400,15
bWcPbYZJRcw,74266,18
3zcr2YpUk1M,59000,15
3bZ12RXURRw,258066,2
ioku0SDdR08,16266,0
ssRkVqaIHyI,56800,0
RzggpBbgsi8,11400,5
0ZpFEqbqFhs,349733,21
GveuERY27dk,179333,19
GveuERY27dk,211533,19
xyhxU_nIwSs,37200,0
yKfIvNuqk0s,20066,0
rICZzoCUbX4,6666,19
PLOkeVS7b2c,12733,0
HdLGZf-Hyn4,259600,7
yI-kzT-o85M,5933,15
BV_tmvQL0MA,15466,10
Mg7nuRmXHPg,16400,2
Q8jhEVGDGpI,327266,22
QgiI7bLkbkI,187266,6
HUgpfAsqBiI,133866,5
HF51KgcUuDE,227800,0
PTLn-cmanVw,1600,10
eToMVKrqD9c,167000,14
TktdxA3DTvw,47866,14
Oy5uYiYglwU,88200,4
x_1j1VKV77U,192400,13
9zC1fDq7jlo,244800,4
R0w6j1wmwo0,391266,12
jW_4EwAXfSE,31200,0
udxq_FNFOBQ,4600,5
oqp-NN2-SyA,214466,13
53DP7CSAz4E,112933,15
qzcE9cAmROM,16000,0
maixxXHya6E,112000,19
WhcO3hrQQY0,8800,6
hGs6ZwpdUtw,29066,0
QLlVopLb7bA,151200,6
UO_2IyZC9rg,3933,19
M0Snj0Xf6tE,60733,14
9TIdh6YHfII,911266,2
i4ae7BrMkPo,45733,0
K9wE7VzJD00,29400,15
o4Mxx7dxHzM,61600,10
XRANAUlNgUU,120866,19
XRANAUlNgUU,161733,19
SGVMv7SQJD0,328000,6
dNVvIPWEH1Q,160133,0
J81i-2zBgjg,38133,0
9OTXCoSydnk,13133,0
R45Vu_3vba8,30666,1
aSMzQpOjAc8,22000,15
t5a5dfQS-pM,20400,15
cyZ-Kgg_7nU,16533,2
VwI1sL9VN0U,16266,1
3bZ12RXURRw,297133,2
FZSdTy55VgI,399000,5
Sq6HnLf-7p0,15333,16
YDADXcGMmCw,705266,9
0ZpFEqbqFhs,445733,21
MfaYiIkR0D8,51066,19
HdLGZf-Hyn4,357400,7
HdLGZf-Hyn4,386866,7
HUgpfAsqBiI,210200,5
teh6fQ8qwUw,162000,13
4B4eKmE_OE0,130600,1
vhg58ebxyas,49733,0
88CWaptW4kk,84466,19
ZwSJjeFI298,9000,3
tGZlDw1tjoo,135733,22
g4mPEuHBdGA,23533,6
eVQzzwwwyQs,31266,7
lMEN1frmVU0,24533,10
pShlXnkwzQk,34400,0
pShlXnkwzQk,76600,0
QR5OdU_sT6Q,525933,6
OBDYScr1H3o,81933,16
NDC_RQnSCvo,76466,18
R0w6j1wmwo0,440800,12
ibzPgXzN6RE,46333,5
V3XQwRvICak,7600,0
4F2LAxfXl1Q,29733,1
4UavQSKjZtc,55733,0
AQgxApRG7nU,181266,12
EWtRAVIk6Ic,36400,4
HFUlXv9udNM,1466,6
Nfwm8xLgx5g,302000,4
PTLn-cmanVw,29400,10
-VqWbStIOVM,7600,7
vBZ9-TVPsNI,120466,3
0in_GRDuk7o,229866,6
fep8H_ay9Cw,106533,0
vg1Z5mQEEPM,291600,12
9oD1xgBj_iA,24666,1
9sFiIgjaO6k,284066,5
UJOd7pCxx6s,718733,9
dCy-I8bLE3o,63200,0
sGeVCp1pswo,41133,22
yLEBQYWdxBw,76466,0
NJ3pALMWnjg,5933,19
3bZ12RXURRw,321133,2
7ScLGFTzTnk,2666,0
yn0S-E1A9RQ,72800,20
QHhcZfb5E5g,10866,10
RAkUwzzNI2E,357866,16
_IrijTTK6cc,22133,0
Gbs4s3pX3H0,921933,12
IuFn3Vhw2lE,13133,1
1ohKU7f2xgM,8933,6
NfTrlL_n8QE,19400,0
Q8jhEVGDGpI,370666,22
SdiFjxskHxM,42600,13
8Kj0phCNRZA,6200,5
BJ-bGB0Opsw,48733,14
HJ8jsnldNcI,2533,19
I8XwE3iwcFc,32466,15
L2vIx8iuea8,15733,4
9OTXCoSydnk,47466,0
jW7IFLHHKh0,98625,5
IuRcJ6Lz1H0,44600,0
3Ni__63Ja54,133600,0
38ylLbLG7S8,14933,0
-VqWbStIOVM,133733,7
R0w6j1wmwo0,494000,12
R0w6j1wmwo0,547600,12
Sq6HnLf-7p0,88400,16
jmMHpUHiIOY,30733,19
wASXr9Anr5Y,52466,1
QCJtdFomgXg,305200,22
N3rxlOesoD4,75800,19
SdiFjxskHxM,97333,13
K2dXKaoE3Qw,104800,10
XZ3umcILULA,36933,7
PBvNEp-mZY4,71133,14
rgkpyWrccjs,14400,15
o512a1Dwnfw,4600,3
JPKtWBGa-y0,93333,0
oCqfVuGEIAI,31333,10
vMx_hb5NsCo,7266,15
yVX56vHOao4,84600,14
2LdXPas-9g4,174466,3
o4Mxx7dxHzM,189400,10
r6r2R8fw9RQ,7933,22
sqweLgR8iK4,88200,7
npS3C-BUi64,19733,16
P3fJ67NG36Q,3800,10
x_1j1VKV77U,224400,13
cz5kAZB6n0k,9466,5
LCEY7cqhZ0c,42933,0
t7wtcwMa-BM,4133,19
tkm4mxtglB4,75800,1
mk__Uvp3O9k,46600,0
Jj3Ejc0g-w4,3466,0
t5a5dfQS-pM,58466,15
bXqLT3Z01X0,253600,9
8U357dD3npc,11533,4
RAkUwzzNI2E,422266,16
QgiI7bLkbkI,212333,6
nrOz4Oh8LOc,39066,6
ZpXsriVKKu0,15466,19
0rbdJKhs37U,32333,2
ZOOBB7XFihA,59600,7
PLNDfRI1xGE,43800,18
MfaYiIkR0D8,77666,19
PZowX5L7Hos,15866,1
i4ae7BrMkPo,343600,0
_HuHmD33wlE,1666,11
A-JRl34Jmok,6600,20
A-JRl34Jmok,30866,20
A-JRl34Jmok,65866,20
sNiQQqJK9Io,119266,11
cFTSsOZ4Zjw,779400,3
QR5OdU_sT6Q,544000,6
Nm07s0TqD_c,76066,0
wVvr32R6ylA,9866,10
xEZNBET44zI,94533,6
ZlY007uCBTo,74400,0
k1eUM7YuO64,148333,0
jK139YXkGuI,35200,14
HE7gvNwd9bY,42266,20
SYCtQPTb4MI,23466,5
tRDecywQfDE,15133,0
DfS7lvAcDQc,832333,21
vrPH2ZC7uPA,35400,20
3bZ12RXURRw,351400,2
Tvzr_tkpIMk,82133,12
s8leJd1g61Q,31000,0
lMEN1frmVU0,68866,10
ng1PM72CM9I,113666,0
SxGq8cIIAX0,15733,0
im3FEXZGNpE,7600,5
w4sMbrEcoV0,26400,0
u8C-uX6UZWU,5933,0
Rt_XtFxutAs,2266,19
0in_GRDuk7o,252400,6
nS_SY6iDJ2U,3533,5
zbpdGgUF7Vg,113400,7
9bUYbedzVik,47600,14
mqOwwTxnMZI,374466,16
kfG4T-042gI,43633,19
ZwiKw0BqdTI,7533,22
P3fJ67NG36Q,90266,10
_XHoGTeaqW0,20066,3
NVTvhZ6zuHI,223066,12
yn0S-E1A9RQ,112133,20
aSMzQpOjAc8,54466,15
4NWoek-1Abo,376333,20
ZNUKKvbhacQ,56933,0
jR-Cbp3qBJI,33000,10
RzggpBbgsi8,57266,5
SCHGdgmU-ms,12933,0
4B4eKmE_OE0,311866,1
lft7uqhWY8o,21933,15
jW7IFLHHKh0,205491,8
0qTJxrUOuXw,72200,4
vOS0Kj0Qdjk,12666,1
29XofeyF-nk,48666,10
yVX56vHOao4,260000,14
PB3-OztLxXY,14533,15
9oD1xgBj_iA,135933,1
zFlcKD_tNA4,76600,7
vg1Z5mQEEPM,360400,12
jK139YXkGuI,61066,14
_0bs6gf4_Go,72066,0
EcAaKxMbDwM,3800,19
EkwkJZYt09k,54466,19
K7IGclD9z5I,60533,7
UJOd7pCxx6s,927400,9
tgxaxsO3W-I,1866,14
TzQ_eJVvNQI,7400,0
cz5kAZB6n0k,30200,5
U9JEtrRbZUI,43333,0
3bZ12RXURRw,434933,2
PxIwwBdEF2w,178133,3
Jj3Ejc0g-w4,38800,0
VvBcDAoItxk,5600,0
NVTvhZ6zuHI,404200,12
x_1j1VKV77U,282333,13
ng1PM72CM9I,149333,0
zZbrZXB9DI0,103800,7
udxq_FNFOBQ,70866,5
0rsRLkJbz2A,60266,5
qhjblsFrBaI,193733,20
UPTpCdYkXQA,36466,21
MS-_svzPRow,200800,6
Gbs4s3pX3H0,948333,12
pwk3w0cLvb0,47600,6
P3fJ67NG36Q,300733,10
P3fJ67NG36Q,342933,10
t5a5dfQS-pM,83266,15
K2dXKaoE3Qw,196200,10
3lgLOzDNocY,21066,6
ibzPgXzN6RE,118200,5
ZlY007uCBTo,121333,0
hKgtNPTirdc,432533,20
yxWROl4ZtjA,21466,2
bdN-m1pJcFw,47666,14
cM7FdcVe62Q,8666,6
ti2NS-QKaTw,17733,1
jR-Cbp3qBJI,74400,10
XUjfnQG9aa0,145533,20
JPKtWBGa-y0,186200,0
cFTSsOZ4Zjw,916066,3
0pI3FazkVzY,105400,16
R0w6j1wmwo0,584400,12
0rbdJKhs37U,72333,2
MfaYiIkR0D8,131866,19
aSMzQpOjAc8,74133,15
WqcjHJos5Og,274800,18
Wn2i0j_pWak,4666,4
bONeKU1XMj8,362000,16
LbvEbxOClWQ,47400,18
yn0S-E1A9RQ,166533,20
_bjm45uqALk,30133,0
Ai4B6eIPWzE,60733,14
CtMTJ7TU7aw,14866,15
FGQCxd5EAx0,33466,13
scR3aOuuHMQ,361333,0
scR3aOuuHMQ,424733,0
biW9tzJnuko,43266,12
NNzWZ1WlKF0,28266,6
Xs7zcEkO5x8,800,12
vIGPFr1T6po,3866,4
3bZ12RXURRw,540800,2
yxWROl4ZtjA,118866,2
zZbrZXB9DI0,186866,7
0qTJxrUOuXw,163000,4
0pI3FazkVzY,222533,16
WZQodgpLCXA,36733,4
UgOyPZKJEe4,44533,7
TP-KDdxn1ZM,16066,16
Q6LhTEAy4R8,50933,7
6se-2qAjyO4,89066,7
QEdhd__Ut5M,95800,7
UQ_dysgq1_I,15266,3
1Q-EFgrVCGY,70666,6
jR-Cbp3qBJI,102000,10
jR-Cbp3qBJI,132866,10
T58dWhrbvus,16000,22
kx1fsb4rHQU,12200,0
dplijJkl6bM,86466,0
x_1j1VKV77U,376333,13
ds-rX1wTqZU,40800,6
2CdMeOM4KgI,5866,10
zrUWQpSKZuc,8933,19
peu60tTL17Q,1466,0
UeHUt7RVLEU,23466,12
8gP0eJWGrHQ,198333,12
43kiKg4Jsvc,11866,0
NVTvhZ6zuHI,523733,12
g6IvT1-gw6o,87666,13
u89cSNzfpcg,400,22
NcM_wgxdT7Y,28333,9
lyN8vg0HQn8,48066,0
29XofeyF-nk,94733,10
7YEk-0M3B-U,88533,0
730UTFpSCeo,23666,11
31YXZPMXfxE,4800,5
1TlH27oFNkI,59733,0
XODcV_-036Y,2866,15
aEw_vtKlegE,4666,20
_bOhswEa8ao,163533,0
QKHHccEsDVE,4400,3
gGxg2YNPa6k,25200,0
yxWROl4ZtjA,209333,2
crG_qXSyanI,45733,0
yxWROl4ZtjA,336533,2
3bZ12RXURRw,597466,2
zZbrZXB9DI0,214466,7
YE8FcOZBl2U,247800,14
af2tqt1P_Fw,6466,9
TtNwNYBokWw,37000,7
PB3-OztLxXY,58133,15
vrpeSUx5eGE,15333,3
UQ_dysgq1_I,59133,3
UQ_dysgq1_I,85133,3
j4_VeVb4UyA,215800,7
ZLnf4vSxfgo,40000,21
9cchvLd1Fkk,45200,0
BdAnXWpPcqo,107400,18
EnlIbCplj_c,6400,0
aSph7bHKeAI,20066,7
4SBr_tR00sY,17200,6
oCqfVuGEIAI,68733,10
udxq_FNFOBQ,114400,5
YnJH_goqhpI,18600,4
ZpXsriVKKu0,43733,19
2IbsLKW0mog,2466,7
cFTSsOZ4Zjw,1109266,3
t5a5dfQS-pM,145200,15
jR-Cbp3qBJI,153000,10
x_1j1VKV77U,427133,13
9zC1fDq7jlo,301466,4
SGVMv7SQJD0,360066,6
K2dXKaoE3Qw,235600,10
s4-g9W9jOxc,127000,14
op2dFpR6PXg,237666,0
88CWaptW4kk,118733,19
9oD1xgBj_iA,536733,19
Az6TmBQ1scw,75133,13
Az6TmBQ1scw,139200,13
EC0Qk0_Gj_c,17266,12
nTnpVWHVwCo,185400,18
_WaRdjTpFBc,11600,16
AE8542HMB4E,30333,7
AzuiVAWSxzY,314800,18
HOTnoX5A2Vo,21866,12
nnHql6VUoGc,1866,20
4B4eKmE_OE0,346866,1
MS-_svzPRow,230866,6
nS_SY6iDJ2U,41400,5
TQ-ES97JRBI,181600,0
vg1Z5mQEEPM,438866,12
8IJEntZWQyA,109733,2
cz5kAZB6n0k,58533,5
bdN-m1pJcFw,90000,14
biW9tzJnuko,183133,12
Zu_h6dq2bUQ,37600,6
-bHaob2IExo,4866,22
PxIwwBdEF2w,419266,3
UJOd7pCxx6s,1088266,9
2CdMeOM4KgI,73400,10
UQ_dysgq1_I,107666,3
ZmhPcMcKSwQ,28533,6
Vh98PKVlqEs,278866,18
5CzaPkYhuUo,275600,22
sfVwMcMm77E,26666,21
crG_qXSyanI,147933,0
fiZAhg2twZs,9733,0
xThDfWIuNOk,2800,4
N6nli5ug-MI,4666,19
yxWROl4ZtjA,601000,2
lO3fXQfh428,25133,7
ZLnf4vSxfgo,67133,21
x_1j1VKV77U,458733,13
xdiRkHKDgvU,14400,7
e1GBqobN1UI,22666,20
jR-Cbp3qBJI,194800,10
S4xgk3orMOk,84533,0
jK139YXkGuI,88000,14
qyU32wdoOQA,250800,7
peu60tTL17Q,89600,0
YiipLJ5knAY,16666,0
qm8c1cFQj_8,12800,10
j4_VeVb4UyA,253600,7
n7uIqgYtbMI,5800,19
xBdmq2SDOgs,40533,16
pwk3w0cLvb0,120066,6
Gbs4s3pX3H0,975400,12
t5a5dfQS-pM,170066,15
w5y-cupFack,13733,7
w9mYEHW4OLk,9066,0
ddtNIDCxqCk,46666,0
drqFwF60pgE,29600,13
skkDhNO0PsM,57800,6
XHaQAKTLaCI,17133,6
sfVwMcMm77E,52533,21
xpyBUdfsYqk,65200,0
-bHaob2IExo,144533,22
ANHdxFi36CM,15333,1
ANHdxFi36CM,54400,1
Es1KsDZTOcE,116400,7
32qF1F6r5Pg,13000,7
VKmSNR34iNY,6000,7
_IrijTTK6cc,61200,0
QBrIZ1b0fuk,6666,16
QBrIZ1b0fuk,56000,16
QBrIZ1b0fuk,131800,16
EC0Qk0_Gj_c,47666,12
RSl-2T8lS1A,15733,19
u89cSNzfpcg,68666,22
e8-Wyf3yyBw,68866,7
TZdGPpl5jZ4,330000,6
4e3e-2R24Fk,30666,1
x_1j1VKV77U,478533,13
YE8FcOZBl2U,284600,14
jTLJfbQwfHA,37600,18
2QixR23Mpso,52066,0
egm6xdpo-0E,16333,1
fiZAhg2twZs,90066,0
kfG4T-042gI,84033,19
RiBzEYaB2Xc,3266,19
-iqWS-T7yFk,29133,11
CBxn2w26Yh8,10666,3
CXsDawyNemA,52800,3
CXsDawyNemA,79466,3
MfaYiIkR0D8,158200,19
djdNE_KeMZs,135733,9
6535ZUdO3So,1200,4
t5a5dfQS-pM,210800,15
WRLQYbySW2g,37866,14
dB7cB0LHA5w,39866,7
tgxaxsO3W-I,45200,14
ZpXsriVKKu0,57866,19
sfVwMcMm77E,115066,21
HjmiQAkxa50,28533,20
TxLBmkBK5rk,14933,7
hP2sZ6-e37U,449133,21
e1GBqobN1UI,46600,20
djX_N2FG1h0,42933,14
rfDRLTp6IrA,48133,19
qCRz0aU8nGM,102733,22
drqFwF60pgE,52866,13
xpyBUdfsYqk,285000,0
drqFwF60pgE,88733,13
O7J1bfcVd7A,9133,16
QR5OdU_sT6Q,568000,6
wiKQGPLxQb0,60266,1
YZUeV0gEg34,73733,18
fDQ9cOLiIcg,60000,9
xThDfWIuNOk,43666,4
cFTSsOZ4Zjw,1224733,3
G4aokIfeUc8,42266,0
VaG61IxFcCw,57800,0
WDFYQHeD0rw,73000,7
t-Ua5xRuxsw,150533,4
jTgNIkJ_L8o,2066,19
rgkpyWrccjs,47800,15
smS8EOn_3gA,110066,21
yKMOp7cSnis,6533,14
yQBlMMNgCqM,14933,1
x_1j1VKV77U,520800,13
pGU1KZGF0po,12600,10
vg1Z5mQEEPM,499066,12
psidUQIsNTU,457666,0
QLlVopLb7bA,179866,6
sd4JslgAn0Y,185533,7
QBrIZ1b0fuk,161400,16
QBrIZ1b0fuk,224733,16
FGQCxd5EAx0,65800,13
SqUzKvBRVmQ,91733,7
3vwwGSk39RI,27666,7
EC0Qk0_Gj_c,104333,12
tBWeLcx6Q_Q,115800,3
udxq_FNFOBQ,133600,5
WC63D2n4bCI,5333,0
JW-9Pk7QNN4,111266,0
cR8z_ngL2nM,181533,7
8U357dD3npc,38000,4
aw_R2WcALGw,70000,2
fDQ9cOLiIcg,93400,9
drqFwF60pgE,318066,13
drqFwF60pgE,388200,13
QR5OdU_sT6Q,606066,6
eLpQXyokZg8,31533,22
UJOd7pCxx6s,1217533,9
8gP0eJWGrHQ,390000,12
tY3911ukzZ0,82200,0
G4aokIfeUc8,109866,0
J0k5qcDjFYs,71800,21
QBrIZ1b0fuk,243733,16
88CWaptW4kk,132800,19
d6nifLNUGPg,6600,10
gH0wRnopinA,36333,0
1c-uGAjcoYg,76400,4
0rsRLkJbz2A,91333,5
YwoGVAL0dCE,764933,11
3ts7NGsmCKk,56000,0
Yg6kMJhtHbA,466,22
0aU0-Li5EUc,73933,19
uiyZsI7_GGA,194666,7
g6IvT1-gw6o,121533,13
aHJ1wRM2Sb0,9600,1
rq10Uwp544k,80666,0
rq10Uwp544k,162400,0
Z85jQoduecI,195600,6
yQBlMMNgCqM,48933,1
CXsDawyNemA,119400,3
yXu8I72ZA40,38133,0
Tvzr_tkpIMk,173333,12
jTgNIkJ_L8o,35400,19
x_1j1VKV77U,551200,13
pGU1KZGF0po,29133,10
hKgtNPTirdc,465133,20
nS_SY6iDJ2U,64600,5
43kiKg4Jsvc,39800,0
cve8WDnyk-g,16666,19
4B4eKmE_OE0,397533,1
e3x98S8Mua4,3600,19
e3x98S8Mua4,46400,19
1IPCzAQ9dDI,209533,4
6pZg-zlNafg,40866,9
Ab2KsBj8POo,23466,2
Ab2KsBj8POo,101066,2
EW2VlFibWQ4,6066,7
f_I6luESS0s,18666,6
g7iVO0WVdA4,496200,9
t5a5dfQS-pM,238733,15
biW9tzJnuko,238600,12
yUNQLt7qBNc,17266,1
aWD0b7Vky3I,13400,0
e1GBqobN1UI,72866,20
TxLBmkBK5rk,349133,7
31YXZPMXfxE,42800,5
ZWRHgUKP7ek,30266,7
iL9TAERxS4A,600,2
SuYNXTbF9Rs,112800,10
QBrIZ1b0fuk,286000,16
26hlpYwQ_l0,3800,0
QBrIZ1b0fuk,305866,16
4vCUAbna32w,133600,7
2ejGSan54xw,236800,3
RiBzEYaB2Xc,54333,19
cWSWx7svuI4,234133,13
lOfoO_WDJS8,24066,10
TD6si5O8iUY,48666,10
fwGnwwDsBoE,15000,15
34PA9OS4Aq0,12333,7
xpyBUdfsYqk,333266,0
yF8GyjSgCcs,255533,0
tgxaxsO3W-I,64666,14
gWcacGgcxYU,181000,5
KaMYA6S-ixE,655133,0
x_1j1VKV77U,577866,13
zgCpDoEBXuk,61600,3
2Rt1KF3idxU,254266,19
nY0xtzTME34,27333,7
pGU1KZGF0po,61133,10
z3V1O449zY8,213200,22
e3x98S8Mua4,87866,19
JXUuuU2oGqE,2600,4
MfaYiIkR0D8,209800,19
EC0Qk0_Gj_c,164866,12
S4xgk3orMOk,133200,0
oFSJeDZ6AHo,29066,0
A-JRl34Jmok,92466,20
RiWOFYRrhkk,5600,13
aaWiyRIznOA,77800,10
0pV6qzb9Qso,40066,12
qhEafuqRMsI,11466,0
rNfUyz0I6-k,10533,13
g7iVO0WVdA4,538400,9
rusRRx8HRMc,89933,7
jLj0ReOVuhQ,94600,0
YJ7rdj3a9Ps,16200,0
iY59RoWjtbY,132866,0
djX_N2FG1h0,99466,14
7DC4HL8AfDE,12066,20
DfS7lvAcDQc,872200,21
QBrIZ1b0fuk,331933,16
7RTjkwZdF9Y,488200,0
3ts7NGsmCKk,137466,0
cWSWx7svuI4,259400,13
z3V1O449zY8,250466,22
jiislFYpB2g,1466,0
pGU1KZGF0po,91666,10
vg1Z5mQEEPM,517466,12
5AVy_wqfZ6I,95666,11
5AVy_wqfZ6I,131933,11
K2dXKaoE3Qw,277266,10
zgCpDoEBXuk,158000,3
e3x98S8Mua4,105466,19
hXp40FS3N2A,38800,13
gNXavg-ETm4,15866,0
ve2e-RwtnRw,7400,15
s4-g9W9jOxc,163866,14
yQBlMMNgCqM,80200,1
yQBlMMNgCqM,116600,1
6r39E60Ejfk,72600,7
CDLJbbYCRrM,63066,11
DJdAh_y_bJw,74200,0
FYAS62WIE4g,26333,22
4GOuYgnMdMs,147000,0
2ejGSan54xw,294333,3
G_RdaHwbIMk,459666,21
bKh8FyKvOq8,120866,21
kfG4T-042gI,117100,19
ZUce_yzOd0A,15533,19
aTaU2zjXG8k,644266,6
aw_R2WcALGw,136333,2
eh6riny0F9A,226866,0
-h1CgmNBsio,36066,0
DOMtWYaNHWo,92133,6
FO_sYJabdgQ,26600,1
FO_sYJabdgQ,54733,1
lOfoO_WDJS8,51066,10
djX_N2FG1h0,122733,14
wh8i6hFnNUA,55333,7
d_serPf60Lw,376600,15
Zw_eI4AvEvs,7333,7
mXP4u_8tYzI,6133,19
pVseKWVy9sI,65800,7
3tU0_45VkA4,83533,6
3ts7NGsmCKk,330133,0
NVTvhZ6zuHI,545133,12
zgCpDoEBXuk,192666,3
K05dqtfWxtM,78600,0
557Jubrp9us,48400,0
QBrIZ1b0fuk,360866,16
QBrIZ1b0fuk,403200,16
63fv-7qnIPM,12466,1
_bOhswEa8ao,373733,0
C4HzsadhLW0,13466,3
C4HzsadhLW0,74266,3
DYlrCUMDv_g,34333,7
lbYPjg3BThg,57266,22
OLgC_gydrGU,6533,5
Yg6kMJhtHbA,30466,22
MfaYiIkR0D8,238600,19
z3V1O449zY8,301800,22
fZp32Z-OuZA,4866,1
aEw_vtKlegE,42000,20
9zC1fDq7jlo,315266,4
l-_eNxbuAtU,4666,6
egm6xdpo-0E,63533,1
5u8fVCKkqxM,27933,16
e1GBqobN1UI,120933,20
biW9tzJnuko,283800,12
mMKMsPPdSF8,8133,7
3MhslUCR8Lg,24666,1
l0YyZLT2r0Q,61000,19
QBrIZ1b0fuk,438933,16
RiWOFYRrhkk,40000,13
a1Fbm-3KaR8,537266,6
cocwJNzf9qw,29733,1
ij-Mhg8p4BU,21600,5
rNfUyz0I6-k,58533,13
f3jkXp_-8iU,11133,5
7c2MdVbKd1s,27666,14
pl3j4ExQ3qk,76600,2
iL9TAERxS4A,92466,2
6wongbrYdTw,29666,14
ZpXsriVKKu0,102933,19
8QCnApuKWFA,45866,18
g6IvT1-gw6o,147666,13
fZp32Z-OuZA,41266,1
zgCpDoEBXuk,232266,3
lmaIugJlKJk,12400,5
cjksF_P_1w0,30066,22
fQt3g_9u1RQ,12800,13
wwKL-n7dd08,20133,13
ojR4YJTOetM,138533,21
0pV6qzb9Qso,137466,12
0pV6qzb9Qso,205600,12
ZGhw1DZzxek,20333,4
-LopSew27Xw,28000,0
RhIYzwNjDLw,10133,16
BePYnqd2eMU,15733,3
STXlSDXj3n4,239666,22
Q_5AesiPKoY,2266,0
ySvhc2ghfzI,5533,5
ySvhc2ghfzI,55400,5
pz6Nve853zQ,88133,9
hojdV3b-ZRA,26666,6
HzmmfVeQLfE,41466,0
f3jkXp_-8iU,45800,5
Wgi76BEDm-I,35466,0
a-QTXZfMMT4,60933,0
rusRRx8HRMc,152200,7
Z8gbehIdR7g,12733,9
9oYadJUjbrc,21733,14
TD6si5O8iUY,129666,10
KaEzHNA1X38,151800,22
4amh3qtZdHc,13266,0
QBrIZ1b0fuk,480933,16
QBrIZ1b0fuk,510333,16
MfaYiIkR0D8,271533,19
dXTAt2VFrMI,16266,5
9kaq91TaEWg,12466,4
hUg0ElENZI4,18066,0
XpJIGu30X_s,1266,19
K2dXKaoE3Qw,335666,10
lmaIugJlKJk,74266,5
zgCpDoEBXuk,301600,3
g7gfAv5_a7o,184333,0
0pV6qzb9Qso,283066,12
dlM4C0Fu43g,12000,2
c_Aa25aXUUs,23933,14
bdN-m1pJcFw,120000,14
nS_SY6iDJ2U,98400,5
e1GBqobN1UI,156666,20
yM70eIK8-To,5733,5
Dwhn4zZCeBw,14333,10
t5a5dfQS-pM,325866,15
12lq2_YinvI,14133,0
bg6kOf2O-As,38466,11
vg1Z5mQEEPM,573933,12
kfG4T-042gI,143566,19
kH-W5zyOjdc,104466,21
RiWOFYRrhkk,69800,13
8IJEntZWQyA,562200,2
s0vJy_sg88o,44133,19
QLlVopLb7bA,222800,6
3MhslUCR8Lg,45133,1
lgF-6-z_WVs,35666,7
oQ9zH5lM9yc,175600,7
rgkpyWrccjs,81600,15
0rsRLkJbz2A,109533,5
rNfUyz0I6-k,92400,13
ghNUBi9jW8A,3600,19
8gP0eJWGrHQ,434600,12
IphoYnD5lhg,27266,2
wwKL-n7dd08,60800,13
zDdjg27jChg,31200,0
SoDhK_CGb0Q,8933,20
QBrIZ1b0fuk,584733,16
nJX6d5Rqo44,70866,0
goIfg0C9kmM,16533,19
UavVI_vxz8A,3933,11
zgCpDoEBXuk,360666,3
88CWaptW4kk,181266,19
Zw_eI4AvEvs,158866,7
BePYnqd2eMU,43733,3
ZSrQEjWQswA,125066,7
a_oNssFdsBg,17000,22
aw_R2WcALGw,207000,2
eJrUYKRSpE8,179400,16
3onrqgPuvlk,5466,15
M5fpP9_vhck,9466,20
RiWOFYRrhkk,89400,13
mhQnMLqpnpg,1028600,6
_EJpgNzn51c,110866,18
BTG_mYWqKbE,136066,0
BTG_mYWqKbE,217333,0
Grnk9p9P7Qk,733,18
4GOuYgnMdMs,181066,0
BAlA9Ij4aCA,16000,7
FndLBL-H8jE,33933,11
FndLBL-H8jE,130066,11
3GoWtgAGC9s,74000,6
tXcidbv68jE,22733,7
HE7gvNwd9bY,239600,20
dXTAt2VFrMI,37000,5
2YuzwVsns7g,98533,6
12lq2_YinvI,130533,0
USL4pykPk_g,34800,15
HeTGT7JfvB0,6866,0
qhjblsFrBaI,253066,20
w3Pc99TzwAc,16000,0
bkRhqvr3p_A,180933,3
wiKQGPLxQb0,91600,1
u15wqVM4Wq8,38800,0
rschZFVuj4c,9466,15
JUBq-q5EUp8,178933,0
WOlIc3r5FSM,14200,7
cBhW4i3G34Q,5066,7
cHh_8vHRj1M,395733,22
ukYaplPqID4,42866,0
Dwhn4zZCeBw,65066,10
iElIALv8V5c,36000,14
mJNInnL2Dds,75400,16
MfaYiIkR0D8,321066,19
ij-Mhg8p4BU,44200,5
1KPGzeS1vRI,13266,20
zJDu1C1nqYY,133066,6
QBrIZ1b0fuk,622733,16
QBrIZ1b0fuk,650400,16
rfDRLTp6IrA,78133,19
nJX6d5Rqo44,327200,0
Sq-LvVdVwhc,120933,5
WRWrbxbxTes,666,5
n5VzBhZRCdQ,43866,14
SxGq8cIIAX0,44066,0
cxAXowFOXzg,35866,0
pz6Nve853zQ,118333,9
o02qwo8zOEU,180066,3
TD6si5O8iUY,255466,10
3onrqgPuvlk,45266,15
d44RZ9orifo,14000,16
tBWeLcx6Q_Q,340400,3
FGQCxd5EAx0,110800,13
9oYadJUjbrc,48333,14
g6IvT1-gw6o,177800,13
m1-BuodB1w0,28466,6
joh3pOwDEZ4,87533,14
Fok-a9_bR9A,44933,15
hKgtNPTirdc,503466,20
cZlGa3ogFY0,41733,0
xtKIdxnmQdM,25933,22
tQNx-6DsefY,733,3
Iygyhf2grSI,110600,18
izihzdq5eb4,189800,0
TYjzjcLoJYc,12933,1
X-155VSrdrU,14066,15
X-155VSrdrU,43000,15
oeFCyubUemc,14933,15
wVsK_lUAcxM,147533,0
IbD5Bj53mTc,22400,4
tiH02smnNnE,17800,0
yAq3eDzmAQ4,45933,0
FGQCxd5EAx0,167800,13
WAG02IVriYQ,5866,0
HjmiQAkxa50,237800,8
88CWaptW4kk,200600,19
Tvzr_tkpIMk,266800,12
rNfUyz0I6-k,136133,13
FYAS62WIE4g,48466,22
hvlWg6bqatI,13600,6
cuv6T4Oe0I0,52600,1
0fXJCZJiDaU,72666,7
8U357dD3npc,74400,4
duuBXV8QoLI,59306,0
5bf4TjgatL4,12466,0
K8xg1FGVUtI,35466,7
K8xg1FGVUtI,221133,7
K-6IOUil8q4,25866,10
pz6Nve853zQ,290866,9
s4-g9W9jOxc,194133,14
yrHcZMfXmVs,7400,0
2AmNCbXs2Ac,25600,7
N6nli5ug-MI,44666,19
WgK6fPUielQ,29666,0
M5fpP9_vhck,46933,20
seyiUsUU-6I,55533,0
9oYadJUjbrc,103133,14
1W7hJq3zR6c,194533,0
BePYnqd2eMU,84400,3
n4Ef02i01JQ,3266,9
K2dXKaoE3Qw,365933,10
FKVIkhb76SY,34533,12
Fok-a9_bR9A,134600,15
Lewbaej1qqE,39400,7
Lf44ETtjdDA,27733,10
1m1h8dyIbe4,30600,14
4e3e-2R24Fk,59333,1
2YuzwVsns7g,138000,6
3T0XA8_yIA0,45866,12
Q_5AesiPKoY,35733,0
ghNUBi9jW8A,28666,19
n-KQzMbP2JU,7466,19
fwQyOrYRlTY,117400,16
u15wqVM4Wq8,87466,0
2vXus0bLB2g,145600,0
OLgC_gydrGU,77666,5
oyqIWThu46w,85933,3
X-155VSrdrU,86133,15
FGQCxd5EAx0,234400,13
F5HSueSK9q8,6266,15
W31QbG0MKo0,133733,18
d--zLn-MjR8,3866,12
eWsle8FxRvY,14333,0
WAG02IVriYQ,40866,0
Dwhn4zZCeBw,102800,10
euWo-lE6iPA,125666,20
7jHUGpHDbVs,38533,9
s-TqihmN5M0,9466,0
_HQakMfV0hI,24200,0
03LiFQPrGGc,14666,6
2D15NCwn_J4,72733,13
2D15NCwn_J4,986400,13
TD6si5O8iUY,367266,10
I-uTPR9WwdY,159000,18
dXTAt2VFrMI,58133,5
a_oNssFdsBg,116000,22
m7yZtFEn56U,12533,15
p0ya04uXV4M,28133,2
n5VzBhZRCdQ,123000,14
9ZgMa7phXwo,60200,3
t5a5dfQS-pM,390866,15
1dv3kIUKeTM,9933,0
egm6xdpo-0E,110533,1
USL4pykPk_g,71933,15
8gP0eJWGrHQ,505400,12
d6cgbxc35Ms,6733,0
lo5-tCYfRy0,8533,15
ozeMRqbQstg,16133,6
jHy5deaCjQE,3200,19
oyqIWThu46w,107133,3
EC0Qk0_Gj_c,277266,12
0-no-q-1u0k,9133,9
6535ZUdO3So,32733,4
e1GBqobN1UI,185400,20
u1epx9jWZ-I,14466,3
vZ-pUHkXL_c,66733,1
12lq2_YinvI,330266,0
X-155VSrdrU,132800,15
2vXus0bLB2g,221000,0
X-155VSrdrU,167133,15
tcXrSACOnsQ,1533,22
L2xWDDjm0Ns,20400,5
MfaYiIkR0D8,382666,19
d13QuaGBLqY,14933,16
TYjzjcLoJYc,38866,1
F5HSueSK9q8,40133,15
8XcBYz5q7CY,100533,22
Hyxr0K9VBDk,14866,13
bgelX1blhpQ,199466,16
cvxSfEHTxWU,28400,0
454wxYO8kRA,35200,7
2D15NCwn_J4,1002533,13
2D15NCwn_J4,1088266,13
vg1Z5mQEEPM,658533,12
m1-BuodB1w0,91466,6
mg7lQFGjRDM,72666,7
oMviXxQc7-M,36200,7
34P11WUl030,103733,6
9_cuJ6ihHmg,10000,0
dja7Cn8u89Y,9400,7
d5g377gaMo8,57333,9
BePYnqd2eMU,136000,3
0zQrjISjJi4,15800,0
3i1DYEYoA1M,37000,2
pz6Nve853zQ,324666,9
0srJLz8TQZo,253200,0
goIfg0C9kmM,87666,19
kVo0psK4qqc,15400,0
z1Npor43F8E,79800,3
H8V5uxiGR4E,8866,0
rNfUyz0I6-k,174000,13
n5tWfbwhSd4,24333,16
p7-JVmr0kJc,241200,11
1dv3kIUKeTM,44400,0
OD4XXIos2Zo,13400,19
K2dXKaoE3Qw,435266,10
sPGhVGRLP3g,70533,0
nY0xtzTME34,99000,7
tQNx-6DsefY,38600,3
FO_sYJabdgQ,77400,1
9ZXm8vTjFEk,26666,20
gKKC9U5M5-g,248933,7
twybSgvrEfo,236866,6
hYeYTnjiBmg,4866,3
tD8nMtwG9d8,31266,16
-0rfkAAzumg,28933,0
BBIjWlI-MQg,14066,22
BBIjWlI-MQg,97333,22
E0bwNb9XyUE,35600,7
73K-exsYiqE,29000,1
9sN-GU9a6j0,2000,22
MsC3F-1Ycpc,16133,4
mFp4a47S0sk,12533,18
209DbNrC3Yw,2266,19
8DNQZr6hGSg,16400,10
62LWXjv584k,29000,15
TYjzjcLoJYc,58466,1
r_50JQTHYHo,48600,7
vRnhwwZ3BYQ,30400,19
t5a5dfQS-pM,402733,15
34P11WUl030,177000,6
3i1DYEYoA1M,63866,2
pAzqDARjeGk,48066,0
sPGhVGRLP3g,170333,0
mxIFQ2RPmtY,26800,0
bkRhqvr3p_A,198200,3
JMw0N_djl78,30533,0
9zC1fDq7jlo,366333,4
T9FhPTH7T8I,113533,5
U6igFIf7hyY,62266,13
5m0ccxeVKrA,316200,11
oBCPtNg0ZsM,10666,1
qTscIHXRq_k,10066,15
tS77K0z9u1A,402066,2
ndYUHsH7kaU,8533,15
i20w3-hUYEA,61200,19
hYeYTnjiBmg,48933,3
s4YF96GLPhk,11866,19
9sN-GU9a6j0,42866,22
HlYWiC1IvIc,9000,12
Ihyvp_3CllE,14733,7
Nuawv3DQ32Y,53400,0
pD0RHc451ZI,2400,13
sXSCVcGeswM,34866,7
WsaP8FyRUCc,7133,22
209DbNrC3Yw,32800,19
xJYUapeGPO4,4000,11
KaEzHNA1X38,218400,22
scUEl21kEd8,119800,16
Dwhn4zZCeBw,133466,10
DfS7lvAcDQc,909266,21
BePYnqd2eMU,205000,3
0-no-q-1u0k,43733,9
uN_tl-nYbXQ,14066,4
0rsRLkJbz2A,164933,5
MjQedq_45o4,3133,19
4DN7cXop8kY,15000,18
ghNUBi9jW8A,79333,19
8vQiNehWkao,16333,0
FO_sYJabdgQ,102600,1
zStygs3q1io,54933,9
4HaiEuJeT4w,13666,0
gWcacGgcxYU,211333,5
gPxS6rURXeI,80933,6
vRnhwwZ3BYQ,94666,19
n7PqqP3N7BQ,9466,0
R2rDUjRNDNw,547733,6
cZOKM1UkOUE,277000,20
u1epx9jWZ-I,58933,3
K2dXKaoE3Qw,477933,10
gKKC9U5M5-g,307400,7
3BTzjjbfVhk,151933,11
40WTFSbRD30,17133,19
bWS8WLTb76o,13666,19
3i1DYEYoA1M,99000,2
m1-BuodB1w0,147733,6
s0vJy_sg88o,120133,19
fNAZ9IDLZy0,13066,0
pz6Nve853zQ,358000,9
TD6si5O8iUY,428200,10
vWexpV7bR2A,13333,0
FKVIkhb76SY,72666,12
9ZgMa7phXwo,132533,3
npLUEqI1xo8,1733,1
xLJZjjdDsXc,8000,1
tkd4-AbdzOo,4800,14
GL09ui55Gkg,149466,0
2bHAdaxpg0A,234933,18
MzNTJ_E5pbg,110000,0
USL4pykPk_g,104333,15
5R_tiDArSwc,52866,0
80Cny43S6lY,11066,7
-ch9j-thMAA,8800,14
LNzBYnZTN2w,12533,0
AQvltP0EarU,4533,0
CwSMhEavv3M,17666,14
CwSMhEavv3M,89066,14
LZLHASisa6Y,218533,12
28DpJWvB5og,28825,8
QhnEXqWFBuw,14533,1
Wgi76BEDm-I,98666,0
hE09euYk0Gs,38466,7
ssguLx9Rgoo,79733,19
_or78PMGn-E,3466,7
AlJ_m_EXPe0,6000,7
B_T95MBQ1KI,6825,22
B_T95MBQ1KI,28491,22
7i0kDasmo_w,555066,12
rNfUyz0I6-k,193133,13
34P11WUl030,226800,6
EC0Qk0_Gj_c,425000,12
M5fpP9_vhck,118866,20
jSRBcR19jlI,54800,15
qkPqCl3p7fQ,3866,0
2zw_-7Vv3As,78000,5
uWcgCI8ZvA4,15933,19
egm6xdpo-0E,139933,1
MfaYiIkR0D8,457533,19
rnwIky8Pvpw,128733,14
40WTFSbRD30,54600,19
40WTFSbRD30,81933,19
xD0icIhiax8,108466,0
qTscIHXRq_k,55533,15
oBCPtNg0ZsM,55333,1
3i1DYEYoA1M,211400,2
QlnUyDw4ubc,2733,0
e1JUPQxR1fw,158800,14
duuBXV8QoLI,104440,0
xLJZjjdDsXc,36400,1
fYaqVXEX6Us,7933,7
UTyhs6FnSrg,26733,20
wiKQGPLxQb0,128666,1
g8pDMZsVe7k,7200,0
ZwafuFZKiEA,4600,7
K2dXKaoE3Qw,519666,10
vaEgOt1MJUs,54933,0
z5QXjkAjkbk,94666,0
BePYnqd2eMU,260466,3
u1epx9jWZ-I,93066,3
3i1DYEYoA1M,302133,2
BfQ_IQGFA6A,12866,4
BfQ_IQGFA6A,35133,4
G3r-pe8tih0,20066,6
j99lahiFHlc,151133,0
mSbvxV1Upl4,14333,15
pXcKz9bAT4Y,17933,22
tmnezbgRCRA,91466,0
54sn0ztBs6o,15600,0
q7Aqm7w6slI,103533,13
q7Aqm7w6slI,144266,13
q7Aqm7w6slI,232466,13
jSRBcR19jlI,81000,15
mbgl3MgdEk4,13466,5
xLJZjjdDsXc,111533,1
xrbgVIwWqiY,84000,21
FgppS7pRZ-8,3866,9
u_Re3yB-Mqw,147600,22
34P11WUl030,286133,6
pha0mWJOl1s,6000,0
bWS8WLTb76o,65866,19
5m0ccxeVKrA,400600,11
0Onxj15bkhI,21533,14
H0u061QsnHw,36133,7
r5QEMWiRXUs,13400,0
a-NME85CLBg,3533,18
JnZbi5Xy5Jw,31400,22
p4zlVEq4te4,135866,0
hoq6tuEA-XA,16800,10
4HaiEuJeT4w,162400,0
bAdtKFYWQcE,76400,0
ghNUBi9jW8A,103000,19
vg1Z5mQEEPM,676266,12
qupp2QgCy80,267933,0
8U357dD3npc,134000,4
pz6Nve853zQ,435133,9
s_pScYsLowM,98200,14
x2ROw25MYZM,21200,9
iJ8GLK9VA1Q,88333,13
QToY6h4nZfQ,179400,13
zJDu1C1nqYY,179933,6
mbgl3MgdEk4,43333,5
ya4HUoK7znE,43266,0
z6rw0yPl69I,10933,0
rNfUyz0I6-k,233933,13
g8pDMZsVe7k,54066,0
3TdZ0MKdg1g,205133,0
ds-rX1wTqZU,81133,6
nyOaHbw3DLo,18400,7
0Onxj15bkhI,50266,14
uJmIzv3_xko,36800,7
i9VrSdwVeNw,933,16
d0_jj_BdNtA,18000,7
DHSGQLguGZ4,22400,16
4h2kJG8rDAk,2266,3
FKVIkhb76SY,149800,12
s_pScYsLowM,135466,14
xhIPuJ7YLms,164466,1
OD4XXIos2Zo,44466,19
f10zrS8ioyU,825800,21
zzu6EMBj6Pg,12400,15
ND4WqK_dr3k,188266,0
twybSgvrEfo,473600,6
B_T95MBQ1KI,63958,22
lprqQxdZW7w,15400,15
MfaYiIkR0D8,485866,19
t8SVhujBwr4,132533,0
yMwhi7GGDYg,6733,0
L2xWDDjm0Ns,44000,5
sAkZAicrpZg,14666,7
430hmoO28Ms,10933,1
0-no-q-1u0k,88066,9
GUS8z2TfXHY,38133,16
KtUSL3BgZ60,14066,3
MTWD04oNNmM,8600,9
1ePy78g32Ds,663066,9
qr2nw8v8hJ8,41533,4
Jaau7ec2o94,37400,14
PFWKoVaUECU,20800,0
LYi7DokFpyg,15866,4
e1GBqobN1UI,211133,20
x2ROw25MYZM,76333,9
LZLHASisa6Y,237933,12
gKKC9U5M5-g,490600,7
3zKg58Ntcic,52200,3
R2YmjDNC8oo,20200,5
SqUzKvBRVmQ,144066,7
Is3KVS7IXR8,26333,9
BePYnqd2eMU,341266,3
CAgN-MEzh14,40066,0
Tvzr_tkpIMk,326200,12
FYAS62WIE4g,72533,22
u4GDTBDow9U,6133,15
XJKqXlVg8qY,287733,0
2zw_-7Vv3As,107133,5
62LWXjv584k,69066,15
k_ZpTP2Hp5E,2000,0
-KK5wf5gBnw,14733,0
PJiQLwH4z6c,48800,6
PJiQLwH4z6c,90733,6
PJiQLwH4z6c,124666,6
430hmoO28Ms,31800,1
7d98-9flflg,31066,0
1ezGbjFE9ig,32666,10
h5VJiOmIJhU,61333,7
zoHTaSrWyAA,18666,0
h1nQgl0RBuQ,313600,16
FO_sYJabdgQ,139333,1
ND4WqK_dr3k,248133,0
z1Npor43F8E,192266,3
99Hc0a5wy1c,11266,7
a-NME85CLBg,35866,18
0HoO8CWEUXc,11466,0
lzYtwpeRKk0,180466,20
gxUJvRmAsUI,51266,20
5m0ccxeVKrA,606933,11
wHR5JZDJD6g,145133,2
zdzvpMBRsow,16133,19
pz6Nve853zQ,455533,9
0uZVPUEddQw,72400,22
pK1K25th5Xs,7933,0
rNfUyz0I6-k,284266,13
a6Mt6DZrsoY,13000,19
0p83dRXSK1o,85533,3
QhnEXqWFBuw,38600,19
e1GBqobN1UI,240133,20
NZRoMoA3vh8,40933,6
6535ZUdO3So,63666,4
BSjzQC7ZMQM,16533,0
BSjzQC7ZMQM,65600,0
G52uuPWcC3M,216600,21
QOfiRoNal1M,10133,1
THIOtoyuLgw,9200,0
ghNUBi9jW8A,147066,19
Lpyzt_31Bbw,30066,16
gKKC9U5M5-g,733066,7
QSNL_ShepYo,55733,16
RyWZ_qSyQsw,8333,0
pwk3w0cLvb0,226800,6
d_WCh2hYwzs,164666,20
dACuqaShceY,3600,10
4VX0iXfng7Q,31066,4
TJBaL8xps3k,26533,22
QcEuyQ4epjc,118133,18
TWzendxuZdk,7600,0
1h9R0Q_moVo,948666,13
5mX_v1tUwn4,20133,0
QLlVopLb7bA,367333,6
Xkdr5DbY6VQ,59066,7
GM1wrfCANbI,44066,12
7d98-9flflg,57866,0
9U_FNKraRaE,14800,7
8gP0eJWGrHQ,556000,12
7i0kDasmo_w,598200,12
vBe8RZpP3Fg,25400,0
MTWD04oNNmM,75200,9
tWqaJnwLeF8,50866,14
lprqQxdZW7w,48733,15
0uC6PqZI4DE,56158,21
zdzvpMBRsow,55933,19
s_PGKP8_-T0,12800,10
6DojTrc12BQ,40400,7
8-bItJf7yUE,89733,22
A46CPWFXXeY,36600,3
A46CPWFXXeY,331733,3
ENrC0iODB2w,5600,7
pXcKz9bAT4Y,54600,22
y2vbxWL_YZM,21133,0
sGzXdAI4YSQ,119666,5
w4EWwKwi6KA,73800,7
USL4pykPk_g,133266,15
rfDRLTp6IrA,116733,19
0sxLx1srXos,134200,0
0p83dRXSK1o,129800,3
Tal0iBd4ZVg,38866,13
LpUtgdtChPc,43133,11
jm7BrCckxew,89400,7
smcPSNWTrjM,90933,19
odOGIl7vEOU,49333,5
5hMfUKD6zV0,6800,8
AZbNR__F6Ds,7866,7
BeTchSr9aqc,10266,20
BeTchSr9aqc,40933,20
4ESVY_UOIBk,29733,11
vg1Z5mQEEPM,725800,12
mfXhrPocL60,117866,11
UBmbWyyz8z0,222200,0
wBMGBYR45k4,20066,0
TqnuLNBFnnQ,53333,17
aKzJR9_3paw,34000,20
pz6Nve853zQ,504866,9
9_cuJ6ihHmg,35200,0
1h9R0Q_moVo,1666466,13
CdKN7GBz74I,481466,7
CdKN7GBz74I,510666,7
H2N71_v2FQk,153400,14
FLF92L3WRrs,13400,0
2rUe4uV1hZE,36600,0
AF8J05l11oY,6400,18
AMuU8gdjC30,19266,0
Ige9Idj8fDw,26600,6
DslxtGN91pE,286333,22
k4PWQfz5NGo,47733,11
M5fpP9_vhck,165133,20
Mmi4_Zk6eVM,5866,0
9zC1fDq7jlo,391400,4
IEuygJgs8Qc,70400,7
UTyhs6FnSrg,44800,20
5mX_v1tUwn4,57466,0
5cdzFNF_Akk,503400,16
DXUcaVGKOHI,103466,21
DXUcaVGKOHI,139400,21
DXUcaVGKOHI,181800,21
L2xWDDjm0Ns,82400,5
x2ROw25MYZM,125066,9
JewRkOP663s,166400,0
MfaYiIkR0D8,532333,19
CmGSMnkcvrg,8400,15
bFBVxZSQ6bc,186600,11
dACuqaShceY,90400,10
xMatTWXYeKY,38733,4
gxUJvRmAsUI,87733,20
MTWD04oNNmM,265066,9
B_T95MBQ1KI,104158,22
_dLs6AfSM7Y,31333,12
vlQwc1zzKLI,22000,21
_HQakMfV0hI,162533,0
CjULtNufBNA,173133,11
F-1NLlnHrVY,20200,19
JTv1pV3DCz8,16200,11
YRluk6Q4MPQ,195733,7
1tI6M5zxdS0,60733,18
yucdh5Wiznw,40800,7
4DN7cXop8kY,56733,18
5Yem6gb_b6Q,7533,16
0Fm_W_r1-Zw,19866,4
14k3HaxIZAk,43466,7
0p83dRXSK1o,165400,3
6InfEKy6xRs,27400,7
Mmi4_Zk6eVM,39333,0
OEM7LaGaQx0,131333,18
N6nli5ug-MI,66866,19
q0_9RuVUiH0,7600,12
rua8HFqhqhw,5133,15
DHSGQLguGZ4,71800,16
TqnuLNBFnnQ,264400,17
XLHo_daurIg,12200,3
H2N71_v2FQk,189533,14
qr2nw8v8hJ8,330666,4
WeXPxk_0tF4,628266,7
t_XqVO1dzeI,12133,19
hIjxA1RfPmo,64133,18
2zw_-7Vv3As,159000,5
JTv1pV3DCz8,83400,11
jPpf5xpolvg,214333,10
cZOKM1UkOUE,513333,5
JewRkOP663s,492400,0
Kkjgn1V0r9U,44000,21
9wURY-E-PEs,29933,22
_4JOGFqODGY,10400,22
Ip0RjlA2b54,1688933,15
KKo0PdRCLfg,37933,0
UvbLhL-PMHc,219733,12
DXUcaVGKOHI,219666,21
zbd8Y-5Ia5w,523800,7
yT3jLA_jln0,10866,0
SXPeUluu7Tw,18466,17
n5HR46YsKKE,43333,16
gKKC9U5M5-g,777400,7
uAHR_00jVCI,344600,9
odOGIl7vEOU,98666,5
gCKs4LY7roU,47933,22
e2FNLUm5SHI,30066,10
NH9KCd0fSxU,25466,17
2MJVIXlnays,253000,7
I7UHALmYovk,1733,0
I7UHALmYovk,33466,0
LngC_ViVv9g,22066,15
MfaYiIkR0D8,560200,19
WRWrbxbxTes,31533,5
OL930vHnJHk,12000,1
1h9R0Q_moVo,1830600,13
TgHS0zeKuZE,13333,4
t9WTxdjvhHE,328866,0
t7mw1Vdbdkc,4000,14
xnPKIfwNZHg,22200,15
CmGSMnkcvrg,73200,15
JTv1pV3DCz8,178666,11
94wV3GXXv4Q,63666,0
AAqiCVpHkX8,30666,7
AUfEoULtJMY,2266,1
DHbFhb98Vds,64200,7
wiKQGPLxQb0,169000,1
xMatTWXYeKY,509800,4
Nn_3nfzEHIM,42066,11
LBsd7U_1rBY,5600,0
ukDAn_0rzY8,149000,0
4e3e-2R24Fk,105333,1
yT3jLA_jln0,120733,0
gvcioONBIcE,104133,15
4DN7cXop8kY,76133,18
7YtHiAscau0,90933,6
707QE_0hQi8,84133,0
BXrwbMjK_ZU,16266,15
BXrwbMjK_ZU,57200,15
BXrwbMjK_ZU,104333,15
t_XqVO1dzeI,36133,19
tWqaJnwLeF8,189466,14
mJLL7F5jKeE,800,7
pXcKz9bAT4Y,84933,22
NH9KCd0fSxU,75933,8
5cdzFNF_Akk,539533,16
d13QuaGBLqY,83333,16
zowmtEqygIU,30133,6
7i0kDasmo_w,657400,12
pQbfGtEjXUY,58400,2
qHeXcKLOvCM,13666,0
22v2B7nxrtc,2466,4
XUaCt3hqm-U,192600,7
LqjEsRutIhI,17533,7
FKVIkhb76SY,293066,12
Fn8xgqQW1vA,13733,0
Fn8xgqQW1vA,29266,0
L2xWDDjm0Ns,114866,5
833gV7l-dc0,39266,3
vg1Z5mQEEPM,772533,12
xnPKIfwNZHg,117933,15
1rbzsbaKuNQ,14000,1
7sj-MQMytEs,61200,7
iQGA0iIu3qk,151200,9
V2f1wjmdn8E,666,0
asUo3wHWyHo,9200,19
pz6Nve853zQ,540600,9
QSNPxMKcqGk,23933,19
tnqETBkt170,189400,18
DHSGQLguGZ4,137600,16
dGPwRXs1OOI,800,1
6v6bqWcd4fw,64533,18
7kvQLmDzKUE,99533,0
4DN7cXop8kY,126933,18
i0axEqMpf6Y,156266,19
H2N71_v2FQk,252600,14
rbqrPwFJg2g,1533,0
rn1VXRbbuOs,29333,11
HnRJTYfZNJc,12733,15
vBrmt98BtMw,51266,13
Dmbiwx4X57k,54466,9
USL4pykPk_g,164066,15
gKKC9U5M5-g,828333,7
rr2W1Uh1Sxc,167200,0
L3S4Ll1xXu8,800,13
2QLlEJq44Y0,112066,14
odOGIl7vEOU,132866,5
IpgVOpieY8I,14600,0
QciO3Rd32Go,9466,0
eRvRu0q-GoE,7533,19
_dLs6AfSM7Y,108133,12
EDLM5xbLioE,5600,7
JgpC5rPhlms,272000,12
JgpC5rPhlms,347200,12
Nn_3nfzEHIM,90000,11
mahdTs0N2iY,22333,19
LkGZcUXd4ds,123400,21
t_XqVO1dzeI,61200,19
asUo3wHWyHo,42533,19
8gP0eJWGrHQ,606733,12
14DUPEU8aM4,30200,10
7kvQLmDzKUE,131800,0
wEPdmMvN8gg,263733,10
yFWMXDh9lDg,13133,0
wTDeAFVIZXw,2200,12
QSNPxMKcqGk,116600,19
gWcacGgcxYU,239466,5
Ige9Idj8fDw,63200,6
Jeaqze09Zow,13933,0
0an8Nim_TZQ,510400,9
pHt33JgWTNA,69400,0
tWqaJnwLeF8,224400,14
lh-EeZLm6dI,76066,16
qAc7oXYnQkY,10533,0
R2YmjDNC8oo,59200,5
rbqrPwFJg2g,104866,0
zhXYd-l3uaM,29666,22
e9dnIILdERg,68400,6
6ZVdLZYoJdc,14266,5
CcQgDEI6fCo,116600,3
UBmbWyyz8z0,289933,0
anFaKD-BubA,43800,10
FZrKIUvX0YE,12866,0
IZUO1x0QT1I,172600,20
xMatTWXYeKY,722200,4
504PuFD2w18,50533,20
AsggUglJNos,208466,6
Ff_kvNBrEwk,45466,12
G8AeTqsGwQ8,21600,15
JgpC5rPhlms,374866,12
JUBq-q5EUp8,280800,0
gxUJvRmAsUI,103466,20
pwk3w0cLvb0,322200,6
LZLHASisa6Y,336466,12
4yIwQCB5Jvg,51333,0
ND4_3iHcCMI,76866,0
9jSUopuFFIw,39933,3
ApJrX4izWB0,59000,0
ApJrX4izWB0,119266,0
BEIUQOb3FHI,14800,0
xfRZN7zuT0I,3933,15
tO0uRe8wzFo,243866,21
QSNPxMKcqGk,162066,19
MGViNci5Wqk,14600,7
VTnV3f8ohjo,17200,0
pz6Nve853zQ,571533,9
idas5_4-oqI,49066,2
yFaYtqDrEdc,212866,14
2zw_-7Vv3As,226133,5
3sg-SwDKev8,7800,0
1iwJuI736-k,88933,7
3L4qaGL8BNQ,213000,0
xnHug-oRiT0,1800,11
c-JcBdI-KmE,18466,8
nRK7iVs3h-4,30266,6
4UgiZH_cVRw,111866,9
UPIooHpVtWA,3133,0
FpGhfJ9gfcM,29200,0
l7by8kQOb3s,24866,6
DHSGQLguGZ4,204800,16
7i0kDasmo_w,707733,12
gKKC9U5M5-g,904733,7
vC1Fv2m4p2Q,251000,10
XWzcLPf4nQA,37466,11
eRvRu0q-GoE,46133,19
Dmbiwx4X57k,81533,9
2CnuFhkOprY,153066,0
JMzvjo2YnIM,112533,15
u_mvC1D_R00,9866,0
4VxP7VQ-WtQ,19866,5
DXUcaVGKOHI,257666,21
zowmtEqygIU,52666,6
odOGIl7vEOU,149066,5
rMtT84aqTbY,34333,0
QciO3Rd32Go,75400,0
sug_SDm9vBo,21066,7
Dq3giONtE_s,44400,4
FLF92L3WRrs,126733,0
Ue6kDm0WvJ4,1333,0
RvcwIjTnWGg,136066,6
t_XqVO1dzeI,112800,19
wAOmO76rpT8,43933,7
QSNPxMKcqGk,189066,19
OL930vHnJHk,39733,1
Nn_3nfzEHIM,140466,11
DXUcaVGKOHI,299466,21
VTnV3f8ohjo,148266,0
1rbzsbaKuNQ,47400,1
nb5l-3BGt0k,42133,0
anFaKD-BubA,103066,10
Jz-LzlQBJak,44866,0
1SIWuA2qH9s,28866,22
5kFVqUlF0YE,456066,18
QhnEXqWFBuw,71066,19
2vW0UqH85ho,436533,12
DfS7lvAcDQc,958133,21
BgTrcp9o94I,15266,3
BgTrcp9o94I,36000,3
MssZ755vzMU,128200,13
MssZ755vzMU,166066,13
15dWcRFY_sY,28933,0
ds-rX1wTqZU,140200,6
kxdvCmkkKrg,90066,7
6ZVdLZYoJdc,114800,5
wQgr1LRyVTg,130866,0
Sq-LvVdVwhc,176133,5
LjZBk-WJXQ4,7733,0
Fn8xgqQW1vA,105333,0
iJ8GLK9VA1Q,145466,13
e9dnIILdERg,100000,6
vr2WSl3TdLc,15400,21
zhXYd-l3uaM,75733,22
M5fpP9_vhck,194200,20
8nTlol4eHeU,51200,4
y23rpr1nLRM,108866,14
dGPwRXs1OOI,45733,1
YwcHbsprY8Q,33666,7
vOM-AbJPCl4,22600,1
e2FNLUm5SHI,59866,10
xV8qCcuWUoE,16600,7
U1iFKyUrOjA,15800,16
IpgVOpieY8I,101666,0
b91rYv1cTZg,12466,18
OCi9Ry3I3QE,33000,7
4UgiZH_cVRw,195133,9
HCYO1WQmoOc,2933,7
zBhrkTqrl88,16266,7
zn4PtGDdT_g,70133,12
LDgpZlJ_QYM,4800,3
8nTlol4eHeU,139933,4
372E5nwcZX4,27800,5
J6AHeX1RqWk,8200,4
OE3br66_dpI,90533,7
G8AeTqsGwQ8,50400,15
OE3br66_dpI,116066,7
XWzcLPf4nQA,136066,11
TgHS0zeKuZE,166800,4
2RwZFSI1bW4,27666,0
Tal0iBd4ZVg,62733,13
pK2VhJ8Cg7g,157666,11
7fWcqyc28RQ,3400,12
X4xSpiocGAU,5466,18
6ZVdLZYoJdc,147133,5
vHQJJlJuseA,203133,9
MssZ755vzMU,205200,13
MssZ755vzMU,234133,13
jSDsgUBcQC0,87933,0
jSDsgUBcQC0,145533,0
73rLfnptSxA,8866,7
z1WPNBklZbo,12533,5
QSNPxMKcqGk,284800,19
QSNPxMKcqGk,341466,19
vr2WSl3TdLc,90466,21
OPHaFzADsB8,14933,10
eRvRu0q-GoE,68133,19
hzlxPc1wITc,3466,10
w36VgBUT0Po,8133,15
2zw_-7Vv3As,261866,5
dc6eBceeDMo,16600,2
Tvzr_tkpIMk,403333,12
X02u7CjZLe0,1200,14
USL4pykPk_g,202333,15
zoHTaSrWyAA,153400,0
mahdTs0N2iY,83200,19
zG5J-wash_o,16600,18
pz6Nve853zQ,583733,9
aj0FgfNYl4g,599733,0
vNgU9D9c9pw,27200,10
dc6eBceeDMo,117000,2
zn4PtGDdT_g,150466,12
zn4PtGDdT_g,171666,12
zn4PtGDdT_g,209866,12
YcZ0XAGCFJY,14400,0
zowmtEqygIU,84400,6
HNfF4pcO94o,26600,15
HNfF4pcO94o,47866,15
Dq3giONtE_s,88666,4
kkbMgMTNVm0,133666,7
msa3QR3SslI,226466,0
wcQ-4XjTN5A,153933,22
1sunikVjvMI,933,2
MssZ755vzMU,264266,13
7i0kDasmo_w,737200,12
l6H6ueym8y8,6600,8
yCX8QSX38iE,74000,20
FO_sYJabdgQ,215200,1
LZLHASisa6Y,375066,12
DslxtGN91pE,408266,22
Gb_YkJHLgns,4400,15
2RwZFSI1bW4,49000,0
zDXdgSRVVQs,15133,0
xUvF1CZW7jc,30933,7
l-tgXRe_vS0,144000,14
miIeWhQIp-k,58266,0
0fOHwURsBU8,31333,20
lOHOrDmRMBE,111266,7
ntMntGXiU1k,49866,13
zznH5zIHp7g,131000,9
NG-3MEs5IMw,22800,9
guB6MiUyE7o,18600,11
ZAE6KuIgxNU,90133,22
4h2kJG8rDAk,42866,3
w36VgBUT0Po,59600,15
vr2WSl3TdLc,346733,21
zJDu1C1nqYY,403933,6
wiKQGPLxQb0,216133,1
RZx7JnNGlUg,1466,20
IEuygJgs8Qc,137933,7
k39m-Fbr7Bo,243000,2
X5UbLQZx9Wo,22733,12
7sj-MQMytEs,149400,7
Ige9Idj8fDw,131866,6
I-PPANSqqf0,18133,0
jVYz0n3t9QQ,10933,4
QhnEXqWFBuw,107600,19
G8AeTqsGwQ8,90000,15
p2PIDjNaq6U,26000,16
dqbP3dNWbxM,29933,12
1pgzHjob_lI,42600,0
Fzzjt6_Rmmc,11200,15
HYZ74vCxeio,271533,18
zn4PtGDdT_g,298600,12
zn4PtGDdT_g,335800,12
l6H6ueym8y8,37533,8
OPHaFzADsB8,49266,10
U1iFKyUrOjA,43866,16
REuh-A0pIW0,23933,18
1_v02W0wgks,123933,16
MZirpa0p9_I,59533,11
-rapPr40pKA,20466,16
GE09S8emqEM,9800,4
A2LofnFTe8c,25600,0
A2LofnFTe8c,76133,0
JaLswoS3xO8,166866,12
Dmbiwx4X57k,108933,9
zl_amheaMz8,17133,0
woqXDjdsa7c,1666,0
1ZG8H2WM0CM,35866,1
NBV-EWXENng,54666,16
MssZ755vzMU,291066,13
MssZ755vzMU,440533,13
vBrmt98BtMw,104200,13
ntMntGXiU1k,104866,13
6ZVdLZYoJdc,167866,5
5iAU-o5LVi4,27600,9
IYZZ-K_Ygpo,12933,2
ZyVuF1bd2jM,14200,10
lPuIDB9DdGw,40600,11
vr2WSl3TdLc,583000,21
DtyatJX8J1A,72533,2
2CnuFhkOprY,371466,0
miIeWhQIp-k,128533,0
8qbZa6SmtNI,19666,20
Z39PbcCRwJ8,24933,19
w36VgBUT0Po,129733,15
1Q-EFgrVCGY,150066,6
z1WPNBklZbo,44333,5
guB6MiUyE7o,71866,11
Uymiw39cdiE,67266,7
2RwZFSI1bW4,135666,0
snAl30unkPU,73000,1
yiUWyQAftgI,37733,6
0vugaXKr_dI,54000,14
0vugaXKr_dI,75333,14
zn4PtGDdT_g,457800,12
zn4PtGDdT_g,524066,12
zn4PtGDdT_g,555666,12
vg1Z5mQEEPM,804200,12
vHQJJlJuseA,285466,9
ntMntGXiU1k,150066,13
pz6Nve853zQ,623333,9
nRkA35-YbBI,16066,16
FYAS62WIE4g,114200,22
vr2WSl3TdLc,602600,21
OL930vHnJHk,83266,1
gQ03h04SDkc,91666,0
7fWcqyc28RQ,46200,12
OP4Y9zMLAwc,80933,0
Gd5qUjEeqZ4,43066,11
8gP0eJWGrHQ,640200,12
NLjeIhPKmXA,59466,13
NLjeIhPKmXA,102666,13
NIZ7_jhwyEo,315933,6
bIzjF14Eujo,395333,21
jVYz0n3t9QQ,87133,4
SRC2dxTkCmo,15866,11
2zw_-7Vv3As,302666,5
w36VgBUT0Po,166866,15
Fk6VcX59lvo,30466,0
L2xWDDjm0Ns,155200,5
SCOre41aobU,3266,16
372E5nwcZX4,50400,5
UtUVORIBLzc,135133,4
lPuIDB9DdGw,210466,11
JDttvpqh6Cg,15933,11
wlttC-gVVIs,15533,22
2UkWpZ_mzk4,289333,15
X6CMHBXcx6I,45000,16
xsVorcfnnUc,94133,4
SMFHUz1bFVM,13333,0
72aqDgRy268,50866,19
833gV7l-dc0,120400,3
fh5T43dlvLs,3866,15
buk4fTShep4,56800,14
j9DlwikFoIw,301533,11
j9Dqtwl9Y1U,231800,18
Vh095s-7vj8,183133,0
e2FNLUm5SHI,88800,10
WFk5SlQZAYs,144000,11
tADcwwmMgmw,124066,7
c9Somjq2gLs,2533,21
qvjX_wRVKA0,7066,15
kGkvBOa6Ao0,10200,11
xYIhYZxzXZo,298533,15
1FA3EdprbI4,59866,14
ltBYdsyvEqc,61333,12
Gb_YkJHLgns,42666,15
7i0kDasmo_w,826266,12
HnjhdtM8qSI,15466,14
zznH5zIHp7g,189866,9
M5fpP9_vhck,241466,20
pfmPPw5ebAk,67333,22
qtIE0zbOcXM,82866,17
bZBRbb1BP4k,98200,21
0fOHwURsBU8,71933,20
USL4pykPk_g,248533,15
QvaGHTdStaA,2000,9
nu0WzzCu3zY,13466,14
4mHXU3Ywu8E,20666,16
2yLrXNN3AoU,59266,16
KtqvSap6uig,4866,14
1ZG8H2WM0CM,114866,1
1q7yNGWUUns,15533,14
4_vLOy19csA,3066,7
ntMntGXiU1k,175200,13
Q3TmevX5MMo,10666,15
vIZP2OfNMwk,134866,11
_BlFoFLxT24,14266,14
Fbw8kjG83Yg,43400,21
Fbw8kjG83Yg,98133,21
IJDbqDHtaLA,15333,0
w36VgBUT0Po,206533,15
6Ii5j4f82xQ,26933,1
NyAVw7h__3M,25200,19
DryPLDLs6yM,16533,7
oWYSJgX0THI,15666,19
44y98P2Xr-A,123400,18
8qbZa6SmtNI,50266,20
buk4fTShep4,81333,14
6ZVdLZYoJdc,223933,5
k29mNZKF5bo,15533,10
F0c4qnJQtDU,55466,5
4kQ5rcMkgc8,6600,0
KObUQz4DADQ,13733,16
vr2WSl3TdLc,663333,21
1fTbE9fQ7zY,9200,12
LZLHASisa6Y,399400,12
8FLPziXr0cA,14266,3
XXW-pw1xEGw,206266,7
DQnPDVIeQ-E,538400,6
ESKigJbOGR0,27466,6
G3f9CEnKW6U,12400,13
RIjgJyaWOzM,10133,17
Nv4F7_Wf19w,182800,7
QvaGHTdStaA,31666,9
HRq6CYcsd3I,9466,10
72pSgx2D-Hc,151666,4
8ER_1VXQylg,67066,10
MG2n1F6mogg,14666,16
OPHaFzADsB8,128533,10
RLnN6UcZO1s,145533,18
eoqGc8JAQk0,55400,18
2zw_-7Vv3As,344200,5
LfXzB6OTHxM,39666,21
RiOWQ7vokQ4,83600,4
QOn9vaWZnWo,50666,0
IJDbqDHtaLA,28066,0
Oj0dfxKoguA,91733,0
buk4fTShep4,133733,14
qtIE0zbOcXM,150200,20
F0c4qnJQtDU,106933,5
Ige9Idj8fDw,264800,6
k29mNZKF5bo,34000,10
RZx7JnNGlUg,39600,20
RrLYkZfVmow,29800,0
F1qXLHQywDc,13666,20
7rJPo5V3-K8,286866,16
ChZB3vAX8sk,16600,0
DqIpCI9H1R0,24933,14
I2UNMScshPE,133333,3
wKM_JgpyoU4,51333,7
372E5nwcZX4,89600,5
4-IWhm0xGqE,1254600,13
bPOLM_seLUk,10533,14
vHQJJlJuseA,331866,9
L2xWDDjm0Ns,300200,5
yq2-XpFmrtE,299600,6
N6nli5ug-MI,117200,19
maaE_b6TZqE,173933,21
nRkA35-YbBI,55800,16
HNfF4pcO94o,80733,15
7dETbMjgeT4,142266,15
IdYEPpeDRVk,9066,0
l6H6ueym8y8,126333,8
NH7oXxmtB48,12066,7
NH7oXxmtB48,43733,7
zJDu1C1nqYY,446333,6
HEeNcJ6LQJ8,16333,2
7-p0Gui1CZM,30066,13
QvaGHTdStaA,76533,9
9PlWESSzq24,6200,10
BExSp8l17GY,59733,0
MuE2maW0E5k,120733,7
NeN5HxvnukI,58266,0
7sj-MQMytEs,204066,7
MHI_mtK4LUE,38533,2
R2YmjDNC8oo,103733,5
Ok-Wz6ovtEk,143600,0
LF0QELHRoMA,97800,18
TAl-VBOzXVA,2866,14
3LZqNqi8Pbc,94333,0
ds-rX1wTqZU,463066,6
oU_fnJ9YbdQ,547266,9
2hTAD0NJziQ,294533,4
oWYSJgX0THI,46600,19
rOOHWqlvDtg,68133,16
F0c4qnJQtDU,133200,5
aN5YV0e3qcg,15066,4
cVeuqWLhZhA,107066,13
nRK7iVs3h-4,62533,6
iVZZcSufly8,176200,22
8ER_1VXQylg,150933,10
WFrPTo-lVjc,7066,0
HRq6CYcsd3I,102466,10
OsS6_qbE1iw,89266,15
0fOHwURsBU8,99866,20
qtIE0zbOcXM,222333,17
4kQ5rcMkgc8,193666,0
uiAxxOAhSwM,19200,14
wKM_JgpyoU4,106933,7
4D5NBgdKahE,3866,0
cZOKM1UkOUE,557266,5
f_oq1uuElQk,10400,0
H-FhfKI9bDE,41266,4
Tal0iBd4ZVg,95933,13
ysxxKZ2xuv0,4333,4
AO_HdVRiGgg,20600,12
GAdGLQ_oUf4,300200,11
KTtIlylxQF0,22466,13
SKk7Xlw5s14,8800,11
V7OtklcPITs,480066,0
R1hCn_68sOE,15333,0
PbJq41Yt-Ow,30200,7
QvaGHTdStaA,116800,9
QvaGHTdStaA,166400,9
USL4pykPk_g,284200,15
zCoya9HdIbU,191533,12
-5G8wyDifgk,38000,2
AfyJTza12Fg,58066,21
DhYbvvwSsEA,22866,0
UtUVORIBLzc,415333,4
DhYbvvwSsEA,117800,0
vBrmt98BtMw,124000,13
q0Xa-pEIJ70,99066,19
8qbZa6SmtNI,78400,20
oWYSJgX0THI,96466,19
nCnvXe0jxKI,12000,19
4e3e-2R24Fk,131466,1
6tmdV6WYogE,16533,18
I2UNMScshPE,150733,3
G4dokBMx84k,18333,3
vIZP2OfNMwk,388133,11
2nec6pYWHO0,638400,16
372E5nwcZX4,107933,5
IXve7NpjZUQ,5533,7
MOx2q7LWDq8,10266,0
N4b0cs8Dvds,12800,11
q47eplS0SVQ,56533,14
q47eplS0SVQ,124600,14
8v5Qkrd7IuQ,20400,22
jVYz0n3t9QQ,177600,4
pOwIRBanR6Y,24266,6
vHQJJlJuseA,375000,9
NIZ7_jhwyEo,338400,6
4UgiZH_cVRw,255800,9
R2UDQiqVEOU,201666,9
TQ_2IP974g4,75666,1
nZf9cdB3MbI,49400,4
nu0WzzCu3zY,51466,14
F1qXLHQywDc,28466,20
tADcwwmMgmw,193600,7
MVGFQLM6xUA,39133,13
gWcacGgcxYU,412133,5
7DC4HL8AfDE,33333,20
3XP-0ECvaVs,78466,7
02w2JOXYih0,1000,7
MHI_mtK4LUE,179866,2
l6H6ueym8y8,153333,8
68ZCS68XT60,411000,4
AtM5RXXUm3M,4466,22
FCnE02wQQk4,10800,1
FCnE02wQQk4,27533,1
xJw1by0XI-A,53533,14
F0c4qnJQtDU,426333,5
6tmdV6WYogE,27800,18
si0gSmxIauk,26333,20
ZMpaPW9zW30,666,10
ZMpaPW9zW30,45200,10
oWYSJgX0THI,123200,19
Vg3JHdfDswk,6400,0
Xiwwc3gp9Rk,41266,0
zD7PqCki3Ik,14066,20
N5DkTsAFuSU,106133,4
W0elrMpksBI,9266,18
DtyatJX8J1A,112133,2
7QhZLkew5ho,8666,20
jrWKLOuTZyI,83533,10
QvaGHTdStaA,182933,9
RZoycNDLudA,60800,0
5H4YS6YOe8g,33600,15
LhreUOAHN3A,15600,14
qm0S9EOPeso,33666,16
23XjWj-D42w,39333,13
WRWrbxbxTes,72400,5
M5fpP9_vhck,259266,20
Z7w_pyqUxrg,27533,0
emiHUH_AhyM,99133,12
RNPCOXluAvg,164666,3
4kQ5rcMkgc8,229733,0
TgYaJo7WbIA,75200,19
uxKHY7yr9Vo,61400,7
q47eplS0SVQ,253800,14
uUsjGMTqbVk,139733,0
nCnvXe0jxKI,91933,19
O1UjVimeyUY,21933,18
wlS2apGUFmM,58600,0
L8sya1Gsgv4,69133,0
6Wc0QLcleZY,12666,0
6Wc0QLcleZY,63800,0
X02u7CjZLe0,41933,14
YFL_3poIJ5c,88266,18
p2PIDjNaq6U,160066,16
pC4WoP7rYaE,254933,0
oc4b19wOyMM,73600,19
6tmdV6WYogE,65666,18
OsS6_qbE1iw,171133,15
P1T2k9nm_kY,59400,21
IcBvDIecXb4,168133,21
k6VOWA5tKvg,43333,7
7QhZLkew5ho,28333,20
wOI0BSEXe7Y,57000,7
hdd3MM4a9sk,57733,7
RNPCOXluAvg,198066,3
QYTljcARyD0,29933,10
4hHRNAWLBmg,162933,0
zCoya9HdIbU,282933,12
10DikmHZxdo,29000,1
nKrj9nFqYcU,27400,21
6tmdV6WYogE,91066,18
yCX8QSX38iE,116266,20
HzvpMqyHLjg,56466,18
J-mvILKNiPk,225266,0
emiHUH_AhyM,225200,12
F0c4qnJQtDU,454400,5
5Zu80FC0fYQ,16133,15
sm9cb0PExOE,21400,0
TwooUj4iBwY,600,1
_XoOmQSweu4,42666,6
XVrNN52RTEs,10200,22
vIZP2OfNMwk,485266,11
w7_Bpm22-aA,13400,4
QvaGHTdStaA,226066,9
QvaGHTdStaA,314266,9
MOKduJYANW4,86400,7
7fWcqyc28RQ,169600,12
wg1DqoBek5w,20000,19
48Mqy3Ngq7A,12266,6
nCnvXe0jxKI,144800,19
6f0z6TlYnw0,34358,16
NIZ7_jhwyEo,374866,6
MVOc0ZeMPNU,29533,0
npvodG3ES8Y,29266,13
vCo907DRouI,20933,0
QaR3MIEFbGI,15866,7
K9kbqeH8NYQ,8400,6
bPOLM_seLUk,27600,14
Tvzr_tkpIMk,539733,12
8gJI8W4fVMM,138333,0
8gP0eJWGrHQ,717466,12
HHAk75IKqWY,11066,16
HHAk75IKqWY,41600,16
HHAk75IKqWY,74400,16
JDiByFgv15w,231866,4
wiKQGPLxQb0,294066,1
USL4pykPk_g,297800,15
G4dokBMx84k,48666,3
anRqr55IQzs,4533,15
qoX2aT7Vycg,53666,0
_HVMafbk-ow,43000,0
_278mvR6JXo,51533,0
BbfOXQD21Ac,88733,11
CroUguWnr7A,22933,7
QEByXFWOqFM,102466,13
vHQJJlJuseA,433466,9
6tmdV6WYogE,124000,18
6tmdV6WYogE,167333,18
b1Ru5OC_Pl4,44266,14
vKpmpblzqsU,81600,6
L3-z855NPtk,37666,11
372E5nwcZX4,134466,5
0Pu9FTx55_g,74800,3
mT4n1joTJms,5800,0
8qbZa6SmtNI,133400,20
sSKoPlydwx4,780066,5
KTtIlylxQF0,45133,13
FCnE02wQQk4,56866,1
w7_Bpm22-aA,29400,4
osdCQTX8nww,6200,19
3J13H_2IQLo,5466,12
4h2kJG8rDAk,70133,3
fXou1FYa62I,113866,0
MzWNAXRjEC4,11866,3
F1qXLHQywDc,69333,20
5H4YS6YOe8g,106600,15
5vvuBnyUaOY,104400,2
7dBzqrx_Zew,41400,16
emiHUH_AhyM,289400,12
7QhZLkew5ho,69133,20
LZLHASisa6Y,503866,12
QvaGHTdStaA,382733,9
-Spfs8TY9t0,77800,0
7q5PUoyuIRU,29133,13
F0c4qnJQtDU,484466,5
0qm49rx0c3c,44133,7
SKut9uhn7C0,28866,14
iu3sd1qnr8g,47266,22
3LZqNqi8Pbc,140733,0
fRkYPeKWDXA,37000,7
gICsBu9rBMs,39866,7
gUbAUjIJWxc,50866,7
w9aT2wC_wCU,47266,13
NBiLNTxNxD8,7066,3
ijpXEvptAtg,26600,15
3J13H_2IQLo,72000,12
R2YmjDNC8oo,156333,5
xPkeDa72pW8,26466,1
sabLizwMZXw,41666,14
MGGv6Qy5Ii4,2066,16
qoX2aT7Vycg,102133,0
8v5Qkrd7IuQ,51200,22
Gke_kEnbPAU,89200,6
L2syiij3AG0,46133,9
L2syiij3AG0,61533,9
npvodG3ES8Y,152400,13
z2NPa9J3X5c,54066,9
HkGP4QxDROI,15200,3
0LSXSMcupbk,3400,18
HRUX75Ve2aQ,333,0
LZ9jF2bgPns,719866,16
RZoycNDLudA,325866,0
hdd3MM4a9sk,236733,7
6cie2Qpa1jw,33266,2
tqVZjn8plSY,301333,13
vz6s72gilho,600,6
RiIPjjEyUcI,35933,11
5vvuBnyUaOY,133133,2
xF-fSGmJufg,82600,0
F0c4qnJQtDU,539133,5
98-BCfLhAFc,20266,13
98-BCfLhAFc,56533,13
5lZFdErWvtY,178600,7
8yQrH_AKJI8,666,0
7QhZLkew5ho,89266,20
IdYEPpeDRVk,50666,0
emiHUH_AhyM,334333,12
emiHUH_AhyM,436866,12
3kqf66fqUEs,99866,15
4mHXU3Ywu8E,57200,16
NIZ7_jhwyEo,390600,6
CcQgDEI6fCo,304400,3
CcQgDEI6fCo,420466,3
Ok-Wz6ovtEk,196400,0
ZpJcLLuNtq0,30466,19
T3sa6lUoR4I,13533,22
5fMNhoj4ths,79933,1
XV0Aqu7HhZI,12733,15
PsTYcoEJ4UE,9000,1
nu0WzzCu3zY,73200,14
9BDhGkntZss,15933,0
xfRZN7zuT0I,35600,15
l6H6ueym8y8,208200,8
SJsTCUQOAFk,1266,15
w9aT2wC_wCU,104266,13
24OJjI9UdDQ,49066,18
w7_Bpm22-aA,142733,4
DhYbvvwSsEA,156266,0
G4dokBMx84k,88866,3
Sb_5mp-yTHY,30866,11
JDiByFgv15w,301133,4
0Pu9FTx55_g,478000,3
44QaSdc951o,80733,0
sabLizwMZXw,72066,14
Tal0iBd4ZVg,120933,13
6iSQ_hScmcw,42400,7
B68lEkXjId4,67933,14
B68lEkXjId4,117666,14
B68lEkXjId4,142666,14
DfS7lvAcDQc,977666,21
JqZLez6XLuY,80733,0
YIjFv-8i_ZU,13400,7
vHQJJlJuseA,498933,9
K9kbqeH8NYQ,62466,6
aDpKOAM_AVY,46000,20
w_TyeJTafPg,76066,0
sm9cb0PExOE,43733,0
7QhZLkew5ho,123600,20
y4-3_bekWM4,14733,0
emiHUH_AhyM,514800,12
emiHUH_AhyM,576933,12
RiIPjjEyUcI,69933,11
8uu_7n3QTz0,265466,18
QEByXFWOqFM,144400,13
X97GuOa8ej0,15866,0
IkqFTjEXf4g,4466,11
MGGv6Qy5Ii4,35466,16
iu3sd1qnr8g,313933,22
NyAVw7h__3M,93333,19
NIZ7_jhwyEo,482600,6
FCnE02wQQk4,101066,1
DtyatJX8J1A,244400,2
UCmOofoCRmQ,196466,7
3lTrJEZXtNM,5800,0
372E5nwcZX4,181866,5
wDQrFSeZDIw,244133,0
LoB3O_Rpey0,4466,1
QIMIG64WOag,6200,4
npvodG3ES8Y,269333,13
44QaSdc951o,513666,0
CJAiQ_uE2Do,8600,22
C-v3Ttrvuo8,47733,13
ESpU45edsag,362666,18
wAk7g6tG6lI,64333,3
3yycKDavqBM,116733,0
sWz8_N39WCo,72533,6
sabLizwMZXw,89333,14
tmKCykMJLNc,50066,16
oS8O_JqT8L0,108533,21
7dBzqrx_Zew,82600,16
P3IfSYFdsG0,211000,13
1Q-EFgrVCGY,216333,6
5iAU-o5LVi4,73533,9
1wYLwxaz_5A,212000,1
UtUVORIBLzc,453933,4
SybP8R0TS88,14333,19
YIjFv-8i_ZU,132800,7
-o4pJZyvtgU,12400,21
D8JDHfers_Y,21933,6
KOxKAtHKpcQ,56600,0
KOxKAtHKpcQ,205133,0
L2syiij3AG0,99866,9
zAWyDfeDWjo,2333,15
RhtQpOGCi_w,46333,1
RkC-ZNub87Q,40866,7
z2NPa9J3X5c,77666,9
7QhZLkew5ho,155333,20
7QhZLkew5ho,193533,20
aDpKOAM_AVY,112666,20
Vt5yK2ylVDo,192200,22
4A_cvOB9Lsw,60266,7
eN2RslnfwmQ,3200,16
64onzHJ0mXY,16600,10
kbjoGQCSc7w,27866,11
uXlcvrahkn0,294000,3
uaCjlb4HcGE,10666,0
h1zKI33cqT0,7800,9
Emdgl0PFbZA,119933,0
Emdgl0PFbZA,238733,0
p2PIDjNaq6U,429933,16
JDiByFgv15w,356666,4
LzHLa1BITDg,121866,0
MWLfAZ8WeOI,65400,0
MWLfAZ8WeOI,164400,0
J-mvILKNiPk,357600,0
wnEz2ksjO54,76000,7
xfRZN7zuT0I,68066,15
npvodG3ES8Y,283800,13
URuplx3ez9I,109666,11
4RU96IIpu7U,437733,6
YIjFv-8i_ZU,387866,7
bZRH838ILiM,91000,0
bZRH838ILiM,133133,0
CWq2nbpnjkw,4600,0
FvBqMdcSWIw,283266,4
F4R1rt0I4Ik,50266,0
3lTrJEZXtNM,224000,0
USL4pykPk_g,353933,15
LZLHASisa6Y,609733,12
uO405fcr8Ko,91866,22
buDPT0hrh68,2666,0
-Spfs8TY9t0,107066,0
I61EAvuU4IM,246466,0
K8Gda4WmtXk,8866,0
LYQkLKd6HZc,40066,7
vHQJJlJuseA,542866,9
7QhZLkew5ho,211533,20
Emdgl0PFbZA,340400,0
FnxPwJFXL5Y,9200,16
SybP8R0TS88,55400,19
S3QCRfwUSgQ,291600,0
wAk7g6tG6lI,126066,3
2Qt2f3ZOTyM,13200,0
2Qt2f3ZOTyM,41466,0
9y6pgF-zBEo,1800,19
Qj-PxZgssJg,189400,0
RkC-ZNub87Q,124466,7
TNUGSi0hhDs,16333,4
VPi9sD_u0Hs,54400,14
7fWcqyc28RQ,360333,12
_D_YI2kda2Q,44733,14
vNugOBtUuwo,35000,11
5s6KZhe32xg,26200,7
UCmOofoCRmQ,275600,7
NgG1wpDtNpI,14333,0
aDpKOAM_AVY,151533,20
SJsTCUQOAFk,44733,15
Rzm5Im8uLdk,54333,13
o-ZZuo9vmAc,25866,22
FCnE02wQQk4,124066,1
JDiByFgv15w,692600,4
OkAK1r9BAQk,140200,12
8qbZa6SmtNI,168066,20
6cie2Qpa1jw,91066,2
8vYCql2Nzl4,10800,10
xsZcq-sIh8U,89133,21
NIZ7_jhwyEo,512666,6
zAWyDfeDWjo,45933,15
zAWyDfeDWjo,95666,15
AKIK5rluhZ8,56400,0
Db52sJEXtAE,21733,1
HdZhjZe0h_M,77400,13
lj_m0Dzy7yQ,94800,0
4KtfbMAn0oE,18733,19
zqEFyb1YBuI,426333,4
P3SsIHhwaH8,15733,4
zJDu1C1nqYY,521066,6
0hhrWctcLM4,291533,3
Se41RrAOyro,39466,7
5lZFdErWvtY,214000,7
A5ADeFHhSLU,4933,5
A5ADeFHhSLU,49266,5
Bj_fS2abD9o,18333,1
K9kbqeH8NYQ,118000,6
8Knl-Oi4_sY,17866,7
7QhZLkew5ho,251866,20
PsTYcoEJ4UE,31666,1
CeCnRUGvs9Q,6533,10
HdZhjZe0h_M,181400,13
HdZhjZe0h_M,214866,13
Gt2SQQixpqo,15066,1
sWz8_N39WCo,103666,6
UJ-43P5240I,62400,6
fC-vfP50RSU,59800,11
GCdXB5x7YyE,55800,7
z14N6ooYFx8,73666,7
xWfIV6ykSZU,119400,21
vBma9YvmUuQ,9266,7
hvWHb1kiV5g,3000,19
ph9yiRQ9kSM,150400,0
tsA2ov5FuX8,14133,19
S5X6YwlTC-0,61000,0
p93YvHJYSJM,58933,0
vToE6wPtZn0,134666,5
z-5EnyAatwg,21400,22
8vYCql2Nzl4,39333,10
GWMUPDcJT_c,43266,10
OsS6_qbE1iw,274733,15
OwFpLKJZ5Ew,42266,14
WBcb26jxwFE,259200,0
9y6pgF-zBEo,37200,19
eL8AaBxhTFg,123866,21
bUkl1FFIaRQ,16533,0
IVToI5xhOT4,131600,0
Ruh_4gqRuak,80600,19
3lTrJEZXtNM,317000,0
yEEmXOoeuEg,21266,15
sbsRJrnTS5w,306400,1
1SeA0c2ieyM,41466,6
h1zKI33cqT0,62533,9
7dBzqrx_Zew,154466,16
zE_t5z_pTzY,11133,7
7QhZLkew5ho,284600,20
Gt2SQQixpqo,74666,1
zR-GWo1CzHI,19933,19
Vt5yK2ylVDo,229133,2
WtdCVR-J56g,60466,21
YwdNl4LMImg,286866,6
3sWFGEJk5Zg,4666,0
xUkqOrpTOV0,81466,2
NM0iE_rUPu8,13800,5
IkqFTjEXf4g,617066,11
hvWHb1kiV5g,36600,19
8gP0eJWGrHQ,802133,12
fC-vfP50RSU,98400,11
XVrNN52RTEs,147266,22
tnjby05Rmf8,210733,9
dQY2wbSJyOQ,35133,0
UePc0-6Flx8,54933,0
sVN-Or0NNHg,33533,0
ZPOpAoaWW6k,13133,2
wN8UTIrYuUk,22666,0
x4dt6iqLnWU,56466,0
fRkYPeKWDXA,88266,7
8kSQbo4tbpY,32333,7
TigPnaels1Y,16933,19
TigPnaels1Y,74933,19
uiAxxOAhSwM,59200,14
8vYCql2Nzl4,81133,10
9fW5KEGlVeQ,866,0
z-5EnyAatwg,120000,22
MDxdWyY1doc,23800,7
vtoEM54N5Z0,15800,5
OkAK1r9BAQk,174733,12
vHQJJlJuseA,614800,9
NgG1wpDtNpI,33466,0
RC3C3Giz4hs,31066,14
9JUA1sU-PKQ,73133,6
Nlrc2iFACIQ,2200,5
UNGADHLG6y4,86000,0
bnGK6kINnsM,32933,19
w9jIiV_L4Iw,139666,4
WBcb26jxwFE,353600,0
0hhrWctcLM4,337466,3
9y6pgF-zBEo,58133,19
E8IBMVPe6S8,13733,19
FIMQyoq5sLg,31333,12
Gyrds04ILLo,34333,6
-Bi-lFaDxJE,10600,5
AqSP11-eje8,30066,3
AqSP11-eje8,64533,3
AqSP11-eje8,132266,3
Gt2SQQixpqo,108000,1
zR-GWo1CzHI,47133,19
t5FZosapyWE,1933,12
SIl2b3gP4wI,19066,21
Tal0iBd4ZVg,175333,13
dNyAGj9hIzU,65266,5
6hmJnSBClow,20000,10
WkzvFdc0C0Q,296800,3
7QhZLkew5ho,372533,20
7QhZLkew5ho,418933,20
3uDDFCigroc,15533,13
x9FYcaV7MSY,22800,16
15P-5Wl27ag,94066,5
XcMhNhqE8kI,823000,20
UNGADHLG6y4,129533,0
R2YmjDNC8oo,203333,5
bPOLM_seLUk,73933,14
SQxNtV9Z7SA,10333,7
O5BtToDmr9o,3733,2
T5CPPseYuto,178666,0
HdZhjZe0h_M,241200,13
2CQv6176Tjc,224466,12
pChcCqiOAuQ,42666,1
x4dt6iqLnWU,114466,0
dgcfM8U1RCo,23466,0
0bj3-JQtJkY,101800,0
-vZ33C1j830,13333,0
CnHkKsV7wbs,118400,0
GnJL9RFr7tk,438600,6
G9VKdOvDSv8,192866,9
8qbZa6SmtNI,196133,20
A-HloGVPYTw,61800,21
A-HloGVPYTw,108066,21
GTgOQj5SsLM,14466,15
4vz2N_va4yE,109000,7
_ULgCWCmdN4,98333,0
xjhS3cO6kq0,175800,7
zF4oCIyvxCE,14333,0
Sq-LvVdVwhc,221600,5
7fWcqyc28RQ,378666,12
6TA-nkTTYaM,166933,0
MmNKMXK7Usc,12400,7
MSlBm5eNBqM,25066,21
bnGK6kINnsM,63800,19
W0elrMpksBI,32200,18
0DldzzrkuXM,58200,6
OkAK1r9BAQk,210000,12
4mHXU3Ywu8E,144400,16
QQ9Sn_Z5CqY,1018066,20
MYzF-fe4Wg8,161933,7
xt3iAZSwgZk,2200,3
uDfXUrRIpm4,71200,0
CeCnRUGvs9Q,34733,10
Kd-ioqm1bTI,4466,10
UBEq__-SpRM,163666,13
15P-5Wl27ag,117533,5
WBcb26jxwFE,411800,0
Bj_fS2abD9o,55533,1
xnA8rX8RDZw,177666,14
7Z_96ocoajs,545400,5
SQxNtV9Z7SA,46400,7
vU9nPLcBYs8,98933,9
yEEmXOoeuEg,60600,15
zw-3Oqx7cVs,16266,0
gWcacGgcxYU,449266,5
Q0n3ZFrvFo4,81133,10
_yCzw1hSfQw,34000,18
ALkahA0K5yU,93200,0
Db7-O28gp2s,118866,0
D9XwHuLUv_E,168733,22
Nlrc2iFACIQ,42266,5
yOY9dLuBhlg,9400,7
NM0iE_rUPu8,30200,5
fXou1FYa62I,146266,0
L2syiij3AG0,318600,9
bnGK6kINnsM,101266,19
Z8gbehIdR7g,38933,9
QSjZl56QD6M,131400,4
VEr-qAx3Ek8,800,6
HgR0qmvYdmU,28133,13
P3SsIHhwaH8,45800,4
6TA-nkTTYaM,335200,0
vtoEM54N5Z0,55733,5
hvWHb1kiV5g,74333,19
gaOBRbzNVrk,121066,14
kbjoGQCSc7w,58200,11
ey9QYMFJjps,14733,18
0bj3-JQtJkY,145400,0
JTkrLjEksZ4,16066,0
yod4NZqf9zU,136666,22
_SQYeN7MD88,12933,5
AhE2vDF6Gbc,3800,10
AhE2vDF6Gbc,99266,10
DAf3rrfh4uk,32600,1
wo5AfDjST3o,1333,6
w4IpwdNRYR0,7666,10
3uDDFCigroc,57800,13
JJq7YAYUado,89400,21
NCxWwWxZeGw,15866,3
VanrnDuxreI,75600,14
4h23MHcpfsM,10800,22
UeNuxMixElw,16533,9
GWMUPDcJT_c,281800,10
W4Ue965iCGE,18666,22
Rp9bPY0OSm0,128933,16
SQxNtV9Z7SA,67066,7
WkzvFdc0C0Q,352666,3
UBEq__-SpRM,184066,13
0XwdTH46QG0,16866,3
4uF65pFfkjY,13600,15
hSzgOCvRfq4,18066,5
Vt5yK2ylVDo,253400,2
JeYew2lWCYU,27933,7
7L9lLXTOcVc,113133,0
7fWcqyc28RQ,406000,12
Q0n3ZFrvFo4,181466,10
Q0n3ZFrvFo4,213133,10
QsEVys90PcA,13333,15
Vx5u3x9u3aE,32466,7
U7dtnR3ibMk,14933,15
_hpattmhVHk,60800,9
Jk3XAcyZfKE,132000,16
MnE1EjTWbTA,68733,14
MnE1EjTWbTA,89800,14
KdnzcXPKRWM,9133,15
kbX9FzOYn2I,20266,2
QQ9Sn_Z5CqY,1047733,20
0ZiJlAcfaoA,45866,3
si0gSmxIauk,72800,20
OkAK1r9BAQk,264733,12
xDyPpP0IILU,20666,18
gRzeLsnSwR0,157266,9
F4R1rt0I4Ik,191600,0
ZEd2Eo8QW_A,150466,16
5aC1vOYMzIE,27933,14
Uagesdcfyxw,4466,22
LZLHASisa6Y,646400,12
Gw5jvQBSmAQ,217266,7
_ULgCWCmdN4,128000,0
Ft8VPp_VNJs,25866,12
Ft8VPp_VNJs,107600,12
Ft8VPp_VNJs,213733,12
yEEmXOoeuEg,80466,15
3uDDFCigroc,88466,13
TwooUj4iBwY,57666,1
858utX8b0do,320933,5
Wqz1VuheWvE,255000,22
XcMhNhqE8kI,840866,20
44hMld7ccp0,476333,11
1SeA0c2ieyM,76266,6
6GC9KUcAsnI,175733,0
UMPlwGJMSAE,15733,0
FuozkzbSZOU,196000,9
GSYhXPtWSLs,333,19
wzC9mgD4DuM,58666,0
0DldzzrkuXM,107133,6
yZzo_vMrnm8,46000,16
ZerHfx3SLxU,232333,0
UxF9f-ptC_k,11933,14
JeYew2lWCYU,179066,7
9JUA1sU-PKQ,104333,6
XEqdAJr80ho,26266,0
1t_6mrc1UGM,23933,18
MnE1EjTWbTA,172800,14
dNyAGj9hIzU,228200,5
5aC1vOYMzIE,66333,14
Bw8cnKScPLs,93266,6
H2UNgtz1va4,9866,20
H2UNgtz1va4,46200,20
yCX8QSX38iE,229000,5
h1zKI33cqT0,104533,9
MNzMqQV_3cE,62200,20
ZMmAmfiZF90,14466,19
Wzb0EELamTk,30400,7
vtoEM54N5Z0,77933,5
Vb5j6V2NU2U,128866,4
JPuadDFf0sU,40266,0
Uagesdcfyxw,34266,22
k1E69Y2zkqA,42533,4
MSlBm5eNBqM,105866,21
l_QEe-KDbPw,2533,3
J3Cw9qmCE-c,18200,0
77XnaCCpcic,109333,18
BfsGpCHIIIM,182266,9
BqWd6VDThZg,60533,22
BqWd6VDThZg,207666,22
SybP8R0TS88,74200,19
XVrNN52RTEs,270266,22
9T0lovSW_gw,12000,19
AtJS9GgcXYg,38066,15
BO-khQZCSSw,14400,15
Dzawm6GRpYc,25866,6
WghDqepLXNk,241600,16
0TtdCZ4elos,74733,0
XA8ryAsahig,15666,11
Nlrc2iFACIQ,67600,5
YElQzjMMmHA,161333,19
41OhBZSFMD4,158133,5
xDwSHiSXRuI,28066,20
UBEq__-SpRM,283866,13
w4IpwdNRYR0,46933,10
OkAK1r9BAQk,290933,12
2j-S5Ez5O6k,8400,15
vU9nPLcBYs8,125400,9
OZvVpJ4C_hU,59000,6
O0JK6ph7xiU,12333,0
O0JK6ph7xiU,89666,0
HRLO_hv-GxA,31133,7
L2syiij3AG0,371333,9
RnbjPnHG3C4,19866,3
WkzvFdc0C0Q,385333,3
VVg7sbsw9vY,23400,4
8gP0eJWGrHQ,987266,12
BqWd6VDThZg,228600,22
-8PbmueRSOc,351933,3
DCt9vfU08rc,30866,10
EyaDqmJ9-wA,61333,15
Fm6cY62coxU,79666,14
QQ9Sn_Z5CqY,1078600,20
NM0iE_rUPu8,58333,5
QteO9R2YeVg,123466,21
R2nzjUe7K1k,15733,14
R2nzjUe7K1k,36333,14
_HaqwKNr5jc,253066,7
AwgbH7_X18w,44066,0
C517LH_uKzs,20466,5
C517LH_uKzs,50133,5
Gt2SQQixpqo,178266,1
8keRJS_8KV0,115000,13
BQvXTaOZAvY,4733,19
BQvXTaOZAvY,67266,19
HsY5N2fFX38,25533,3
HAFVFbF0Es0,131933,4
ZMmAmfiZF90,40400,19
f1rcEt1l91c,77333,0
ZAno14o9JjQ,33866,0
JXTKN8a09V8,44666,16
hwJXd-wN_ns,24400,10
0ZiJlAcfaoA,177733,3
mfjsGlwxrFs,13800,22
Rr2Pxe40-IY,21533,0
WBcb26jxwFE,464666,0
o-QCoxng_Pw,80200,0
x4besj2sRQo,41800,14
DSXVuU3Wsag,1000,22
GWMUPDcJT_c,312733,10
CeCnRUGvs9Q,62466,10
XV-RGDr31ts,23200,15
zR-GWo1CzHI,76200,19
2l4-4yNg4uM,7200,5
1-85HZDAEto,108133,21
BqWd6VDThZg,303066,22
S4W1bLHDX3g,234066,0
S4W1bLHDX3g,360466,0
zGrnJEG4xQ0,81733,21
dNyAGj9hIzU,257333,5
x4besj2sRQo,64800,14
HsY5N2fFX38,48533,3
toeF-UmXmyI,13066,2
6_WGNMQilKM,142933,21
8P23IERpODA,44400,10
UBEq__-SpRM,329400,13
HBNkzljdwMM,14733,0
wiv8xvzUZWU,44000,2
JeYew2lWCYU,279133,7
KZE6c8Nv9n4,376066,18
Tcy-nbTs-Ck,53066,10
NCy_8_PB_Uo,7333,0
2CQv6176Tjc,253400,12
Ft8VPp_VNJs,285266,12
Wstv3fpedmQ,53066,10
657cnVpJEBE,45533,4
iYYN45a70e8,15066,0
iYYN45a70e8,88066,0
cE2CFKHppHE,21333,2
UG0F1gowCYo,75200,14
Gt2SQQixpqo,209200,1
Gt2SQQixpqo,224866,1
105R-x0D-Z0,179333,0
yEEmXOoeuEg,115933,15
7fWcqyc28RQ,447133,12
R2YmjDNC8oo,239533,5
4h2kJG8rDAk,92933,3
-pSKgOivuiU,88533,20
gOjjvA6mhx0,20866,0
gOjjvA6mhx0,55133,0
aT5vmJkZvLM,32066,3
2j-S5Ez5O6k,31666,15
XcMhNhqE8kI,878000,20
NCxWwWxZeGw,65600,3
Tcy-nbTs-Ck,108000,10
h1zKI33cqT0,122266,9
BqWd6VDThZg,328133,22
9a_ORIrBv1g,31933,14
E62w4NFSm5E,11533,19
E62w4NFSm5E,31200,19
GT9qWSVtER0,66600,0
H2RsoSXOo2A,5866,16
JJMpPkybQfM,115800,11
5USeyY4aQFw,13866,19
L2syiij3AG0,393200,9
YUoxl8HcX04,7533,13
UBEq__-SpRM,399200,13
NCy_8_PB_Uo,62400,0
Ox__m7-i768,42066,7
QYjpZBpvieo,30600,6
ZjcEfOHRyLQ,102200,16
ZizvxrQhSVI,31866,21
LZLHASisa6Y,664933,12
zJDu1C1nqYY,552266,6
0T3oqIlkrBM,99200,0
ZAno14o9JjQ,126466,0
Z4nPQN5xs0o,148133,0
4TA3fFxRlFs,18666,0
n1k2UcGDKW8,84000,19
RnbjPnHG3C4,87800,3
VanrnDuxreI,111266,14
GWMUPDcJT_c,346000,10
Tvj4YeYPMEs,75666,0
Vt5yK2ylVDo,398600,2
pLI_HgRsRow,20400,4
WRWrbxbxTes,87733,5
OcuYOC6GylA,19400,22
KKN38_Nic8k,25000,0
-pSKgOivuiU,120933,20
_maYBPOLnw4,180066,10
dAtgnV38O6A,68133,7
QEByXFWOqFM,252933,13
CeCnRUGvs9Q,93066,10
xLsSJzX49BA,178333,6
iqRmzzU0Kc8,38666,21
Sb-BU3xGIJo,12066,0
ZMmAmfiZF90,71533,19
w4IpwdNRYR0,158733,10
dFMw8SGOMZA,14533,2
Ilf2AXh1VkQ,2666,7
Pqpg2PtNOWY,139533,0
8u5QIstSSfw,67733,10
1SEZfQDkDjA,6466,0
OTX0ZwBgaqc,64066,3
OTX0ZwBgaqc,313333,3
TAEtfaPN5SI,17066,4
9pN1hIqbzt0,17266,8
OdflWT8wWQs,98933,0
OdflWT8wWQs,166533,0
4TA3fFxRlFs,54400,0
L_eHoXwygQ4,27400,10
x4besj2sRQo,242533,14
WkzvFdc0C0Q,453333,3
MzIIW8iKn24,31600,0
xLsSJzX49BA,242866,6
GTiP4yLeAyY,12666,0
8pgi0LCqk0Q,160533,15
7VFDcfazKYg,10400,10
ldvY2m02Hig,8200,0
XlGxZt5Semk,10133,7
PLmDriZ1PA0,72333,19
YmiEcj9ICeQ,16933,0
0T3oqIlkrBM,267533,0
F03f1sDefpk,154800,11
a6h2TdPPcPA,9133,16
8lofVW-OB88,13400,4
JmF80Pyh-18,51733,21
LHU8U45Sass,10800,3
KKN38_Nic8k,148866,0
g2WISc9CzOk,18933,4
URs4vSW7r7I,8200,0
axoGewvemps,13466,15
pzZvI_g1S8M,19733,11
2l4-4yNg4uM,45733,5
Wstv3fpedmQ,121000,10
cEXYVwmcpSg,1133,0
7QhZLkew5ho,447400,20
X89IhjibpV0,27066,0
YYE8_tPcrgA,7466,18
DSImSJ4fYlY,68933,3
5iAU-o5LVi4,185733,9
858utX8b0do,386733,5
w4IpwdNRYR0,194466,10
8u5QIstSSfw,95666,10
3BRVTZxrgQg,113133,7
Y6rs1nwyISA,17933,0
XVrNN52RTEs,583333,22
_YDUbDqY2S8,69866,22
AE3t_VNk3eo,185000,0
AE3t_VNk3eo,418266,0
C7YeMfODmGE,59333,22
Tcy-nbTs-Ck,183000,10
Tcy-nbTs-Ck,338466,10
aQL3ic8GV3E,7733,7
7ds9K51SgcM,9333,0
yod4NZqf9zU,181466,22
MzIIW8iKn24,60000,0
P3IfSYFdsG0,267866,13
jnPTA8v0nNA,62600,0
MwziqLOM8SI,34533,7
8pgi0LCqk0Q,187600,15
ZfP4Wi0kj3o,240266,0
ZrHxaI_Gi2k,85866,13
mjCthpTVknU,20466,0
gAb0XbTPX8s,6333,15
2CQv6176Tjc,334733,12
NK4Gy7YDmHE,29800,11
YElQzjMMmHA,205400,19
pLI_HgRsRow,43866,4
F8NnLty1040,13866,22
qB4eB2Y96x0,345600,21
1CSiZuATYkc,12600,13
ynkJq0xoTzM,38733,19
dNyAGj9hIzU,310200,5
Tuemqm1SzdM,13933,0
Ub6iLJU1pjc,153200,18
dFMw8SGOMZA,237800,2
axoGewvemps,31200,15
YA8cteh3qHU,5000,0
lnOkJTB2Beo,54800,7
QfIZHrwGjjs,3133,15
8u5QIstSSfw,127200,10
WkzvFdc0C0Q,478333,3
GGL_WHGSHrM,177533,21
Tcy-nbTs-Ck,435000,10
UG0F1gowCYo,108333,14
mAibnahgviE,14666,0
7VFDcfazKYg,43333,10
iT7yWD0cmQk,59066,0
3jiXJILAxWg,14866,15
y01yY8VQMt0,47733,4
Dfq4v9KlssE,59533,18
HKHDezk3_vQ,35133,19
MM5lkkJVypY,539600,21
qB4eB2Y96x0,448200,21
W3NKZcAEj1s,14333,7
aswR4AvDW5I,3533,7
d3sHFgbvhIU,27133,22
NXHWi70uXME,11600,11
YCLrxNFRARQ,21266,0
JmF80Pyh-18,102200,21
Npf8IzYRkLs,31533,6
dFMw8SGOMZA,523533,2
dFMw8SGOMZA,585400,2
b7g5MmA72y4,25466,0
ZrHxaI_Gi2k,142933,13
1CSiZuATYkc,49800,13
fXou1FYa62I,332000,0
zfgeudpyCVM,12466,14
ZfP4Wi0kj3o,327600,0
Pqpg2PtNOWY,221200,0
abvfN5AdSqw,103066,0
w5RKyFLfQnU,46333,0
yNryrx0tC4Q,7200,0
xTU014ygYF0,533,19
2DYTIurwB-c,2266,13
kbjoGQCSc7w,119600,11
PS_lPG50Qvo,294133,0
86W5wJr099w,26733,0
zCoya9HdIbU,493266,12
PiKSrgozV9w,35266,1
OYhQpPKonqI,39933,0
n1k2UcGDKW8,102933,19
gAb0XbTPX8s,31733,15
_zlR_l7cyUQ,12333,11
bA-MdzX_Ppw,3000,15
a8iuhzDS1QE,180266,19
bwH7qpuhXv0,18200,0
qB4eB2Y96x0,474666,21
qB4eB2Y96x0,512533,21
h1zKI33cqT0,152666,9
Y7OA_qslxGU,292133,16
d2qFUV3De9A,189466,16
jFYu4bFF6AU,4733,0
F8NnLty1040,59733,22
FCnE02wQQk4,166266,1
2j-S5Ez5O6k,392400,15
fUsI_H-swhA,31600,14
-Y8uW8QjgXU,37400,12
0G_rzIEkhDo,130466,11
d7N_q2OQvCk,26933,3
2l4-4yNg4uM,61400,5
YUoxl8HcX04,118466,13
5XyPL_XstWo,129400,12
7Q0yxu0ogAI,32333,20
dFMw8SGOMZA,607666,2
ZrHxaI_Gi2k,233666,13
bK3mCAMys3k,11800,6
PN7u6-eWmW8,35600,4
W2oVncKV79o,27266,7
YLh-IwcLiFQ,16266,16
Q08I7y9Q4Oo,4066,7
vU9nPLcBYs8,156266,9
mA1n7QDdyv8,132666,7
Rsn9bhvmG6s,83533,16
gtVkXR0-ULM,3600,0
kNCUacJAlZs,73466,7
ksqoQET26bU,666,15
JmF80Pyh-18,164266,21
bDKP8F0Xdeg,110133,14
ZX3VygiO6CU,43466,1
aEOQSAtYjwA,8400,2
w5RKyFLfQnU,73933,0
Z4ZFr96cDyA,32066,14
VWuI-PQGxMo,2133,22
9bIRDL1fJlA,16333,22
-O4zmqH3q7Q,30266,0
Kd-ioqm1bTI,54133,10
X-wBGk22J_A,58666,9
JaJ4pbznQqI,136333,14
KSQwtnnAhVE,10933,3
Pqpg2PtNOWY,246600,0
jFYu4bFF6AU,60600,0
jFYu4bFF6AU,72933,0
4SRmL0EMtwE,41400,7
auzy4oPzM5Q,5466,11
ds-rX1wTqZU,555733,6
0Kdw9dYteEE,11800,0
7VFDcfazKYg,63933,10
AqSP11-eje8,278933,3
PF5QKdA5vYo,9066,1
LOpl8t0U6dg,21800,0
yNryrx0tC4Q,29466,0
L1ot_-9t5iw,1466,15
OKz7ESCMsho,144200,0
d9EZqyLLRYs,172266,21
UG0F1gowCYo,136266,14
Hd1wio1YueI,164133,3
LmqW4Hduhpw,7800,10
9Uz701IKyiQ,63533,6
T_5JQdQt9gw,90133,6
Rzm5Im8uLdk,74333,13
dhlON0u-2BM,75333,14
aNgbQQbux7M,61333,0
chlkqu0KVRE,15200,7
R2YmjDNC8oo,309200,5
nEe9KpD1HBc,154933,0
1CSiZuATYkc,83133,13
aBJUUpCrI0A,25600,16
SKe_f5AhaXo,57066,6
ktUcp3cxeWk,87533,6
THWkHcXbXHY,15533,20
NXHWi70uXME,38000,11
PoD-1NGp8Ug,16066,0
GDRvq3XBB2w,99800,5
ynkJq0xoTzM,57400,19
UBo4tuQM1dw,12133,19
aHu_Y2GRuN8,15133,18
zR-GWo1CzHI,107066,19
pLI_HgRsRow,93133,4
XfO2YxnAji4,6933,0
Ky8GiGS-Qtw,9733,0
qJH65sXtsVs,18800,0
7q8-Dx20ZM0,9333,3
NxCqQ4f-Xgo,2866,16
TRdz-lfpbDo,45800,12
TRdz-lfpbDo,73066,12
dNyAGj9hIzU,371400,5
QK1iAm94hRg,31533,11
h1zKI33cqT0,185066,9
1MEAhUurbJ0,237666,3
5BaFcKPDfS0,24333,3
eTX3G_gLm9A,5000,6
fZu7wEVEuX8,31933,0
HkUYfP9rvrY,182000,0
iwKH6GNePrM,158866,3
d0YUs_Co-KY,87400,0
_zlR_l7cyUQ,42533,11
ciEgRsacuu0,5733,7
GTiP4yLeAyY,40466,0
PX2lRIq_rU4,9266,16
PhSNB5ubwr8,493800,7
jH9LgfluGOs,7733,14
yxnm6299mDo,18600,20
3ISaCPk1YL4,123200,4
Kd-ioqm1bTI,75266,10
mgDnZ1BlnPk,18533,6
Ft8VPp_VNJs,321933,12
sNhWdOdseVs,83933,6
jC60iC1uj50,541333,6
ZX3VygiO6CU,103600,1
bGKRKIqWkeE,53400,7
XcMhNhqE8kI,914866,20
SRQU2Hmw_cQ,27600,0
PoD-1NGp8Ug,42600,0
zJDu1C1nqYY,570133,6
gaECAAxdXRc,13000,1
2DYTIurwB-c,225333,13
0Mv4Ofmc7HI,55866,7
TAzjOrAfzFM,18400,7
ldvY2m02Hig,28800,0
a_PxznhkNf4,27200,4
TPxyE4yAmkY,5933,22
KX8ikzIDZGY,41933,7
lHhdW0289Hk,119200,15
WIj18wbpBLU,19000,0
LaAv6n3kQmo,31466,15
7RCCrf9dg_M,36200,7
Ifpbe7xlKp4,171000,16
toeF-UmXmyI,46333,2
8kLDAh6ZiXc,73733,0
881Xr6qL9fk,44133,4
sVeSlcrO1vE,23533,0
QK1iAm94hRg,96733,11
9PWj-z_-coo,10533,3
rdGwWy_suAk,9066,1
5BaFcKPDfS0,98666,3
O_o-2lJpJLA,111800,7
SBvIyBsK2Ac,15800,2
YJXvT3Z5Jsk,16066,0
NxCqQ4f-Xgo,36133,16
NxCqQ4f-Xgo,122666,16
82tG4lmUhYI,19866,7
hztmmRtn_K0,1000,22
7QhZLkew5ho,481933,20
YDht2UCrGLE,24666,22
k4fMlENQKUw,14000,19
PxjYF1WhXZQ,5000,6
YUoxl8HcX04,173400,13
aAzw8eJm-Xk,8600,16
GDRvq3XBB2w,160400,5
6siVyP51qP8,114800,0
QUarASqrVnY,27800,12
881Xr6qL9fk,76600,4
L_eHoXwygQ4,74666,10
PJq6Wnj-lto,222800,18
Uu6P0uJ-KS4,1600,15
2C3GzOVBZio,91400,0
pLI_HgRsRow,118933,4
qMWDUK8XtSw,37266,0
NxCqQ4f-Xgo,248600,16
j-mu1tt0M8o,46933,0
fyE4_usnxHc,174333,0
Vq1BmesTdLI,22466,13
Te2Ca3UrLyk,26200,7
8lofVW-OB88,54200,4
lLlNZlxH2qI,568333,18
huLDhhk5K1A,132400,22
XVrNN52RTEs,644133,22
Q13qf7P4U8w,5533,19
0Kdw9dYteEE,83666,0
YJXvT3Z5Jsk,131666,0
yNryrx0tC4Q,65666,0
sG2FrREPdTs,136600,0
OeO0aF1QhyI,137866,0
d3sHFgbvhIU,45200,22
606PWAkKOs0,14933,5
o3EnxuA5R3s,466,4
LIw68irBLtE,4800,13
mnh3T0EBY4g,7733,0
4-CjXjQQ9pE,6866,0
2CQv6176Tjc,452533,12
k4fMlENQKUw,50000,19
kN0I4DTOuxo,257866,2
TiJLGccBISk,2066,3
5eAYrLOJpAg,11200,5
HUv2tT_n5Bo,64266,0
LmqW4Hduhpw,47933,10
VyCo6MZeQX0,10400,0
Q5do4If5liI,97466,0
7Q0yxu0ogAI,64400,20
fwL9zu2j3rk,55533,0
Z1ldsjr9Z0s,11000,3
YoSuCNYy5Ic,21866,9
9aXHXWc0UdU,105333,0
dNyAGj9hIzU,443000,5
RXLFluaIO1A,12200,3
9pN1hIqbzt0,50866,8
oqpqRPqJcmQ,2933,6
bXb3cm306n0,106333,6
1ZR0Pi8M7rU,8400,0
9vHFZs9adDM,39933,0
P_tKetAhRU4,5200,20
mAibnahgviE,43466,0
NxCqQ4f-Xgo,327200,16
S6GYf28nfeM,45800,19
YU7arI9egRY,102066,7
tSOmuYPybMQ,4266,14
TV2j1HeCc1g,10666,19
t7Kfln5Oo6o,5266,2
L_eHoXwygQ4,88600,10
eQ10xTbI71k,158266,11
nRbF94vGbXY,313866,18
owtoEZFwLGc,80266,14
ZKOtXE9i_qs,104733,9
2Ye-LXhOTDE,267933,0
mVI4YPsJSPs,11866,2
YDht2UCrGLE,64466,22
T3Xzf9xlhUo,10200,0
eYsklCcUjPE,113200,5
RXLFluaIO1A,42400,3
VGIV7KOLyeA,10666,4
fvHtISQymuI,14933,6
evpdE3VfSI8,27133,1
SmQtsaySBz4,22000,0
o5bzwXrD2w0,733,0
H2RsoSXOo2A,33933,16
LD-09vWGIyk,31133,14
UG0F1gowCYo,175200,14
lkHjD3hm8Qs,172066,0
4my0fiZ2F2w,8200,13
ddT1VLw7lGw,14333,1
LaAv6n3kQmo,45733,15
GTiP4yLeAyY,69200,0
TqwJzQGXFpI,189666,0
pLI_HgRsRow,156800,4
NxCqQ4f-Xgo,382800,16
9P5W2prljuc,24533,19
vcSaUpVsDDg,49200,5
j-mu1tt0M8o,95266,0
yTAiOtHziuA,29866,0
t7Kfln5Oo6o,29466,2
WhIH4B7U1sU,148333,18
UdwLkQE_MYU,16466,22
ynkJq0xoTzM,110800,19
1cew-LJ8a7U,365800,3
yOKCh8rX0D4,60000,15
ySYcSRkaQDY,3866,7
T4CGIvWsO34,105066,1
5oLeL7SaPpo,72333,0
dj_jSlQL1L8,75466,14
6-DQqdB-UcY,7400,16
f7_FH020pVA,74400,14
hBMmT8cqoj4,65733,14
zCoya9HdIbU,539333,12
VSOd4840lgs,52000,0
PiKSrgozV9w,125066,1
del2Wvk5Rkw,193133,20
fTgLHPC-35A,30466,0
XI_GoYx5yU0,44000,7
NxCqQ4f-Xgo,443933,16
nHrJuXLQjjo,538466,18
r02GKgHk_LA,3800,7
hIkNXXTVzLo,425533,0
Z3K9Oxtqo7k,10466,3
pLI_HgRsRow,186600,4
Ft8VPp_VNJs,388266,12
F0xEPhaC6jw,14000,1
vcSaUpVsDDg,210266,5
dGE0-LSRhrQ,102933,7
kN0I4DTOuxo,448600,2
PNPYAN-VU3I,32866,22
GYsaZ-DaoCE,118533,18
pl6B8X6SXlw,3933,7
4my0fiZ2F2w,67400,13
VfXTR199Wf4,7000,0
LD-09vWGIyk,42600,14
Vq1BmesTdLI,331600,13
SOYkQc-toMU,13066,5
UJmqDzLY6gc,104866,10
8gP0eJWGrHQ,1050866,12
UrEdEp2uCFY,45666,0
qMWDUK8XtSw,87600,0
SRQU2Hmw_cQ,68200,0
ug_RZMxUqUM,13466,15
ug_RZMxUqUM,403200,15
iwudPqjsDM4,168800,4
ecKMZLATsNg,13933,0
ZJEQHkA9NLw,533,16
TV2j1HeCc1g,32266,19
Rzm5Im8uLdk,161066,13
-AxAgSINUU4,68600,12
-Az61KUCy2Y,179533,0
dNyAGj9hIzU,472600,5
jPorJT6E3uI,30866,19
ibihoHqxSCI,27133,15
fyE4_usnxHc,211266,0
jO5-pg_heHM,97400,14
m6kavWpsxWw,9333,0
LD-09vWGIyk,88133,14
NMsIe5RFQCE,12466,10
nAa0WMlnA74,335800,0
YoSuCNYy5Ic,119733,9
pOUSJ9zbP2c,86933,0
H2UNgtz1va4,86733,20
4J5gOprOOhY,148933,10
SoaEmd2hvjQ,25200,3
9DvCTDGTkCs,5666,0
2CQv6176Tjc,527733,12
ug_RZMxUqUM,447133,15
VyCo6MZeQX0,219533,0
bADMl7rOYI0,56733,21
1-HiiTlNaY8,29266,19
7Q0yxu0ogAI,121266,20
7M2tM8n6ids,5466,6
HBqJBPoHwF4,9800,15
Ky8GiGS-Qtw,45466,0
vU9nPLcBYs8,183600,9
4BRBT3Bvt94,61466,1
WMPc2_3CnoI,385933,12
0XXRRQN_49o,3600,19
UNuSlaGV_Pw,74133,11
kC4_7iM24Uw,14133,16
7QhZLkew5ho,523800,20
jDSOnfDq7cQ,43800,7
a_PxznhkNf4,54066,4
ey_xJ33RCxs,58000,16
OMpTHR7SNjk,87866,20
3-noOKILxYo,123200,0
O_o-2lJpJLA,231666,7
P3IfSYFdsG0,306000,13
gWcacGgcxYU,466666,5
SHBFExnVY9g,103333,7
92hpKYdRi-U,120666,7
X6VZR-pNbJ4,12533,9
owtoEZFwLGc,136266,14
Vq1BmesTdLI,362066,13
kyRTDWuV1cg,9600,7
7Q0yxu0ogAI,165866,20
5S-nopzSVq4,90600,7
3EBKN0vh_8Y,749933,21
W_3aj-HjSQ0,242866,0
Xv3UXwA4HyI,12466,6
Yo8IaFdsDHQ,35400,21
nlCQiKBGaws,229333,0
XI0U1VNNRm0,71000,0
Z3K9Oxtqo7k,45466,3
sLqEdE36LDQ,35200,21
f7_FH020pVA,136000,14
ZJEQHkA9NLw,38533,16
4h2kJG8rDAk,132333,3
PNPYAN-VU3I,87600,22
6-DQqdB-UcY,34400,16
lAU3YKn52zs,106533,14
O7lgXneqQNI,38333,7
pJl14EZ6-Mc,222266,21
yeZ6f_CsKfw,28800,0
lL1QyAEaEaI,212400,0
1DNcR9UW09g,55533,6
XnKttHMhu3s,43200,11
F0xEPhaC6jw,65200,1
SFJNOE0qcws,23000,7
a2dkYVO6gdM,33666,7
pLI_HgRsRow,209733,4
Qac338j1zAc,83933,0
SlNLei2QytA,16066,10
iqRmzzU0Kc8,73866,21
iwudPqjsDM4,680333,4
SoaEmd2hvjQ,91200,3
jvOpjX6Kens,14000,3
HUv2tT_n5Bo,170600,0
SfLvINAh7gs,3466,0
7QHx9L5bHcQ,12933,0
15ImffljXUs,43400,21
QjNmCghSR1o,15933,21
eYsklCcUjPE,132800,5
rsQjhnRdt2I,18466,19
ni_mjffCs4A,116600,0
n3RzJFfc-Hg,4333,0
ilVRAPsFoqo,8133,5
pOUSJ9zbP2c,165600,0
XVrNN52RTEs,677733,22
Jxmc95d7GHs,7866,0
MlEf8jGi6zc,64533,0
evpdE3VfSI8,53333,1
qweH27WTvsE,26133,9
sQa8i6LuoDs,7133,7
O7lgXneqQNI,219866,7
yeZ6f_CsKfw,182266,0
KZsP-SIb0LM,16533,2
gC-xUbdM-tU,45733,0
ey_xJ33RCxs,310000,16
zBr2ZJFD87k,57666,14
U2lzCr3a354,9133,15
U5ZZ6fKoIb0,119733,18
YxJ4Y9ASVQ4,6466,10
f7_FH020pVA,156933,14
h6HkE9m_ysM,65600,0
h6HkE9m_ysM,174266,0
bADMl7rOYI0,83266,21
UJmqDzLY6gc,162733,10
YoSuCNYy5Ic,159133,9
id9JjiP8Ods,202200,18
QyXXDMUSYgI,8000,10
X7HtxnG4tEg,40133,14
jPorJT6E3uI,44733,19
5GXtWpYsLkg,28200,22
6YPHZ-QrIJw,3600,10
u7xKZTWYpUY,12800,4
F0xEPhaC6jw,105266,1
5iAU-o5LVi4,282466,9
ZKOtXE9i_qs,714333,9
Vq1BmesTdLI,388400,13
2HsQBdE7yuY,79666,0
2SyDn5fE634,45866,0
_0MPCQE1TKw,599600,2
HvMHA2QpF7I,2200,4
PiKSrgozV9w,164400,1
kH33DyPQAHU,40866,3
oW9j4O4s-wc,52066,6
3KZE2tBRoSE,124666,22
1-BeG5iuVfc,113800,1
L_mnflo07aE,3066,20
pwxkqnxKqGI,856533,0
1Q-EFgrVCGY,290066,6
dNyAGj9hIzU,525133,5
657cnVpJEBE,58200,4
8gP0eJWGrHQ,1079466,12
tl8GYKXrTE0,10133,14
tl8GYKXrTE0,92133,14
Z8gbehIdR7g,73000,9
rsQjhnRdt2I,69600,19
rsQjhnRdt2I,102666,19
X2eR4kX-Vws,45733,14
O7lgXneqQNI,398666,7
X7HtxnG4tEg,91133,14
4Gf01ZGg2Zs,16066,13
4LlPglnpJaI,49866,16
3JKQADKq8H8,8666,4
Tx-ybDt1y64,8000,11
lL1QyAEaEaI,585333,0
fIcF3hWMF3c,225333,18
ORshS6V1zwQ,6933,4
_g_ogiFcdg0,15533,10
LgX1jh2A2Qk,198666,0
pLI_HgRsRow,266533,4
XMS1Xu1zd9A,595000,9
0_2NCSPb5pI,15066,0
5rfQCOI50sw,158666,18
pOUSJ9zbP2c,453933,0
bADMl7rOYI0,165933,21
3YjJPemhN5o,121600,11
7VIcR9q6WVo,29466,20
iwudPqjsDM4,709066,4
Mv_5fAtrHok,27866,0
drJGoPHMunk,25533,0
kC4_7iM24Uw,124066,16
T0rW0fIZ5cw,22466,1
15ImffljXUs,74466,21
ZJEQHkA9NLw,60266,16
uhAG5_Vaavg,43133,12
vU9nPLcBYs8,302800,9
tU-X5xnbroo,188933,4
Qac338j1zAc,194200,0
Pm7DvBU5PRY,10400,0
Yo8IaFdsDHQ,84200,21
4LlPglnpJaI,78400,16
WIj18wbpBLU,54866,0
7lqwWePJ12Y,94133,7
ZxlxjkYiZE4,7933,16
PKCzWTkDObA,238800,12
8oYjCEmrUAo,81600,7
s7JzRz1ourQ,52733,7
SAOfH83AJw0,15400,22
SoaEmd2hvjQ,144933,3
ilVRAPsFoqo,46066,5
MHNWNrpEn_c,47600,14
RaOca2O4vtQ,568266,0
c_txcsQBi_o,41333,22
Ya0ufy-muT0,208266,0
u7xKZTWYpUY,256000,4
Vq1BmesTdLI,449466,13
PiKSrgozV9w,194800,1
Wj8r7xfezbc,12800,19
KWpA1CUlRvE,63400,0
gC-xUbdM-tU,73200,0
VyCo6MZeQX0,243066,0
7sCEopSk_B4,27066,3
nfdm_KHQFME,22200,0
P9E_Ofhr20A,31466,0
X7HtxnG4tEg,115200,14
oFbw51Ebj_k,21733,0
4MaS-nfEnu8,9533,0
ik868nOtrZo,463400,4
7kSyhlnimb8,84800,21
PKCzWTkDObA,297333,12
QTZjYV4TaAQ,7466,18
3Y31jr64Hr4,4800,19
ded6WOfO9O8,51866,0
4LlPglnpJaI,133466,16
j2w1UaXOGJw,20333,18
fyE4_usnxHc,315533,0
_0MPCQE1TKw,639000,2
bADMl7rOYI0,220066,21
ZvclXMOnVsk,54600,7
L90BT8mze9E,35066,14
UDlDLKrGNQE,165866,14
9PWj-z_-coo,79266,3
kH33DyPQAHU,59266,3
YgBRyKguDW0,242000,21
QfLpX47ltOQ,3733,5
Vq1BmesTdLI,487866,13
e-Tjmagw4uo,52333,2
CZX0MfeFkTA,94333,22
o9J17exmfJw,11200,7
oW9j4O4s-wc,80000,6
nBu04rG1Pb8,76466,6
ujX6MQYgVIQ,11800,5
ZxlxjkYiZE4,92333,16
fBZRBbviu9U,4666,0
XSkeghyrM0U,52933,1
SoaEmd2hvjQ,179866,3
pLI_HgRsRow,303866,4
l4-nRuAZNyY,57000,22
RSY01F06r7c,1866,0
UCmmDMPPnrM,171333,9
zf4QBDzDf-k,251533,20
mPcdKUXq67w,29466,6
aRQ5onPoRtU,19466,12
4LlPglnpJaI,151266,16
4LlPglnpJaI,196933,16
4HpjgJA7OOY,4600,22
ffo290epEUM,17333,19
3Y31jr64Hr4,28333,19
jPorJT6E3uI,75933,19
fyRO8_b4wJU,29000,0
Vq1BmesTdLI,510000,13
1jW4RPS2_F4,24000,21
toeF-UmXmyI,75000,2
kC4_7iM24Uw,216533,16
c_txcsQBi_o,79200,22
UDlDLKrGNQE,222666,14
UDlDLKrGNQE,285200,14
o-caV8dW2pM,9066,7
qHd6fTb-Zk0,7066,14
ded6WOfO9O8,172466,0
PKCzWTkDObA,320800,12
UhzhpA2rzY0,2000,13
JgeHxb6QPTA,25133,0
T0rW0fIZ5cw,61400,1
YzKCHWgvAUU,29533,7
aH0MvBAQ9Sc,9266,18
cm07Mca6nwQ,180266,7
6IvdVmXBU4o,12933,9
YoSuCNYy5Ic,185600,9
nuP33DDvGFE,17400,22
uK6-siRDcow,49866,18
Yo46nhe4bSU,1666,6
XVrNN52RTEs,840733,22
_CqSiit1o6Y,449133,0
7pj-y0TeQiI,20666,15
gORVOPOSN9I,204800,0
lQHlu6u9Cr0,1933,15
asHI8Jwd0uI,65800,13
frYAx7v49DE,47066,5
d1YYgiXq3tw,17800,0
rBAm1Wtk5xU,14000,19
tgNJZz9jW1o,6266,14
QdHOj3EFwfk,6466,7
ZKOtXE9i_qs,1252400,9
qpDABPSHfFQ,131066,14
nsJ3g5JpFyE,14000,18
XiDp5w3HxcM,11533,0
UDlDLKrGNQE,314066,14
UDlDLKrGNQE,346933,14
K5yLH9dKU00,107000,7
T2JWaToJz5U,33600,6
UNuSlaGV_Pw,89400,11
e-Tjmagw4uo,78333,2
LIw68irBLtE,34533,13
8tVd8D6b3bk,98600,18
v0AzbHEl164,15600,11
x-FXvw8R010,7133,0
1nBTBWYPWf4,47866,9
Z9dQf7XRPi4,117666,0
a__R_Y49D54,33133,0
XjAE-4XTx_g,55533,0
_g_ogiFcdg0,99200,10
PKCzWTkDObA,406266,12
vgSQlLNYdls,25866,1
iqRmzzU0Kc8,124733,21
rjjli-FdvqE,52866,0
n0JcCPKLEfc,3666,15
Q8cZKlBJzO0,20266,5
Zn0XfLaLnwk,7933,14
6YPHZ-QrIJw,60600,10
eYsklCcUjPE,175533,5
5XHdfwMFf3c,254400,13
Mv_5fAtrHok,88000,0
8GiG9_Qgpnc,33400,2
ilVRAPsFoqo,65400,5
bhSDhORRvuU,13466,0
zBr2ZJFD87k,93600,14
ujX6MQYgVIQ,31600,5
YzsTYLK48GA,3333,16
X7HtxnG4tEg,145666,14
crH3F7iWcws,15866,19
aH0MvBAQ9Sc,49000,18
vZorIhqaK5Y,13866,19
VafM0Lju0c4,20333,20
e-Tjmagw4uo,135600,2
3DTnMidAn0g,394133,21
kH33DyPQAHU,142933,3
VJOEmc6JU2g,4066,14
gRVrvJioWZ8,6800,15
sUKT2HOtPMA,136000,14
yIGjHHL6H2I,29666,1
5CzP0_ms-sY,30600,13
bSSB_aFDu1M,100000,12
PiKSrgozV9w,312333,1
nI4eX-WB3J4,155000,0
17kMz3aR0nA,69866,7
pLI_HgRsRow,340133,4
T0rW0fIZ5cw,93600,1
VgbznKzaeCE,9600,0
pXxUqd8t5qA,2666,6
gmxW9kG2TEE,4800,6
8fYLTbv-7zQ,447466,22
ckrhU3wMuLA,13400,12
uQRMKgvazVg,1466,22
zazY6cpN8Rg,31066,14
oMYjxKAjfLE,5933,18
oMYjxKAjfLE,48600,18
WSSW0Wuo0OI,120000,15
5XHdfwMFf3c,283133,13
TnM4lYmCefI,3133,6
Q8cZKlBJzO0,67533,5
vtJAtGpzm2A,21733,10
XVOcdKwuRpU,941000,4
lwCjopO9304,3400,0
L90BT8mze9E,76266,14
oKq4Uva__fk,400266,22
SoaEmd2hvjQ,231800,3
d1YYgiXq3tw,49066,0
_ct_qP2pDsU,272866,6
jVgg9IIGH3o,18866,14
kt5F9RPm_No,13133,0
8gP0eJWGrHQ,1263733,12
demxaixK1fs,72000,0
c6qXRUCfDBY,36400,7
ws8zYGdAXUI,119200,0
wxHVBcHDNrY,73000,0
F767k4Yz3vI,332933,21
vncj9OxN1ww,68866,22
OeO0aF1QhyI,174733,0
-aNuKwYqhYI,4866,14
l4-nRuAZNyY,117266,22
3CeMn5tvjXI,1400,10
vgSQlLNYdls,53266,1
81FpacK-GBM,16333,7
_yrWyH-VWy8,59200,12
8GiG9_Qgpnc,60400,2
kC4_7iM24Uw,350800,16
dSx4IloBWZs,33933,0
ub7WrNUkRWI,2933,3
qrTOqXRwHqM,7866,5
aH0MvBAQ9Sc,77333,18
aH0MvBAQ9Sc,113733,18
pLI_HgRsRow,413466,4
nBu04rG1Pb8,156866,6
d-OQw6tKhuM,406000,12
d-OQw6tKhuM,489866,12
7kSyhlnimb8,316933,21
wQY4K0ZN5RY,55266,4
c673KQtEiy8,91066,7
X7HtxnG4tEg,163466,14
oMYjxKAjfLE,76800,18
oMYjxKAjfLE,106466,18
VY7f8kpo94o,28533,14
rQrhQCo0FMc,134266,0
_g_ogiFcdg0,121000,10
c_txcsQBi_o,136666,22
KWpA1CUlRvE,203200,0
Y6NpkyJBdWI,16266,0
95eWMILOfr8,341200,0
Mv_5fAtrHok,207600,0
bV00mPk_oBg,7800,7
gRVrvJioWZ8,59200,15
zjAPRFHK02I,172000,7
VafM0Lju0c4,59600,20
vZorIhqaK5Y,54866,19
RbL1xD5YfHQ,11400,7
jPorJT6E3uI,148133,19
_bewAnjUse8,116933,18
wxHVBcHDNrY,126400,0
e-Tjmagw4uo,195733,2
nfdm_KHQFME,76600,0
SoaEmd2hvjQ,450000,3
bSSB_aFDu1M,121933,12
ujX6MQYgVIQ,67600,5
tByvt1ZPx58,414800,4
WrA0sCHeA3I,27266,14
qZmmATVZEdE,6133,2
S_qtYs6K-zQ,100866,14
tcmi1gK76j0,53266,1
zjAPRFHK02I,337400,7
T0rW0fIZ5cw,119800,1
X7HtxnG4tEg,215200,14
oMYjxKAjfLE,132533,18
oMYjxKAjfLE,171733,18
oMYjxKAjfLE,206400,18
qV5ccVmEe_c,62400,7
kOSmjKzs9pE,4466,6
pLI_HgRsRow,435200,4
SE-s28hv608,11533,16
ejdvJ0sMs4U,600,10
YNUrrRiZcFc,13600,0
Y6NpkyJBdWI,90466,0
S0URrg34HKM,111800,7
WBJadJ4swnE,39600,10
vU9nPLcBYs8,383266,9
SHKiJk67jeY,35600,0
L90BT8mze9E,238133,14
_ct_qP2pDsU,323066,6
e8YQRBZDX5w,15266,0
e-Tjmagw4uo,233133,2
nBu04rG1Pb8,184533,6
sK1Keku8jvI,10600,7
9d7yud_0PRY,167533,14
-5_yv-8lUlI,16600,19
-5_yv-8lUlI,43266,19
vtJAtGpzm2A,60733,10
X2eR4kX-Vws,217666,14
Kkd6DKjioyo,95533,11
l7rp_lc2dQk,417866,7
fDxPIqyzyOc,109200,16
gBrxsAJlYn8,9866,2
d9qijNyVVmU,116866,0
vZorIhqaK5Y,87666,19
dygeI3cEIGc,33133,20
XVrNN52RTEs,855066,22
XcOXHBnC3Po,202733,13
ZcZwZf4l22g,2654933,3
wVLfVtGdMzE,60733,0
iDGgQ1MUQsE,118933,0
YrZfb45c5XY,26200,0
bAp653-8UZI,495533,0
eHuFhF5mn60,7333,19
vgSQlLNYdls,75533,1
xXt1-6YejVQ,12533,1
T0rW0fIZ5cw,156266,1
z1KKdvAiyQM,26466,22
kCck4eAgaWo,147866,11
PiKSrgozV9w,341933,1
5XHdfwMFf3c,328066,13
5CzP0_ms-sY,82133,13
qBQer5xNrus,37333,0
bO3og6IEAX4,13600,3
TVVsjeuKoDk,41266,0
S0URrg34HKM,177600,7
b53AnwyOK1s,49000,7
XgMnSsy8R14,27733,12
YYvvDC_T8Fo,400,18
YZO17raDJ4k,1333,18
SoaEmd2hvjQ,466266,3
wBMBqhAuPqs,14933,7
uJK_NTMqI-A,18400,0
zjAPRFHK02I,405466,7
jNsEePln1_U,30066,1
QhbwOw5dHPg,109333,7
qZmmATVZEdE,40466,2
jPorJT6E3uI,213600,19
c_txcsQBi_o,165333,22
lXY9or84lPk,13800,0
Kkd6DKjioyo,134200,11
vZorIhqaK5Y,111533,19
UrEdEp2uCFY,87000,0
x6NkAObbMGU,3066,0
XV5UVX2gbh8,30333,19
aHWkQVpFLSg,86133,19
iMGAuM-qljE,6800,0
lDyDrO2hMcA,14800,1
T1qCfdHm9Kk,83133,13
q_A4xkytObM,47800,0
pLI_HgRsRow,479933,4
_g_ogiFcdg0,157933,10
5XHdfwMFf3c,365133,13
ejdvJ0sMs4U,58733,10
YNUrrRiZcFc,29066,0
eHuFhF5mn60,35200,19
eHuFhF5mn60,64866,19
eHuFhF5mn60,102800,19
zzcXI6NbFIk,15266,0
3Hh7JvyhVTk,6200,11
pEV84hRbRrc,28400,6
gtl7GnmgznQ,155666,0
oR3NsMEgQpo,31200,0
5XHdfwMFf3c,394466,13
vZorIhqaK5Y,157933,19
zMZfMETpoPQ,24200,19
z1KKdvAiyQM,146533,22
X_2faK3Gwh4,16333,19
WSSW0Wuo0OI,189933,15
n_MJi_AnACQ,9733,10
7R_tdSo-7d8,268800,22
vU9nPLcBYs8,495600,9
eHuFhF5mn60,232933,19
eHuFhF5mn60,312200,19
dM7-xh2kSmc,457000,0
MsEyzpW6ZHw,6533,11
e-Tjmagw4uo,291266,2
hXaUFS5-6CU,35666,0
i2FM4o4uGgE,45800,0
SoaEmd2hvjQ,512600,3
YgGxxyh-82c,6333,0
iRklgBUz8ME,23000,4
ixYY4jrIyvs,72733,0
fHzSK8AEv5U,279400,0
vgSQlLNYdls,120533,1
bO3og6IEAX4,44133,3
35aHiUQhYcU,5866,0
iaOGYtOxHC0,16466,12
oEPyTNjrnTc,58400,15
q_A4xkytObM,238400,0
ok21h0sn-3Q,2866,2
pLI_HgRsRow,517800,4
7ePOmdpvKhU,60600,4
08YKSxkIpyk,87600,14
aHWkQVpFLSg,139200,19
aHWkQVpFLSg,310133,19
Tk9YAYyMcfA,5466,7
f781XE2unsg,30200,6
e_b_4zlKmdo,75333,8
l4-nRuAZNyY,142266,22
fmqGReav7KU,2225,11
Z7WaJYiX_1o,182600,0
PiKSrgozV9w,398933,1
0T75sYwrYa4,33400,15
0w-mvjwY3vU,333,10
3Hh7JvyhVTk,90000,11
5XHdfwMFf3c,422266,13
WPaWUrsmHN8,5266,7
ZOGP8-XsFYc,27800,0
LIw68irBLtE,72333,13
8oxnKNHESAs,69133,18
n_MJi_AnACQ,36133,10
WBJadJ4swnE,71533,10
ZqOcOhiAI6k,55733,6
OrOMg4nP31M,4066,0
li7VOl833-Y,40533,0
wOybjiK0a38,52466,7
Zkxc8bg0oJs,218733,7
TlWsYoe3S6M,395533,8
eHuFhF5mn60,366066,19
eHuFhF5mn60,396666,19
ciovvsVpcM4,671733,16
i2IP3Nr2bzA,60933,16
gBrxsAJlYn8,60800,2
5CzP0_ms-sY,110200,13
lRvzGSILlhA,165866,16
upeL996nIcQ,28400,0
L90BT8mze9E,285800,14
_g_ogiFcdg0,195466,10
53xgzczW-s4,325800,22
S4U1fOlQJFc,105000,2
T0rW0fIZ5cw,181933,1
pDEx2IOUpfw,255733,0
sMoCFz1kHmM,34933,20
ejdvJ0sMs4U,103400,10
0BLOQoDd5yI,5200,0
UYmrniUt5Yg,16600,0
lDyDrO2hMcA,51800,1
cpnACAzeWrw,43000,7
wQY4K0ZN5RY,105533,4
1jW4RPS2_F4,73600,21
ik868nOtrZo,477600,4
oEPyTNjrnTc,120133,15
F767k4Yz3vI,369066,21
P_tKetAhRU4,31133,20
eHuFhF5mn60,428933,19
WjqF010HTbY,6133,12
auBB2TaNxC4,15066,13
08gbrSB6Bp8,100133,7
08gbrSB6Bp8,132133,7
vZqw5Yf1q34,48800,12
XnuwUkv8I_A,37200,19
X6fmkZGxYVU,23600,0
79JKa58hyMM,32666,3
nGm6R4DuWx4,91066,11
hQ9wtht6yWo,30000,7
mZmn1sO8JdM,64733,0
gYSyOCSa4Bc,48400,7
pTttJ83ZIt8,7200,1
pbUf2_fCqxg,80400,0
X8fdY-CeCCg,57533,0
aNwIHwPqFPc,15133,22
n_MJi_AnACQ,63333,10
dHaCozeEs3s,56600,7
zXUJckMBB6A,132600,0
jPorJT6E3uI,248333,19
pEV84hRbRrc,72800,6
Wf8hiDDqRsY,7466,9
0r8u89mVcK4,13800,6
0y8HKo3PZ_w,50200,7
vqCjiMe4GOo,147533,0
6jZK10nMFFI,3600,16
pDEx2IOUpfw,494466,0
lDyDrO2hMcA,103333,1
sh6zVy9Dic8,8600,19
yZjFUbmhO0k,45466,7
5XHdfwMFf3c,450600,13
gAq7s2xNQ4w,17533,2
ksUmqsqypPo,24600,16
pLI_HgRsRow,550666,4
vgSQlLNYdls,153400,1
pVA--iZC-4E,15200,0
scgz7KBtdEY,89400,0
mW61-DocJUE,39866,19
wajgY5Oxm2Y,280333,5
eHuFhF5mn60,454000,19
eHuFhF5mn60,503133,19
tByvt1ZPx58,916466,4
dM7-xh2kSmc,484933,0
fmMqjLKB4dM,21666,11
z1KKdvAiyQM,178866,22
SOYkQc-toMU,58666,5
e3XzxToEXoo,4066,1
WjqF010HTbY,32933,12
SSSg8t8__DA,59000,22
bnKllSM4DZs,94466,13
n_MJi_AnACQ,101266,10
WSSW0Wuo0OI,213400,15
fEh5hyz4LCU,2600,14
wBMBqhAuPqs,163466,7
nZER0irok30,195200,0
T6ZZJxk8EEY,43400,7
eK5wkhSqhQg,190600,0
ksk5uCVKU7Y,59533,14
fAm_6grpTOI,178933,0
jGxEbtCiNlo,26733,10
om4NBaFHCZI,48666,0
6jZK10nMFFI,50133,16
vU9nPLcBYs8,564666,9
x9zDbxdN3M8,7866,4
T0rW0fIZ5cw,224400,1
PCELYZSUD18,28800,18
Q9Bne_2wQLU,2333,0
UsuFS8uzbzc,193600,7
1BLSGsJuSwg,41666,10
7PchmmfSSew,3600,7
Wf8hiDDqRsY,59866,9
llFL2oWz19Y,132600,11
qrTOqXRwHqM,35400,5
6bpfWg-xdo0,33400,3
ab4-_tK6bsM,7933,16
eHuFhF5mn60,597066,19
eHuFhF5mn60,619666,19
eHuFhF5mn60,661400,19
657cnVpJEBE,99266,4
ejdvJ0sMs4U,139000,10
8GiG9_Qgpnc,95333,2
v_8lCa9-qoc,267933,0
rGW7IzoVPmM,179866,15
23Pv9H0iTew,63800,13
Z7WaJYiX_1o,214000,0
mNCgxsdCC9U,5266,7
7yyV6HduSgQ,37400,0
VptrM2S_Pk4,40666,0
n_MJi_AnACQ,144600,10
88sGm_iPtl8,42466,19
e3XzxToEXoo,45333,1
nrdqXMNs6jg,10466,11
e3XzxToEXoo,64133,1
3Hh7JvyhVTk,145533,11
bRFMoZpbLDs,18800,6
_g_ogiFcdg0,224866,10
zazY6cpN8Rg,64200,14
SQ3byVBCB8w,17733,3
m3XuILHqHqg,3800,5
VFI8j5A8LpI,2333,18
ok21h0sn-3Q,35600,2
F767k4Yz3vI,425533,21
eHuFhF5mn60,695200,19
eHuFhF5mn60,721066,19
qPj_BT-wwBI,82800,19
xivRsr-ALrs,54866,20
Wf8hiDDqRsY,110266,9
v_8lCa9-qoc,376533,0
sh6zVy9Dic8,41466,19
eZ_peGgPSDE,42533,0
7mN9nR0UvpQ,15333,9
vbiS-_vApkA,46466,19
tWh0fYEQJi8,58333,14
5iAU-o5LVi4,313733,9
b70AMscaIDU,149400,0
fE5WMy4d5ws,135533,0
j1nNP9ysJXI,159800,18
mvU3It4H8f8,6866,0
WNB7yZuSYEg,30466,0
lz5N5euM2ic,13466,21
jNsEePln1_U,61466,1
9uR_PWmstjo,6866,10
SwMxSZ-x6CI,31000,1
pEV84hRbRrc,118133,6
iB4px2T-HLc,58733,4
X34NhHT53mM,3733,0
wbHB7VPQbz4,75933,22
eHuFhF5mn60,781666,19
eHuFhF5mn60,840933,19
eHuFhF5mn60,874066,19
e3XzxToEXoo,91866,1
2O-9dVZBFm4,194066,21
7HSnr8wPBNM,28866,3
JCT90I6ZkY4,100000,0
xivRsr-ALrs,81400,20
Wf8hiDDqRsY,136333,9
nKZ1HpBrnxA,27866,20
nCRf020Jro0,2600,22
a-lm-MyKchM,345666,6
UsuFS8uzbzc,247133,7
pEbU9QWizuI,19200,19
sH57VrEjMBQ,21666,3
urjvSeNGgNQ,25466,10
e51d-alp-So,5000,13
8eCnTBX1DVc,124333,7
6jqxyL_Kwk8,30066,19
T0rW0fIZ5cw,252066,1
XnuwUkv8I_A,91066,19
k7TCyTff1aM,21800,16
nrdqXMNs6jg,38800,11
jPorJT6E3uI,312000,19
b70AMscaIDU,239533,0
kGwrrNAVbzw,8733,6
VptrM2S_Pk4,71466,0
Vw3D5OvjqSQ,41000,7
5CzP0_ms-sY,195400,13
qDMRnWg4G1U,4533,3
SwMxSZ-x6CI,64800,1
5GauYjPFeYk,30400,2
rdP8T-xnB2M,172000,21
qyi2DGnP-14,16666,6
1l0ucHP9VOQ,8400,0
czNRUvwCsT8,300333,15
-xueyEBDPBc,45400,19
Wf8hiDDqRsY,209933,9
QbDq-aYFXqA,2600,4
Wf8hiDDqRsY,264266,9
quSzbk4CkBE,45600,22
nfmoaP0H6E0,76800,22
z1KKdvAiyQM,207866,22
s6qO30ZugRk,9200,0
6jqxyL_Kwk8,50666,19
sh6zVy9Dic8,63133,19
_g_ogiFcdg0,327333,10
yXA14FMmK5Q,8200,5
8TcvRp1hhSk,15866,1
8TcvRp1hhSk,136333,1
ua9NNIUzE4o,59800,7
le7_QPRWYNA,12666,1
pt4Z6IyNHiI,41866,16
e51d-alp-So,56133,13
nrdqXMNs6jg,70200,11
fEh5hyz4LCU,33800,14
iZ2FzmdiqXw,30400,20
fE5WMy4d5ws,210600,0
diIkpxMMjdk,333,0
YyCIdUlhURg,57533,11
wMT4oH6CyYQ,364266,6
ZT5iwG3vEhM,42666,21
qDMRnWg4G1U,101333,3
9uR_PWmstjo,44400,10
ebm8blJ3-G4,206866,19
-Mh6mrBkVRM,5466,3
Vw3D5OvjqSQ,101000,7
nJ0YdFI5mmc,52600,2
ZzE3-fGPEDU,30066,10
ok21h0sn-3Q,116200,2
eA7FV9uQbYw,460866,4
TnM4lYmCefI,117733,6
lR_ah8Npl8Y,1533,0
xyrc0iFsMTQ,10533,20
YOqBtwQ-qoY,14533,7
1Q-EFgrVCGY,389333,6
0Kjbr1OF77I,46000,10
4p23CphKrBs,68000,7
8fgdhpOVwGs,128600,6
Zowpvsi7sUs,54733,3
g2rGCU-ptpc,210666,7
iY6eEC8uY4E,23333,15
moI0t4MCajA,28066,4
tWh0fYEQJi8,140733,14
UjA47afWOnQ,69133,6
uX4bZoSjHWQ,29666,20
qtPtD02d_wo,10466,21
u55vYs_qAj8,843000,12
fC9chY2mIHA,8533,0
ojq7xwEwvao,73533,13
fE5WMy4d5ws,375666,0
nfmoaP0H6E0,226066,22
ww_hzGgQV4M,186200,17
5CzP0_ms-sY,322800,13
3SOl-v7Udl0,182266,6
cQVIjxmFy_A,2769533,1
iqRmzzU0Kc8,154133,21
-d1oKfk0-3Y,90200,0
-d1oKfk0-3Y,193933,0
_Zi8yA78mtU,305000,7
ZT67SU2924w,16400,21
sh6zVy9Dic8,101600,19
vzbkB4PrZTc,16333,0
75-KX2E8q4M,162933,12
pEbU9QWizuI,45800,19
rMjkbfTBng4,137733,19
u63WWEg0tBg,198066,6
ytH0Vcw1yPw,227133,0
g0bmxDyW8No,35200,4
hlKp2IbJkjM,144000,0
uQRMKgvazVg,46200,22
mv_UgkhUx7E,600,0
yji1YVWfkZo,299600,16
XsUebUVK2xY,45400,7
RJ9Vna5waIE,31600,14
aIW3oD2KPoU,43600,7
blOGOgRDN78,51466,7
0Kjbr1OF77I,67133,10
uxQRyE4vg9A,27333,1
9dYc-6bzQ_0,2733,15
8uLZerSlqxk,2333,20
hzn33LikTr0,11466,6
eY4gJgi0HBI,56133,7
le7_QPRWYNA,73266,19
Wf8hiDDqRsY,284600,9
fbDc7t_R7Iw,15933,14
fbDc7t_R7Iw,73800,14
c3XVYXm3x2s,5266,9
rPgu44J7BAk,2600,13
as0jEarLlD0,443600,21
f-tz1oDv-yw,16200,0
2K_OLHOye6s,11266,0
2cP5Q2gTEmo,12733,3
wpeWJvAJ_1I,51600,1
lGRtfprD5w4,229533,16
eldfkwOR1R8,44333,7
pbO_hPUfWzw,331400,9
3SOl-v7Udl0,224800,6
Yvf-59Rnla4,43400,15
mW61-DocJUE,58333,19
wwRiSMIurgs,33933,7
qpR4g31iZSw,4533,16
wNtKj09i4-4,56400,14
wNtKj09i4-4,82466,14
pyURZwqBgYY,58600,3
pEV84hRbRrc,129866,6
Tip0G_54KKU,5400,1
u2E0orLhHzw,10200,0
ko3bz3eMbPE,10600,19
ww_hzGgQV4M,211866,17
1yEegFZN6fo,89066,0
3TcQkUR_XsQ,4066,0
gHs4DQ2Xxic,78800,0
hXK8bW-9HFQ,14933,22
jPorJT6E3uI,343866,19
sIl55k-0Ou0,311133,15
WwG_wsi-v8c,4800,10
UjA47afWOnQ,423133,6
uxQRyE4vg9A,63933,1
ik868nOtrZo,545866,4
7etnedFaRGw,6866,0
ojq7xwEwvao,110266,13
1allv9EWeaw,7466,14
rPgu44J7BAk,42733,13
X2eR4kX-Vws,266733,14
8uLZerSlqxk,30600,20
8uLZerSlqxk,59533,20
k7TCyTff1aM,72866,16
e0DxwM8Bo8Y,174000,18
iZ2FzmdiqXw,164400,5
mMHayM2RoT8,15866,0
xOMe7WNMr6Y,12666,0
h7YLFwtJ2D8,168733,6
eldfkwOR1R8,113933,7
jZSxH_6w124,197066,0
jnXu4b59ILQ,150400,0
5CzP0_ms-sY,355733,13
gWcacGgcxYU,498533,5
fC9chY2mIHA,83200,0
sBbt3lykZts,7400,3
a56t2gG48cs,5000,15
dlDsSVM3JJ8,83066,0
3SOl-v7Udl0,247933,6
d3ZYkKZscKs,41200,7
fEjtRBR6mxg,55066,0
iY6eEC8uY4E,45000,15
nKZ1HpBrnxA,59400,20
t3mYTGuT5Fc,1733,4
vbiS-_vApkA,74800,19
Z7LXN6CQeLE,38733,0
ok21h0sn-3Q,163133,2
gFaO8Li8PUg,8533,3
urjvSeNGgNQ,50066,10
rUjGQO-_k7A,206866,14
cYP3789i2mQ,28466,0
yBUxHA-mBA0,120800,0
jLZyzSuvP2o,42400,0
a3bxRaT2BWI,144400,18
XtmzaYuQZHg,43866,0
eB2aGLSZ_78,48200,14
fUEa8YaB3Ys,77333,7
gYSyOCSa4Bc,86800,7
ojq7xwEwvao,149200,13
0ODb5tJwfW8,19133,0
3k0k8oScR_o,3133,0
3k0k8oScR_o,103400,0
liGKou89fRw,27066,14
o94_zdgPSSI,5533,15
mXGaJN2uL8w,6866,0
wQY4K0ZN5RY,117866,4
w1PvsD2dmVM,363266,18
6eftTfJghNQ,13666,21
yji1YVWfkZo,357800,16
75-KX2E8q4M,306733,12
xSJxJ9aFNP8,174466,16
qrTOqXRwHqM,62733,5
rG4ugOvNRCs,14000,22
jbeFw29hSxs,74666,0
8uLZerSlqxk,99133,20
-AXkZLeCBok,115200,7
W1RtglS0GyQ,42400,0
nBIVL5LTDfA,29666,6
k_EGGKkMCCY,25933,13
yBUxHA-mBA0,159000,0
aTjdV7x57vQ,231866,4
i-EQG81g3kA,172333,4
YSEUkl90zFY,10466,0
u2E0orLhHzw,103266,0
lUqPssf4lVU,66733,15
eEUi9N7sg_M,223666,18
90XoMJtOleI,6333,2
6eftTfJghNQ,55866,21
jLZyzSuvP2o,85333,0
jrDnUBnuLqg,66800,21
75-KX2E8q4M,403200,12
nKZ1HpBrnxA,112933,20
le7_QPRWYNA,106800,1
kSNCrcLeyIg,16400,13
fUEa8YaB3Ys,268466,7
j818pqub2-8,173066,0
gy87fiyConY,7400,19
xOMe7WNMr6Y,36400,0
o94_zdgPSSI,35200,15
jbeFw29hSxs,135000,0
8ZfLiEaTw4U,133066,11
u8pmRusuaUk,143000,11
tWh0fYEQJi8,280133,14
yji1YVWfkZo,479866,16
ye20k4S78Xs,28533,16
fEjtRBR6mxg,77933,0
uXbnwbsaZGg,66600,0
Z7LXN6CQeLE,65733,0
cM1F0qhLvLY,136733,0
3PePKyOKcFQ,24400,13
s2YrD5oAB9A,31533,15
iY6eEC8uY4E,104533,15
W1RtglS0GyQ,94466,0
na1rwJVTltE,98733,3
l0IokJZKMrg,1533,19
UjA47afWOnQ,479800,6
4sTu2qs5M_A,40133,20
9LPkOnabpo4,114266,4
pkSwd6fcZO4,14600,0
dn-vrbrcAzo,333,4
k7TCyTff1aM,115466,16
4YXN3OfNUN8,99933,11
_h9pm7mf6qY,72200,6
ifYaPzP017E,34333,4
Zowpvsi7sUs,121133,3
ph0TjaZA1Wg,20666,19
xUxFs3wrYMg,14200,20
0ODb5tJwfW8,102866,0
qveKnlt-7qc,256600,0
6eftTfJghNQ,89066,21
oWKh_qDabIM,15533,0
o5b39I_ATwM,14933,1
pEV84hRbRrc,192600,6
wQpwFnLz4X4,4466,15
Y5hAJ6ba-MI,10266,15
cNRGD0fW3dE,27800,7
X2eR4kX-Vws,312466,14
uNUjIbcz6fs,149866,5
aUO1I7EM8tI,339066,11
6s_S3JDgAaA,103600,0
7etnedFaRGw,47066,0
_guFVPpRBlc,63333,7
LIw68irBLtE,105533,13
asA2v2WxYJs,10333,22
_nZxKSmjkWk,30866,19
jPorJT6E3uI,379266,19
xUxFs3wrYMg,58933,20
hZHN_1xilk4,39800,7
ifYaPzP017E,147733,4
_7FI8nLim0E,65066,12
75-KX2E8q4M,450600,12
90XoMJtOleI,27933,2
jfGxqA7LmkU,14600,1
mtNMRtjwAbE,12666,3
1allv9EWeaw,41800,14
6eftTfJghNQ,122466,21
le7_QPRWYNA,165666,1
a2zzpTmY0yk,47866,14
oWKh_qDabIM,37866,0
0-2982RnXwM,83666,0
jNsEePln1_U,103600,1
p6fhWSIHrfE,360133,6
gFaO8Li8PUg,105266,3
fEjtRBR6mxg,271866,0
d8NwiLBO340,243000,0
uz5Nh99TufA,16066,1
tJ25-wELtGM,238866,4
mfLG-jSDeiU,2866,7
yL39hM4fUxU,35866,15
_guFVPpRBlc,116000,7
9gKYbcPTi6g,29466,10
f4t23wbmkEs,24066,16
mg0d2upoiAM,1000,3
8Xk2od1ajjY,115600,7
yji1YVWfkZo,524800,16
ztDK3fROtfQ,10466,0
n5GsjRx1s_0,46933,0
Y5hAJ6ba-MI,39866,15
Y5hAJ6ba-MI,72600,15
urjvSeNGgNQ,89200,10
dn-vrbrcAzo,39733,4
k_EGGKkMCCY,150400,13
k7TCyTff1aM,149200,16
yaT9C5GTpi4,190333,7
xUxFs3wrYMg,78133,20
sAHp_NSnfH4,181600,13
l0IokJZKMrg,42533,19
7EJ-t7cudR0,8133,16
nKZ1HpBrnxA,140000,20
soCvVxUiOtw,6066,19
a2zzpTmY0yk,131066,14
yy4yDzsbM18,1133,0
1mncUKMFWmk,7066,13
ugi_MGw4NrI,1600,7
qumOQ5cvpn4,79466,4
1tVyUWinFcc,20200,16
e02xXwoJrCk,58400,0
tPzWEC_9_H4,11933,12
fC9chY2mIHA,163066,0
ZWXSnELtawA,31666,12
hBD0z1uxQv0,27333,8
oaQ0Peh9j28,27133,22
9gKYbcPTi6g,132400,10
zazY6cpN8Rg,88266,14
_7FI8nLim0E,148866,12
na1rwJVTltE,986666,3
qe2daQpqqZ0,2133,15
iqRmzzU0Kc8,324933,21
nhIR0zb2QYE,1400,14
ztDK3fROtfQ,27800,0
1b2lD3K3eI4,476666,11
2NqQi7842T8,1866,0
iY6eEC8uY4E,135933,15
98E82kCmkIM,93266,7
Y5hAJ6ba-MI,101933,15
xUxFs3wrYMg,135333,20
jnjefn_FRIY,88733,7
a2zzpTmY0yk,160200,14
n6N4SPFKuyQ,57800,4
szW2Gonojss,42533,12
sAHp_NSnfH4,239533,13
k_EGGKkMCCY,170200,13
t3mYTGuT5Fc,776733,4
pR0Mt4zhun0,33400,7
rxajsypz42M,61133,14
d2Q0rT9CiVQ,125000,7
1mncUKMFWmk,233333,13
hWN0fkaPuzw,79933,14
0Pi2g_KDBxY,28466,1
ujguA3OY4GI,9866,14
90XoMJtOleI,208933,2
xPdmalDeQTw,46333,10
ph0TjaZA1Wg,81800,19
iIzLaKpMZLU,11466,7
jfGxqA7LmkU,31333,1
qYpXeKopS38,47933,7
pJqO2EvWWX4,6600,0
P_tKetAhRU4,88533,20
jr8k6qMp3fU,15466,10
tfV4yAmPtlY,91600,0
_7FI8nLim0E,206800,12
o5b39I_ATwM,37133,1
qRUlh8Y0M1M,28333,7
qYx-abzNxDs,13333,0
u4qBGVQM9-k,38600,0
ye20k4S78Xs,90733,16
vEy5Jn1vmbI,74200,16
n_mB9Wc3kLQ,11066,10
paxVEavsNs8,36733,0
2T6M6FIJ0bo,149600,0
2kFoKuHcGsU,194933,0
iUy0vqOBTZc,126000,6
8Xk2od1ajjY,150466,7
mRpFzwHW3k0,24466,20
xUxFs3wrYMg,178866,20
-2MR94SZN1U,10400,7
kQY2CTLne8A,75466,14
yXiq8OWE8bY,42666,19
mEyHBwV0nOc,164333,12
le7_QPRWYNA,192600,1
eaCmG1fQpnM,2400,0
rxajsypz42M,147533,14
rxajsypz42M,188066,14
jPorJT6E3uI,411666,19
dn-vrbrcAzo,135066,4
nVTMM3F16j0,111266,3
etZjkcz1NXE,106533,0
wQY4K0ZN5RY,175933,4
wQdPpzmfiiM,331133,0
1tVyUWinFcc,136133,16
9gKYbcPTi6g,152200,10
ulJx7PY9IlI,13000,2
21uKvM15m9c,30933,7
bUzuKVObq6w,76266,18
3PePKyOKcFQ,53266,13
qpR4g31iZSw,51200,16
nqeeK4mNduI,583400,6
Y5hAJ6ba-MI,138400,15
soCvVxUiOtw,62200,19
m7H4NWeQnWE,457600,6
Zowpvsi7sUs,148000,3
jnjefn_FRIY,132733,7
UjA47afWOnQ,550000,6
rGFwNRV1N1w,33133,7
xEpXLxz2hA4,16666,15
rPddDbI9yVQ,301066,0
h9vgwh9ffgw,73666,7
1mncUKMFWmk,256800,13
1mncUKMFWmk,283066,13
jr2RUZICLhQ,83800,0
k7TCyTff1aM,223133,16
vD__t0mFRkU,37600,14
pEV84hRbRrc,282466,6
k_EGGKkMCCY,199533,13
rJcd_ATEWOU,30533,21
yXiq8OWE8bY,104666,19
oQRNrrBFBjY,13066,16
n9CEPIY00Qc,16200,15
gHzd3enzLIU,40333,0
3PePKyOKcFQ,88000,13
XpjvULG3p2w,23666,1
eUixjfSzlF0,13066,2
ZWXSnELtawA,101866,12
hedgcDGNngs,166466,2
pO6Vj0SM4po,30400,12
wwRiSMIurgs,342933,7
9gKYbcPTi6g,211266,10
_7FI8nLim0E,277133,12
ye20k4S78Xs,151200,16
SOYkQc-toMU,115733,5
rRiCjpuQ38A,35266,0
vD__t0mFRkU,63533,14
o5b39I_ATwM,58600,1
le7_QPRWYNA,226400,1
rPddDbI9yVQ,438866,0
obAAPucCUzQ,24133,0
xTMOXjsunJ0,16066,2
8Y6sDJ8sOAA,163866,12
gWcacGgcxYU,545000,5
4KterIEfukE,42533,7
aCCJNi2QHGU,38066,7
aIx73Wo33bs,57666,0
zajkxFUspKg,8933,19
utMtaRRhfZI,6133,0
1mncUKMFWmk,316400,13
6S7fQaSZN04,75400,0
rGFwNRV1N1w,156000,7
-arvwUmvxW4,375866,9
mO8cYs6iJlE,233133,7
ozaJA7YfKzo,7400,7
yXiq8OWE8bY,133400,19
1dUFNzIMBDo,53733,13
2IK1TbwP3XY,22333,15
_7FI8nLim0E,342333,12
y9nI2GOBigI,5333,7
46xd-eBib6Q,269533,22
orbmHJLgVoE,20733,0
orbmHJLgVoE,46666,0
yWCjafQM0Vk,4333,4
46URN3zQXZk,52133,19
vD__t0mFRkU,105333,14
1S2ImTGS-3A,37600,7
r0dytRt6Rqc,28866,8
k7TCyTff1aM,257066,16
9gKYbcPTi6g,282333,10
utMtaRRhfZI,279666,0
p6Ydb4bAJ7Y,181133,4
paUE1g42idM,11000,19
7HtqPGMe6q8,67666,7
yXiq8OWE8bY,147600,19
pR3RFFfaIQs,130400,18
jqpzZNUFoyI,28200,1
vEy5Jn1vmbI,115533,16
UjA47afWOnQ,584200,6
sfMFpZq6zi4,175866,0
xZBpoiRNWxo,348666,4
wQdPpzmfiiM,388400,0
un5LRJCY_pc,26000,3
zXZMlnEM-sI,6666,21
xn7dlwQ0vmI,4600,10
jPorJT6E3uI,435000,19
hfltmQz8Gk4,7933,2
3mWdEysY8VM,19466,10
8nlL0PNJxBQ,101133,0
pEV84hRbRrc,343600,6
oQvX9GopI1U,351066,6
4kDIGWaFgow,12466,15
YOEfWWt4Wa8,26666,14
jr8k6qMp3fU,53733,10
ko_hmpoyYas,9933,1
hl8rpfnutf4,26866,22
h6AGnhdTil4,21000,0
oQUoF-bZ1Ls,73000,18
oQRNrrBFBjY,37466,16
u4s849mRlTE,69133,7
1sUzEKX5ztc,19266,0
teLm-bOSyNI,74466,0
le7_QPRWYNA,241400,1
wOT1JUTl6Os,6066,0
4RtnbAyWEIE,45733,11
zfXxc9ibkYQ,3466,13
xn7dlwQ0vmI,45400,10
yrG-vg0SLkM,73400,0
46URN3zQXZk,118733,19
laAaZaDLnBI,20800,15
yDvf5uG9qp4,23800,3
8nlL0PNJxBQ,267800,0
2KK0vSstyb8,22800,3
uRJ21Sn9FVs,225600,13
zqpvaUDvSko,5600,0
gdMVtpEnX-Q,471600,16
moI0t4MCajA,1284666,4
liDzsyAmMJQ,157800,11
kfxD00VMzLE,490866,0
zt2XN1AV52k,68800,0
8264UdqgtLo,51266,6
pSDlvm8Qstk,7733,15
q-fVvfuiUwk,444866,15
mcuhAKdKXcs,94266,3
j_y2ZqwT7GA,3400,20
scARt20_BfY,74133,0
-3A4cjNPGmM,52866,14
o5b39I_ATwM,96733,1
ZWXSnELtawA,131666,12
lv4GQkLzc9M,24200,20
34ZA8tSm6Jg,1000,12
yrG-vg0SLkM,363333,0
YOEfWWt4Wa8,52200,14
9foZR6hIr7M,115466,0
3mWdEysY8VM,72466,10
etZjkcz1NXE,260066,0
l1huoFqnmSU,12933,4
wOT1JUTl6Os,92600,0
ko_hmpoyYas,48333,1
ko_hmpoyYas,83133,1
r0dytRt6Rqc,46400,8
bSqsV6mG6Ws,15866,22
7oIBqyNfbRc,25000,17
4RtnbAyWEIE,263733,11
liDzsyAmMJQ,184133,11
iqRmzzU0Kc8,359066,21
W2EQIbbtXiQ,134866,9
LIw68irBLtE,129666,13
zfXxc9ibkYQ,35133,13
zfXxc9ibkYQ,1769666,13
zVhteQqAPOU,14800,0
4rk4zZWBI1w,13133,6
vD__t0mFRkU,149533,14
7c5ce-nQm_Y,2666,15
un5LRJCY_pc,46533,3
lv4GQkLzc9M,46600,20
49I0T08KqyY,58666,6
jPorJT6E3uI,487533,19
j_fK6Hq3Kms,358200,4
xZBpoiRNWxo,411666,4
b9c-d-Nwu1w,1466,2
zB9exW6-p3U,136600,7
9ASyBbFG7Xk,120866,7
27FdOLZOjVk,23733,12
r0dytRt6Rqc,75600,8
YOEfWWt4Wa8,74400,14
o5b39I_ATwM,125933,1
wQY4K0ZN5RY,229200,4
41p6VAfQNkw,11466,18
payUUJed0dc,87266,3
46URN3zQXZk,198000,19
pcmfnlv8BIA,57200,6
y9nI2GOBigI,33933,7
7dGAKAUT5rc,85000,22
tPzWEC_9_H4,104800,12
hLt9KNiuMu0,23133,22
x7QfZZSQ6Ng,14866,21
ye20k4S78Xs,170533,16
kAVpvaPDrVM,232333,7
p1s-rEvEKT8,146466,7
qI4HBpat3YQ,1466,0
f0OpgDLFWc0,45066,7
l1huoFqnmSU,54466,4
-JfuERWSc-0,2866,4
Zowpvsi7sUs,193600,3
ko_hmpoyYas,106800,1
le7_QPRWYNA,267666,1
sRIvmvxkZmg,43000,22
0YyhAqAnlNk,4666,0
N1W1kl4smFg,108666,11
-_h8H-Qj1wU,9666,19
2hLaTkntQi4,69866,0
vD__t0mFRkU,188333,14
3mWdEysY8VM,111400,10
b9c-d-Nwu1w,46133,2
yF5v1P_QMm4,18400,0
YcMTYTwZFd0,296800,6
-2OeowDadEg,15733,7
ZWXSnELtawA,183266,12
6DeDuwYpzDY,8466,19
kQ0qYUhkgXE,217400,8
zfXxc9ibkYQ,1843800,13
zVhteQqAPOU,181400,0
3FZae7h1wo4,1466,11
53TZDbU9tzA,3800,0
p4Mv2l_eibs,28200,19
laAaZaDLnBI,71933,15
axar3OsJNt4,291066,0
kbniWQNi5HM,30733,15
nP8uvHc38wI,70733,3
un5LRJCY_pc,91133,3
mQzjw9KWzaM,43266,10
20fTy-R2_hw,15800,11
20fTy-R2_hw,207600,11
YcMTYTwZFd0,359800,6
xoTn44qLXZQ,27600,4
-arvwUmvxW4,402266,9
asMYC_MlehI,160333,9
41p6VAfQNkw,42133,18
iTOgMWCWYVk,287000,6
k7TCyTff1aM,298200,16
4RAzhW5vxBI,163600,0
8Y6sDJ8sOAA,268733,12
ymxM09bt9HI,141533,18
08iW6_fiBMI,76666,7
4xur8Ral99o,15266,15
ye7UphVVg7Q,17933,7
7l9735-WOMY,26800,22
uSBM1MrJEKk,800,15
n6N4SPFKuyQ,113666,4
vZ7TH-TyjZA,7733,19
0HZpi2nAZNQ,69666,10
tjmS97RkRJI,11866,16
vD__t0mFRkU,211333,14
qpR4g31iZSw,85200,16
rSdHuS4UT-w,28733,1
kAVpvaPDrVM,268466,7
noVdX5YCIgY,1873200,21
zfXxc9ibkYQ,1862800,13
zfXxc9ibkYQ,1931333,13
46URN3zQXZk,241266,19
l2-qroMdnhk,26933,0
N1W1kl4smFg,141533,11
7PSK6BYuwPQ,15600,0
657cnVpJEBE,142600,4
qaEYw62IakY,50866,16
5BqVNjIg_-s,61266,0
tBTK82zNsbQ,21266,3
7KiBs52Fd3E,7800,20
r-AGUeI5uKw,13800,10
mavzqjj21eQ,193800,11
caJASlOG_Q4,17333,6
nVTMM3F16j0,147733,3
z1Rqtstedz0,51000,0
6qVSPK4m9KQ,6733,0
41p6VAfQNkw,88466,18
p4Mv2l_eibs,60400,19
7oIBqyNfbRc,48933,17
lPIlSL6Vxqk,80533,0
2oVK8J_W-Dw,117400,18
4Zs0_nYWeT0,33733,0
4oON9V_tfXI,37066,14
53haM3vTEvM,57600,18
cOfKZsRdpTA,83200,2
jhz-j2YV0mI,26733,0
kXOYPLKJDdI,106266,12
rSdHuS4UT-w,113533,1
sArcpC6Ch1U,164333,0
61806GWpFmQ,15133,10
piQd8hbl57w,19933,2
qcUGoBGwP68,184333,0
qcUGoBGwP68,400933,0
m104CZyoVEE,6466,7
oQRNrrBFBjY,95600,16
zsfRLXF9h08,72000,0
8FRUFoBdN4E,153333,16
zazY6cpN8Rg,145666,14
z0-KsMX-s-o,43400,7
YcMTYTwZFd0,409666,6
QSA3arTjkFA,33333,0
-ejbldKYaOY,333,6
_umJFiyMHJc,15600,14
scARt20_BfY,320133,0
y9nI2GOBigI,159800,7
7HxI7pDQ9YM,242333,19
cSa2XBSnB-Q,122866,9
08iW6_fiBMI,103333,7
dL_4XMmKbIU,3800,0
6qVSPK4m9KQ,56000,0
ye20k4S78Xs,206266,16
r21IRUFGZkk,132333,1
1jj3aV80vag,130333,22
laAaZaDLnBI,106533,15
0yPr78096uY,81133,6
nppDWWQzkpo,8533,15
4Zs0_nYWeT0,151400,0
hbfiyMHycSs,75200,12
k7TCyTff1aM,355800,16
xDD6Q-Uxah0,165866,0
maMP2Wvida4,109133,9
xT029inPuhY,73600,4
vNwbsofRXjA,117933,16
46URN3zQXZk,299266,19
un5LRJCY_pc,138200,3
0ClX3zmeCkM,14200,1
y9_QGjTXzDA,11066,7
k9VDPqCbqj0,27200,5
7B20Kmgiw-I,149066,12
iTOgMWCWYVk,333200,6
7HxI7pDQ9YM,325466,19
7HxI7pDQ9YM,359133,19
unuz01GHGr8,104800,0
-arvwUmvxW4,421400,9
nppDWWQzkpo,200200,15
Zowpvsi7sUs,225933,3
478jkkyDtaY,704866,7
oEIRi9JXVUU,17666,1
cYtg-Uj-Me4,39466,4
vhj_ZrG0eqY,45200,14
mAEITvL7CxU,432733,5
1kjEX3a5ut8,2200,11
ruRDOApCZwY,8533,5
yGq53kEuHH4,6066,13
4xur8Ral99o,27800,15
xDD6Q-Uxah0,236600,0
1jy7-QLmO4c,9333,5
x0wPlTwaK7M,28600,19
kXOYPLKJDdI,164466,12
1Bv7B-XAB54,168400,18
ZWXSnELtawA,333800,12
17VY6dgqRiw,85666,7
1sUzEKX5ztc,493333,0
zZTqFZfMFZ4,29066,14
qpR4g31iZSw,164066,16
7KiBs52Fd3E,78933,20
8fjko8Ehb4g,26133,18
_KZD9sT7ges,20333,0
0ClX3zmeCkM,60466,1
q8oKL5zvWZw,125400,7
8emVVsi06b4,59666,6
q4fwhKcQwbE,5933,0
7HxI7pDQ9YM,511133,19
-ejbldKYaOY,65066,6
r6KNtOZNdEM,42533,6
vVDx_VVZ0wo,8266,5
mtxzYkM7XVw,68000,22
XulXCKH4Jdo,41333,0
wv7Ipr0rMn0,57600,6
9Gbh7n7O2EQ,10000,0
xDD6Q-Uxah0,404133,0
yjInIYTHT7M,194800,15
rLM-6J6VmkM,76000,0
wWubfXjakhI,7466,14
7B20Kmgiw-I,177600,12
zamlPe4U7ds,3200,7
SOYkQc-toMU,143333,5
yGq53kEuHH4,71466,13
un5LRJCY_pc,176933,3
tPzWEC_9_H4,195266,12
46URN3zQXZk,329400,19
YcMTYTwZFd0,438866,6
iqRmzzU0Kc8,376200,21
qUDolzoNa-Y,4466,22
9RyC2xsLbRg,15133,4
0ClX3zmeCkM,96066,1
ye20k4S78Xs,241266,16
cYtg-Uj-Me4,74266,4
Yc0jL-yymsI,45666,14
7YJfMft8Dls,26666,6
kXOYPLKJDdI,193066,12
5Bju3TSFVOE,15400,5
4dRhnOxhpRc,27266,7
ubJYcLuBSwk,81066,21
k7TCyTff1aM,390066,16
q1KD5KZvg-Y,19000,15
3Mf4X__Bp_8,4000,6
gsCzP7pRLXc,73866,12
yGq53kEuHH4,151200,13
yGq53kEuHH4,186600,13
1Q-EFgrVCGY,406333,6
zZTqFZfMFZ4,113933,14
7HxI7pDQ9YM,538866,19
wQY4K0ZN5RY,260133,4
2eF4SAEGjTw,117533,4
yQqtcCJ-ZV0,31333,19
7GKa3N3R2QY,13800,0
xIxwE-Yc6vw,6800,7
1X8sn2EZPMM,29066,12
yjInIYTHT7M,373000,15
64N6XkkmvVM,162933,0
zh14M-PJJk0,5800,7
q8oKL5zvWZw,208466,7
Z8asLiucqLk,47000,0
l1huoFqnmSU,94533,4
xLDf0F8IPpc,2333,5
yUwJdfDEZLU,31266,19
kXOYPLKJDdI,256666,12
88OPAY4H3mU,15266,14
-m0pcOtKwFA,87466,7
6TStvFGWWTA,85200,13
6TStvFGWWTA,118666,13
6TStvFGWWTA,172333,13
8emVVsi06b4,107333,6
zcGsLPBvHa4,30400,20
cYtg-Uj-Me4,97200,4
msLZ28d8FMc,56400,0
pn9goPU95gQ,1133,7
wv7Ipr0rMn0,121266,6
hbfiyMHycSs,87800,12
yQqtcCJ-ZV0,83333,19
pJUi1A6LiXY,5400,7
6xBDBg_Ph3k,46533,11
vQp1S7XS3hk,41533,7
7B20Kmgiw-I,284333,12
7Ay8A5oOmso,100266,14
46URN3zQXZk,372533,19
laAaZaDLnBI,135266,15
3Csho8D73gY,58933,10
l9XULdNY3t0,120866,9
y9nI2GOBigI,419866,7
t3DOTV1wyGM,27466,6
7HxI7pDQ9YM,577200,19
7HxI7pDQ9YM,605466,19
3bO7ABqup08,43933,22
yGq53kEuHH4,208400,13
fCmwPCLYVXE,26533,14
Yc0jL-yymsI,91600,14
7LCEReiLFFg,5066,7
7LCEReiLFFg,43266,7
-arvwUmvxW4,466466,9
zcGsLPBvHa4,150066,20
08-rP2-sSYg,13866,19
k4wXlCnmd4A,35666,14
osLCtUHLSBE,105333,14
vVDx_VVZ0wo,44666,5
P_tKetAhRU4,138533,20
6TStvFGWWTA,331000,13
6TStvFGWWTA,390800,13
0fwAxCexHk4,288533,18
8TqcNDfVWhw,1866,12
5J6litqY1J8,32733,13
aqmqM0vPxuA,9200,0
yhZj4Tdg-VM,56933,0
7B20Kmgiw-I,325933,12
1X8sn2EZPMM,105000,12
65ucRDqSwBM,105400,12
6kbzvva_vAY,178600,8
0nt4VC3kPfc,7466,10
_92gZx9IhjI,10333,15
5dr6-w_M40s,24266,9
7oIBqyNfbRc,91000,17
Yc0jL-yymsI,138666,14
ounS73FNnMk,35533,14
rbebhe6oLC8,75400,4
0ClX3zmeCkM,191600,1
-rj97V7k9MU,733,14
Zowpvsi7sUs,297466,3
8emVVsi06b4,136333,6
7yHq3AWyIXw,50933,7
ye20k4S78Xs,269533,16
y3Aav3awgxw,15333,18
pmGXbPm6_Mw,25266,19
46URN3zQXZk,395266,19
qEqztEaNhtg,121000,0
cYtg-Uj-Me4,170266,4
sQg_ZHe7nlU,25133,7
3bO7ABqup08,116200,22
8TqcNDfVWhw,59200,12
8TqcNDfVWhw,207733,12
7yc8jMsf7lY,10266,3
6TStvFGWWTA,434133,13
6TStvFGWWTA,639466,13
ua9uNNNY8qM,5400,7
yUwJdfDEZLU,94133,19
y8J34D7cuc0,11600,4
08-rP2-sSYg,44066,19
wEqdNqrfGbE,13800,19
wv7Ipr0rMn0,165200,6
6l1cqbHlY5Q,14400,13
8Y6sDJ8sOAA,300600,12
ffOeGlw8_C8,117800,6
5dr6-w_M40s,60933,9
kXOYPLKJDdI,299600,12
-rj97V7k9MU,30600,14
-rj97V7k9MU,89800,14
zcGsLPBvHa4,257933,20
l1huoFqnmSU,166533,4
7rWRPRHR7ck,9533,0
laAaZaDLnBI,170866,15
46URN3zQXZk,433733,19
4z2Bhu98e9c,8400,5
xi_DOjPsb5A,10333,3
7YJfMft8Dls,58933,6
vVDx_VVZ0wo,62266,5
yzVB8lH4nr4,29333,2
3bO7ABqup08,180666,22
wFBOaeYib1E,51133,7
y9nI2GOBigI,645333,7
8TqcNDfVWhw,230200,12
0ClX3zmeCkM,217600,1
ZWXSnELtawA,366533,12
Yc0jL-yymsI,177266,14
jzX-VAYKoaI,14200,21
4Pgd3U6XOcs,461400,7
113fMGzabjQ,321066,0
08-rP2-sSYg,95666,19
0hmk6z3Wz5A,16200,14
0nt4VC3kPfc,40666,10
1RQAubIFUUs,85000,12
iqRmzzU0Kc8,414200,21
qGVvm7hx4zw,114666,6
y3Aav3awgxw,32866,18
1eTgAVtunSY,20266,19
1FNUXOb6llI,41733,19
wQY4K0ZN5RY,302266,4
cYtg-Uj-Me4,197933,4
-g_wn_VMff8,179866,0
0gxkQqgYT20,8666,3
7D7sDP9RlL8,5600,12
7dGAKAUT5rc,428800,22
1RQAubIFUUs,109333,12
ubJYcLuBSwk,152133,21
08-rP2-sSYg,134933,19
08-rP2-sSYg,152600,19
6l1cqbHlY5Q,53866,13
spBhZRcGBpc,151466,17
y8TdaOmtvpQ,13666,0
yERuyGJZtuk,16466,21
gek-X2RzFTA,17866,21
tPzWEC_9_H4,260333,12
unDXsNnXprc,23733,1
vazLMq4iyJU,110200,21
3qnP1pqrhPI,39466,0
-XEOK4eXOYQ,16400,20
hbfiyMHycSs,172466,12
swuPD0kQd7Y,417800,6
7yc8jMsf7lY,42600,3
0hmk6z3Wz5A,78533,14
cYtg-Uj-Me4,232533,4
08-rP2-sSYg,192600,19
0tz0iabOM7I,99600,0
0aN3hQu_vDQ,30133,0
46URN3zQXZk,480533,19
113fMGzabjQ,359266,0
7BnZ3cSRaB4,29333,0
0UKbJkdO_xI,56000,21
1sY4jbO8_js,2066,6
yyUeiB_rm6E,16200,5
l1huoFqnmSU,200066,4
fCmwPCLYVXE,52466,14
88OPAY4H3mU,96600,14
6l1cqbHlY5Q,79000,13
1RQAubIFUUs,181666,12
7D7sDP9RlL8,56066,12
unDXsNnXprc,52600,1
7wkK3TjHluQ,15000,1
nVTMM3F16j0,164533,3
pqOZkQoiZa0,60733,3
08-rP2-sSYg,241066,19
Zowpvsi7sUs,345600,3
zcGsLPBvHa4,328000,20
65ucRDqSwBM,133933,12
01S2vreHdT4,61066,7
011ggKOngEg,3933,14
0UKbJkdO_xI,111333,21
zpZtScFSvmg,11133,7
94dfS_UZbA8,37133,7
kXOYPLKJDdI,424533,12
tERIuZnUHd4,27533,0
3qNkNnBiixk,5333,0
5J6litqY1J8,59400,13
y8TdaOmtvpQ,63133,0
q7WXbCcHoXk,7266,14
1XT-zNyg1Co,31133,6
cYtg-Uj-Me4,266333,4
-XEOK4eXOYQ,30066,20
laAaZaDLnBI,197866,15
22-Cu5jExnk,7000,22
yhZj4Tdg-VM,122733,0
46URN3zQXZk,507800,19
5WMqanNxojU,167400,0
unDXsNnXprc,83466,1
2iHDE5RTuX4,59933,0
1oSIJD9tbPg,14266,19
-5j3Jr6dHJY,61400,7
08-rP2-sSYg,267933,19
1de8-fFKg8k,16066,7
iqRmzzU0Kc8,445800,21
fCmwPCLYVXE,102533,14
6l1cqbHlY5Q,102400,13
x_al1R_LtCI,65133,14
-q_888wlJJE,61533,6
qpR4g31iZSw,283733,16
kwbiEEegylY,8800,7
7yc8jMsf7lY,88466,3
xtgyjUYHWdg,139533,7
pJUi1A6LiXY,30200,7
-x3ZEWxzqkg,2266,3
t1j6oFx-sz8,12400,0
uv5fEpFiMlI,62800,0
43MzNMIx8ck,128533,16
yyUeiB_rm6E,43200,5
zcGsLPBvHa4,464200,20
7NUx7-IdWoM,329533,22
2CKYABQPJHg,45200,7
2iHDE5RTuX4,83800,0
2DVZNyHldIM,13133,10
9wlLzzTCPyQ,5066,11
88OPAY4H3mU,119600,14
-pk0Rzcw17A,17400,14
78pOZJ8Mqrg,1933,19
jyN-6nZxLs8,23800,15
tDp8aS4DVKY,31400,16
tKPqGlmNoSM,91000,2
-q_888wlJJE,164533,6
3TfNcJ4eTKE,100000,6
8FRUFoBdN4E,195533,16
-jm_ZO6x8kE,6866,19
uv5fEpFiMlI,180933,0
0LzmMMG0dW4,14666,0
7D7sDP9RlL8,110800,12
p-DI5-VF_no,3600,22
zcGsLPBvHa4,518266,20
46URN3zQXZk,555533,19
22-Cu5jExnk,46533,22
6l1cqbHlY5Q,196333,13
y9DNvxXtyI8,61200,22
zarCc7GScW4,75133,14
xKdVhqpMT8U,12733,20
4S1XPmVRlpg,162400,7
5wGxfN5Fvc8,42333,12
5e4WI2ofp0s,13933,5
v5fDbM1GSqg,117800,3
08M2WZ7jrLI,28866,22
2iHDE5RTuX4,166333,0
-CRMgVA5q_E,4600,4
2SB763F8NOE,16266,9
pcoyYzv8VQY,42933,0
3TfNcJ4eTKE,173133,6
5Aa5ckUERHg,151066,6
cYtg-Uj-Me4,293066,4
4HKTxFH0SeU,3333,0
1Stox6jqKiM,24533,7
_AA5b4nD1G4,28533,22
-q_888wlJJE,210666,6
uxrXY1EPzZM,592066,22
ZWXSnELtawA,388533,12
wQY4K0ZN5RY,373866,4
0LzmMMG0dW4,101733,0
9DtHDZ7cdes,12600,0
7D7sDP9RlL8,136666,12
6l1cqbHlY5Q,224266,13
65ucRDqSwBM,211000,12
nVTMM3F16j0,244200,3
srPD7zIMFHA,25200,0
37T4pASyqts,106400,0
_50wGkSIPdc,164933,7
-771AUMRGi0,15466,15
7q9VSY9-uqw,90266,2
hbfiyMHycSs,272866,12
3QYvbCQ2Cjg,1666,0
3FTFBnVz_04,168133,7
tPzWEC_9_H4,325666,12
46URN3zQXZk,570733,19
zwfXaqHPjxY,61533,9
1fhr-8Z2Lro,510400,6
njV5tRJHtmk,9733,15
-W36bXqGI4M,28200,13
22-Cu5jExnk,136066,22
zcGsLPBvHa4,549800,20
kQ0qYUhkgXE,270200,17
srPD7zIMFHA,137800,0
Zowpvsi7sUs,369600,3
5h0EUUMVYTg,69666,6
6Pro3iHaq1o,22666,13
v5fDbM1GSqg,141800,3
5cZWSpG6vw0,69000,0
P_tKetAhRU4,208533,20
-771AUMRGi0,32933,15
46qWWqY0mVw,35400,22
5cuXeDSbVUg,47866,6
5Aa5ckUERHg,222600,6
cYtg-Uj-Me4,343066,4
6NsIQhjUfwE,41066,3
me9ycfPeKYA,42600,0
5dNeOFu4G5k,18400,4
w9U9OkpzMLE,104266,9
iqRmzzU0Kc8,482133,21
jdaZ9GOSTF0,5866,16
6Pro3iHaq1o,60600,13
4_a-Ic364no,2200,10
r7O0IWS4lJA,30000,0
4uGeKa0--Pk,16000,6
-jm_ZO6x8kE,47600,19
u6AZjpNkqhk,411866,13
6l1cqbHlY5Q,260000,13
46qWWqY0mVw,78600,22
8-YyDN05mtQ,10533,0
-pk0Rzcw17A,63066,14
6RC2y5BoYFw,32333,11
wbUthNvcS0A,121533,9
6Pro3iHaq1o,77866,13
46URN3zQXZk,614266,19
jdaZ9GOSTF0,51666,16
jdaZ9GOSTF0,85666,16
kMENsk0SQiw,193866,18
zcGsLPBvHa4,885266,20
3FTFBnVz_04,262866,7
0R2SqHbM08U,57266,7
cYtg-Uj-Me4,386200,4
6FjQKUZ2L94,25333,19
3ZNwjcIZ13w,16733,5
msq3PzYTBPg,8133,7
uewSys006kI,14200,14
SOYkQc-toMU,170133,5
X4jg7poK-sM,43133,0
6l1cqbHlY5Q,289533,13
6bQcKZQNN8Y,30600,11
uOWtJCm54G0,42866,7
wFZ3oisH-5w,16066,10
65ucRDqSwBM,240333,12
miZo1uioDwM,68400,15
qb6NE4TVlQk,32133,19
657cnVpJEBE,184733,4
46URN3zQXZk,635733,19
6NsIQhjUfwE,361266,3
neDvGUNuI2o,54800,0
nxWaUu66JRs,12000,12
SicKgYgBsKM,22600,4
2YvvfzWPJgw,37533,7
3lK0X7YxNwU,159933,18
4z2Bhu98e9c,38533,5
3jAH_TXljSU,2866,5
6l1cqbHlY5Q,346333,13
8-YyDN05mtQ,77800,0
6qjTxT-VBWE,21000,7
9MD_O8D5uw0,429866,10
vQZ8_iOF3rg,16333,4
zcGsLPBvHa4,933200,20
wPsPvw3ceqY,466,2
wQY4K0ZN5RY,490400,4
3FTFBnVz_04,331533,7
5h0EUUMVYTg,92266,6
7bXo9oW5bSg,20666,3
0KZqtV__wsI,46600,22
3HCJZ4J1EMo,10133,4
Zowpvsi7sUs,416200,3
xKdVhqpMT8U,44666,20
99qqe_RSx0A,137000,19
6pCwUqhScfA,55666,14
UFF_zYQdtps,133600,7
cYtg-Uj-Me4,431400,4
6J1AvSRMRRc,2866,0
-pk0Rzcw17A,96200,14
4dWhmVQHx_E,2000,9
4_a-Ic364no,61466,10
wPsPvw3ceqY,86733,2
fExYlU0wAh8,48266,7
wbUthNvcS0A,133133,9
kmgAhKat7sY,452466,10
zQ0JJOREVtM,13066,13
46URN3zQXZk,668466,19
UwMSfLHiKDk,13800,15
dmMz5FhGOCc,9200,0
6l1cqbHlY5Q,498666,13
-jm_ZO6x8kE,87533,19
pqOZkQoiZa0,85733,3
7TLwIvnXDFE,215266,9
tdZ_MkYmptE,30866,15
ffOeGlw8_C8,157000,6
tPzWEC_9_H4,345533,12
9HbK4oxfQ9s,1285400,6
9z0bieQ9a5M,164733,0
2QWiak_rSaM,28133,7
ZWXSnELtawA,430466,12
7bXo9oW5bSg,57400,3
wPsPvw3ceqY,165733,2
oWJtQxHmAT0,400,0
_p_t9TlrdfM,26400,0
vZ8V7d6gzhg,2333,18
ykP2zJ2Oxpc,57866,4
z2yCbYdvxTk,13533,0
UwMSfLHiKDk,29000,15
dmMz5FhGOCc,29400,0
1VluC3M16HI,109200,7
hbfiyMHycSs,302866,12
sNG3rJe4KD0,47666,16
w6apSFmh2D4,17533,12
zcGsLPBvHa4,1047933,20
-O-ihsh_bYE,16666,0
wPsPvw3ceqY,220533,2
8dCyYz9D41Y,10133,20
8gB_t-_Ti5s,19800,10
_p_t9TlrdfM,56466,0
-pk0Rzcw17A,130466,14
s_P_Tw0y6Wo,27466,0
46URN3zQXZk,704800,19
7Gg-yzxfNT8,12333,22
0J5v26q433c,26866,0
7gvuQ9vQj_I,115000,7
1VluC3M16HI,144133,7
wbUthNvcS0A,178000,9
-EosTT8RiFE,5400,12
65ucRDqSwBM,315733,12
whre5k5GhHo,15933,13
whre5k5GhHo,358000,13
7bXo9oW5bSg,89333,3
veD_Kl097eQ,10200,7
ty4sm-qzuY0,250200,5
nC_Sb7NEJ_g,87466,6
iFCviV3tJVA,31333,7
rI-WAsJ8sco,34733,22
Y1Xr0zem8Qw,15933,7
0VeDqHUH4Us,136133,17
me9ycfPeKYA,88066,0
8FRUFoBdN4E,212933,16
4JzvhtD0JBw,133400,20
3_nf8eIWY7g,28933,11
wQY4K0ZN5RY,525800,4
0J5v26q433c,235200,0
8TVECd2iiNw,30533,11
-yo3w9UiLwY,13666,6
7Gg-yzxfNT8,39000,22
0vmpzRzL4-o,7466,16
22-Cu5jExnk,170333,22
8Y6sDJ8sOAA,313800,12
-c4uZpHpHqQ,28933,3
qMEMl1FFVIM,28666,21
5FhRkLfWk_8,40400,7
qEWZA8MewuA,12933,4
kAOWmMPQFog,3733,0
86IcX_afJ4E,58333,15
5jdjVhXNn0s,111533,13
y8zAN_wusfk,26533,15
Zowpvsi7sUs,478466,3
-JP5dgwf7O0,4733,14
54tV71KybGE,2200,0
4U2OaDBT3tI,209866,0
wr3PnTsmNF8,14400,19
wr3PnTsmNF8,42600,19
83jTJ2n_wNU,14533,0
7TlAxZu5ALc,124333,0
kAOWmMPQFog,73933,0
zcGsLPBvHa4,1138666,20
ufB_NKGrs_g,3666,10
0VeDqHUH4Us,217933,17
qMEMl1FFVIM,59533,21
6J1AvSRMRRc,223000,0
vIf046H-0ns,13933,3
ceH46gqMWak,7733,0
4U2OaDBT3tI,236133,0
7f-Za7vMR8c,13466,10
6fy9_MWKPlg,56400,12
-1oc24hdPe4,30933,0
q1yhtO1Iy60,14266,7
0J5v26q433c,282800,0
zcGsLPBvHa4,1249200,20
_5JOz8lS6EA,1133,7
zFu73BvIV8Y,60533,6
d33yoN6QyYg,3600,4
0rBvZWfSQiM,657266,16
7nWeUi9eFH4,218400,3
w-DaXTNkKmE,47733,3
vplJLlaCUj8,135133,7
4_a-Ic364no,181800,10
oWllzZQP4Pk,57266,0
6fy9_MWKPlg,86800,12
7nfm2-zDc5o,21733,22
7f-Za7vMR8c,51666,10
7f-Za7vMR8c,83000,10
ufB_NKGrs_g,41800,10
6VNhj1BffTk,3800,0
-pk0Rzcw17A,153533,14
l0J8ORt3xI8,76200,0
hbfiyMHycSs,448200,12
5CebKQsKN4k,27933,5
8T0mZX6I8js,59133,9
qMEMl1FFVIM,150000,21
3H_It8Yq20w,2000,0
1Q4kdPZKaV8,2933,0
oYRXvLagblw,8266,2
9HbK4oxfQ9s,1320200,6
zcGsLPBvHa4,1278400,20
3jAH_TXljSU,44800,5
7nfm2-zDc5o,55133,22
ecTLCzlpqYs,242733,10
me9ycfPeKYA,104000,0
0VeDqHUH4Us,252000,17
w-DaXTNkKmE,86000,3
m0BGRsqk8b4,21533,10
m0BGRsqk8b4,52600,10
-W5CD5MIm1A,76533,0
_D9BmRiS6qA,107400,7
Zowpvsi7sUs,494066,3
7nWeUi9eFH4,261466,3
v1NhjUVV81Q,27800,0
v1NhjUVV81Q,90866,0
8RszdPXklr8,39400,9
sNG3rJe4KD0,81666,16
qMEMl1FFVIM,188933,21
pIVwJyg3BfY,28066,19
5gzQdF7Vgnk,104600,0
_D9BmRiS6qA,148466,7
ecTLCzlpqYs,274666,10
0VeDqHUH4Us,364666,17
m0BGRsqk8b4,103466,10
m0BGRsqk8b4,149533,10
9DZvsAfUSjY,119200,20
9EqGf1TIufk,449600,20
qGYOPBMWGH0,283266,16
5jdjVhXNn0s,140133,13
ufmppE8qNj4,78533,0
zcGsLPBvHa4,1319400,20
sPxlnbUvo5w,74666,1
zFu73BvIV8Y,106400,6
_9Tg3hGEF7I,3333,15
m0BGRsqk8b4,178133,10
pIVwJyg3BfY,49600,19
85OyjIeFI2I,42733,0
xLVy8fGyXH0,313533,11
yGmegGSCUYc,40533,0
odrBQCKxO9M,6933,19
8Y6sDJ8sOAA,436000,12
5UxGMeUoTlc,13466,5
ywDAeCLKgNk,12466,7
ph_kBhfAmGE,18400,7
uL-RxBp4rPE,106266,0
x0cvcyluTRM,7000,0
7nWeUi9eFH4,291400,3
3H_It8Yq20w,30600,0
f74rUgZMyqM,7333,19
9DZvsAfUSjY,195333,20
-MrlWCMWGyk,57600,0
qCBy0CrXQ3k,45333,0
qCBy0CrXQ3k,151866,0
hbfiyMHycSs,586066,12
_9FEfE8tKnE,28866,13
_9FEfE8tKnE,333800,13
zcGsLPBvHa4,1340266,20
zgiclnLX7cg,212066,18
_7xKDjE6ebk,119466,20
1iLq0PGfeCs,29866,3
1Qn6NckeSDw,6066,6
jzX-VAYKoaI,72066,21
6J1AvSRMRRc,328333,0
7poUJWJmMcs,30333,4
zFu73BvIV8Y,130266,6
_9Tg3hGEF7I,48266,15
tz4Od6yVFao,17533,0
vxZ-KFYqlmw,138800,13
Zowpvsi7sUs,566000,3
1_-1CaEnQ5Y,8266,0
jY0xfwg1fjQ,119066,2
657cnVpJEBE,226533,4
skInumabpSg,23333,15
skInumabpSg,58733,15
8UqcNxaponI,109600,5
8UqcNxaponI,189866,5
w-DaXTNkKmE,109266,3
zAqxTLzrk6U,27666,3
9HbK4oxfQ9s,1450666,6
-DjSkpUxTHg,128333,14
8M5SUAw7xSw,400,0
428QWhiZfvs,85133,14
5ppFRWZcV0A,14066,22
_p4RccLjBOc,143133,0
_9Tg3hGEF7I,75133,15
odrBQCKxO9M,47533,19
zFu73BvIV8Y,160600,6
1iLq0PGfeCs,72400,3
4eS95k_dqBU,666,1
waT36a17gb0,7066,6
-DjSkpUxTHg,163333,14
8ZqwaYmQry4,13800,3
vL9EkAylcIo,315666,0
_p4RccLjBOc,413466,0
mFgyGSsAAbQ,10400,6
8ntraTjpOhw,76133,20
8pQaQKaFb74,72733,4
sNG3rJe4KD0,162866,16
qGYOPBMWGH0,322600,16
mIfXCd6tN6Y,299333,0
-pNbZBg7T1M,165933,7
5UxGMeUoTlc,62066,5
-AuqBzTwJ-w,27333,4
-DjSkpUxTHg,233133,14
1bzaVJOz8gk,15400,14
vBSHnz7x974,13866,0
vK5YFQgnnVs,365400,4
8ntraTjpOhw,274466,20
kQ0qYUhkgXE,294200,17
zFu73BvIV8Y,326200,6
1iLq0PGfeCs,147333,3
rkOcZ8E_TgM,9133,13
3jAH_TXljSU,64866,5
6I92iqHRZOY,9200,10
-XVFx3AKlkk,14333,3
-DjSkpUxTHg,391200,14
hbfiyMHycSs,625933,12
0KZqtV__wsI,58933,22
Zowpvsi7sUs,733133,3
ffOeGlw8_C8,225200,6
i-hOlKZvyF0,26933,6
vPwmKdckSy0,245200,6
1VsePrJNH1I,227466,0
4IQuguXguak,346466,12
-T5WzgWK6Cg,60800,12
-T5WzgWK6Cg,78000,12
vMs_uQ_RoSU,78866,0
9RKHF0k4T_U,13200,7
48suBLO2ahg,9466,15
6I92iqHRZOY,37866,10
mLg_Yy6HItM,148733,0
vMs_uQ_RoSU,193266,0
4IQuguXguak,528133,12
odrBQCKxO9M,73466,19
_hk6zv8P-IY,16533,1
8FRUFoBdN4E,270533,16
6I92iqHRZOY,80666,10
3CDzmZF141A,22666,16
-AuqBzTwJ-w,217733,4
3ayRosLWrFo,42666,9
4IQuguXguak,604400,12
5geTUvq2o6Q,28800,0
9rPmBmB3eCA,25000,0
9rPmBmB3eCA,57666,0
mlkmMOZc-Qk,6466,4
lxqNQZlNveU,42200,7
uOMmXWoHhHQ,14066,13
3x2zgpoWKQk,120400,4
0y4RlgaaJRU,76066,7
vTwSeYRU_WQ,48800,22
6I92iqHRZOY,105400,10
-AuqBzTwJ-w,882066,4
nHN2Lpngvrc,230600,3
-MX94999SbI,104933,12
38XUs0tuDdA,16400,1
8Y6sDJ8sOAA,448466,12
hbfiyMHycSs,647200,12
6I92iqHRZOY,151533,10
6I92iqHRZOY,176933,10
1iLq0PGfeCs,197333,3
2OiJ6tnxOf0,4666,15
0dpcDuFNu28,101800,4
qW2kSzLHStA,112333,14
sNG3rJe4KD0,223200,16
1bzaVJOz8gk,61000,14
-jV5rj1mMHE,15466,7
Zowpvsi7sUs,769933,3
qW2kSzLHStA,177933,14
6I92iqHRZOY,204800,10
2Tk8va39oko,73000,4
38XUs0tuDdA,55466,1
8tPOTKY-9g8,31266,14
4OqW1unNw4M,61133,0
0y4RlgaaJRU,101200,7
2Tk8va39oko,159066,4
oXKUQmSwrdU,2600,10
9ALWU3kBDVU,77133,9
-AuqBzTwJ-w,907600,4
vTwSeYRU_WQ,77600,22
tslAfbTQvIk,7400,0
8f_aI9JPVc4,214466,0
-jwRNvfE5F8,14066,12
4TjqQsg8dcU,15133,0
6I92iqHRZOY,231066,10
6I92iqHRZOY,263800,10
uOMmXWoHhHQ,76400,13
9r9_G8w2-_A,2066,7
38XUs0tuDdA,106400,1
vjPIcbGb0_4,88400,7
hbfiyMHycSs,760800,12
-0F2N0kPzQc,44000,0
5OPmg1UCP7c,182333,14
u2nfZUVM19s,435133,4
6I92iqHRZOY,300266,10
38XUs0tuDdA,133400,1
Zowpvsi7sUs,868466,3
bxPksXxC3y8,866,10
3x2zgpoWKQk,164066,4
657cnVpJEBE,242866,4
7Tog3CJtHzg,12466,0
u4ila9V7XTs,433400,19
vTwSeYRU_WQ,193666,22
6I92iqHRZOY,333933,10
9BF4zQnp6Dg,49733,6
4JzvhtD0JBw,162866,20
9gT9340zQRk,90800,5
-0F2N0kPzQc,101400,0
oXKUQmSwrdU,44266,10
2OUA10YmCA0,32133,6
10v7XgIWXa8,43733,1
10v7XgIWXa8,82933,1
2O3ltT1eGMQ,74600,0
oqvVz-RQssg,85666,16
tLznib472x4,14933,0
cZASk1_p3rw,26600,15
dvWa4pbGtIw,7666,3
_TUqlLQ9N4c,3266,19
_TUqlLQ9N4c,49866,19
-MjMX8MVplo,1133,2
oiKEyJ_ObpA,78800,9
10v7XgIWXa8,197000,1
tLznib472x4,81600,0
sNG3rJe4KD0,268000,16
4hKZgy4iV2U,72600,0
4ia70-gBsB8,28533,0
38XUs0tuDdA,165266,1
dvWa4pbGtIw,80600,3
_TUqlLQ9N4c,80266,19
691Qc-UZs-c,29200,15
5iymSCFxtko,59933,0
pvcySxwrEBg,210066,12
vTwSeYRU_WQ,645200,22
vtdhvkLPDvA,69533,1
10v7XgIWXa8,273000,1
2O3ltT1eGMQ,190600,0
eiuTK7lFlvo,29333,0
uOMmXWoHhHQ,233800,13
hbfiyMHycSs,785866,12
8wWlHM_ZLp4,14133,0
10v7XgIWXa8,308066,1
0KZqtV__wsI,88400,22
mLngcsapzoY,75066,0
m95W7-cTHNc,6200,0
vtOaPYxGauU,75133,3
vPDWDIIlY_0,74000,9
10v7XgIWXa8,419333,1
38LC8ox3M0E,66866,7
vs1wj3a9_ZA,364733,11
eiuTK7lFlvo,73800,0
9Agw9IE-NMQ,4133,5
ycQSpe8VspI,3800,22
m95W7-cTHNc,75733,0
3x2zgpoWKQk,193933,4
9Tsp-92XdWA,52066,3
vxyHkAd9JcU,13866,15
8Y6sDJ8sOAA,594266,12
_m127g9pCZM,159466,6
9BQCJTDk94k,11200,4
-jwRNvfE5F8,48200,12
657cnVpJEBE,274333,4
fizfsxqumwI,14800,2
3_xE6tboQa8,215933,18
8FRUFoBdN4E,313800,16
rmzZabA-lnk,105200,18
xFhnPe63jDg,52266,12
_obk41MQtok,91000,14
ycQSpe8VspI,50466,22
9RZc1ZoTbQQ,44933,0
vPDWDIIlY_0,188933,9
4VT-_4aFicM,31133,12
zE1g_YafxjM,58933,13
fizfsxqumwI,56000,2
3CDzmZF141A,55133,16
9Tsp-92XdWA,84000,3
uOMmXWoHhHQ,279466,13
1Plnz8UVn84,258266,0
6uA63HZVt6Y,13600,0
4VT-_4aFicM,180933,12
9Tsp-92XdWA,314666,3
yBkCNJsldVA,191666,1
yBkCNJsldVA,211666,1
yBkCNJsldVA,286266,1
5bGHLzNMJDA,10333,22
9RZc1ZoTbQQ,113333,0
vPDWDIIlY_0,216533,9
yJATWlav9Gw,42466,11
6uA63HZVt6Y,46200,0
gCnpUEfclPo,119866,14
987fGgdb3mU,1666,11
yBkCNJsldVA,343266,1
yBkCNJsldVA,373000,1
yBkCNJsldVA,413933,1
20EsHhvQmIU,271266,0
8es5LMxcT3c,464133,12
3x2zgpoWKQk,355266,4
4VT-_4aFicM,298000,12
6TSQtb4ZXWw,14600,0
9Tsp-92XdWA,370400,3
9_R_9FmP2So,36466,14
6uA63HZVt6Y,95666,0
9Tsp-92XdWA,393933,3
-ibi9TYfzEI,43666,14
vPDWDIIlY_0,256333,9
y0DnYgw_FBA,107600,12
0n06l6GIPCQ,26133,19
4JzvhtD0JBw,195733,20
zgoPCex0bTs,14266,0
zucRpBQKsvA,37733,0
uzFZEWkbiR8,176133,21
9I2kRTudwoY,96200,0
9Tsp-92XdWA,433133,3
4VT-_4aFicM,337133,12
vPDWDIIlY_0,310266,9
zbXnyzTWoW0,8666,0
4VT-_4aFicM,441000,12
gOM7Xk0K8aI,52733,0
2OUA10YmCA0,90866,6
xIEe2IFRHyU,16066,15
0n06l6GIPCQ,57533,19
h4ivPVAzUI8,7733,13
4VT-_4aFicM,600466,12
6yIhXFM0ADY,82533,7
-wyCwsmqrss,104533,16
0KZqtV__wsI,119933,22
3x2zgpoWKQk,436200,4
6yIhXFM0ADY,118066,7
_KWg78kxfjk,101066,12
0XNr-Oe9pHU,7933,14
657cnVpJEBE,297466,4
9gT9340zQRk,120200,5
7pmkl6lbaVA,8066,12
7pmkl6lbaVA,39666,12
0XNr-Oe9pHU,28466,14
0n06l6GIPCQ,100333,19
7pmkl6lbaVA,80533,12
9JwyS-UV7Qo,282666,0
xIEe2IFRHyU,33533,15
-wyCwsmqrss,154666,16
8FRUFoBdN4E,385666,16
7pmkl6lbaVA,217333,12
_KWg78kxfjk,205466,12
9IMRx1xkUs4,19666,7
2AFJr63ZwUw,254400,4
-hLVx4zFZDQ,83400,19
7pmkl6lbaVA,390666,12
7pmkl6lbaVA,423000,12
uzFZEWkbiR8,315733,21
0n06l6GIPCQ,135800,19
-iOT9r20sIY,20733,20
3JRNAAeaiVg,234666,3
7pmkl6lbaVA,457400,12
7pmkl6lbaVA,483133,12
xIEe2IFRHyU,74133,15
0vn80_6pUNM,60200,0
2t4bbRMFTA8,95600,16
3JRNAAeaiVg,271200,3
3JRNAAeaiVg,305400,3
0vn80_6pUNM,90666,0
-wyCwsmqrss,200000,16
5EUTl4fYnhI,67333,18
3CDzmZF141A,78866,16
xIEe2IFRHyU,109200,15
-m2EZM5qZnE,164733,11
1AJo3xjVlUQ,158400,0
9NxEOrME5Ko,16400,20
7XlkV8jIxXA,19333,0
_OGOiutQRQI,120000,18
io_cIuOcEEk,165133,0
_KWg78kxfjk,307866,12
9NxEOrME5Ko,42800,20
0jGpvvLmwbs,44866,7
7euj93iPC-Y,27400,15
-wyCwsmqrss,284600,16
8OH5II3telk,60533,14
8OH5II3telk,134666,14
3hrQzeZeDlo,222691,0
5d6KfMdH0pk,10466,5
7euj93iPC-Y,166200,15
4JzvhtD0JBw,275600,20
_iyLgWYiVWc,54733,18
_KWg78kxfjk,406066,12
vqeybXtIwxE,7333,21
908kDmrU6Nk,45733,0
7ZRdb7ysV7g,92133,14
7euj93iPC-Y,350400,15
2OUA10YmCA0,143333,6
7ZRdb7ysV7g,132733,14
--z9Vr7UdGg,52200,12
_KWg78kxfjk,446266,12
8XuvNVznses,39666,6
vqeybXtIwxE,36066,21
io_cIuOcEEk,230200,0
jL-O7rSpfNk,172600,0
9gT9340zQRk,173666,5
lpf_tJvqBl4,129600,7
pximZZcAFUM,102600,11
vqeybXtIwxE,58066,21
pximZZcAFUM,367400,11
4JzvhtD0JBw,320866,20
qZoaWsfPJtQ,37933,4
rG_0tHs8pQE,3133,20
2OUA10YmCA0,225400,6
rrDgLm0aAUw,13866,21
vqeybXtIwxE,89066,21
4JzvhtD0JBw,351000,20
4Vrwu5qsrDs,24000,0
6N6kfzPK9x0,57466,4
wYFg-esue4U,14200,7
_QufC8ulDVo,138400,12
sfHwt-kOXqI,3666,6
xVaGSeCBBBM,9333,10
yTr7cqNxVw8,74466,3
xVaGSeCBBBM,46200,10
yTr7cqNxVw8,104066,3
xVaGSeCBBBM,72400,10
2OUA10YmCA0,262000,6
1QSf3s_spXE,1333,11
xVaGSeCBBBM,91200,10
2GJkhQHrwdI,2466,0
yEmQ5xbjIEQ,12800,19
yEmQ5xbjIEQ,31133,19
2XXeEhs-C6Q,10200,21
yEmQ5xbjIEQ,66666,19
2XXeEhs-C6Q,104400,21
yEmQ5xbjIEQ,100533,19
5dyGlGw_K10,42733,13
5hTT8yBmScc,124133,19
yEmQ5xbjIEQ,141266,19
5hTT8yBmScc,147600,19
5hTT8yBmScc,249400,19
7e5ZUWTiRCc,55333,6
7e5ZUWTiRCc,154533,6
yEmQ5xbjIEQ,177000,19
7e5ZUWTiRCc,231466,6
yEmQ5xbjIEQ,222733,19
7e5ZUWTiRCc,255866,6
zH5jm38xOCA,85266,21
ztE04Wz5Nh4,13800,19
2mFN41h_GNg,87466,18
2s5H9mSMok0,29133,20
2OUA10YmCA0,334866,6
2prVsIvuRBc,37933,7
2s5H9mSMok0,70533,20
3qOI91G0BpQ,14933,0
2s5H9mSMok0,89533,20
62U_ragHYeQ,52933,11
43bZcsWUVf0,150933,7
43bZcsWUVf0,218200,7
9X7GWN8v4_A,83733,19
-DhiY6sbIn8,34533,1
-DhiY6sbIn8,72400,1


==> external_ytbb_robustness_valid_anchors.csv <==
ytid,time_ms,label
Hv2FRWl6scc,92333,18
A5pUgLCQq9k,4000,20
EBLJ9v0QSrU,4000,22
PMQrQyYxK9M,35733,7
A3yzEinFIUQ,547666,0
CTIxe3GPqYs,12800,0
AXLm_yTvUBM,3266,0
EDBDHaRqToc,8200,19
OraBWMY9j6Q,18800,5
DVH-XsRt3kw,30266,19
A5pUgLCQq9k,45800,20
IHhgKjTCOnI,88666,13
Bel1xdI_4i0,74066,3
WIGvChQh0lA,1466,0
CXT98GHNtRU,38066,0
LnGPM1ePLXQ,27000,0
TI9f00aHJCw,58533,7
M3q5Atl7Ptw,12733,14
BQ1gORl9gqI,237000,19
WbXmf511q4E,57200,10
DdnUAXOg_nE,13000,2
D2odzOORGKU,111866,11
Z3Jt8hh1_Cg,50933,16
EDBDHaRqToc,35000,19
A5pUgLCQq9k,73466,20
Frv94MBhBNM,94933,7
JnOCsyrDfyY,15533,21
UBh58k7LHZ0,18466,0
IHhgKjTCOnI,135066,13
KuBLBX03pwo,17400,0
cR2-4m174EM,30333,1
BE5drUoiQjY,75000,7
AET_XifpZGw,467400,0
Z0tcflgafWY,5133,1
HbHTt2yAxJE,41000,18
FaKYAzdSyl4,29066,7
T_2A3L49ah4,122000,19
EpD4y9IKq-4,1400,10
IXenlPUsqrc,14866,0
FhkiPavrwWY,50266,14
HD2Zp0UWfts,170933,6
DXUvjHDzaFs,24266,19
CoZgjg4KMiA,84200,6
QfyZ9PK-y7Y,38800,7
LHuLv5qDqQo,47000,0
FPIIVhEasSA,12333,11
PqogBMFK1ZM,12866,19
dHrKb-iJnks,19733,19
fYBeigFqN7Q,733,15
LX0HL9qztic,167133,21
J4kdr7R-CGA,103066,6
AAy_B4e0Ng4,113533,7
Z0tcflgafWY,52200,1
aZ0GAXZfGZA,28800,2
fYBeigFqN7Q,38200,15
HONOO3gmDec,30866,0
BrjJG4wlz28,7266,0
AZ7e57dA8hE,66333,2
FhkiPavrwWY,76400,14
IUJGm3Iu0Bs,8733,2
KXJ7xZH0PNE,103333,1
HRF40e3Tbvw,15066,2
O3ckzPoaXGI,388333,16
UBh58k7LHZ0,175733,0
DXUvjHDzaFs,67866,19
joA0XScXpD8,42733,5
W3ezF1wH2T8,72066,13
FsiLiUl9I10,60200,19
IHhgKjTCOnI,186733,13
D2odzOORGKU,132466,11
TVLDKeS-8Co,6600,19
OZi5moLuefU,3733,16
J4kdr7R-CGA,176266,6
A5pUgLCQq9k,96200,20
AcKfB7ludlg,113266,0
FiCIZpT08B0,133533,6
hq3tKITivK0,135800,0
MDFGVzZ8hIc,501066,6
IyZThnA_JhY,11733,19
LX0HL9qztic,237666,21
PIF7-yTtk4M,134733,0
Pih4UmfiN2A,14800,0
cR2-4m174EM,48333,1
FsiLiUl9I10,105733,19
FRZLrsv2tQs,64466,22
HDT-0-8-Q3I,2866,13
HDT-0-8-Q3I,36133,13
KIXPCfvRmHY,25933,0
HDT-0-8-Q3I,99066,13
prlcpxzCoyc,27400,4
t5mhy9Kp-5c,84400,9
J4kdr7R-CGA,237000,6
IHhgKjTCOnI,269600,13
Vq8jznRvWM4,35866,19
CbNTCuyPSNY,4866,0
PMQrQyYxK9M,163800,7
U8U8Ib34Lqc,164266,7
T_2A3L49ah4,240466,19
G5pgMVRyUg0,27600,3
S6mOSy6BjI4,7333,14
M8FKwQdxUk0,90266,9
HONOO3gmDec,203866,0
dHrKb-iJnks,48733,19
DhU-e-L13WM,112400,0
LJbYy6UIFgE,32600,6
G_pMrqSB0Jo,10133,6
AZ7e57dA8hE,234866,2
KzXgl885FSU,15666,6
iMkhqSt1vH4,52266,11
e9aFMp8c-7A,105133,12
S6mOSy6BjI4,44666,14
S6mOSy6BjI4,72266,14
S6mOSy6BjI4,100466,14
HRF40e3Tbvw,42866,2
FsiLiUl9I10,145133,19
M8FKwQdxUk0,343333,9
DzUJVl_Pej0,46400,10
IHhgKjTCOnI,288666,13
J4kdr7R-CGA,355733,6
Eqe0VwsaJg0,239400,4
OsUEf211v1c,23333,1
Hrkvfa_IIag,153000,3
Nxjnp7dqCdc,20133,6
Yt7mpdnhnLo,117400,11
UEqtRFJKv-w,29466,2
z8XzOATCuHw,78333,4
Au1lFalDTTU,1063133,9
QPHzP5f3t50,10800,15
PIF7-yTtk4M,196333,0
CH3phgDW5Fc,6000,0
V3bJMBL5L80,111933,7
T_2A3L49ah4,494333,19
gdkxnm_dK80,15466,0
FsiLiUl9I10,178800,19
Z2DIfgydjWo,15133,1
OfN9dfiPVU4,86666,7
IHhgKjTCOnI,319466,13
GfbM2rnQKmg,42533,7
XhvcGgw-Hag,15066,0
Lwp_9Pj31kA,17666,7
XhvcGgw-Hag,315666,0
M8FKwQdxUk0,494733,9
SYuiaOSIYUw,12600,1
ZaPOyZ5nJY0,27133,3
WbXmf511q4E,268600,10
ZoKHrX5BZv4,145266,7
oi4GfdQBxyc,8600,0
M3q5Atl7Ptw,56600,14
B2EgrrVNbug,120866,18
BBudtDzKyLw,35533,15
DXgNdb2FWXY,18133,14
S6mOSy6BjI4,127266,14
S6mOSy6BjI4,149066,14
S6mOSy6BjI4,198133,14
SsUbrUPtDYk,223066,0
IUJGm3Iu0Bs,33000,2
bdgxumFH1NM,401600,7
dSmA-Lg6dTM,146066,0
SaQyggvHWqo,2066,11
WCNpGdfG8nk,6400,0
GP3c2wHxrNg,128000,22
MnqmozxCcn0,2466,1
jPouarzO-e4,75866,7
Hrkvfa_IIag,194266,3
bBJG-GIrHdg,58666,16
OId1GhEAuuQ,27800,4
K-0pug6xNEI,12533,15
dJ5Fw7E1Law,28733,12
hAhKZDSgtGQ,26733,3
S6mOSy6BjI4,235800,14
QPHzP5f3t50,35000,15
T_2A3L49ah4,664800,19
IHhgKjTCOnI,348333,13
DmN1pkSd35w,14333,3
iqHGL8gOuPk,3400,3
vzFVP0BWgoo,51866,13
vzFVP0BWgoo,88133,13
rm4XeENehOU,15933,14
a0N5G7l5YR4,14266,11
LZrNTpXCF6w,16466,15
QlPOsMhcbLM,233333,11
MMiSt9MNne8,448533,15
HRF40e3Tbvw,64333,2
DLsYDXqthiY,15266,14
IXenlPUsqrc,46066,0
nQg-OcfvDBE,3066,0
Kzt2eSUr1rY,26866,19
t5mhy9Kp-5c,120466,9
OqxL9a5fpuQ,103600,22
wGG1OOtaLik,14733,21
kGuKrfLMYxA,134800,1
TFcak4kNd2c,9866,0
TFcak4kNd2c,46400,0
WCNpGdfG8nk,43266,0
lu_uXk3OGZ8,53400,7
SZmko4OBtSg,5800,0
mMdGNbPpLKQ,29600,16
Dg7It6LyoE8,129533,13
Dg7It6LyoE8,195000,13
HMnTvgmZe9A,2866,0
J2JOoOxaJdw,192333,0
WFC0PA4ysbs,8866,5
G_pMrqSB0Jo,70133,6
G_pMrqSB0Jo,104600,6
ZQxmb_nVoH4,16266,6
EKk_MLcppiM,30000,0
vfmh-6u8V8I,135000,0
vfmh-6u8V8I,207266,0
OsUEf211v1c,46733,1
OsUEf211v1c,89266,1
OsUEf211v1c,121000,1
gCDxWv7NdbY,42266,14
U8YiHX0L19w,82000,20
XshEJB5rjDg,243933,0
Mqn9etSY_rM,4333,11
CJ7_Vjfc1D0,120666,0
FdPH1lLz8cw,82600,11
FPIIVhEasSA,82066,11
oi4GfdQBxyc,119733,0
Egmb-dQ3OtY,11266,15
-AKM9Ku_lqQ,20666,6
xlFL7az4_8I,57866,6
JOEJWvlqd3k,15066,14
w0JzCkELpj8,8333,7
xhzVjXrrzao,61266,13
L7soAjGwJtI,620933,7
LNk5DrTYH5w,108133,0
n7Z956SONzw,20333,0
MMRNdDw9_r0,188933,6
TOLyNcTSGPA,142933,0
2KWlj_ZAw94,9333,10
WkTfgiAxCHk,160266,13
Ont83iI4ZnY,102800,9
SkFyLu1BexY,46666,10
riPbsGJesQk,45333,14
sQlbob8lykA,27400,3
KiqBraxG8dw,13866,0
HWf8VzKBbqM,24733,22
MRk23pmchZg,66800,7
J-eerNHdXI4,12533,21
5WpjuP9uJrI,58866,1
G_vfOIH_vAw,103200,7
Frr0ZqWgK8w,336733,11
AiqGEAjF6QI,15466,15
DzOJkcSErVU,242066,5
SkFyLu1BexY,186400,10
P-HcWb99F8s,3600,17
xhzVjXrrzao,86800,13
riPbsGJesQk,87600,14
YJGAQiMcp1k,140266,19
ZQxmb_nVoH4,63066,6
T0WCoXgklkw,84600,0
GDzQqVNRF_Y,46466,14
CeN22koBQRM,31466,0
Kzt2eSUr1rY,73066,19
N_pLGV37vgk,275466,0
2mRQjt6M_XY,1533,4
2mRQjt6M_XY,52466,4
vzFVP0BWgoo,117000,13
H7XZ5716KnI,45800,0
H7XZ5716KnI,104266,0
M3q5Atl7Ptw,85000,14
K-0pug6xNEI,75066,15
o9Wt9j_RgGo,1466,16
FsNW45No_08,61600,0
Tp3_eto32N0,7666,8
DUQaRQkwbvM,29400,14
CJ7_Vjfc1D0,202200,0
O7VnjeNSR-g,134066,13
RJo1l9Ug8p4,45800,0
DhU-e-L13WM,189133,0
d84rOHEYQ08,194400,10
W9lNdX9CO7U,50066,7
YtOhmu5zP74,7600,0
A0XlOQdMTB8,14200,11
2KWlj_ZAw94,68800,10
-V5LupgdDpo,13400,5
lAbeF2FQ_W0,1200,19
RG4KRGOhV0k,29400,0
atOmxRnytAQ,22066,14
I7CAAYnPzyw,103933,0
X0WunSPw-sU,13800,7
WFC0PA4ysbs,39200,5
KiqBraxG8dw,105333,0
lVDBO-8l6Vc,37200,0
Ng4vipHq3H0,9333,4
Kzt2eSUr1rY,105866,19
LfAmDG59HEQ,3600,22
YQqbsFXzdKA,29533,0
KU1i4w6vCXQ,63066,0
v01IvIxWXTo,3466,0
P1ViBoey1Hc,16933,0
LDPpDOkOeNk,152866,4
PwgR6eurjUc,31800,15
JUdUxjC2LRE,25866,4
s1Tdq01cHKs,97200,6
5WpjuP9uJrI,157400,1
8aVsv0b7S_A,174066,7
SkFyLu1BexY,283200,10
xhzVjXrrzao,126866,13
UwwEr1oBplI,9733,21
UwwEr1oBplI,41733,21
LkP8lgpmCJc,13066,13
ShRDh3MVOlE,9733,0
atOmxRnytAQ,54933,14
K_CR_F5x6VU,20533,13
K_CR_F5x6VU,58600,13
WZWh1M3qGAc,26533,16
ptYyWwHQV4Q,70133,0
oaHCd7KI_Fc,11333,13
BKPjwB9BFZg,59066,0
6lTz2E0QeEs,9466,10
YB1trUAUzhg,42866,0
OoC2ooocYps,10266,1
-V5LupgdDpo,44466,5
Iyd4yHucPCw,32333,14
FzLMHXTZiyg,340466,10
amHNZ9mxZJ8,60066,7
FAjGIweqgxk,215466,11
GjBO8iu--bk,89933,10
uzIKLVE1JPc,65866,12
5WpjuP9uJrI,191466,1
6lTz2E0QeEs,90533,10
ExKirZf--_w,36133,4
LAfM4ooUPr0,18200,5
ASQYiZD7EnA,43400,13
lAbeF2FQ_W0,97600,19
fa6AFWH4pEg,181133,10
DczC3NuWlqw,123266,5
oaHCd7KI_Fc,52800,13
A3goxXgwYEQ,600,19
CifcyMIc-hg,90266,18
Tp3_eto32N0,34400,8
xhzVjXrrzao,150000,13
CApGRC2pM8E,7533,0
7Ng49Wed4Y4,400,6
-V5LupgdDpo,162200,5
zN9Tz6jp7AY,59466,0
7yahLJmcBg4,116200,0
2KWlj_ZAw94,99533,10
tIdMv9pQHa0,23400,19
DQWtIhdaIyc,46466,20
dSY_NG8NAfI,1266,19
H92s5sHsotk,6866,13
HnktlffOhyU,3666,14
GRhOZHGrQe0,16866,22
Yl3C3bQpIxA,5933,7
Q7DY0KP2FDs,9533,15
WFC0PA4ysbs,74733,5
UEqtRFJKv-w,111400,2
gDEk1TWuZug,28000,0
8aVsv0b7S_A,270933,7
PXWDok2DGtM,9600,0
f6-f3IyiAIE,655200,3
prRK_aE2RbI,148333,0
LZrNTpXCF6w,58400,15
VXdBy4tdIdY,14800,22
-V5LupgdDpo,182200,5
fuBSoiQFhP0,13933,20
jCgB442TbbM,22666,19
Inr5ROr8Z4I,48866,0
6lTz2E0QeEs,115800,10
Gs_xOvuadIM,69600,0
mIHu6bYa1qY,5000,0
-V5LupgdDpo,299000,5
BsIzIRBjADk,38600,3
GubE6GTKTVc,80333,0
HN-3LaZVuCs,4666,22
5WpjuP9uJrI,219600,1
aDLS2g-BjaE,59000,10
T3Ra0MWCsxU,12466,9
gMxO2ocMcJQ,20933,0
p0t-VRo6GtY,61000,7
Cn1nATzbXf8,249466,0
ZMk3utESMuc,11266,16
NO0KRD5BA9k,27933,3
Wx0zNFqSUZo,3933,10
atOmxRnytAQ,88400,14
6kbmsptIRrM,5266,0
7yahLJmcBg4,152000,0
DMFr9lxnSMo,10800,1
K_CR_F5x6VU,105466,13
ee6Zcz8Pyfk,111133,6
LkfML7bjGg8,40400,0
cVvX-CEFjs8,219800,11
DhU-e-L13WM,256533,0
KIXPCfvRmHY,91333,0
EXK2mcPIoBI,39158,14
rBpfg-W6kKo,59266,12
rEpMQbqJCQQ,29733,13
bgubOY-l55I,8933,7
h3SqwcEmzCs,15333,13
k-3wG1NaqYA,102333,18
VTvYjDz8I3c,6533,20
BKPjwB9BFZg,140133,0
WXkMT4_JXTs,521400,15
IOKD0rVefCU,60666,16
lAbeF2FQ_W0,153533,19
T_2A3L49ah4,687533,19
dxmxpyj3WVk,14333,12
PNcHmcW5agc,308600,19
Yma9nlirdks,13400,19
Wx0zNFqSUZo,43400,10
Wx0zNFqSUZo,234533,10
PwgR6eurjUc,87533,15
KQQWCiwON6c,64000,9
mzRd8tA28qE,1266,5
bb7xQnY7o7c,866,15
Slf9npdieI8,27733,19
rEpMQbqJCQQ,70000,13
uVSXp2IDD-k,37600,21
5WpjuP9uJrI,253600,1
FrFv1rYtAws,129333,15
lS-5gEkB0_o,178333,11
V25H8smvzbM,16133,19
YImsebQzl8E,105066,12
QlE9e2TIbtg,46400,7
REF2ORCUXzk,52666,10
bk0Ra70NFGo,24066,0
atOmxRnytAQ,138533,14
nab_MX8XLlc,177933,9
sm346w9J4zA,291000,12
6kbmsptIRrM,47533,0
B2TmAXNeWrU,20133,0
FkKlwgaCPfU,17400,4
eJU6x20tXGA,372666,15
yzhZSqie17M,15466,15
blF5qPgoztY,147466,4
eEJNVpxN_Vw,30133,7
lBrFJWwFdYI,45733,15
KaCQw2OW_7Y,7266,0
qSL8QmSM2Ac,14066,7
MLz8cbkBk5Y,14600,3
VvvFKHLpyS8,15666,6
uT5KaMXIdj4,6866,15
EQc_YrRIu3k,321666,18
JPuqhIsVn30,6533,0
mIHu6bYa1qY,41266,0
Oy9bqZYtTfQ,125466,9
bZ3EsuuoWcg,59866,0
sQlbob8lykA,104866,3
5WpjuP9uJrI,332266,1
Gs_xOvuadIM,117666,0
ZcdlU89-kjQ,8733,15
G0i_9qeBwm8,43733,13
AiqGEAjF6QI,41933,15
fJs4XocFUFs,88466,9
E-crI4A-qtg,22200,1
aL0vXLUeNTE,4266,0
MLz8cbkBk5Y,62400,3
No84NOV3Pwk,60933,14
eo4aF6KrZPY,6866,0
XYA6HKrVVQQ,33400,6
1BfbSv9ZCu4,59133,12
7vU4uk64fM0,70200,0
dxmxpyj3WVk,110133,12
9O-RAnxaH8g,248666,13
7Ng49Wed4Y4,43733,6
E_BznGivG9k,24000,0
ee6Zcz8Pyfk,156133,6
lAbeF2FQ_W0,207133,19
Le2725PKYQk,12200,19
NERmZ7yg67Y,26600,0
cVvX-CEFjs8,285133,11
V5-yNI26OgI,33133,0
RhrHnS93NW8,13800,6
GDzQqVNRF_Y,208933,14
cNDYJRBsIOY,57866,19
svCBYM2zl80,16600,10
LAfM4ooUPr0,57200,5
1BfbSv9ZCu4,88666,12
J1fgavvyHoQ,14666,3
REF2ORCUXzk,82733,0
Slf9npdieI8,61066,19
d6vTXY--7zw,12733,16
9O-RAnxaH8g,279066,13
0II4huRSlFA,82333,7
SSjgAjilS8g,14866,0
cxeJwi-Ljg8,106533,0
fXQf4aiBftU,195800,1
DkemCbbBz0U,3733,22
HkY3BSDqSls,23000,0
D9NRxpjRIRc,6866,0
atOmxRnytAQ,165600,14
nzzv5oupSmM,388866,6
cHrDM9LRKv0,16200,3
dxmxpyj3WVk,137733,12
sQlbob8lykA,147400,3
ab_RTkwBG_4,103933,0
Dq-qndM1mXI,92933,22
0RNbxgihieo,12333,1
a7rB_c5ikJA,445266,18
XwAijT5F0e4,30600,5
YL97h6yps6w,669800,12
0PAb6AkEVV8,28733,11
6RIFox7kLqY,2600,7
-DYf49hlRSE,59666,0
QGN2-Iqa4QQ,81000,0
rOYCvoxSC7M,7533,10
rOYCvoxSC7M,28133,10
tXntAHuKaaU,47933,6
V25H8smvzbM,60333,19
8nWSGwlJyPQ,153000,7
BUT-vZ0TZi0,52866,0
WEiTRYO38vo,48200,0
XV1rTl3MVy8,30466,16
j6wT9_2mZF8,229600,0
JftQEHHdO5w,9600,16
atOmxRnytAQ,206466,14
DczC3NuWlqw,340800,5
JqbiPmtST9k,85466,9
t6cqxljJ2pA,30933,21
T_2A3L49ah4,782800,19
W1yEDHYLG1Y,71066,16
Ng4vipHq3H0,1124400,4
-Q1ijju1T4E,23000,0
KaCQw2OW_7Y,86333,0
vaMbu9gHuqA,261866,13
dxmxpyj3WVk,190333,12
fsr_4sbAb0U,169533,17
yPduWsZKsPI,15266,3
JUdUxjC2LRE,48266,4
0PAb6AkEVV8,74066,11
tXntAHuKaaU,177800,6
E_GdAqSrj6U,17466,10
rOYCvoxSC7M,80200,10
rOYCvoxSC7M,115533,10
SJwgIeOkfTM,40800,10
vh0j4Rt2cw0,102133,14
OgUUsXxv4-s,43400,0
svCBYM2zl80,121400,10
-Q1ijju1T4E,138000,0
ZPDzCFbB66c,59666,0
oTnrkW5cA0s,15133,10
cHrDM9LRKv0,97400,3
Ej0A86Eu1p8,133133,0
u9lgUdAa77o,7066,3
L-jQWltxmHI,15866,1
xdDkTrthTec,15800,22
1BfbSv9ZCu4,162466,12
LCzL2o0_bkA,57466,19
Vtdwbm_JLtQ,866,0
dxmxpyj3WVk,222200,12
R58tW86kb7I,111133,9
SmLjw1A8a2k,102933,6
YctAlTPFGp8,60733,0
vaMbu9gHuqA,284066,13
RZAHlZvr9GE,11266,22
RZAHlZvr9GE,29266,22
Uhsh3JUb_aI,12666,2
xhzVjXrrzao,220733,13
JqbiPmtST9k,151266,9
7Ng49Wed4Y4,106866,6
8JwdAqiMU5g,419733,7
GE2nS7Zbkrc,309533,13
5uKw_7N10vs,53000,22
a5_oGzD_eLM,49133,7
1_6ymF7z_iM,7466,16
GRFERvsfE9s,32133,0
LvtHP7G9dwc,13200,0
Le2725PKYQk,71066,19
uT5KaMXIdj4,43066,15
wC2I1UgyeTs,31533,7
SZTqeCS9X5k,14866,15
T_2A3L49ah4,823733,19
Uu-9RsEQdGY,257533,7
cYbE41dmva8,15933,0
LCzL2o0_bkA,105533,19
xdDkTrthTec,70866,22
E-crI4A-qtg,50733,1
rYMgqLz21Rc,139200,1
Fg-aPOmMMBE,24333,3
6xeFlnwiWU4,101000,11
TaL6ssJD8z4,179666,13
TaL6ssJD8z4,253666,13
YeWimtSt5R0,89466,7
XkpxlUwx4oc,16466,16
Aq5inSOpplY,2333,0
ee6Zcz8Pyfk,353733,6
gsa1JT8HZj4,4933,6
H92s5sHsotk,61800,13
aQqksYZNeNM,97133,4
jgBKsBq99ic,5466,0
KaCQw2OW_7Y,119933,0
RZaQT-Msg2E,6600,6
JqbiPmtST9k,209666,9
Uhsh3JUb_aI,57333,2
rOoxhMEKcgc,246800,5
yF6UAzsG0lo,99800,15
-5u8uNrt_xU,61133,4
GGVhE_lhYrk,15266,9
I45pfwCBczo,23200,0
ZjPxjeSdgZ4,103933,4
LeW7IOPapQM,102866,22
R9Td-BT8L6I,43266,11
CeN22koBQRM,341733,0
aOzdHQyLhgc,13400,18
xdDkTrthTec,163933,22
EXK2mcPIoBI,75358,14
1BfbSv9ZCu4,204600,12
gd_lUZ5yKnw,3933,10
H92s5sHsotk,127666,13
No84NOV3Pwk,244666,14
dXf-d5rkqdA,22466,10
K-0pug6xNEI,94133,15
mK0xjNqL62Y,26933,22
5uKw_7N10vs,104133,22
yPduWsZKsPI,56600,3
G3kYZmBewX0,44533,21
MvKMtFVP5NU,45666,0
qc05yu27n90,13733,18
XQJunZv4aSU,49800,0
YYj0W_9Ryjg,15533,2
Yy0lIDbLxQ8,14733,20
DN_1tAzgE3U,15866,1
kGuKrfLMYxA,185933,1
iLGq_cf24Os,400,19
Ilqt7JBUeQ0,73066,0
Qw74XMcXylk,733,10
dXf-d5rkqdA,49533,10
5uKw_7N10vs,182466,22
0X9GsG4Cg5M,5666,6
AYn0Q2wQJLA,30800,14
AYn0Q2wQJLA,50066,14
98-RhKZwJG4,90066,14
98-RhKZwJG4,164133,14
A_pc9ov1cT4,22133,0
GYPQR6eQ5a8,10466,0
DM6e1vEjYeM,103666,2
TCycfRWpg0s,31066,20
fcFwbcMNdUo,10000,1
CApGRC2pM8E,300133,0
TvKAeef0pwQ,136133,22
cjHlHkhg0z0,1400,0
bMdR9JhBPqU,24733,5
cH9u1pCWp2U,31000,0
Xr_3UPISgT0,89733,14
VTvYjDz8I3c,41466,20
bBJG-GIrHdg,107466,16
u9lgUdAa77o,106133,3
FAjGIweqgxk,358600,11
SZTqeCS9X5k,32266,15
FvMe2LLjC8M,167800,21
F5Tm5BM0oaM,60200,15
ab_RTkwBG_4,186466,0
ORDXvLjRT4c,91733,18
YL97h6yps6w,856600,12
svCBYM2zl80,182266,10
Xr_3UPISgT0,245333,14
ee6Zcz8Pyfk,378400,6
EXK2mcPIoBI,107758,14
cH9u1pCWp2U,60600,0
H-p4cT5LqSI,13066,21
H-p4cT5LqSI,51266,21
mXBKJjrxqmc,176133,12
2jT2jCMy1hg,362933,6
0owf_YERias,104066,14
0owf_YERias,139200,14
-Im0oomrx98,84666,6
EV63AgwdAlo,269866,4
LCzL2o0_bkA,193466,19
TEkU-GH1rUQ,7733,3
1BfbSv9ZCu4,244066,12
g68y7dQ9pSk,17066,1
XQJunZv4aSU,271266,0
mK0xjNqL62Y,56866,22
E-crI4A-qtg,86400,1
F5unbOiULNM,139400,11
8-YQkgfPxgk,9133,4
dnV-P5UV9yQ,164066,11
YImsebQzl8E,125000,12
yMhP25mbLkk,170266,0
sLRoW5U_DuY,13400,7
bYZlYew5X9c,15400,0
Slf9npdieI8,108933,19
dXf-d5rkqdA,93200,10
r35d7KPhnNI,100133,0
Ilqt7JBUeQ0,127666,0
G3iYLKSg_r4,78666,6
l2JYJ68MloY,147133,7
yiWDk4yZLAA,10266,19
XV1rTl3MVy8,62533,16
R58tW86kb7I,161000,9
oTnrkW5cA0s,83600,10
_kFSNsnAwoc,36533,19
iDBpYSvahjE,69600,0
qiFAnFalb_I,899666,4
LCzL2o0_bkA,239266,19
O6cWlrockUQ,33733,10
fcFwbcMNdUo,41200,1
oVyt_92ZxhY,2000,0
XsYWNLecU0E,46066,0
TCycfRWpg0s,76133,20
w7xUGx7re44,7533,5
inyL7ugM4Lo,202866,0
Yy0lIDbLxQ8,61333,20
amdVZRFVOuM,12733,11
18JPET0PF64,209133,10
oUF_GrpBcB4,29533,7
3Lj6BUzczvQ,28600,7
SG6W7j8DRJg,13400,15
h8fKxUGKz8k,7133,11
h8fKxUGKz8k,81400,11
K-0pug6xNEI,131866,15
d6vTXY--7zw,55800,16
5JlglDcUdU4,132533,18
EiFrFuhfi2M,161466,0
NV_G0d7McuQ,27066,16
P7i0pgLo9kg,44133,22
sWbk2Sw9Rew,76000,0
gsrvWcnpNP4,2200,11
G0i_9qeBwm8,59200,13
kQ3e8_EpfsU,8066,0
l7Mmo3ow8qo,39333,0
_37U5Elgnck,29866,0
A6qLQ0kU_Qc,13400,22
L-jQWltxmHI,47066,1
cjHlHkhg0z0,60933,0
MzTsjMauBH8,48000,16
0TkOn_ZBo8k,40000,7
0TkOn_ZBo8k,123600,7
-5u8uNrt_xU,83266,4
l1CSeQTQx5Q,84733,16
mkyMbWK45W8,143466,12
PW45er4Yng0,49533,21
pWHmSNijgTE,33800,15
w9Fr3vFA1S4,18066,10
YSmX75EG0po,101133,16
azLbVm88Dzc,27666,13
IELM12IHS7s,5866,9
IELM12IHS7s,32600,9
oVyt_92ZxhY,34533,0
owW-da7Tdls,40600,0
MvKMtFVP5NU,114800,0
qTdFiDs-Zhs,43933,12
Le2725PKYQk,102866,19
Ilqt7JBUeQ0,195600,0
XlcJsAWbsyA,5333,19
dclHhDrja2Q,2200,13
lGt_k88kMGc,31666,7
H92s5sHsotk,159666,13
G3iYLKSg_r4,132666,6
QJHGbJVVrw0,20400,15
ZEZNpGUwQFw,4066,3
acy4aJnh9SU,88066,0
5B2Y_kOjxKY,32733,0
1i3mf_7p_5I,16466,13
oJGC0hK1c-Q,34666,14
MTA0QGsFMsE,15133,14
gDEk1TWuZug,66800,0
suea2dBiyvM,26666,15
Wc_-Q9ba0zs,38266,13
X3qbUW_qT7k,47333,13
OgUUsXxv4-s,198533,0
PwgR6eurjUc,103000,15
JBlDwXJFbQc,7800,21
f45y5leBxEE,26266,0
f45y5leBxEE,107200,0
fccfp3MCDEo,27466,0
bpe4YLjcrqY,42266,14
s38LLiQ3RHw,7933,3
CbNCC4qZi1Q,665800,18
epzBq2I39Os,15133,22
w7xUGx7re44,42866,5
TCycfRWpg0s,157333,20
1eQMV2AM11M,16133,7
DpAeATdQzsE,45266,10
Le2725PKYQk,141666,19
W1yEDHYLG1Y,104400,16
xtXt8Vm3Qps,42800,19
hEYAyJrzS2c,19266,5
1P8yUGru9R4,36866,12
0qwRoiWnwmQ,4466,0
EXK2mcPIoBI,173225,14
ffr6_q8liAc,86733,10
RBpBRCvxnt8,13866,7
oJGC0hK1c-Q,92866,14
u-_A36Ha04o,39066,6
R0r-O_rdMFc,51466,4
g68y7dQ9pSk,70200,1
MTA0QGsFMsE,36400,14
K-0pug6xNEI,196533,15
R10Bk9c5jMo,101933,21
P8__LIZcfDw,33800,7
6wyMvk3XJDU,31000,0
X3qbUW_qT7k,91333,13
cjHlHkhg0z0,147866,0
-Anu1GUGsmE,17733,0
XQJunZv4aSU,313666,0
FvW6eZcX5BE,13400,4
mJA-tIpQLeY,14800,4
Mfi47O6rohc,75133,0
PCJWOz32Js8,107933,0
owW-da7Tdls,68466,0
Slf9npdieI8,147066,19
ZHzcB5s8ALo,92400,0
OGkqq7Oe8CE,181533,7
g9eN0FHn4-E,2266,19
uI0fBWpkh6M,5800,15
56BI7lH0z1g,42800,0
ffr6_q8liAc,135400,10
E_7CeSaejuI,75000,9
U4eVpCrfWxE,14133,6
eI8TilQ4bkY,21200,11
XlcJsAWbsyA,55200,19
kUmyclw3yts,40200,14
MTA0QGsFMsE,68200,14
0S1eC2icw80,13200,0
nmZHisu8RUc,8666,19
7vznkc5Ruv8,333,18
gd_lUZ5yKnw,57333,10
fd1g9fgUysM,30933,7
X3qbUW_qT7k,114866,13
X3qbUW_qT7k,200400,13
YL97h6yps6w,959266,12
bW40T64Yyfg,8666,4
svCBYM2zl80,234800,10
72FYvPWWjFs,13200,0
ANHfGgFEA4I,30733,7
LVGAb1YqxSU,27533,19
Pjy0_ZSICpQ,256466,21
ex_t3nR28rg,150200,1
tQ_Vy-9pvoQ,131333,14
5vJfW9YeEJA,17400,6
ZHzcB5s8ALo,182266,0
dqCX38kF928,12733,12
Le2725PKYQk,186400,19
ffr6_q8liAc,165266,10
gsrvWcnpNP4,45466,11
XsAaq765abA,10466,10
w7xUGx7re44,72333,5
Qm2yaeiexlI,9000,11
q_Ve1vwdHN0,16266,7
xtXt8Vm3Qps,65600,19
miRHrICDY6w,350866,9
MGcbFwF0Ugo,151200,10
MGcbFwF0Ugo,330266,10
N2cI6dQMiWc,121533,16
Ng4vipHq3H0,1297666,4
ex_t3nR28rg,165533,1
azLbVm88Dzc,74600,13
HKZkeoWE89I,933,7
kUmyclw3yts,70133,14
xs9q1rXFJ3M,31066,0
-5u8uNrt_xU,121533,4
GD0iK_i1VaI,28866,18
qJr3eGXJ3ro,165066,12
VGO-0A44GNw,12666,11
nygDQI9z8Ec,6466,4
4fw9j1MAK_E,122133,6
Tant7IXGIJ0,373533,0
X3qbUW_qT7k,539866,13
DM6e1vEjYeM,188800,2
O6cWlrockUQ,88200,10
ZA3xY7J5MyI,136266,15
J75Aju6BsT8,52866,1
-2XqYAZdnkI,175466,6
FoHd3H9Nrig,270333,21
P7i0pgLo9kg,292333,22
P7i0pgLo9kg,447866,22
YRr06JuamZI,83800,7
kCjlFDcJWSw,67266,3
g9eN0FHn4-E,40066,19
oiwSzEZkDuw,147533,7
oiwSzEZkDuw,256066,7
Le2725PKYQk,218133,19
OkbEBg6DGwU,30466,0
ffr6_q8liAc,239800,10
OTkUZ0R4Qp0,118333,0
aGo2CRPhj7s,46800,3
kpXmHKHM8eY,126733,0
Yy0lIDbLxQ8,105800,20
HgGLxoBtJuU,62133,4
XkpxlUwx4oc,38400,16
q_Ve1vwdHN0,167400,7
eifgKovBcLE,125800,0
TMbuE0_ge_U,210533,12
N2cI6dQMiWc,255066,16
Qm2yaeiexlI,29200,11
Qm2yaeiexlI,345600,11
kUmyclw3yts,90800,14
EXK2mcPIoBI,213491,14
1BfbSv9ZCu4,272066,12
xmGAYC5lRDU,700800,9
DQWtIhdaIyc,67266,20
b_W4BWH1i_A,347400,20
P7i0pgLo9kg,508600,22
0qwRoiWnwmQ,27600,0
JBU0gwwMn3M,6600,7
mo7TkXQ6_Fs,26000,19
oLs-w7e6M9M,28933,3
tQnUccPTkck,233600,16
dkj3rL2gQCw,21266,20
MzTsjMauBH8,329600,16
d6vTXY--7zw,114066,16
erA5KxamJQo,1000,19
5LBF9L82NHw,16400,19
JI1omWwIvro,10000,1
JI1omWwIvro,51400,1
JI1omWwIvro,101200,1
kUmyclw3yts,131266,14
o4d6P_Whq5c,18600,7
K-0pug6xNEI,239000,15
LhOMGvkzP28,24266,0
1BfbSv9ZCu4,525466,12
nFI2AReWeIA,38866,13
t50QLEhcZCE,106600,0
N2cI6dQMiWc,329000,16
fg2Nvzq1rVU,16600,14
ex_t3nR28rg,198600,1
xtXt8Vm3Qps,92933,19
svCBYM2zl80,345066,10
rOoxhMEKcgc,275400,5
nmZHisu8RUc,54733,19
22B3bRBtn-0,16800,0
Qm2yaeiexlI,479400,11
RN54PK9jpVI,244200,12
j9emzBKhGvs,11266,16
gDEk1TWuZug,131333,0
LvtHP7G9dwc,44666,0
c0HSThryHIw,25666,15
YL97h6yps6w,1016933,12
q3TB2Rnymkg,76866,16
7VfP6AQZ7eo,36000,19
GgW95T5nb5Q,144733,0
I2lh579NY2s,25400,1
I2lh579NY2s,53533,1
3jvDtSZAhz0,111600,14
Vsyd7-_CUA0,243200,0
b08VkNfBMeE,3133,19
g68y7dQ9pSk,118266,1
UfD4Gn1ZuZg,9266,15
kGuKrfLMYxA,238466,1
OQz8lX8EDUI,34866,15
nygDQI9z8Ec,29133,4
4fw9j1MAK_E,311333,6
twDUUPaWOso,59066,7
tQ_Vy-9pvoQ,178866,14
o4d6P_Whq5c,93266,7
J75Aju6BsT8,96400,1
LzRK1WuH3CY,24400,1
iJoTJ7kcH7I,230400,7
-5u8uNrt_xU,164600,4
foWPkPNDqyU,5400,1
jjX0nmZFAHA,14433,9
0fdad1T6wbQ,2333,0
1RFTYWoqpwQ,13466,14
svCBYM2zl80,395133,10
xtXt8Vm3Qps,128866,19
IZeS0uGgd7w,39933,0
NS2cQLmPCpw,226600,14
NS2cQLmPCpw,370933,14
onvvS9xfz8c,32333,6
0DDYOUzExSY,656266,0
V_BJkKpJZn0,1000,0
LSPPdCLYdCU,148800,0
Xzs_JACGkGA,50800,14
xs9q1rXFJ3M,92266,0
OTkUZ0R4Qp0,165133,0
YctAlTPFGp8,171400,0
jnU2n55I_LU,85666,19
LvtHP7G9dwc,75666,0
umkCvqhfJhE,209600,0
5-mq5WyBewI,26666,0
5-mq5WyBewI,140866,0
N4cFL4SM17E,36733,21
Xzs_JACGkGA,88200,14
NS2cQLmPCpw,484866,14
8kn6PJbtsyA,10333,2
F5unbOiULNM,178800,11
pMAH-DCjG-s,13600,10
nk6FezKWYSY,11133,1
uKq_A8y6gXo,14600,19
uKq_A8y6gXo,56933,19
Bo1Xq5QGhAg,96800,7
HpLa3Mie5Zw,4000,4
AmkhhCeS_vw,299133,3
bXlPiV_pua8,20333,13
tQnUccPTkck,318933,16
WjdMXC3TTRc,130533,4
N2cI6dQMiWc,385533,16
9jG3yfbhfzo,143866,14
vtp5xtTJcrw,6600,13
28ZdnjFErMw,120066,7
mo7TkXQ6_Fs,83666,19
DQWtIhdaIyc,93466,20
gCf3axOzGMg,23600,15
knqjLsRjsKw,26533,19
fVINWO0eQD8,93733,7
O6cWlrockUQ,135933,10
QTDrIISsmw8,86000,11
qbfvMyl2OiY,64600,11
bvqWRF_o-og,112733,16
YXTx7SxugaA,113600,10
YXTx7SxugaA,159066,10
qhEnfJoItog,216666,12
P8E7gprJa1s,41200,14
P8E7gprJa1s,120666,14
bfgAC8cj5gc,4800,19
kCjlFDcJWSw,94466,3
i11b2FRQ3P8,4933,1
TYt-MyeJjb4,105666,11
eDaIkbIyVos,38933,0
jnU2n55I_LU,111933,19
fg2Nvzq1rVU,58800,14
Xq4MWkNyZfg,32600,6
K-0pug6xNEI,278466,15
Vaq3tgzys-Y,57600,22
aTbTPWj_6lo,23466,10
4fw9j1MAK_E,485200,6
OuCORMax7MA,30000,14
wJMkcznXS3o,252800,6
yHK8BAKA26Q,6400,3
9jG3yfbhfzo,162533,14
8kn6PJbtsyA,77600,2
8kn6PJbtsyA,152400,2
N2cI6dQMiWc,406666,16
SvWISc2N9dc,8400,0
rQTgQDkPHjs,1533,9
5vPV4PJPaLI,3933,22
s5I219neN7c,23400,0
tk2qFN6EgXQ,53466,7
OTkUZ0R4Qp0,241066,0
hA1e8a7dGug,29266,16
1KsnCcpGNXk,201933,0
EOUbmUKi658,56733,18
JDwfPPX8n5c,462133,19
TRdtIBYZJu4,14066,7
wvWNPPMjAUg,8333,15
6qwcEf8aJ20,57533,7
QkPxyTFfjo0,1266,22
-nzXunuZac4,423933,7
BVnH-p6c8_8,48266,0
B0MR7Em83n4,61533,0
7I8UCa-snlY,4800,1
9KqZV6JKwtY,30400,15
DAJYZv5kRPQ,27066,13
DAJYZv5kRPQ,119333,13
DAJYZv5kRPQ,153533,13
5vPV4PJPaLI,59933,22
DiqOVdSyDJ0,38666,0
N28sspen6dM,800,1
N28sspen6dM,36200,1
g_l2QWrZ9sY,12533,14
9jG3yfbhfzo,331933,14
QpO3mRl5_Bk,9533,13
lvGAFuMnHk0,45933,3
bfgAC8cj5gc,72600,19
dnIZ-umSYS4,15400,19
l7j3lE3BM4M,12733,0
fJJuwfeoaWI,61533,7
vtp5xtTJcrw,30866,13
8kn6PJbtsyA,188133,2
ZaPOyZ5nJY0,49400,3
6aRyLE9xbeA,40133,6
Cr5p4NYIR44,126533,0
G0sAxRZi6m4,11800,22
l4W5dinWpG0,149466,0
wvWNPPMjAUg,44200,15
iqk_xzjYxfw,16600,12
YxGoAXbCo6I,3866,1
aMMnpa6aCr8,61333,16
NS2cQLmPCpw,581866,14
O6cWlrockUQ,231333,10
SJwgIeOkfTM,80600,10
kZ64tJnrwhA,298600,6
CpyK9j001RY,20133,0
GKzmWbTzZ_Y,21600,1
JbyTZ-esDXM,6866,16
ZhG71CEsRko,88200,22
hr_HdtPgtK0,27266,0
fVINWO0eQD8,175600,7
DpAeATdQzsE,74933,10
gRDFlfzM_iI,9066,20
SNilQ5qeVWU,2666,20
oqqk9I2ALuw,2066,6
aMMnpa6aCr8,100200,16
P-cvR0DtfyY,97000,9
QpO3mRl5_Bk,44933,13
zCG95maa310,172066,0
dnIZ-umSYS4,32266,19
Vd3hJNM6lr4,67266,3
qsNf6ZmwBVc,244800,11
TtmBAQW6Auw,164466,7
mo7TkXQ6_Fs,121400,19
HwsAT5HKiSA,44333,22
8kn6PJbtsyA,207400,2
8kn6PJbtsyA,267866,2
wVp3YmHNvIY,49200,0
QcCL_WndNdM,32133,19
J75Aju6BsT8,134000,1
QTDrIISsmw8,170333,11
j2t2IN9kAmo,76533,0
q3TB2Rnymkg,115200,16
GGVhE_lhYrk,43066,9
Z2DIfgydjWo,45866,1
I1v-bPowNe0,143666,6
UcbWaG8GwRs,30266,13
9LVrM9R6V7I,21533,1
pEtlLcJFNe4,4400,3
pEtlLcJFNe4,33866,3
pEtlLcJFNe4,129200,3
JbyTZ-esDXM,36066,16
6ofOITeZvz8,38333,21
Dv-n3zvoP5o,7000,7
HUkrpSLMXRs,14600,0
HUkrpSLMXRs,44533,0
PJGIrcvbljo,3533,1
2FXE_xO8Mb4,468133,4
9jG3yfbhfzo,594133,14
HvU4Jz4Gd1k,38933,6
Q18bXmsavdg,13333,7
Q18bXmsavdg,406133,7
WujbsWYI4Ag,131866,18
B0MR7Em83n4,78733,0
YXTx7SxugaA,438000,10
8kn6PJbtsyA,419733,2
P5xiu5bTJsQ,9933,0
RndHfFbTJQw,58800,15
RndHfFbTJQw,107200,15
0B6fs4Xh3ao,21666,7
qH7mxpd33lk,15533,4
ZsoMn-ZRr58,23600,13
ffr6_q8liAc,286600,10
XkpxlUwx4oc,72133,16
zbwrJo4y5eg,6933,12
7zMuFj8hp7s,251533,0
J9fserScK-Q,110600,1
J9fserScK-Q,195200,1
KsnDYWlzBl8,2266,18
V_KEpuEfvI0,12466,4
9dHoAYJDeGI,26800,4
CUhlwV1htBM,48800,9
EtksgrghsPk,226133,3
ny4-8eU-biU,11266,16
3fFmW72aCJ8,316000,6
GwCrkku5VAo,149200,16
Os_YWbGk0mo,14266,16
aYHGHDYsYco,133866,0
PJGIrcvbljo,31133,1
NAdHDD21nvk,17000,19
wezRFHO4ofM,15400,19
t2KAGWfRxeI,63666,18
qsNf6ZmwBVc,418666,11
dSY_NG8NAfI,37133,19
eM8oWrh9TVU,1666,7
MmqD_hlX-cc,34600,0
Yp1kl6xU-Og,396533,0
ZZOT443pSHY,3200,18
1I9kgVePPQo,2400,5
-5u8uNrt_xU,181533,4
Jq0XdtoButM,3933,7
u-_A36Ha04o,104000,6
mwD5X1TXITs,148266,0
Rwc_6sx4d68,78400,19
2VK1C9SXtPw,11400,7
CHgsjBzwfBE,29000,3
Lwn7j4nLR-A,3266,0
PJ2kZmkL25Y,27600,0
RndHfFbTJQw,147666,15
F5unbOiULNM,245866,11
dnIZ-umSYS4,63866,19
N28sspen6dM,71866,1
UcbWaG8GwRs,97866,13
t2KAGWfRxeI,100133,18
QcCL_WndNdM,73333,19
PIIPZkNArJ4,284333,0
DM6e1vEjYeM,215400,2
2vR1JmvsHqg,8333,3
co2WO_NFmy4,159066,0
lFObiVRO-BQ,69800,13
eqnt-LutoZ0,38133,5
SPpFZN_-ksw,133866,11
OYtPQNNOTqM,123000,9
PJGIrcvbljo,85666,1
Q0UrlXLNioY,65533,21
Q0UrlXLNioY,180400,21
PJ2kZmkL25Y,191600,0
cHrDM9LRKv0,133866,3
ljSaijGEaEU,3133,19
MSd5Ecl5-W0,129133,0
suERIXWx_z0,84000,0
5W5DhrOd2VY,30800,0
NmpFjBXKJPA,92133,4
hP2Xm7T1xCQ,12733,4
azLbVm88Dzc,127533,13
gCf3axOzGMg,50866,15
2FXE_xO8Mb4,533933,4
PJGIrcvbljo,108200,1
t2KAGWfRxeI,181600,18
tsg-S4Hk2go,70133,0
jkroG1CkhaM,277733,3
pEtlLcJFNe4,162733,3
8OZnCLEt95w,163400,0
wClbK3xAc7o,9400,19
suERIXWx_z0,148666,0
bn6WIOOy8dI,7933,1
dnIZ-umSYS4,101133,19
mo7TkXQ6_Fs,146333,19
NWUmhO7hvLg,17533,7
wKbp4nfAsVs,4866,0
y-_nZqFgdVw,16333,7
Ng4vipHq3H0,1442133,4
mwD5X1TXITs,285133,0
UcbWaG8GwRs,181466,13
lFObiVRO-BQ,97200,13
sV3hA_kaPY4,9866,0
xURxY2Gfwdc,16333,21
ffr6_q8liAc,337266,10
PKyVi0GIG3c,17200,3
nmZHisu8RUc,79733,19
5W5DhrOd2VY,163066,0
NvzmNWJBSNI,35400,16
wrzRT2MGPag,52266,19
PfPY6wThCeY,8733,19
PfPY6wThCeY,36600,19
igbftnGj4-o,60733,2
-FMaVn21dYU,82000,10
QnLLW6WRA5U,50600,10
5P5BwxGjh_Y,116866,18
PJ2kZmkL25Y,247400,0
ypUjN7tQxOA,15333,6
jkroG1CkhaM,575133,3
dnIZ-umSYS4,125800,19
UcbWaG8GwRs,239200,13
b4Rgy80hSTU,298133,6
8OZnCLEt95w,253733,0
D9vQxH277Bc,379933,11
2xEX5sf5cGo,51133,7
lFObiVRO-BQ,119800,13
ljSaijGEaEU,34666,19
d74vwX4Mcgk,235666,13
22SHLAf00LM,286333,18
ZsoMn-ZRr58,75133,13
PJGIrcvbljo,133533,1
Yy0lIDbLxQ8,149133,20
gICmSybPw8M,134266,3
Q0UrlXLNioY,213533,21
Q0UrlXLNioY,254000,21
VGO-0A44GNw,44000,11
PNampow6oqs,44200,0
8kTREwiI1-8,24933,6
ESFh9SbnWfk,38600,19
ESFh9SbnWfk,58133,19
9mRHH6UWJdo,48200,16
VD76Fq_Dim8,23933,0
Ynl5y208FYU,259533,0
Z3H__Pq6zr8,31266,22
NmpFjBXKJPA,145400,4
P5MpdcJgQrI,55133,14
8XZhPDwnEZQ,9466,15
2FXE_xO8Mb4,558466,4
51rDJW0FO8w,12333,10
XrzwFZRk75o,308933,5
mo7TkXQ6_Fs,192733,19
tsg-S4Hk2go,225200,0
zdCgGXYwIfA,14533,16
mzvSwLK8-pE,30400,7
-FMaVn21dYU,108533,10
GdoD65Qn6kE,134533,7
KUNRiJX4e1w,9533,0
UvNwo2ev01k,9600,7
9k_jV94BDik,762400,4
FyvPPl-M1bo,11533,6
y78sUeLJmKo,338666,3
PJGIrcvbljo,163666,1
ffr6_q8liAc,378000,10
xtXt8Vm3Qps,158400,19
2ZiAnKPAZoU,495800,18
SXcyvuaoAsg,58266,14
SXcyvuaoAsg,93666,14
qJr3eGXJ3ro,277866,12
M_nDRk6LM1I,131933,22
wJMkcznXS3o,339466,6
LhOMGvkzP28,53266,0
Pw7zlPV9yh4,212866,11
bn6WIOOy8dI,58800,1
uG-fpAR-gi0,161133,0
HAs48_0v3h4,322666,21
mVRhcG6vemk,13600,11
9LJRUmW_AII,15200,3
pOxKHisvAj4,73800,0
P5MpdcJgQrI,106533,14
sKJ0JtWZeWw,37200,6
N28sspen6dM,112600,1
51rDJW0FO8w,46866,10
d2YwcyNlReI,18266,12
ZsoMn-ZRr58,158933,13
gdFWqwOeo10,18000,4
zzDxQ6ZIhCc,52933,12
nJ64BdyGCZ4,7666,4
dnIZ-umSYS4,160466,19
OYtPQNNOTqM,170600,9
g68y7dQ9pSk,146400,1
PJGIrcvbljo,251600,1
j9emzBKhGvs,83933,16
jqol9OU-coc,7133,15
jjX0nmZFAHA,88233,9
Q0UrlXLNioY,396333,21
aTHKfzkD-y4,84800,5
dfU8DcWDX8U,15866,10
dfU8DcWDX8U,133200,10
ggig7aikWyQ,31866,6
Au9wpSsb3IE,10333,0
EVJe8Mity2k,27600,7
N0VP5MIXeXE,12600,20
aN2a-rDAYDQ,4400,19
uG-fpAR-gi0,320933,0
gsrvWcnpNP4,66133,0
lFObiVRO-BQ,403066,13
lFObiVRO-BQ,534133,13
ffr6_q8liAc,421066,10
YqOiY2kVs2U,27533,20
XwAijT5F0e4,54333,5
OuCORMax7MA,89266,14
qAkbRHCt60E,322666,0
zCG95maa310,256200,0
2HfH6CuSFiw,14933,1
zBgip6Z9MFg,62133,7
RvbGmYP3ln0,120400,7
RvbGmYP3ln0,268866,7
T-xjq2q9EEM,52866,18
4P2EW50G700,89266,4
KP0CgjiI_t0,12000,18
QVxp_zmOdyY,31000,7
n0eJdgcu-ps,4800,15
Vd3hJNM6lr4,149000,3
YCZU2y9o0qw,9800,22
NFM9yB8KzEw,4266,1
oxVvWkqNNhk,7333,10
QZNKNt9IzmA,59866,7
mFkPp6zxTxU,7333,7
kP40rdhOIxs,105400,18
lN4Wo5BDFI4,11933,0
ffr6_q8liAc,450466,10
sieH_Z4SlE0,47333,0
igbftnGj4-o,77666,2
JBlDwXJFbQc,36866,21
d6vTXY--7zw,171733,16
jdttJqwg_3o,14466,11
XdJwAUubwzQ,68866,10
PJGIrcvbljo,287933,1
PSVxAyWuBoQ,234066,13
dfU8DcWDX8U,208466,10
aN2a-rDAYDQ,45066,19
VGO-0A44GNw,63600,11
5eak0nLYZC0,18333,13
uACXdG6RSr4,43600,1
vqEfhJKPjRI,32466,6
EJM0SbmuO2E,4133,0
XoxVg63kgfU,90733,7
gID55GCr9as,74533,9
Oy9bqZYtTfQ,148333,9
3-1QbRsqn_g,43000,0
dIVAtFAP5Do,55133,18
gqLSqmK3m74,45400,11
vgbevhCCbDk,45133,12
gICmSybPw8M,237733,3
S0uOORKbPuA,15066,0
k7d5uSsPOkk,27666,0
igbftnGj4-o,167466,2
ljSaijGEaEU,66066,19
PJGIrcvbljo,316533,1
zbpLoQI_TrA,15400,7
XkpxlUwx4oc,95866,16
jdttJqwg_3o,92666,11
-oy947zsdUU,4066,1
KkUJD0IMKeM,54333,11
KkUJD0IMKeM,86800,11
KkUJD0IMKeM,243266,11
2FXE_xO8Mb4,653400,4
tIQLioI9O5k,821200,0
0ZyKFp7OKN4,124466,0
ijwNpj8Nwps,22533,1
e5dORKhXNZ0,600,12
gKk-Vw1smVU,30200,14
T-xjq2q9EEM,88800,18
dfU8DcWDX8U,369000,10
uG-fpAR-gi0,360400,0
TA61wDErs5w,25600,7
lFObiVRO-BQ,559800,13
bTpTucmI54Y,138066,6
dJ9qJezt6do,10000,22
R10Bk9c5jMo,135000,21
nmZHisu8RUc,106200,19
7XQ07oC7KrA,104066,7
Aq5inSOpplY,42266,0
rodRVttH1zg,30000,0
k5hcMz63uJ8,13600,7
3vIRd4Fquts,232533,0
rHGfyH5mKtM,10666,6
PJGIrcvbljo,346666,1
tgL8p3erq7c,6200,15
yMGKmx5Jczo,6266,19
d74vwX4Mcgk,457933,13
bn6WIOOy8dI,75533,1
k7d5uSsPOkk,105733,0
yM-OPnPe7DU,68266,7
gRDFlfzM_iI,35533,20
MR4qAlV2tYY,45333,18
2phtH-3cTSo,32400,15
SyHUbGR1sLw,16133,19
I_5MKzSEVhs,118333,10
kkYQsQdTx84,70466,22
azLbVm88Dzc,174600,13
r5Fr1WFhgcc,30066,21
gBQyZ7SuRqQ,9800,21
10RsWXG0zaI,89200,18
F2JoB8T08sw,2666,22
F2JoB8T08sw,42666,22
F2JoB8T08sw,175066,22
dnIZ-umSYS4,189933,19
i11b2FRQ3P8,53400,1
dfU8DcWDX8U,391933,10
9OBzADKJeYU,17333,22
AUILVim1S5U,41933,6
FC5zVoV7UPg,15533,12
GUhJFMr0-qY,182133,14
ZoLG-mYrpOI,235600,5
lFObiVRO-BQ,685533,13
_QzsAmCwRjw,65533,0
B4Rg4mkz_wI,254133,4
G_6cGa1upl0,27866,14
G_6cGa1upl0,55266,14
pGF6zo13JP4,3866,10
Jfed1LJ8Bxg,67466,0
rIqhuv94Zuc,329800,0
rIqhuv94Zuc,506533,0
5485xG0gXdM,46066,7
kGuKrfLMYxA,299266,1
qmKkMvNivSQ,12200,0
WB9lmLCQSxg,15266,18
ZXUb8e_LkeE,466,9
1ggOn5NDRco,20066,7
QqzL24wAzmI,14733,9
Xieq-akW_Y8,135266,0
dr9iDJi_KMQ,103800,0
VGO-0A44GNw,136333,11
PX6CQgHkgjk,120066,14
N28sspen6dM,134600,1
oxVvWkqNNhk,49333,10
sieH_Z4SlE0,94866,0
a9ATTkv4HnY,49133,7
dJ9qJezt6do,168000,22
SNilQ5qeVWU,68600,5
V7CVQjk9-Xc,12600,14
ZfxFUbvHaZw,149266,7
PJGIrcvbljo,383400,1
5485xG0gXdM,142200,7
GUhJFMr0-qY,218466,14
yNKFTCr7PDA,47066,3
iOw0HdCfT4c,14466,11
DpAeATdQzsE,146733,10
y0qGszhFtUc,25933,1
uaxBy1ogVRI,393866,0
Yi7vxXj8sQU,25400,22
qh2QJbmhIIs,7066,4
bn6WIOOy8dI,105866,1
-T11qTvV3Hc,35466,16
Gliorv6IZDc,40933,22
Gliorv6IZDc,78466,22
Gliorv6IZDc,149333,22
JgPoXjK4Cb8,55800,0
g9qf5Q3kyu8,8800,10
8Qr-5_567tI,30400,16
tgL8p3erq7c,46400,15
2UW7iEH9Dcs,32000,7
ZXUb8e_LkeE,72066,9
toFpZnbM2ck,37466,7
I0e5qWOzhwA,661866,0
4L1hwrJGIRM,72466,0
OhWcpvJwswU,3333,0
QAwRYGZjqZc,2933,0
QAwRYGZjqZc,38066,0
PJGIrcvbljo,409400,1
jxXIaqxxZXw,76733,16
d74vwX4Mcgk,673066,13
lFObiVRO-BQ,733666,13
2FXE_xO8Mb4,682866,4
a9ATTkv4HnY,132533,7
bSLOYIMVkJc,15733,0
szjoBKYmugg,26200,0
-pRZsFHaPLk,25666,0
mJm2UYBiD8w,88266,7
l9-OLAVFucE,48333,6
sLjs06sysGk,81333,18
SJwgIeOkfTM,109133,10
tsg-S4Hk2go,286733,0
dG0tL12BYXE,38000,0
JgPoXjK4Cb8,93066,0
ySNfgZUP0cI,15133,19
TtmBAQW6Auw,192733,7
fH-lDXdfG5Q,866,0
8Qr-5_567tI,59133,16
8Qr-5_567tI,88866,16
UOqfK06t0P8,50866,7
iMFw0BhgUjA,23333,22
g9qf5Q3kyu8,29333,10
dJ9qJezt6do,262466,22
nmZHisu8RUc,154800,19
nBRIpnBpBcY,21133,14
nft5g0H_PsQ,35400,18
8XZhPDwnEZQ,44266,15
BXhcxhwBSnc,117800,0
BhUBLACoTNI,52533,6
BhUBLACoTNI,424266,6
oxVvWkqNNhk,86666,10
2phtH-3cTSo,63400,15
yMGKmx5Jczo,46933,19
lFObiVRO-BQ,809400,13
Oy9bqZYtTfQ,247400,9
y0qGszhFtUc,55000,1
JgPoXjK4Cb8,140866,0
ZqbhhVzta70,13600,10
m9zxawLy4qY,25866,19
wbmT4LB3lVQ,96066,12
F2JoB8T08sw,231600,22
bYOJauFYzT8,20000,4
XwAijT5F0e4,74466,5
17q7jGvn3FE,28000,11
Qe6OEQ-ND-A,26666,15
uOJWnsunaVo,20800,22
ayroY9z4_9w,81400,4
2FXE_xO8Mb4,704133,4
5m9RGWYsZ_E,287600,14
8Qr-5_567tI,104333,16
zjyrcHL0MJ0,43533,1
-pRZsFHaPLk,47333,0
LdjWxOve4Kk,8866,10
LdjWxOve4Kk,42333,10
SOd_UGO7xNw,54933,0
tgL8p3erq7c,87200,15
rIdQkrIZ7wI,2733,9
uRyvdrnjYWg,20800,15
PJGIrcvbljo,435200,1
Qbladkm4pE8,15000,0
byK9BcS0DN8,2800,0
jITjzmBaEgw,4200,10
wOSL7OPRBXM,30733,19
VGO-0A44GNw,201200,11
uEi0mftq8zc,43333,0
41A5wkreZks,5333,0
Nlk5i3RNN9U,75533,0
W8g0gN458-8,100466,0
2cHTIJ_pGFY,37600,7
cSd6mV-to0Y,112600,16
q4ZHjb5Dh9c,372733,2
_E2c6gP_VKE,328866,2
UOqfK06t0P8,86266,18
Ng4vipHq3H0,1631333,4
jh9plgCvK2U,28666,0
ypUjN7tQxOA,50866,6
ChJw7lR-oLk,5466,5
ChJw7lR-oLk,37666,5
KkNOglCfMF8,59533,4
N0VP5MIXeXE,36400,20
DM6e1vEjYeM,254466,2
17q7jGvn3FE,64333,11
8Qr-5_567tI,186066,16
YImsebQzl8E,339533,12
f8QHVjCCnd4,135133,12
wNAZwyjkfLk,126000,7
GAojHJahvzY,15400,12
IWdflu5qIFo,144733,0
Zl30Oy50PfQ,800,0
-KjZ9rdr7K0,46533,0
grc-LTz2E3c,29400,19
g7hcdNpOKrU,164733,1
g7hcdNpOKrU,231600,1
cHrDM9LRKv0,160533,3
u3UAMcCoAJI,92466,0
_6LvK3qQD9Y,3133,5
PJGIrcvbljo,469733,1
RGb0r74dzDo,13600,7
4-qDKF3l1ZE,122400,5
JMMci7hryUQ,28000,11
JMMci7hryUQ,70400,11
JMMci7hryUQ,94066,11
pQQDZoEzYRA,61800,14
pQQDZoEzYRA,106733,14
tFz4utvv9IQ,15733,15
tFz4utvv9IQ,30000,15
rYwCvEIT5ww,44600,14
LkFH-UtI-m0,5333,13
lFObiVRO-BQ,849200,13
_E2c6gP_VKE,812866,2
Ao7Sa2afCb4,451533,0
BkcfJQLYA-E,7800,11
FsQoE8Eo_X8,75266,1
5D2YjLD7Wig,16533,14
KTaeNpZ8U2o,18333,14
kHIZAi1E9gU,25066,6
2FXE_xO8Mb4,737933,4
Xg3rLScFqLk,106333,0
feO8Ip4MOn4,159666,7
UXPnNm4scK0,43133,19
XbQUR3NFGSU,5000,13
jEs8speFxUc,30200,2
gynTW2hM82I,1933,2
x93rjJSIUAo,15933,0
yHNFypoWjCs,12266,11
7kFAlXCG7bU,4933,0
Ss4QLyJYM4g,26866,18
fnKjinXloew,16666,0
fnKjinXloew,132733,0
f8H7Ns8cw-c,30533,15
uOJWnsunaVo,74066,22
oDrYXyIN9xs,14666,19
wbmT4LB3lVQ,256133,12
OAal8oV5ZEE,258933,6
di8NXmkhe9U,299000,0
PJGIrcvbljo,501800,1
n3cOZK28CuQ,402400,6
1xSI36nguW0,135400,5
dJ9qJezt6do,314000,22
2UW7iEH9Dcs,174600,7
cprvb4cW5x4,89000,11
cprvb4cW5x4,164733,11
IaVmL95riVs,126533,0
mkj5QAoPMtY,12733,7
pM-vreyNi50,200400,13
_37U5Elgnck,50400,0
CwYG2Hf6-NY,124000,6
CwYG2Hf6-NY,304000,6
CwYG2Hf6-NY,433000,6
nrTMxs505_g,31733,0
azz1iZszUlw,32266,10
fwEvL-luHlw,12933,13
i12JHWHkHH8,435666,12
us7FzVO-3Bg,3933,0
UOqfK06t0P8,130000,18
m2O7gsIVroU,15000,13
feO8Ip4MOn4,215000,7
_FVUKMRgFHQ,164333,0
Q2JE0AyytWk,31000,2
Q2y57sBBVCM,28533,18
XBUvxtvKWM0,27266,7
LkFH-UtI-m0,150000,13
YjM4HvMGvrQ,71266,10
lFObiVRO-BQ,874466,13
GGVhE_lhYrk,76266,9
PJGIrcvbljo,569666,1
PJGIrcvbljo,612933,1
5sfgLwf1ivk,127466,16
5_9PTAfZOx0,465000,12
8hwa44VMdLs,20866,0
XdJwAUubwzQ,97533,10
1xSI36nguW0,176533,5
sF4Ctdp1h_c,50133,9
YqOiY2kVs2U,42866,20
xoWk6L7fSCM,136133,0
g68y7dQ9pSk,168533,1
7CSV7bQsPVo,32800,1
mPaWvimJ7Hk,13000,7
V7CVQjk9-Xc,44800,14
inNbYWMERqA,734400,9
zjyrcHL0MJ0,61466,1
w96dpS_DGH4,49733,0
xprNtXlmwCA,40666,7
lFObiVRO-BQ,926733,13
YpaTyzD8ELg,57866,0
us7FzVO-3Bg,81266,0
yjpvPAcuVkg,40000,20
0ORpOxJZo-Y,14933,5
PJGIrcvbljo,636200,1
aV3T5VqqaLk,13133,11
hmSeUlyLLak,5133,15
i8J_WMXO1Ew,6266,7
q4ZHjb5Dh9c,452800,2
dnIZ-umSYS4,220933,19
FsQoE8Eo_X8,158000,1
K7zB1JcD84c,13600,0
NBRSNzkQuS4,13933,19
orJu9eSJXnE,29266,0
YjM4HvMGvrQ,113933,10
m47S3qvNzYk,5266,6
XiB62ZM8O0k,108333,0
h3fwy3aEqHg,26866,7
5_9PTAfZOx0,493266,12
oDrYXyIN9xs,50733,19
riemjJEPQb0,5133,0
QEGY7Dq2x9s,110866,10
8hwa44VMdLs,72733,0
f8QHVjCCnd4,277933,12
rYwCvEIT5ww,62200,14
f8H7Ns8cw-c,154466,15
-8D-gmTTcQU,31800,15
oxVvWkqNNhk,109266,10
yEr8g7hh338,2466,19
MG0thZU94SU,21733,5
2FXE_xO8Mb4,825666,4
LfTlIudIw1g,9000,15
-1n3cbY4rAc,3200,0
QZS3V-7xnAA,70000,0
REfoOYhZRvo,13400,9
REfoOYhZRvo,84933,9
LRHg6qtVbKE,388266,0
NrK5rIZ2hBA,2600,21
SRjI5D9_rQM,11200,15
4ENxW7OPynQ,31200,22
zA_L49urNJM,11133,11
_IKgHHyoni8,800,0
8LDx5VefU08,24466,3
LBYNq_ua2sE,68266,15
eMvuRsp1axw,14800,3
eMvuRsp1axw,61066,3
2OlmuPLgS6Y,90266,6
mSqpggL1Y5M,41400,11
QEGY7Dq2x9s,156666,10
XkpxlUwx4oc,130200,16
znPMbxToyaA,20600,9
cvtBho0WZpk,866,22
PJGIrcvbljo,701666,1
ct5rCNGF4WI,13333,16
YX1ksb9Sw_A,257133,21
gRDFlfzM_iI,61933,20
omlLlRaS6P4,16533,19
j0YCi1K7ItE,2200,6
YjM4HvMGvrQ,163533,10
cdhML3xhwJU,77000,1
oDrYXyIN9xs,89466,19
86lRbVaH1qg,5600,19
CFHUoPsSwCc,219933,18
CFHUoPsSwCc,263466,18
LxVz52cvrKU,4533,13
uOJWnsunaVo,108733,22
sF4Ctdp1h_c,83666,9
V0pNECM3Vvc,3933,6
6QsonDPK3Mc,82066,7
7CSV7bQsPVo,66666,1
fwEvL-luHlw,44600,13
cHrDM9LRKv0,199200,3
Zx67Abj8a1Y,65333,6
CPQhkdmUhSo,10933,6
KczY_XtBr00,210133,0
aGMjb-JsDH8,11200,4
nmZHisu8RUc,191800,19
dYvZe3HEY90,16066,0
dh-tEqlsmFA,53133,0
74Qnj65aBf8,23733,21
LNbXjv6zKCo,28266,7
Lo9ymTXfrOY,14266,7
UP7tbJDyXCM,220733,15
pKFd8IXz4K4,103066,3
8lKXEr2W3yM,16266,12
bKoKETEyhps,2200,15
zqzKNtR5TX8,2066,3
0TnA86fm2R4,44866,0
SvPL8gOREaU,16533,12
wbmT4LB3lVQ,465133,12
QEGY7Dq2x9s,185466,10
PJGIrcvbljo,753533,1
YjM4HvMGvrQ,207466,10
zA_L49urNJM,267733,11
GdRaFA9qkV4,17133,6
X_trit4sh48,221733,7
xE_VjolB0mE,377933,0
kyS0b8TlMyU,342666,7
1BdQY-Cetmk,49800,0
oDrYXyIN9xs,106200,19
65-PVFOCOTc,14800,0
Zh2_JzYczbI,88533,16
JBlDwXJFbQc,60400,21
Xg3rLScFqLk,275666,0
f8H7Ns8cw-c,228800,15
uOJWnsunaVo,152933,22
ttfFJlVaOiw,127333,7
xwHQBU81IFY,236866,6
dnIZ-umSYS4,242533,19
2FXE_xO8Mb4,858066,4
-0h2CNoh9GU,7666,10
OuCORMax7MA,118866,14
hnKjR9hNAS8,73533,0
nvgZTSoMgAM,2266,20
lJtyNqzKtUw,54466,2
gi3vKLte92k,29266,6
tsg-S4Hk2go,420066,0
ymfolgJl4T4,34866,7
DM6e1vEjYeM,280266,2
bgSSzKax51E,84666,11
blDyAmRVhnw,243733,0
4ENxW7OPynQ,80200,22
SIJGTFbt-8U,3200,19
VaYKz4h2Wyo,13266,19
dViIKUauqGY,16600,0
orJu9eSJXnE,87600,0
5fXoyIBk_gI,97733,0
x-2AUxPCkVM,112400,0
lhNv9zDa1ug,16266,22
gpV4Qlx6YrA,175400,4
znPMbxToyaA,59533,9
-R_w0JH4ybI,18400,3
Gpmiq80_oJ0,23866,0
IBzxiP93KRE,88133,13
IBzxiP93KRE,114266,13
jZmrYr2biFs,6000,0
9lFSV7V1Awg,60000,4
EvkDUdSfbGE,2533,7
Jso9asRQDAg,114800,4
Jso9asRQDAg,223133,4
XiZdTtOUqww,241066,6
7D-ypPzaTDI,232600,0
QEGY7Dq2x9s,252666,10
zjyrcHL0MJ0,105866,1
IWdflu5qIFo,206533,0
foWPkPNDqyU,34600,1
7WoCNI5QBAw,45133,7
IjQXXK4uYVY,62733,19
P7-wx0m5mWc,25133,0
P7-wx0m5mWc,52066,0
-0h2CNoh9GU,62333,10
Et39NwSXL3A,40000,14
JSEulhtWqXk,6266,7
JSEulhtWqXk,216466,7
nvgZTSoMgAM,56666,20
eZZIhaR-McE,16000,1
YmgfuEDpEoc,515800,13
tiJVCrJ8LEE,39666,3
gaKGYmLxJVU,150066,2
bgSSzKax51E,131800,11
016peb8Shec,133600,7
EoTj81L25JY,11666,0
EoTj81L25JY,37600,0
MpHe6Bk66uU,15800,0
ryqK7NWK2ww,15600,22
5fXoyIBk_gI,181866,0
JSEulhtWqXk,425266,7
0ORpOxJZo-Y,45000,5
10cT8KNNGNE,65266,6
gn-uWd-2oj0,29466,0
D9vQxH277Bc,419133,11
xj_AmyVpwjQ,13200,9
F9B5cLZb3T4,4200,2
F9B5cLZb3T4,39133,2
F9B5cLZb3T4,71066,2
euU-dtl6yyA,317866,0
8Q8g9z-DNF8,546800,11
Fe0lQVJgSI8,5866,19
Jl2J7qkVd8s,76333,22
c9V5KcPepYs,17733,19
wOSL7OPRBXM,113000,19
fPUS3vYMwSw,14800,15
Xg3rLScFqLk,407466,0
mtaHOeuHEvs,5000,19
d6vTXY--7zw,220666,16
Pw26gy6kgsg,1133,7
nvgZTSoMgAM,252666,20
z5-nsuFvaR8,8666,11
2FXE_xO8Mb4,892800,4
nX5SF6sA4R0,19466,19
f8QHVjCCnd4,326333,12
3FCMZuuKNaQ,59866,6
pguKkBSLtQ4,3733,22
5D2YjLD7Wig,75533,14
wbmT4LB3lVQ,537666,12
l1i_Ah2y7-k,5466,1
rYwCvEIT5ww,118200,14
gEwa6Tmueqg,69066,1
65-PVFOCOTc,225200,0
tLQi3xNxths,7000,0
utEAwqlRNIY,114133,0
gRDFlfzM_iI,93600,20
WI_SwS7b5gI,31933,0
F9B5cLZb3T4,90600,2
kfRdfGIr0ro,25133,21
U1aPJgMPLcs,58933,0
_aQFSKNAQNw,2820800,6
mtaHOeuHEvs,33533,19
10cT8KNNGNE,180933,6
LhOMGvkzP28,95600,0
Pw7zlPV9yh4,489066,11
KQibImUKLRw,90666,6
0TnA86fm2R4,120133,0
YEYaDEWhuCE,141733,11
kGe7qIqwBro,13866,5
syGmax_xlqY,15600,12
kGe7qIqwBro,50200,5
vHvtC2bHQh0,260600,7
k5UoGZZb_RY,62200,7
scyRfbyCzJU,32000,7
lFxQTE93cmk,55200,21
nmZHisu8RUc,221400,19
_DNFK2H01Vw,28866,11
IjIAlH0OSMk,29400,22
jnkBPJns7L0,178066,4
jnkBPJns7L0,221733,4
nvgZTSoMgAM,315266,20
Zh2_JzYczbI,147533,16
tLQi3xNxths,86866,0
0SdJffDVJ0U,50933,9
ucZ943SzUMA,21266,16
cHrDM9LRKv0,251933,3
hI_EXfnbVfQ,35800,7
qGiLjP8-EVQ,30133,0
nX5SF6sA4R0,63466,19
nb4Fwwu1Y9U,46866,7
Q0mE0lsWraM,4933,3
10cT8KNNGNE,271333,6
jyrY4oyyA7M,113066,0
qilDPQDI754,16333,0
23qU2q5u0OE,72666,1
oI3ETWYxCi8,4733,0
oOcxjPiPEiw,91666,7
DDkFd1JV5wQ,16000,15
DDkFd1JV5wQ,33200,15
NWZxsBKbJaI,72866,7
fPUS3vYMwSw,38266,15
F9B5cLZb3T4,127866,2
yCRsqi9GtXQ,48400,0
wOSL7OPRBXM,166866,19
1zZOhBkiN-A,88266,18
jnkBPJns7L0,271933,4
x1Q4QI6tYy0,28600,0
CLtAY6AR6sc,12800,0
CLtAY6AR6sc,45466,0
LXC81sxdSA8,38666,4
h_RTaJ1CuHs,52266,0
inNbYWMERqA,951466,9
wbmT4LB3lVQ,618133,12
g68y7dQ9pSk,200800,1
tp0sEXEMJb0,3200,13
90vFAMJoeDc,17400,14
r9flhEEg7ao,22333,4
MQHooPuQdP4,11333,14
c7oqQy2Fvlw,46533,16
X8ot12qaXlU,17266,22
ve1x5GnD7zw,566666,21
YFlwj50M2WI,16333,9
YFlwj50M2WI,46000,9
YFlwj50M2WI,86266,9
1grH1rJ3D7w,2733,13
g4peN4syU7U,933,4
kGe7qIqwBro,99066,5
zH5fklHdUOg,81133,0
dzitRPrX410,1066,6
J-v_nK599xQ,14933,7
vnn_l-1mBFA,22533,0
3FCMZuuKNaQ,135666,6
jnkBPJns7L0,345866,4
wPRCf3v0EfI,49133,11
gn-uWd-2oj0,65866,0
yDCJf-dareI,13133,1
t9QRCB0L-7E,300333,18
rYwCvEIT5ww,146066,14
f8QHVjCCnd4,342800,12
uiEogb3QdvI,65133,15
12A9accQpI8,12533,1
5GMISyAZA9o,2600,10
_sV1Jd1uiYg,12866,0
Bw4i3ImrZXA,195666,14
NrhLQK1mGeM,16466,0
NrhLQK1mGeM,49666,0
s_qRN0HBrTA,2200,0
5FXOzzaKrcw,12466,13
o5c1Fswn7Z8,49200,3
2Dg8pS4tYRA,42866,0
Fd6EdXZfkd0,53533,5
R5Cq02Hg8RI,46800,16
V0WW03KFOL4,1733,3
nJ64BdyGCZ4,30200,4
r1JDszTT-Mg,85733,0
uHl0nc-BCCw,133466,10
gpV4Qlx6YrA,209200,4
gpV4Qlx6YrA,236666,4
l1i_Ah2y7-k,38133,1
8lKXEr2W3yM,148200,12
PQoFHEB1LYc,20666,0
Zulk3J_Dx14,800,11
wOSL7OPRBXM,197800,19
HxPskaUPSXg,4000,6
Nx-MzB6Fw4Q,57400,3
WhrdfztnUPw,54933,12
3nyuoOavXd0,27000,0
6QsonDPK3Mc,174800,7
OumTAMPogf4,15133,0
DeF7_7AP_S0,33800,19
Nc5jXJ3g2iI,12933,7
eQFxRHv55pg,226133,19
aV3T5VqqaLk,41000,11
vdRtfMdJfo0,1400,0
1PuaR9nsHK4,16800,10
lThBPb6HI1U,177333,7
5Kyuw8jbzIw,13733,20
79-VTZrI1j4,11333,0
QiqOoYwY8i8,194400,22
QiqOoYwY8i8,238800,22
XozcDZS-MsI,16266,10
wbmT4LB3lVQ,677200,12
TlmylB52KRc,45866,12
UCXU5SSjAZM,20066,0
uiEogb3QdvI,134533,15
Q0mE0lsWraM,53466,3
XCc4quRUs84,138066,0
90vFAMJoeDc,218466,14
s1Pd7evRn0U,38266,19
fhdMVAwcR_k,27133,22
zjyrcHL0MJ0,178066,1
1cmyOp7nsDg,21666,0
Qv-fYO-PrHE,4266,1
Qv-fYO-PrHE,38400,1
pQSCfO4UJhQ,9866,0
v0ytTrIPCx0,400,19
1zZOhBkiN-A,232133,18
bsf6aHfMd28,101000,4
ek-Fa8TY9_8,149933,20
74DkGBsLkAQ,30000,4
7VVLxISGeQc,57600,0
pdyhFh6-rCo,20000,5
9CcdlGfgKfk,69400,7
GceLsS4AwH8,36333,10
GceLsS4AwH8,64133,10
LeWOUgwj-4I,174866,9
nvgZTSoMgAM,363266,20
nvgZTSoMgAM,392466,20
0SdJffDVJ0U,112466,9
2erteAQNze8,46200,0
Fw-Ys3I-qtc,3733,7
NhskHQ9bqlo,13133,7
ZlRU7JRO4Bg,115000,7
wmx0UeWsPyU,14466,0
8v565imfVAo,37133,14
TWf_gsihIkY,149466,19
bKjmjwu1NMs,36333,10
dfXgVqNAs6E,19866,15
gn-uWd-2oj0,196266,0
Zte-rucISoo,466,11
2xWjpYx_-CM,105600,18
OwiF4NMDs_Y,382466,16
eENMs92D_2M,33866,6
eENMs92D_2M,181200,6
bTpTucmI54Y,239400,6
nBdQQVu4V4g,32200,0
SffWqCIJhOA,51600,7
5Kyuw8jbzIw,73800,20
23qU2q5u0OE,130533,1
fAFT21-2Opo,47866,0
fhdMVAwcR_k,96266,22
njOQqZ1pBGM,15533,3
fm3utKEsN8M,706466,12
UMHRtxDWquc,104800,18
u3UAMcCoAJI,172533,0
ek-Fa8TY9_8,230600,20
Du4jlCLKZds,45066,0
JmPh5SEI-HQ,23733,7
bkFYto-wIbs,15600,1
wGDcSsmjvTM,23333,15
H3xkFbTtI70,30533,0
OTLoFUBXgU8,2933,7
VhzYXvFYdFM,111400,6
u2HoeqGbVu0,26466,6
K6YllN6Lm2U,13400,0
YFlwj50M2WI,108600,9
QHRzBUNkeXM,25800,7
6N24vKSkGHg,6066,2
Nio43-cQPh0,514866,15
Nio43-cQPh0,695800,15
Nio43-cQPh0,993733,15
vdRtfMdJfo0,42400,0
5Kyuw8jbzIw,96133,20
9rvVWyyuud0,170000,0
Zte-rucISoo,35800,11
wbmT4LB3lVQ,788266,12
inNbYWMERqA,1168666,9
4x-LZaLF5lE,266533,0
RbcLeXv5ClI,3533,0
UtQZPv41A3M,16800,19
UtQZPv41A3M,60866,19
w97iIREVM9A,22133,0
b3-fSIUN_BI,16333,16
m0z25TJV2vU,7400,0
w1CnXVMeXWs,19466,13
bkFYto-wIbs,48333,1
0ZMc4952zXc,15866,11
jca9Gv0NRn4,15733,15
gRDFlfzM_iI,151600,20
zjyrcHL0MJ0,224600,1
1DWzAI6KRBM,715133,20
l1i_Ah2y7-k,68333,1
V5yd3VsaEtg,27666,10
3FCMZuuKNaQ,240333,6
jyrY4oyyA7M,163533,0
DhJAQCycHJs,44000,20
QyF8G25WooQ,103200,3
f5kAHBPObsw,124600,6
T59BVl9T53A,3466,7
UMO_B5EjUbo,12333,22
mz1VSnc09LI,29800,6
LuC8ON_75l4,77733,0
nvgZTSoMgAM,444933,20
wuoTf83G6sM,114533,3
cHrDM9LRKv0,300800,3
1grH1rJ3D7w,66733,13
ryqK7NWK2ww,33200,22
_58p4EHp64w,7400,0
BCpaJ-tEv-0,10200,22
HF8ZrMgnyo8,9200,19
HF8ZrMgnyo8,44466,19
d44G49XudkA,126733,0
lai-EPKdZx4,50866,6
lai-EPKdZx4,105266,6
xURxY2Gfwdc,83000,21
XkpxlUwx4oc,156533,16
9WDt0JjOFIA,13266,0
PfrrInPem44,3866,4
stL4yO9waIU,9666,10
NWZxsBKbJaI,166533,7
V5yd3VsaEtg,42466,10
s1Pd7evRn0U,64466,19
23qU2q5u0OE,163933,1
1I9kgVePPQo,46200,5
gaKGYmLxJVU,163866,2
f5kAHBPObsw,255333,6
ZxvK2cYK9B8,35133,22
45q41JQlxgs,13333,11
FyuwbGBFqJo,9533,7
Wvf31KgH-4I,42466,1
Wvf31KgH-4I,86666,1
Wvf31KgH-4I,169733,1
Wvf31KgH-4I,198000,1
gpV4Qlx6YrA,269800,4
Xc9aLfHkRD4,133933,0
ODI8kcB_dSs,9133,16
uHl0nc-BCCw,201866,10
uW8Q2_4dDEI,38266,12
pJll1cpPpHw,44666,18
5n9nJlPOA8g,2400,21
VzbIZpYCRkA,16266,0
fX8O4eM70YA,4266,0
ycEeHVtqXtU,13600,11
90vFAMJoeDc,286600,14
R62MYzlTsvc,118133,4
Sk_dusXMnrI,104666,20
WLNJ6lWapQI,276533,0
UMO_B5EjUbo,55200,22
-JaYroKa_C4,16266,18
LHIDYCWQK4k,15200,22
VlIRU7IMpjs,12066,6
ijbDg16cIC8,40866,4
x-2AUxPCkVM,135200,0
7t2xKNg9xRM,70933,0
K87m0o9veBk,13533,15
N5RZtLhNYf8,101333,0
PgyVMv-RRL8,31066,16
fEA-xCaKqfI,2133,15
cW0nhrxB3VE,242400,19
vDzTfYB8ZaA,215333,14
ZwWUjZdFTK0,22600,15
oPcENTby-ao,142066,0
lai-EPKdZx4,138866,6
rYwCvEIT5ww,168600,14
wuoTf83G6sM,133733,3
hRFmjheLujw,9200,19
Zulk3J_Dx14,62933,11
ciJyLynU-no,3800,2
0ZMc4952zXc,49000,22
9-pWLer034U,577800,9
us2WHUwoToE,3800,9
V0zvkkwU4Ao,11600,5
1xSI36nguW0,239800,5
R0FGOh56XRM,25400,0
xtq7hOkIm6Q,357866,0
nvgZTSoMgAM,474600,20
l1i_Ah2y7-k,114666,1
_aQFSKNAQNw,2864600,6
BH8IaZFtv4o,30266,21
UMKcSXzmebI,20933,0
FpY6NK89icg,29400,9
KArVkjxSGpM,14866,0
KArVkjxSGpM,34266,0
utKR9V_mhUo,28400,1
-rEJodlmObk,108933,18
pJll1cpPpHw,85933,18
ijbDg16cIC8,74266,4
ijbDg16cIC8,104266,4
5ihbNxGJQqA,7066,16
E3AG1PP4GXw,13866,13
E3AG1PP4GXw,44733,13
E3AG1PP4GXw,91933,13
6SBj14dkVPM,308066,6
g68y7dQ9pSk,244133,1
8pWMNKxuqb4,8333,14
ycEeHVtqXtU,38000,11
DM6e1vEjYeM,309200,2
3xy8Fz8Nsgk,28133,5
0EzzSfycsgI,7800,7
TwSnlq5Kma0,73066,14
r9u-eT96ACk,43733,4
1r-8BqTXFQ0,82533,14
V7CVQjk9-Xc,88466,14
454uz6k1w2s,340800,0
qUGXSXCXUbw,108333,0
5M8yWfOPd7U,188466,0
EBRIqbXUQsY,61333,0
V1fCV7ShBX0,82666,7
Xej8dQHI2-Q,10066,6
i5GkqX44npg,10266,22
ZwWUjZdFTK0,51533,15
lai-EPKdZx4,196933,6
V5yd3VsaEtg,99000,10
foWPkPNDqyU,72533,1
f5kAHBPObsw,318466,6
6maE330g2SA,161600,18
KPafqsMvLQY,349333,6
QU8rW2mdXUg,99333,7
yYOT97aPlKs,866,14
Un2QSQfjURA,233933,6
9-pWLer034U,628533,9
PbKcww7d6Zc,18866,13
aWDs8g5PE88,234200,6
jxmsNv20V50,10666,15
oqSoWYwXvzs,113666,0
yWYzRn9gCs8,498866,6
z606RIcWcyk,110000,14
HpdyNV4GqbM,44000,0
HpdyNV4GqbM,77133,0
W2OVzgX1F-Y,30933,18
karZg0Iifks,36933,14
ijbDg16cIC8,141800,4
PgyVMv-RRL8,89066,16
3FCMZuuKNaQ,274866,6
ycEeHVtqXtU,98000,11
ycEeHVtqXtU,175133,11
_C2IxP2qbIo,10533,16
WvlGWSVxnTM,16133,16
WvlGWSVxnTM,50200,16
bFV88VXGBHI,333,0
5yyzfjQ241s,18333,13
x0G4V33BueM,119733,0
EfbKwoMA6Kk,72933,10
EfbKwoMA6Kk,133800,10
uW8Q2_4dDEI,105866,12
EfbKwoMA6Kk,163133,10
Xc9aLfHkRD4,216133,0
q2ehOF-C3XA,87933,7
fm3utKEsN8M,722933,12
fHV8CTCxlpM,112533,3
njOQqZ1pBGM,65600,3
igD6uPQHQGk,124666,9
i1xqjStfSsc,371800,0
-8D-gmTTcQU,66400,15
EP5q5jLKryo,273533,11
KXhptYNj5qc,138200,11
KXhptYNj5qc,187533,11
dYvZe3HEY90,88466,0
Y24cWrRaF10,91333,7
kFx1iJxqxVY,111133,0
89Offa-snDY,187466,2
iIzXR3qRt48,56133,0
l1i_Ah2y7-k,132866,1
4GQz_1ZY2NM,58333,16
0ORpOxJZo-Y,98266,5
gpV4Qlx6YrA,290933,4
V0WW03KFOL4,42666,3
Zh2_JzYczbI,179600,16
wuoTf83G6sM,235533,3
Un2QSQfjURA,269800,6
Un2QSQfjURA,395400,6
_yplxUmLp08,14000,10
Vwkf0U9PZvI,6800,13
Vwkf0U9PZvI,45866,13
Vwkf0U9PZvI,77466,13
9bQ1DKn0xVY,26000,0
ycEeHVtqXtU,207800,11
ycEeHVtqXtU,283666,11
Cb3iufTFMEU,13800,0
PskTcGACgjw,46600,0
PskTcGACgjw,192333,0
nvgZTSoMgAM,541000,20
ciJyLynU-no,85266,2
ijbDg16cIC8,175200,4
-0ZklUVuuHU,11200,0
JL0zNXtTlMk,22600,10
JL0zNXtTlMk,85133,10
LuRLF2TroVk,15333,13
LuRLF2TroVk,45000,13
r9jyOtbfWs8,4066,0
banaB07Fu9c,18666,5
GQWtqp9_oOo,28600,20
GQWtqp9_oOo,70400,20
PdOx3xJiSTg,7200,15
5j9vK0rqJYM,44000,10
1XFlIoASg5A,75266,0
oPcENTby-ao,211133,0
z8yurWoYJu8,16600,10
karZg0Iifks,183000,14
xtq7hOkIm6Q,414533,0
oI3ETWYxCi8,64266,0
sqWh4EbaEPc,105066,7
ZxvK2cYK9B8,73666,22
8lKXEr2W3yM,199933,12
FkUYU6-Lm44,15333,22
hhuqU29wIWs,258400,4
kbkv8YpT5tA,51266,7
AmkhhCeS_vw,401333,3
q2ehOF-C3XA,102666,7
-i5l9gxtpck,34800,11
-i5l9gxtpck,62533,11
IG8om8odqvw,14066,7
SUaWzGHhCS8,9000,16
SUaWzGHhCS8,37533,16
s1Pd7evRn0U,124866,19
8Sbz2MGzhp4,6866,0
p2hHW2SQHHo,375933,20
jxmsNv20V50,35066,15
gxu-vI6GUHc,31800,3
jBjweE9mGpM,138425,12
wZu1elMV6AI,29666,0
Ir862a85AIo,1533,7
Ma4qWgQv6mg,10733,1
Ma4qWgQv6mg,56866,1
89Offa-snDY,241533,2
-Pfvb8lkEMM,33733,1
3DCPOTa-LzU,89933,21
BcNn5UGUEg8,100666,4
R114ZoTMiEo,8666,6
R114ZoTMiEo,60866,6
WnykpAyavVQ,98400,10
HtdjpD2nVjg,8666,15
3ZBYYBUfT6E,378733,15
sKJ0JtWZeWw,211133,6
qUGXSXCXUbw,360200,0
9bQ1DKn0xVY,71200,0
3xy8Fz8Nsgk,65600,5
BkgPxm00Ni8,195000,0
DjoWCkVIeUo,61333,0
DjoWCkVIeUo,114200,0
SJwgIeOkfTM,163800,10
Wvf31KgH-4I,279000,1
Wvf31KgH-4I,410200,1
Vwkf0U9PZvI,109666,13
2OruWayKGOg,33866,3
stL4yO9waIU,27400,10
ijbDg16cIC8,200533,4
sgIourhvBqw,28800,7
3FCMZuuKNaQ,334600,6
r16ZhaR_d8Q,19666,14
banaB07Fu9c,102133,5
4C0cLkGvUyo,9133,13
-Pfvb8lkEMM,95800,1
X3LTcjfr4XA,227666,4
Fur9JjP8tmw,39133,0
VBxdNFnpBAw,16333,12
kQQwdhYVDcM,47266,6
albeyJBtKD8,43200,0
mU7E6pi9PFU,12933,5
mU7E6pi9PFU,64133,5
5Yepu8icx4o,70666,1
U8FDSXXBiFQ,99333,14
l1i_Ah2y7-k,200400,1
pdyhFh6-rCo,47600,5
aRv_KvVv5Rw,141133,7
DM6e1vEjYeM,360266,2
qaNJQ16n0XI,2466,5
23qU2q5u0OE,179600,1
-SHxH4UD70U,3933,12
q2ehOF-C3XA,189266,7
iIzXR3qRt48,167266,0
EfbKwoMA6Kk,230666,10
s7SHOPydymg,23333,15
CLeJR60GZf8,45400,1
CLeJR60GZf8,129866,1
CLeJR60GZf8,158466,1
HlTzPLUcF2o,130866,0
HlTzPLUcF2o,404600,0
z2jjN8VXaDs,2000,19
ysZpq4j_7I0,92066,11
maiqraHgwgg,103533,14
So2WUDB3D6k,19733,3
1xSI36nguW0,309533,5
gpV4Qlx6YrA,345600,4
V5yd3VsaEtg,121400,10
htYMOG77PYw,12666,13
imKpK8gaShk,44000,9
lQ_7m3AY_dI,88866,0
ryqK7NWK2ww,68133,22
1lX6AUzT5Fg,55800,20
gRDFlfzM_iI,194866,20
drMhu4vi-fw,151266,20
f_pdKfhDUpY,9800,20
14kRCDFf10I,44533,10
Fkhru_XyPSU,13133,2
Fkhru_XyPSU,63066,2
Fkhru_XyPSU,95466,2
KIV12CtimIo,4400,19
r16ZhaR_d8Q,49600,14
ijbDg16cIC8,227933,4
jnqthQGGajM,59333,19
Lb-1DAsWAmw,92333,0
Ma4qWgQv6mg,73333,1
oe3g20BgJK4,15133,12
mU7E6pi9PFU,90266,5
86nU5vS0DXU,21933,0
NQiMeD83sMw,7333,16
3ZBYYBUfT6E,412800,15
VEusE2xcOS4,72733,0
hlZDJrpJzPU,20066,0
38fx_nvlYDE,46333,16
ZFztSU-3xFw,122866,15
jxmsNv20V50,69933,15
9AGVNH3IIkU,8000,20
kQQwdhYVDcM,137000,6
So2WUDB3D6k,164866,3
2rBkrqwX-nY,94533,0
2rBkrqwX-nY,139066,0
nA6eq5E4zCE,26333,0
-SHxH4UD70U,81333,12
H7z05uOIPRM,16533,15
H7z05uOIPRM,50666,15
H7z05uOIPRM,77466,15
d6vTXY--7zw,239066,16
sqWh4EbaEPc,136133,7
VdZQvbaNVHY,36466,0
nvgZTSoMgAM,607533,20
Nio43-cQPh0,1109733,15
ryqK7NWK2ww,298333,22
gpV4Qlx6YrA,366333,4
Vwkf0U9PZvI,190066,13
JBlDwXJFbQc,92266,21
g68y7dQ9pSk,270133,1
gsrvWcnpNP4,176800,11
5074cnEvjLc,56400,0
Ek2JpdhwlUQ,83133,0
ZYS0h2pAK6M,15533,10
ZYS0h2pAK6M,45200,10
njOQqZ1pBGM,103200,3
e8GaoFH8wkk,65933,7
wuoTf83G6sM,286466,3
CnnVUh6DrV0,7533,0
DB64LPZkKu4,82733,12
VZDQyF6mLl8,16200,7
WEin6qa1HVo,16666,15
SChsVwg7v1Q,20800,5
SChsVwg7v1Q,61533,5
ijbDg16cIC8,255333,4
ijbDg16cIC8,311533,4
XkpxlUwx4oc,179066,16
6SBj14dkVPM,616533,6
Aq5inSOpplY,191933,0
5SwUWcxP04s,15466,11
gbT4F-WUU_I,13200,7
W6gNo5qYkPI,49866,21
8yeJo3Bhg2I,6400,0
OPm_iAWIO2o,94133,12
OPm_iAWIO2o,274066,12
OPm_iAWIO2o,303666,12
Ma4qWgQv6mg,106200,1
ysZpq4j_7I0,204333,11
Q50xj-2Hm2g,15466,22
TqUUEYlCyNQ,265866,15
TqUUEYlCyNQ,381866,15
4C0cLkGvUyo,51733,13
4C0cLkGvUyo,91266,13
I88Ivr0nM_A,83666,3
3oCPiTN0A0w,19866,3
0LR16mylDaM,5666,10
9AGVNH3IIkU,43800,20
23qU2q5u0OE,304600,1
f8dKXya0RRs,70266,0
mU7E6pi9PFU,125866,5
mU7E6pi9PFU,161533,5
qaNJQ16n0XI,43066,5
r16ZhaR_d8Q,81200,14
5rgrzmzBR00,5733,5
gpV4Qlx6YrA,392933,4
YDd_skWNTMs,103533,14
f_pdKfhDUpY,36200,20
54N49o90FUw,40000,19
kQQwdhYVDcM,228200,6
nA6eq5E4zCE,70333,0
6f1MwZjAJHU,148466,5
LPKEFZa17ww,493133,4
SmeF2bmIHhg,132733,6
tmfYKD5rzAU,12066,11
uBYPU6pusbY,119000,7
7aCHLUx98ME,678000,22
q2ehOF-C3XA,224333,7
-A-tBuMjU8s,42800,7
GULSK86JGB0,43666,16
K9bz5NXNK-w,61666,0
OnPOXe8_vQQ,44400,7
SChsVwg7v1Q,88600,5
KIV12CtimIo,47133,19
Ma4qWgQv6mg,139400,1
ySc8bVt-xQw,10666,7
MqPQNThWBlA,1133,12
Ud1bbJmEMt4,7666,15
dyEFBaWsd6Y,246666,11
0LR16mylDaM,35800,10
EG9IvsaR4z8,1600,19
EG9IvsaR4z8,54533,19
FExSCNbzj0s,43800,11
tDShuVbfH8U,26666,0
pC6Y2Hz8H9A,145466,9
lz5-RMCbGak,326133,7
9MauYwf56YA,126600,1
3FCMZuuKNaQ,477800,6
HNr_BAFyDHQ,59866,0
HNr_BAFyDHQ,199933,0
NY8AlR9hIdo,73666,11
cHrDM9LRKv0,571333,3
nA6eq5E4zCE,237666,0
GiGUEU5aIrg,18666,0
UlFA0xDQcS4,4333,14
U9bwkOt0U5w,167666,0
mP0kUH6OYMo,58133,1
ZFztSU-3xFw,210266,15
XzheXdNTNmc,38933,0
gpV4Qlx6YrA,428866,4
40KyeS7fpcI,21533,7
r16ZhaR_d8Q,158466,14
c7-JG8kEeQU,45933,0
drMhu4vi-fw,315733,17
Fkhru_XyPSU,165066,2
GiSlgelpFOs,179266,11
GiSlgelpFOs,205466,11
WIamFaN5tWE,7933,5
pdyhFh6-rCo,89000,5
8elXpRIcvl0,160133,22
Y7O354NkvnY,58200,18
CINfsd8LiOU,57733,10
CINfsd8LiOU,105600,10
w_YXAPNVfC8,31666,19
CINfsd8LiOU,149800,10
tphTzlwJ8nE,12933,19
b9uWtyVRja0,11800,7
u6LnwNMWg-4,1151266,4
jvDHoeENGLo,377466,3
uBYPU6pusbY,249133,7
So2WUDB3D6k,262733,3
bw8LbVcIFZA,6200,7
-y652b4w3Ss,9466,1
4C0cLkGvUyo,142333,13
4C0cLkGvUyo,163266,13
LsSHIUGAUrc,55600,7
O_fVUyn6Ry4,13800,21
gGI5zkC5x0E,139266,18
zFUZDeeidRM,5933,15
e8GaoFH8wkk,120933,7
bSOGNdX_lc4,208266,11
SChsVwg7v1Q,104266,5
5Yepu8icx4o,109333,1
ApTMAZPjNrw,69600,0
RfBaDFbRw0c,53533,3
RfBaDFbRw0c,189333,3
joN15uX8g-k,108866,14
YIqcLfgxCmY,10333,22
eCzCkZy2ZXU,12333,16
V5yd3VsaEtg,159266,10
o2buXsesEis,41000,4
ODI8kcB_dSs,52000,16
NQiMeD83sMw,44133,16
xsrHSco3Zcs,23266,0
EW1AAaPyZBo,136000,3
Kcg7gY3WD7M,15933,0
Kcg7gY3WD7M,49333,0
54N49o90FUw,87733,19
ArgYRdhvlc0,8600,14
bdgu-xZeSlI,105733,3
bdgu-xZeSlI,170933,3
0ORpOxJZo-Y,149333,5
w1CnXVMeXWs,69400,13
0NnHCRpwoqQ,74133,18
vfawKIbPh58,5533,16
H7z05uOIPRM,135000,15
DM6e1vEjYeM,402266,2
67TPKpHd_Ww,60066,0
I88Ivr0nM_A,222733,3
9AGVNH3IIkU,80466,20
Pmt2DzW0fPk,301600,16
qwHNvpQhkKY,4866,20
OD9vhbbeBAE,50666,10
OD9vhbbeBAE,159000,10
PJyACEY9nSE,47266,0
sKQoawgh6Cg,153200,7
d0tfe76v5Ec,13866,11
iBFJ0_R6UCc,289266,6
aL1uaa5HqMc,344533,18
bYD5CP2s2_E,16000,3
rTYmEM2Lhew,3733,4
WDmCIeNYs6s,63666,20
04QaCPbePYU,32800,0
OPm_iAWIO2o,367866,12
ODI8kcB_dSs,79933,16
Nio43-cQPh0,1528733,15
gpV4Qlx6YrA,464866,4
WIamFaN5tWE,30533,5
gDG5Xr2p2y8,22133,20
Zh2_JzYczbI,248466,16
us2WHUwoToE,31133,9
vdqob5cuGU8,183733,16
B7CDWBoyNc0,75733,7
Djt5yzFk8h4,30533,7
GtlrQvR1t74,5200,3
Itiy5pg1DdE,12466,5
Itiy5pg1DdE,48333,5
Itiy5pg1DdE,79000,5
fnKNDlQq-JY,6133,0
SChsVwg7v1Q,135000,5
mCK1oesWHXY,195533,18
hnRN09FWWgQ,45000,10
1grH1rJ3D7w,148933,13
u9wy2re0paE,158733,16
ASfwyHCtnIU,21000,0
BPmVvPqVf_Y,110333,7
FNpd4DJ9LBA,71666,10
KIV12CtimIo,81133,19
z8yurWoYJu8,45800,10
yRpygBDogv4,113466,12
67TPKpHd_Ww,377333,0
ErBdWV7aVH4,98933,0
G4nRQQNwpGI,105200,11
G4nRQQNwpGI,186800,11
_zKjRWendpE,37066,0
f-ibXZltNI8,111200,7
qt_EPAVmgl0,124000,19
qt_EPAVmgl0,160600,19
pn8A4NTsXO4,51066,0
23qU2q5u0OE,329466,1
jnqthQGGajM,97600,19
shX7mjINWVU,156066,22
pdyhFh6-rCo,143533,5
szdsM2eVfzo,43466,0
_ZDU4qi4lcI,57466,6
W0MGZHFLemI,162400,0
FNpd4DJ9LBA,150866,10
5Xa1pmVOOho,12466,13
9w5KI-dsk8g,173333,22
gDG5Xr2p2y8,51600,20
ZFztSU-3xFw,280266,15
ANA-pgSAzGI,104600,10
ANA-pgSAzGI,188800,10
HfThK0NOj7Y,42133,1
tmfYKD5rzAU,32066,11
oy_TQCKceh8,7333,7
XYp_3742Jeg,42266,14
f_pdKfhDUpY,70466,20
yh6YTYoH78s,181133,14
2H4Y8FVRGYQ,179400,18
DhA0S7lPFVw,433600,20
ElFW4A_JCKo,1533,7
O88pUyLQLho,10133,15
gpV4Qlx6YrA,598800,4
gzDbuwIJVBA,59933,0
kYV7hajY5MQ,30333,4
Pn306WcjWWE,136333,14
iYjwzSjvOzY,31400,12
CINfsd8LiOU,180400,10
PyllgJqNAaw,285133,16
xG58H6psKDY,2933,19
xG58H6psKDY,47400,19
xG58H6psKDY,91466,19
yfo3vDelzxo,25600,0
YMtnW9mf41U,53266,0
o9ErpUu9L_U,449733,15
ASmU54g8nfs,445866,22
ASmU54g8nfs,825800,22
KOW9dbEGg10,9066,19
YXsmHV2Ectc,64600,0
Itiy5pg1DdE,107200,5
lO-XTKPQb5I,4866,15
_zKjRWendpE,66400,0
WIPm0zGgzZQ,13666,9
WIPm0zGgzZQ,34333,9
Z8SxFPbnptI,63666,0
SChsVwg7v1Q,165866,5
g68y7dQ9pSk,343400,1
KQmoh29f_GE,12200,15
PekQxK5-_80,2533,22
dUzyGOsLZsY,596000,9
1grH1rJ3D7w,228600,13
CBSNFKeTnpA,21733,1
CBSNFKeTnpA,43333,1
CBSNFKeTnpA,77200,1
Sr_UO_0KIis,25666,6
swcBkbDyuLU,3666,12
Fkhru_XyPSU,220133,2
ODI8kcB_dSs,113800,16
_6LvK3qQD9Y,54666,5
BF8d91cJS3o,119000,0
UgduFfvcG8E,7000,5
UqguLpXPckc,56800,0
0RWFVySHbj8,61466,7
u-m3SA_XCJQ,8800,5
0UA0AK8cNz0,25733,1
tb3FUIwG_9s,31533,12
maiqraHgwgg,164933,14
I88Ivr0nM_A,257200,3
GGiT8E5jVIw,36400,19
WQRKRHjZC0E,27133,12
WQRKRHjZC0E,344133,12
WIamFaN5tWE,81066,5
aMfI4pzpKzI,13466,4
KYc-vKtN0DI,128400,0
skkanw1I4gc,154000,22
zOoxYmqzDyc,87200,19
MDNCCebaq48,4933,1
wMyAEfVE_u4,215933,20
gzDbuwIJVBA,194733,0
V0zvkkwU4Ao,41333,5
oI3ETWYxCi8,165533,0
yRpygBDogv4,150200,12
6AYkCla5Oak,104800,22
jvDHoeENGLo,465200,3
UkTgSopFmv8,45666,11
d6vTXY--7zw,293533,16
9AGVNH3IIkU,114800,20
Ma4qWgQv6mg,179466,1
CINfsd8LiOU,211066,10
V5yd3VsaEtg,179466,10
dyEFBaWsd6Y,507200,11
SChsVwg7v1Q,239400,5
khbkOWVGFW0,177933,20
gpV4Qlx6YrA,633266,4
H7z05uOIPRM,200600,15
yHoaoOUSiqU,12533,0
cHrDM9LRKv0,604066,3
KOW9dbEGg10,49333,19
23qU2q5u0OE,409866,1
LbNQd6WJkg0,1800,16
UPeZqNTnZNo,36466,3
AixV6QSGqto,45133,1
AixV6QSGqto,80466,1
AixV6QSGqto,119000,1
PxcM6LkVhkE,91600,0
PxcM6LkVhkE,115400,0
nx4cDTx6orQ,12266,6
z4kw3x6Zfy8,7466,0
pjM1F1cRoZI,4133,5
LdoVBF0NI_4,24333,15
eXlLsfyX-24,23333,15
XZTTtVCKEeg,81400,9
5h7PwZFHrh4,14000,19
zYvjN5ShZDI,55733,0
63Rd0H3Dhlg,15333,10
N0dBuemXEcY,34066,15
f2CtP6bba2Q,13933,6
6NzKJ3gzQO8,8666,9
XYp_3742Jeg,57400,14
-K9NaSSvvqg,31266,1
f_pdKfhDUpY,102066,20
UAps3tucr38,3000,4
UAps3tucr38,47733,4
UAps3tucr38,76066,4
PD7h7dhJ-mw,177466,6
P6ZBM6se4Pk,29066,13
RpXJZaNosZk,8066,10
WwHIxwUAwkw,71800,0
7oN2znhyXuI,74600,0
7oN2znhyXuI,102866,0
DmWvAiV_2Yc,164533,6
D-IAsyKdzN4,3000,11
Gh7pAs2RntA,74600,4
01bOIRb18sM,35400,16
V5yd3VsaEtg,219333,10
2Y-X9TPKV2s,15933,12
WDmCIeNYs6s,98600,20
gaKGYmLxJVU,368800,2
gRDFlfzM_iI,267333,20
nQh_Y4C1tMM,83733,20
pt8OUYN4aHo,132600,0
KDPjW6HLa78,120266,18
Ob_dUWFDrgg,32533,12
Ob_dUWFDrgg,162466,12
iu-4L-Uzhy8,4425,7
ewwZC3qpM-E,74733,0
ewwZC3qpM-E,163400,0
tmfYKD5rzAU,66200,11
khbkOWVGFW0,216266,8
V0w_hBBqe-g,5600,0
f1N2Ieij6Z0,5000,0
MvMn9X0CmGA,47466,6
pnn3rtMCJaQ,5066,0
g68y7dQ9pSk,376400,1
Uk_UJPEm_2M,159733,11
rAGNLtnq6RM,18800,22
gpV4Qlx6YrA,674400,4
WIamFaN5tWE,104866,5
0O2F7gqF_BE,106533,21
-eaDsEyHZK8,69933,0
AE1iVqRFyVg,28933,20
In8BAzCZQNg,442866,4
Ky_GAg73w9w,37266,22
hSCT8RshQUk,52533,0
szdsM2eVfzo,229733,0
-y652b4w3Ss,33200,1
ITqfS4CFXBg,29133,1
ITqfS4CFXBg,84800,1
ITqfS4CFXBg,120133,1
gsrvWcnpNP4,463733,11
xBOBqh9a7ZQ,8066,0
HfThK0NOj7Y,95333,1
iI04qyWbaWo,89066,3
P6ZBM6se4Pk,156200,13
ptU4EDudgg8,60800,4
fVjBooUJOLY,19200,3
kYMaTYRLvH4,73733,6
ZFztSU-3xFw,299533,15
zOoxYmqzDyc,107600,19
Kff3Vofq0rA,59600,11
L46s_WezZ4E,20133,3
Q4rAM1058Z4,44933,10
2Y-X9TPKV2s,35533,12
V5yd3VsaEtg,239733,10
b6KzEt_jovA,40200,6
x_CImXdwsg4,15333,16
CINfsd8LiOU,268400,10
OI7lUXljVg4,38533,18
dz698SLVJOE,15200,10
UAps3tucr38,110066,4
ZQRTktkRxy0,4533,9
zVkQX21--oE,30200,21
9luT0gn3wqg,271266,0
MJQWHqn6nDg,20133,18
PJCJpwugQu0,4800,7
PJCJpwugQu0,52733,7
-Lcod5-1Pcw,31466,19
FBF_rsPrDEI,80933,0
MarAgDU1rc4,4666,22
WGw94BtHxYE,53866,1
kWr1gVfE6lY,199866,21
eJLsfx8P3rA,2066,0
1ms6YFiib5s,405466,5
YYqAj_H10Fg,435133,10
aHM4Dj-2y8o,123200,13
a9hrFQJS97g,218533,3
vpBbK8WSpus,20933,3
ySzoP84xZl4,198400,22
NG_INbByA9w,14666,7
W-sCMBY47ck,39266,10
e14cUhPNqF8,406333,11
gw4YKmuvw0g,160600,18
njcuqdNTGfM,5000,0
pRArAdUzaKg,31733,0
KJUjM2jGrlc,44133,12
U1JR7PfKo-Q,8466,4
-fhlqj-1pMY,5866,19
mziKTFuKVco,43600,0
5RxEIiFqHGQ,58800,0
AixV6QSGqto,157066,1
AixV6QSGqto,188400,1
AixV6QSGqto,209733,1
AixV6QSGqto,320866,1
6K0TGSxJX68,7800,1
XkpxlUwx4oc,208533,16
Pw7zlPV9yh4,551333,11
lpJz5Eb7tPI,22600,0
H7z05uOIPRM,226133,15
RfBaDFbRw0c,222866,3
gxu-vI6GUHc,128733,3
0Bcdc_F1Kfc,61266,19
ve2d-_hpku4,23000,11
V5yd3VsaEtg,294600,10
dz698SLVJOE,35066,10
2Y-X9TPKV2s,76600,12
x4bQNWwXZbc,10200,11
4kup7uU4qQ0,12066,9
4kup7uU4qQ0,63800,7
dhfGRHjpMz8,130600,20
MTeY8WMGbgQ,9466,9
Q4rAM1058Z4,88266,10
wMyAEfVE_u4,272533,20
yRpygBDogv4,294866,12
HeRN_vyEO6Q,8666,2
jtvT_wSGjEY,129666,7
U1JR7PfKo-Q,64733,4
U1JR7PfKo-Q,193000,4
hir-LnVlhrY,41066,0
iu-4L-Uzhy8,81758,7
5GMISyAZA9o,36000,10
38QFk_v7Jn8,26600,17
VZ-y0p0QycY,3666,7
4dWbJp9Hpww,56200,7
h7hDxguQWTg,10133,6
7azi3oL0_3Q,15600,3
YyFv5KTVCYc,3333,4
ogNqc-uHzQ4,42666,21
CINfsd8LiOU,293266,10
khbkOWVGFW0,267200,17
CBSNFKeTnpA,104400,1
ljeTwRM6DWE,4666,0
t7F449AABxw,125133,11
i8m2X6FKmwc,84533,11
OI7lUXljVg4,70533,18
WIamFaN5tWE,141400,5
3szPqA1S6P0,74866,0
PrWitGsXJ1k,12400,16
0ORpOxJZo-Y,164466,5
r0P-2rp1Hpk,4000,4
Sr_UO_0KIis,68466,6
AixV6QSGqto,364866,1
AixV6QSGqto,418066,1
AixV6QSGqto,450000,1
Kcg7gY3WD7M,98133,0
cHrDM9LRKv0,652466,3
dhfGRHjpMz8,158600,20
ZQRTktkRxy0,88933,9
hir-LnVlhrY,101666,0
H7z05uOIPRM,264333,15
U1JR7PfKo-Q,239400,4
ptU4EDudgg8,146800,4
xzC5_r9raeY,167466,0
Jc18AfXzLZU,11466,0
LiaN8suP7y4,27266,7
wlxh6SBZZB4,4666,19
wlxh6SBZZB4,43333,19
5btFEHtMr5k,7000,19
tqhKEZTaQ3Y,237866,15
HfThK0NOj7Y,138933,1
lpJz5Eb7tPI,389133,0
us2WHUwoToE,72200,9
xURxY2Gfwdc,104266,21
X-yiJgtDWu0,53933,0
2Y-X9TPKV2s,224133,12
foWPkPNDqyU,104200,1
krT3DNl7aFM,666,7
wsIGw7QaR3o,267333,16
he1_Z1WqY2g,270800,21
VwK0PCmncgc,113200,0
_JtIFKmmCDg,2200,16
WIamFaN5tWE,189466,5
ZFztSU-3xFw,489466,15
diklgu20css,23666,19
vfawKIbPh58,71266,16
z4kw3x6Zfy8,31200,10
E4sa5oxWKz8,60800,5
PBOBbZXFBIk,102933,21
mziKTFuKVco,111266,0
ZJwj0WkULJk,189600,12
sKJ0JtWZeWw,354800,6
maiqraHgwgg,179266,14
ukh9XsHMmRM,8200,19
D1vTDW7YDTk,82866,0
6AYkCla5Oak,315400,22
PT_tMCTzlSc,89200,0
8MW0bqeeinI,13800,0
Fdy9kI80Tw0,59666,9
Uhj0HRMHPXY,49066,0
Uhj0HRMHPXY,224333,0
g7AQMfxl-MI,78800,7
9r1FvK19XV8,187466,0
C9zpBqKdAkU,1066,11
C9zpBqKdAkU,121666,11
HsGPGwN7vSk,47533,0
Qp4omU-xwTc,86133,12
1lX6AUzT5Fg,87533,20
0UA0AK8cNz0,47733,1
wAdHwwDMZ_A,1266,10
38QFk_v7Jn8,99866,6
dz698SLVJOE,76400,10
xhGo4ic9qcE,162666,7
Cv83EerV33E,113800,0
cQec3AMTkvA,15866,6
0Bcdc_F1Kfc,76400,19
h8VzL_EGyYI,1333,19
_KTY3xibxZo,37666,3
aEwD6TC8S4w,96691,2
aEwD6TC8S4w,215958,2
aEwD6TC8S4w,297491,2
HeRN_vyEO6Q,63466,2
RfBaDFbRw0c,257666,3
U1JR7PfKo-Q,285200,4
khbkOWVGFW0,434333,5
yv_76PCaLRM,20800,22
zl5Tzl3qObQ,228133,7
yUPvu9lRvz0,59600,22
a2rP7NO1Rsk,39866,14
a2rP7NO1Rsk,75933,14
gBcaWVEbykc,167266,7
dBGVC5ikCFI,42333,7
6DDU5ON6IwY,72466,7
WIamFaN5tWE,217200,5
_ZDU4qi4lcI,171666,6
9w6279FxI6A,46533,1
DgNZX9FIQpE,60000,4
IqMdq-luZnE,28400,7
eTfXd1DQ6mc,42866,19
0UPipC4KXoo,4466,5
r0P-2rp1Hpk,39133,4
9A-VO1zCZJ4,7466,11
C0mNrMEE0tE,246266,0
DDrJsY2a_bU,81466,7
dl-bg8WPGZs,32266,0
Up5pAaPW7gk,42200,11
O-fVNBCTu-0,8000,0
K1QSpzjkf0c,2200,0
ukh9XsHMmRM,30800,19
x0G4V33BueM,285266,0
m3Xe3C_jrdI,59000,14
d6vTXY--7zw,313000,16
rAGNLtnq6RM,93000,22
tArPRdtMcH8,61333,0
_Dygr96R_YU,42800,0
UYHboP8L3HA,4200,7
erXUgTR5L_4,141600,9
7JXhfaNTsUQ,9933,1
6vhwD_KUoio,194400,6
mGf2BYZSwSY,466533,7
GTB7P_T2LjE,88800,16
KJ2kEj3C5HU,50733,13
R05MiV53uHk,116933,12
a2rP7NO1Rsk,120333,14
a2rP7NO1Rsk,255600,14
6K0TGSxJX68,40266,1
eTfXd1DQ6mc,73933,19
yRpygBDogv4,369800,12
WQRKRHjZC0E,370933,12
mw8KB5vZVP8,20866,4
zl5Tzl3qObQ,265600,7
dz698SLVJOE,177800,10
UzWnERtKCaQ,213400,6
h9NMg-tzuno,4600,0
cRCX18eVB5s,44400,13
gxu-vI6GUHc,159266,3
Z5-YlE41Zig,15066,22
O-fVNBCTu-0,89333,0
hzV57CdKTuk,14600,0
IsM1Bi_UArE,68533,0
gJZ1zQMvcus,71466,11
gNUVuwaegVc,224600,4
niUnVyYTszc,37666,0
_6dbrf1rQX0,32866,0
_2NjURgYqKw,40133,12
TWq1wCvzWqY,91066,19
knmpBaoS_CM,35600,0
pGf95X3pgdg,31333,0
wUTmV2Yvg9M,16133,4
9cHmo5qKDEQ,15866,0
9cHmo5qKDEQ,46200,0
9cHmo5qKDEQ,70266,0
Qhg52jON8Bo,45066,14
TtyfhN-jWcc,28866,0
TtyfhN-jWcc,58400,0
5RxEIiFqHGQ,113800,0
p1J7lLYJ5SQ,1333,11
YluDona_474,13133,4
YluDona_474,50866,4
YluDona_474,85466,4
VdZQvbaNVHY,68533,0
UwcJsMnBOmk,48933,0
fm3utKEsN8M,836733,12
w9YNRlieB0k,47066,7
RpXJZaNosZk,45866,10
UsOOj_Y_zhA,5933,19
R05MiV53uHk,180400,12
6ch-lx0-MHQ,118800,16
dCJFMDQBPb4,17666,3
hh432zDMgPo,57400,15
zICiFBXazk8,7200,19
zICiFBXazk8,44066,19
1h1_zm3maSU,39733,6
Aq9hnd3_2eU,44933,0
Aq9hnd3_2eU,61533,0
GymgfEeMaTA,43800,6
U3GXPS70G6s,23400,7
0Bcdc_F1Kfc,102400,19
6g8-u1fjEpw,11600,16
KYc-vKtN0DI,1135866,0
VF-NflCV-oA,4133,0
VF-NflCV-oA,33333,0
4RRgEZp_OZs,91000,10
KM9d0AeyVxY,13600,19
N2smpTG4iDY,74466,12
N2smpTG4iDY,133000,12
T7zoT-A-Cs4,118333,21
ajHx9KteaeM,30533,22
a2rP7NO1Rsk,346600,14
a2rP7NO1Rsk,359933,14
zJt8XNuKk0I,148600,20
946wiAK4Seg,72533,0
aEwD6TC8S4w,335825,2
_JtIFKmmCDg,74533,16
Ypr0GVNYWTI,90733,9
0Tu3KWEm4SE,21200,6
0Tu3KWEm4SE,211066,6
fSY02AU3aRQ,24466,15
rgZtncnqBR8,28200,11
WIamFaN5tWE,250600,5
5GMISyAZA9o,82933,10
ZPvj9WnRrk0,3933,1
YluDona_474,124733,4
5EHgE2cyaT8,7666,1
7azi3oL0_3Q,37466,3
BD4GAoSscRY,58600,18
QevEntwkHwQ,5133,19
QevEntwkHwQ,49800,19
v19KoCqUydg,33600,12
CT5sqOOTaag,15866,13
CT5sqOOTaag,43000,13
CT5sqOOTaag,62200,13
tm0u9WA_KsY,1000,14
jVeQQBUmrSM,148600,7
8vg8eG2zGzE,37866,21
GZhWdIsibfs,37533,5
GZhWdIsibfs,74800,5
GZhWdIsibfs,95733,5
27czKvB-gh8,180833,21
Aon6i5vt5_M,210000,6
Aon6i5vt5_M,271266,6
Aon6i5vt5_M,366000,6
6AgrHsaBn2I,61400,0
7qg7PnYkwRo,400,7
791i1QoDYf8,133600,10
KFHPwY6WUCc,118400,14
P-27cmR3CZE,105333,12
WTsoLeW8iz0,33400,19
XlIxLJTiphI,8800,13
Z1Lp6UbmSNE,7200,22
NqwxEAASrCo,12600,13
XkpxlUwx4oc,238333,16
R05MiV53uHk,359933,12
VTj9pCmORsI,12200,5
67wgEifQYpg,6000,0
Gt9R3XJzLK8,228000,0
Gt9R3XJzLK8,305066,0
IwdF5w2-xo4,44266,10
9E7pxq7xDAs,57066,7
O0BTv3qT1BA,32133,7
RszOwc-hP7E,2866,7
RszOwc-hP7E,243466,7
vnXwBn47Q3Q,66266,6
yVO-nlNYxrU,86200,0
RfBaDFbRw0c,297666,3
AeKNsF0FnSI,5133,8
AeKNsF0FnSI,57333,8
LOuG1BqtgF8,63600,10
9q9ds-DUajE,168200,6
FNNrfAuIQmo,109200,10
FNNrfAuIQmo,571133,10
JwW91OdzCsA,9666,13
_GyE3cPQ6U8,8600,22
niUnVyYTszc,75600,0
wlxh6SBZZB4,66066,19
6QsonDPK3Mc,195133,7
R2FKXZEZ3YE,427866,16
qXx4Vj-HwkU,24666,4
mXAmp20oQLI,7133,10
nYtu5EwmkIs,2933,19
acmqXhUnVL4,9133,16
QPtMbvxzFuE,15933,5
0Tu3KWEm4SE,270666,6
7JXhfaNTsUQ,31266,1
ZPvj9WnRrk0,45666,1
YluDona_474,167133,4
Z5-YlE41Zig,44933,22
7UoowhNsMao,109600,2
FSgrf6l9zkM,13200,1
FSgrf6l9zkM,38866,1
FSgrf6l9zkM,59133,1
V2BFeFPTG9w,30800,16
x_CImXdwsg4,44400,16
vfawKIbPh58,90600,16
86-K3k9S5_8,39666,0
ACCKEgE4tsE,1400,0
AVrXHLl2PfU,15800,10
B0KT3JmMnyQ,84533,17
K4IN8pNA--U,58800,0
VJmgPBopcB4,50333,10
Z8hxk9bFpBU,66200,2
C-QeU_2iOv0,66000,22
Fn1mai_jxXE,18400,0
JvhH68MTbGs,4666,6
3QBIGcYzmRY,2800,4
beLkXAaP78Y,86666,15
x4lq_PVEbRk,13800,14
C80bmA0XrjM,267533,0
JH6R-dYXPa4,117933,7
lV9QQwlV_7I,14266,19
_6dbrf1rQX0,105200,0
GFKQUlePBj0,181266,0
aclFPmL7kyM,22133,11
h1zuISckIeI,16533,4
ySORbKn8gvg,236266,6
AuP-lCtfkyk,16200,6
JM5a8ZdoZ5M,21200,0
TmLOChuZZ9k,193000,0
Xjp2FIHp9m0,7333,16
iPlXCYJ6F7w,25066,14
qW6i1YT8XgE,37266,0
qW6i1YT8XgE,95466,0
Qp4omU-xwTc,182266,12
vas3iNRcsK8,18133,20
YlIjeCktyzE,17266,6
rAGNLtnq6RM,276800,22
_ZDU4qi4lcI,364333,6
jE682QiLZ0Q,293400,11
CT5sqOOTaag,94666,13
UzWnERtKCaQ,269333,6
VWnGhA9Asms,94466,7
QevEntwkHwQ,114600,19
1l3wHdp_JBs,150933,18
g68y7dQ9pSk,407133,1
IjfYKqc5A5o,15366,9
IjfYKqc5A5o,62033,9
IjfYKqc5A5o,346300,9
MrHKmxR5_pc,28000,10
MrHKmxR5_pc,79200,10
MrHKmxR5_pc,111333,10
Aon6i5vt5_M,391066,6
0Tu3KWEm4SE,343866,6
JBlDwXJFbQc,120066,21
ivGBks6evlo,19600,19
WIamFaN5tWE,285333,5
YVjmqcevR9I,31133,14
reI2Aa1WySU,77066,21
XlIxLJTiphI,138200,13
7kPsaqRQBCk,150800,12
YluDona_474,202066,4
lozL5fvIyvM,16133,22
qE-UDF4hzBg,8800,7
GvUIFT0iEoM,29933,7
HCUf4hhrEN8,73333,6
mrOHRGvKNzc,122466,21
pGf95X3pgdg,88000,0
WGw94BtHxYE,88066,1
iPlXCYJ6F7w,46200,14
jVeQQBUmrSM,190400,7
aEwD6TC8S4w,492558,2
nZ5RUQXfShY,459400,7
GZhWdIsibfs,133866,5
PENrITxG0aw,30266,19
bUFxlXmjD94,23866,0
d6vTXY--7zw,350466,16
xCR-B3-cbQU,207933,0
dgP8uZfiePI,19866,21
6g8-u1fjEpw,215533,16
ivGBks6evlo,59400,19
ivGBks6evlo,106066,19
f1hbPIXrkGk,170466,4
RpXJZaNosZk,89666,10
he1_Z1WqY2g,377266,21
xiDU2R-aqo8,63333,3
CT5sqOOTaag,180533,13
1gNS3ZD8XV4,150666,6
2nGnmiCE288,1733,22
vuMNpPvUCiI,30800,14
0Bcdc_F1Kfc,167200,19
YluDona_474,240333,4
qXx4Vj-HwkU,57400,4
oSlU3MsEHf8,226133,4
sKJ0JtWZeWw,446133,6
zBh-LjkpJrI,30400,14
JTzCxHwsL0Q,59066,0
03u5BWTYiRg,3200,15
K4IN8pNA--U,168733,0
rSVvRuEBkwI,2600,16
3L759GhRx6M,59266,0
yCz3VdCGZMA,27733,0
-NNRFma3Pa4,2933,19
d6vOtyrW2eQ,28000,11
d6vOtyrW2eQ,89200,11
iyCphlrkmqM,16600,0
5EHgE2cyaT8,28866,1
z3j_A-GucLI,60000,21
6ch-lx0-MHQ,191800,16
DM6e1vEjYeM,433866,2
zRUGNGE43FM,2633,0
WQRKRHjZC0E,427333,12
6AgrHsaBn2I,101733,0
B9gpyIFVt6Q,26066,0
B9gpyIFVt6Q,56466,0
ExKOSdUcWhk,20066,14
jE682QiLZ0Q,353333,11
YluDona_474,267933,4
RK74mwaB81Q,95866,4
uNfXrQcT9EY,44666,1
vfawKIbPh58,120400,16
XlIxLJTiphI,194400,13
QevEntwkHwQ,143733,19
_lmD-useijU,31333,0
QCCSZFj3ckg,800,11
mGLTiv96rqE,14400,18
vov_FpagTZM,16866,13
5btFEHtMr5k,39533,19
vov_FpagTZM,57666,13
8keFplczS_o,91333,5
RfBaDFbRw0c,315400,3
ivGBks6evlo,150200,19
0Tu3KWEm4SE,387866,6
E9J03vUxTZQ,2533,16
0UA0AK8cNz0,99200,1
WTsoLeW8iz0,88200,19
oXlK1t1qisA,79266,0
oXlK1t1qisA,111333,0
vas3iNRcsK8,75800,20
QPtMbvxzFuE,42333,5
72EebY1ZoXk,65266,3
BvIPMujS2xI,40733,19
H-zBgZS-8Fo,47200,7
IkJXnFjplpU,10866,15
pWTSDN_1qvI,49000,0
S0gTPaAVLaU,136733,6
3tMTVEzdivA,42733,7
WIamFaN5tWE,300533,5
4rWpODTYI2o,58600,0
oyA7jVTHHF4,121000,7
rrNmKDEA89g,30800,11
VH6yeIWPgH4,310800,12
03u5BWTYiRg,57666,15
DLMNdIYs8YQ,31266,0
Ta-JBO0InZk,3800,10
Ta-JBO0InZk,137866,10
aEwD6TC8S4w,513425,2
UTJhfdI62JI,61133,6
xIUJ8zlr0TU,107733,5
9nkmz0R_JgE,17466,3
F4EdsEYTW-M,270133,0
F4EdsEYTW-M,329600,0
F47fcNkOpnU,56200,0
maiqraHgwgg,225866,14
R05MiV53uHk,475066,12
NqwxEAASrCo,103800,13
dCJFMDQBPb4,80466,3
x_CImXdwsg4,87400,16
D_b2eJtuTqY,2466,0
H49i29eG2w8,73533,18
L95XIjaHFIo,138466,0
L95XIjaHFIo,219400,0
7JXhfaNTsUQ,72600,1
RszOwc-hP7E,280866,7
PxrnFTRhG3s,42200,6
m3Xe3C_jrdI,123266,14
cx8LH0DzeLo,16266,20
pu5FtkxhXrY,42733,19
10B7YAdNduc,54600,21
YluDona_474,300333,4
0RN5CH7xeAQ,9200,12
UzWnERtKCaQ,382800,6
nYtu5EwmkIs,28133,19
xCR-B3-cbQU,279800,0
ZAlLdZ8yazY,3800,16
qSQGkIAVQ5A,48000,0
n_UugIyC9H0,569466,6
XlIxLJTiphI,231800,13
Yz6-1m6CLto,216400,19
1_DUST2mjE0,14200,18
k--OTejYalM,12800,4
7KOEsCPHkNk,533,0
8tEc2V2fPbk,31133,11
5EHgE2cyaT8,64533,1
IyjFl1Hhk3Q,9666,0
IyjFl1Hhk3Q,40800,0
LnYz8cQsrWk,182000,6
moXnV1YKXSU,177000,19
px-bUtEvWME,254333,0
5vtYU6uVECs,46400,3
8Zi2bsTpMeY,13733,0
b5mOcLykYeQ,39400,6
V8aNNmysXVY,72666,7
o5KrZpqV8bs,30533,12
x7k_td46-50,27333,7
EjjvUxqu-yY,73333,11
fqbHL7PqkN0,15600,6
51DDnqt0N6E,201933,0
nhaBaiJzdhc,14733,16
nhaBaiJzdhc,47600,16
nhaBaiJzdhc,86133,16
rE5tVJl8Jv0,178400,9
rAGNLtnq6RM,447666,22
Aq5inSOpplY,208466,0
eNtn0SAgrZU,159733,18
_Kyuarb87-Y,800,0
7JXhfaNTsUQ,121666,1
tXp1Fvj3cJU,13200,11
nHTk7qXOvDw,17533,16
oRHeVQopVw0,17200,13
us2WHUwoToE,108866,9
ClEazECIJIY,21133,0
CrhJ-LwGzOY,358066,6
CrhJ-LwGzOY,419333,6
h8VzL_EGyYI,44733,19
ZJwj0WkULJk,216333,12
_ZDU4qi4lcI,427733,6
UxJnlgdDT_s,1200,2
qYKXPJ3IpNY,28266,0
MB-8ZFfUNCg,11800,0
MGG3CEeG7uM,4600,1
MGG3CEeG7uM,42466,1
zCqivzoau8A,11400,22
Qlua4t7mlfE,7466,7
Xl7RbKNLL2g,45333,0
0PrRzjpAZSs,21600,11
YYwpv5iCo7w,178266,7
YluDona_474,327666,4
0Bcdc_F1Kfc,303266,19
IkJXnFjplpU,37733,15
Ta-JBO0InZk,173133,10
XlIxLJTiphI,260466,13
W3Bv11o03TQ,12933,7
vfawKIbPh58,183466,16
Fe4eDY41ky8,20000,16
or43w2gunCg,21133,3
ZAlLdZ8yazY,31133,16
m3Xe3C_jrdI,147600,14
9TqDhQWOwlY,60533,0
x_XV2Y3pwDA,56666,2
8R1nEWNp7zc,44866,3
QevEntwkHwQ,165400,19
qXx4Vj-HwkU,90466,4
OY0DGOS08j8,59933,2
tYzRtE-5vRM,2200,0
sX3ak3urkks,12200,0
sX3ak3urkks,146600,0
hxKohzUreK0,28266,7
XJ3frM3lqIc,14066,7
ssZPmv2AnMs,140533,0
WGw94BtHxYE,120200,1
kq8toLbpJPo,59533,0
qwHgRXTT88U,91000,6
R05MiV53uHk,525533,12
fyZImQFj_Y8,103200,6
uXDG3d6NG-4,3600,0
J7vf3pet9d0,29266,14
nKrKbT8jP0U,86466,21
Fvz99KjCRs8,11466,0
xaAq3Wvgd44,278933,6
jE682QiLZ0Q,403400,11
7ledBa3nuVs,9933,15
ivGBks6evlo,175466,19
ivGBks6evlo,197400,19
re-Zrvxcmqc,27200,21
OpdleSvNKx0,16533,11
ludsOgx7L1c,4333,7
biPtA8eBes8,36266,0
biPtA8eBes8,78733,0
jJvdhuPOLN0,181200,16
-7vw5b-6G-Q,25666,19
H4lj7iFLqmI,46666,19
VnHjqlSvKPE,15600,12
VvW1EYFbdsc,30000,15
11mHGptZdsQ,12400,11
KlfpusW6rj8,12533,0
wxLXUucsa84,45800,7
z1rUOGjiApk,226266,12
NqwxEAASrCo,128866,13
8-PiKcw-30U,653066,6
BwQa9IdJhls,28866,1
Gbe74-OWIo4,10600,0
Gbe74-OWIo4,119200,0
fXfWfOpgC-s,55733,0
9TqDhQWOwlY,94933,0
ZgTrobAlXcI,40133,13
ZgTrobAlXcI,59400,13
ZgTrobAlXcI,99733,13
ZgTrobAlXcI,123066,13
YluDona_474,371533,4
XlIxLJTiphI,293866,13
m3Xe3C_jrdI,195666,14
dfiCbVOIhsE,185133,0
67tOxSpo3zI,136266,7
FQMXzPIoL14,8266,1
ssZPmv2AnMs,179266,0
wz4m5svGtjs,135800,3
QPtMbvxzFuE,75800,5
0PrRzjpAZSs,51933,11
D0fhKhpAhJM,100866,17
D0fhKhpAhJM,175266,17
D0fhKhpAhJM,230400,20
HePR1VVF2Do,11266,7
3KqN7H6PZ98,11200,0
3BQRSOcA-K4,80533,22
9hiMPkXuQmQ,183400,4
3deb1YGxmiE,59866,7
sMiUhl_oKqw,8800,2
kCxNuCAFFk4,43000,7
kCxNuCAFFk4,137600,7
kCxNuCAFFk4,176000,7
hqsOnH5ZiUU,4066,15
0kklvYhxfVo,9866,10
WQRKRHjZC0E,509733,12
X52kTbAm38k,125133,18
jJvdhuPOLN0,272933,16
6dLScnS9_i8,4266,13
yCYtcDx1zzE,140800,21
BIUeggZa3SU,93533,0
BIUeggZa3SU,194733,0
BIUeggZa3SU,314466,0
heEzyz_UP9k,77800,11
heEzyz_UP9k,299866,11
heEzyz_UP9k,413733,11
gaKGYmLxJVU,407466,2
0RN5CH7xeAQ,84666,12
b3tsW2UClc8,2333,4
g8vKB3IU1JY,14133,10
MrHKmxR5_pc,134200,10
72iHLIiWDzc,240133,18
CXmTWUFngEY,130200,6
CXmTWUFngEY,200800,6
EeIAsQTR8C8,46266,6
sJsWmMgIvok,51133,3
Jc18AfXzLZU,73133,0
nYtu5EwmkIs,62000,19
sQyAEJJ3af0,134400,18
hFK2lgFgUrM,164400,0
6ch-lx0-MHQ,234133,16
ZhooznTnYMo,18466,0
x_XV2Y3pwDA,120600,2
rAGNLtnq6RM,477533,22
_MDhtni6lGs,29733,7
RSyK73ConL8,25800,0
c-TAUFsSlvQ,200933,18
ujoJwRvjEdI,100800,0
YluDona_474,404200,4
kCxNuCAFFk4,418600,7
jJvdhuPOLN0,344266,16
HePR1VVF2Do,43666,7
5WfqvueyijQ,82533,7
q0JUlkR4Qk4,12933,7
Gbe74-OWIo4,152466,0
eNE84p_GqIw,186866,6
ggZX-8SE15Q,11666,2
N3IdhMZCJAQ,44866,6
UzWnERtKCaQ,430400,6
KNYdQVxWA4c,86200,16
KNq-VisKXT8,58825,7
uUQZZM0a5e0,135533,0
0sA23Q_HQr8,43400,17
_Kyuarb87-Y,61000,0
FVqOCe8-nmY,43866,0
h3uSlke3koc,169933,11
h3uSlke3koc,214866,11
9uNHieWE2C0,207933,7
Uc5PAhXhIzk,149666,21
Uc5PAhXhIzk,164866,21
c84BjBiic4s,198466,11
tkfXhHdH8ew,44000,6
_ZDU4qi4lcI,517866,6
l39Ef_3wsjQ,34000,19
yS6qB_hqY1M,20266,7
d6vTXY--7zw,375866,16
qXx4Vj-HwkU,134266,4
xaAq3Wvgd44,329866,6
ZiQCDSKQ1jk,89200,7
1fOM-kkuRsw,16733,22
5kuDsr7I2p8,8800,18
De6udyiN3vU,288533,13
De6udyiN3vU,315000,13
De6udyiN3vU,353733,13
tZvY0ZmZzFE,15266,1
V3K2-eoctmo,25733,22
-byEnRlJllk,49066,19
GOEoC_T8-Wg,67000,0
M8fu_ABPRng,1333,15
RYko9q0IjNo,445666,7
YVjmqcevR9I,51533,14
8tXIR-OV5dQ,36000,0
AmwPQRZDOm4,99200,16
DHySfBe0EVI,119066,0
DLvIlKrA-lg,31200,4
iRzm-CyyW-E,13800,0
6ch-lx0-MHQ,328533,16
ykFxDWCvCXA,84933,0
WGw94BtHxYE,163466,1
Aglra0fIttA,57133,7
Aglra0fIttA,135666,7
7f8540HmKpI,56200,0
LikG4u6PdDM,661600,5
UGU1MF6NBp4,30000,7
YT6idgnJDAA,67200,0
YT6idgnJDAA,103000,0
YluDona_474,425466,4
oSlU3MsEHf8,269000,4
ZhooznTnYMo,62800,0
_kIwMXjJJVo,4066,0
z1rUOGjiApk,240000,12
02Jz2rYIV_0,14600,9
VFd8IKR15Cc,312866,7
ukDFRx_VKHg,7200,1
ukDFRx_VKHg,34333,1
AhgOSo6HWaY,12533,0
AhgOSo6HWaY,52266,0
UdwsBYUcfAw,14133,16
Dk5yNoBbXfo,16000,0
oqb647CoDEo,30466,0
mJRtctj3ggE,22133,4
cOEZELlWyJ0,363000,0
3qaEI_LYW_A,555400,14
-BakRONbWSA,82200,13
rK0q-7l469U,50333,19
0RN5CH7xeAQ,124733,12
NNfionFt8bY,237600,9
UPWwqGkpFzo,88066,0
iXVM-oDkNMA,41733,16
646D4em6EAI,176800,0
eJcf3yTldpU,171933,12
IGv9j-RQi0k,11600,19
IGv9j-RQi0k,49133,19
sXrUWNtQy0c,75200,0
IGv9j-RQi0k,74733,19
fyZImQFj_Y8,188066,6
vRrWmK0levQ,10600,2
sq2UcOt21dE,414133,18
PCR0GGZAwHY,31866,0
fbOZOJTi6HA,89933,12
mXAmp20oQLI,41200,10
l39Ef_3wsjQ,65933,19
l39Ef_3wsjQ,94866,19
Jwk0idJfZh0,5733,16
Q3U838GD6f4,8266,12
FQMXzPIoL14,46466,1
OY0DGOS08j8,95666,2
3Q_qY_5XTq4,114533,11
YXsmHV2Ectc,180400,0
kjM4NdKHxq0,44333,9
QPtMbvxzFuE,90933,5
8twHq38vND0,66866,12
4itmGzAsEY4,314866,6
IJF9BaxwXBI,383533,9
KWKJzJtRzx0,1000,6
VNHGw5Sj0Qc,20533,0
7_y0wrH8d_k,423200,0
vZ2m0FqvP6s,296200,0
-OAT3ZcH1xE,22800,10
B5DmCOx2vEA,66400,7
CEZEhk8TAVA,364200,0
CEZEhk8TAVA,390333,0
cLMIYqRpYEA,8466,0
mc42a5JCMFQ,10000,3
a45XOJQaDQI,4600,0
K4yqmK1Ub6o,10733,5
PO8OUqDuPGI,15066,0
Qydku7yGxmg,46733,7
hddA6UGNTjA,28733,4
ami3w1EvZnk,66333,9
YT6idgnJDAA,160266,0
dogbbETUl7M,3200,0
nYtu5EwmkIs,98133,19
YluDona_474,534133,4
-BakRONbWSA,106600,13
m3Xe3C_jrdI,220333,14
sXrUWNtQy0c,372800,0
_ebp4voIfyQ,162800,21
FMyq_BTgnq8,64000,18
FJvAGAbTTTA,4400,0
F_xLwEhMPdY,3466,0
GhrnTmma9Ak,3133,0
kYV7hajY5MQ,105266,4
zfMmowc_HW4,15333,7
zfMmowc_HW4,120466,7
sNV29dtSqYs,569000,21
1zqpqKWhr1Y,26933,0
it00U5l7nlA,39000,1
MQHooPuQdP4,56866,14
0B0vznqDJuE,128800,21
FQMXzPIoL14,71200,1
zRTS119Bm0E,371200,0
Aon6i5vt5_M,419466,6
2-PRS-GJmUo,30533,0
tZvY0ZmZzFE,154400,1
SkoWWtiPYew,64133,4
i_JSJgJbves,46133,0
qPCnE9t6mek,58533,7
sglRepQQGrY,70000,12
n8W474BwGsM,151000,7
9hiMPkXuQmQ,295933,4
eNE84p_GqIw,223466,6
k--OTejYalM,31266,4
qkAw7yO3EYY,342466,0
ami3w1EvZnk,120066,9
sD_9McrL3UQ,24333,14
Q0i2eXWnJ00,29866,0
adsmRxlAJo4,15266,19
cTMqcaF6w4s,144266,0
qgKiD-4nXHM,187666,0
5btFEHtMr5k,60666,19
1PSIOY62FBg,43666,5
oUm-6kHQQmI,1400,11
vxcnD3-YrdA,9066,0
JhR0m3lko6o,35800,0
NGKt5xNPToA,466666,21
tbb6SjqQb-M,366333,7
fuKyOTK1HIg,1600,0
_KpyoPCcnh0,16133,2
3UnWZygbEX0,5666,22
6KpKxtwB1Ww,28200,0
qXx4Vj-HwkU,158466,4
qXx4Vj-HwkU,184666,4
1zqpqKWhr1Y,57066,0
UzWnERtKCaQ,463466,6
5TbsyW2nrRA,63133,7
7ntsSm-LFZA,10000,0
j_3i8wl54V8,1469133,7
0xZ6z8PgNuw,2533,0
vPdWpHgTpNg,1333,6
Q3U838GD6f4,87133,12
Q3U838GD6f4,154933,12
-_iBuJTwjw8,12333,10
heEzyz_UP9k,494466,11
8XLRE10Z33k,76600,1
WSZLSpWysBM,56066,5
cKd7Qd4DqkY,16066,19
cKd7Qd4DqkY,46200,19
cKd7Qd4DqkY,67066,19
IrhLp5therc,6266,16
FQMXzPIoL14,89666,1
O9dxeSLiF9A,26533,14
jVLZ-3RpHtE,1933,7
owzj6aqbKuU,15800,0
xIUJ8zlr0TU,154133,5
iRzm-CyyW-E,87200,0
eYiDKYuGayE,3866,14
8FoUMmKXzyE,2266,6
5TbsyW2nrRA,119466,7
WGw94BtHxYE,253466,1
HXQv5Flqql8,14400,11
LVant_c_hbQ,72466,7
_aRRa10vx0k,30000,11
ZujaUnrRSIA,41333,10
OTSHhXcI6pw,130133,0
_aRRa10vx0k,257133,11
dXaQoO7DFsw,5400,0
epMusdhNBFU,47666,0
kAJUGZURnW4,89333,10
sNV29dtSqYs,595266,21
H8NIJ4wQM9c,56933,7
KN1CfH-akjA,17066,1
kEP9pDTI3qA,189266,7
7ntsSm-LFZA,29000,0
P6MHa490vhs,31800,5
SA-0zmegQZQ,11666,7
Uh6E91I08E0,32333,16
cOEZELlWyJ0,839800,0
MfzXVjOQFeo,17133,19
m5DWr_Xli7M,22000,11
jJpNj8zLk0o,27000,19
KQmUl5PrjOQ,21200,18
cTMqcaF6w4s,182466,0
rcF4-O7o_Qk,28266,0
-OsN5KORGn4,88266,11
ivGBks6evlo,237800,19
M75lJhcyth8,42066,2
FQMXzPIoL14,120933,1
c84BjBiic4s,264733,11
THzHtVBKGjE,42866,14
_ZDU4qi4lcI,589466,6
rDQ2hcIWoBY,326466,15
5zk7kgg6QyY,12400,19
Aon6i5vt5_M,448733,6
rB6-4HF2-zg,5400,0
Jcncdo1rgzM,75933,7
a4sPNII8418,14800,0
2IOViiqzvQo,2733,17
hYS9duHmXQo,15533,13
V3K2-eoctmo,52200,22
0sA23Q_HQr8,90800,8
Yp8VlVC38ts,37000,0
Cwz-HnuH7-c,21533,1
Cwz-HnuH7-c,59000,1
GKM76-StXV4,10733,19
gtWYoZsqFSo,2600,15
REBfrgEC_3U,118133,12
REBfrgEC_3U,149600,12
REBfrgEC_3U,319133,12
rAGNLtnq6RM,520200,22
4HO0zKJ0ZHw,241400,0
a5dffDLeZsI,28533,13
a5dffDLeZsI,48466,13
a5dffDLeZsI,89466,13
jHjafNRUQdo,287400,7
jHjafNRUQdo,435066,7
88N5__h7Zdo,102666,2
N1xN0pw-Yeg,29466,4
TK7oEOh1j6w,163333,0
d87_jpucZzw,8133,0
uQAhHj86nko,4200,0
EWTGXD_3w0I,40666,13
Iv-7PZkGVhE,9466,0
UMRpSRhWFjY,4400,0
qk0GMLA36_E,12600,0
-vkMKVuweFA,9000,0
SrClpeb2lzE,27400,18
TSl3wSreplo,46333,1
TSl3wSreplo,74000,1
jI13kmwzzz0,103933,4
tbb6SjqQb-M,493533,7
pm0Tx3Jytwg,12466,10
rcF4-O7o_Qk,78333,0
8VgKMV6VRyQ,14200,20
dNGqelqb9hE,45000,1
uRp_-pqHELo,108933,7
ZujaUnrRSIA,103000,10
DvlnpdR68VE,43333,14
PNxog1hPGPw,142400,6
k55y23Q3cko,12533,19
nHvGTTyvZoA,7533,22
zD59UHvdpmY,9133,0
_-RgZtnx_PI,4600,22
-NWvB2g952Q,254200,15
2vF8Va9DGSM,57133,2
8qulLm8MYrM,29000,4
OY0DGOS08j8,140466,2
8qulLm8MYrM,60133,4
FQMXzPIoL14,148533,1
jJpNj8zLk0o,54066,1
8HdyDRBVVFQ,27200,20
fh9tibERtYI,64466,0
zRUGNGE43FM,45366,0
vPdWpHgTpNg,56266,6
Aon6i5vt5_M,488200,6
v1iIhTWRjg8,46000,3
L-YJHd6KzTM,45400,9
zZU3wqZmOZg,106000,11
WO80suX1E5A,1600,4
WO80suX1E5A,30800,4
WO80suX1E5A,64600,4
Wx1qid26zsw,15866,19
sw9Wrdjw6H0,66333,0
lRXe9tW_2lY,25266,6
ukDFRx_VKHg,83866,1
sD_9McrL3UQ,50733,14
f5dniZ5gB10,243733,12
gZYE0QxKFms,142133,7
3Q_qY_5XTq4,252933,11
HhYDfUmtRpk,105266,7
xftIhDuKyls,228000,16
Zi0GBm-ceg8,54866,0
Zi0GBm-ceg8,276933,0
e34VAR8re2s,12600,3
PxrnFTRhG3s,134533,6
0sA23Q_HQr8,117933,8
YuU8n7nHPZo,46266,0
YuU8n7nHPZo,97200,0
c_lbDOQjZ4Q,80533,0
9kmdp8Kk6Jc,7000,7
8dEIT9yRK7A,10800,6
FD89Oq7BclA,45400,14
e4-GDSfbJPA,1126666,21
tAiPXQ4V6oI,77333,0
m3Xe3C_jrdI,268133,14
jHjafNRUQdo,453800,7
GKM76-StXV4,73866,19
MrHKmxR5_pc,216066,10
MrHKmxR5_pc,241333,10
2Hwu-YpHKw0,48933,20
dwBRbh2-AFE,13066,18
hqsOnH5ZiUU,42866,15
hsVrbECA5Qs,25533,13
fyZImQFj_Y8,478466,6
N0K8OTf17-g,30133,15
qr8dnXFsI-E,158400,7
vXfTSv4UV_A,44200,21
-_iBuJTwjw8,51600,10
R2AaLyOPrlE,13933,19
MGG3CEeG7uM,79733,1
1Y7E37miFRg,149533,20
k5O9T9eODgs,95933,15
ibd_azVnbEU,1333,10
f6ZY9DBwyIY,1266,0
f6ZY9DBwyIY,469733,0
sD_9McrL3UQ,88200,14
d6vTXY--7zw,420200,16
qgKiD-4nXHM,276200,0
RfBaDFbRw0c,372533,3
u1rd9jKwxy4,4733,14
jnIwrdP7kEs,58733,7
YymaLoYZ-i4,19466,2
WQRKRHjZC0E,556200,12
rDQ2hcIWoBY,377466,15
hYS9duHmXQo,42400,13
nHvGTTyvZoA,28400,22
TSl3wSreplo,135400,1
pm0Tx3Jytwg,68400,10
S6BeEEj-fk4,130933,7
m3Xe3C_jrdI,302733,14
MrHKmxR5_pc,292533,10
ITqfS4CFXBg,157400,1
OY0DGOS08j8,169933,2
8twHq38vND0,102200,12
D0fhKhpAhJM,262533,20
wmjfHsCs1CE,60133,0
HLxJxTZDmw0,21800,20
HLxJxTZDmw0,72466,20
Njq52lZs9YQ,8200,11
e34VAR8re2s,76266,3
9hiMPkXuQmQ,335133,4
KXPGShfFlU8,58333,0
KXPGShfFlU8,105933,0
y2BOVk7bg7k,164933,6
YvS7etG2kxo,30133,13
mXdJ_OhCQ4Y,30800,1
2vF8Va9DGSM,73933,2
76LU6w1a7UA,21666,13
n9aolQ3mF8c,111533,14
EQbJymo5Uc4,11333,0
EQbJymo5Uc4,75733,0
jD5K1zGLtvc,16066,14
pm0Tx3Jytwg,101133,10
zzHjOdheWJ4,15733,18
MfzXVjOQFeo,46533,19
bFCQNQUFsFU,13933,13
8qulLm8MYrM,89400,4
GDgkh0v8JfU,100800,12
GDgkh0v8JfU,177400,12
Ko7ZYk9w-4w,1733,5
MQHooPuQdP4,133733,14
heEzyz_UP9k,525200,11
iwPO0in7KOA,38266,10
cH_SL9CR8y4,70266,19
ligjCt4GQ54,13533,22
asaC41uzsFA,242133,14
G3jqix8WiYE,16400,0
G3jqix8WiYE,129400,0
KM8tssEnppw,114466,5
_ZDU4qi4lcI,625333,6
cqvjKRFEi8M,7000,22
_-RgZtnx_PI,60866,22
qjX9v8alebI,55666,22
kSXkd4PYX9M,248600,5
1c_kfh3amO0,150400,14
pYAnt02MI-M,192133,7
MrHKmxR5_pc,330800,10
16NTepoARb0,226066,0
tUinvVeJBHY,1000,0
rDQ2hcIWoBY,417466,15
946wiAK4Seg,109466,0
-OsN5KORGn4,128400,11
maiqraHgwgg,284133,14
OYCDyQPt5rU,102400,16
vuMNpPvUCiI,59066,14
-NWvB2g952Q,373733,1
QPtMbvxzFuE,125866,5
V3K2-eoctmo,88733,22
2Hwu-YpHKw0,97600,20
-STAWQ4AXk0,6733,0
KS7tuqngzms,27933,13
SiTUd-uMRqg,22200,3
VI3VTBXgxr4,35000,2
X0N6Klp-wIE,146133,19
xw9dlkIGG14,189133,0
cCLk91ljXok,12733,19
n0xm6kqYmsM,57866,21
CBUGQ2YRDZM,66600,6
GdiRb1Vsal4,154933,9
GdiRb1Vsal4,533066,9
rDQ2hcIWoBY,470600,15
xIgBV3JjeA0,20133,7
X5ziga0zk2c,118600,0
jJpNj8zLk0o,77333,1
76LU6w1a7UA,105933,13
qDxiTvOMgzM,3933,4
1PoIx6LWSLs,95933,3
pm0Tx3Jytwg,124533,10
cEkjZ9HwYKA,24533,5
cqvjKRFEi8M,151400,22
kSXkd4PYX9M,300866,5
Uw_9UfJ9qlA,7933,7
0sA23Q_HQr8,297200,17
u1rd9jKwxy4,52400,14
f5dniZ5gB10,360866,12
vPdWpHgTpNg,77733,6
1xuny1be4_0,164066,18
Ea4yYAATcKQ,33933,0
KnMCWpQip2U,1000,4
ln0_FGR8B08,2519600,0
qzUiGWKIJec,27933,7
jI13kmwzzz0,207733,4
OTSHhXcI6pw,269133,0
rAGNLtnq6RM,586133,22
Njq52lZs9YQ,44200,11
rGQiZ-hAg30,9600,1
m3Xe3C_jrdI,383933,14
KjkXHOM-Nxo,18200,0
sw9Wrdjw6H0,175000,0
uXcV17HAWKU,24800,19
xadKg6_npaQ,297800,14
2qLCsstdDIg,82333,0
fPERnzNO5LU,1666,1
Xw91mXv-fB4,87800,4
fXfWfOpgC-s,232066,0
xIUJ8zlr0TU,215400,5
HL7m6FS6UmA,60133,7
OmUCZAyjUBw,11933,10
OmUCZAyjUBw,88600,10
mjyR1m9O1kg,7200,10
aMgj1BUBexw,4066,0
al12VKid_P8,86866,0
ciuOFW0q2cU,22466,0
1SZgxa4UuOc,43600,0
gZYE0QxKFms,229000,7
mrxaXDLVusY,427133,16
k55y23Q3cko,59666,19
07TmRIYv9-M,101333,2
pm0Tx3Jytwg,163466,10
30Ih_UvDz_s,375600,18
CGpsLl3XPuc,84333,18
Jvy-TzNgBOY,32066,11
Jvy-TzNgBOY,128933,11
OYCDyQPt5rU,157200,16
7ledBa3nuVs,51066,15
1zT8133ip1I,47333,7
DNCCNHSFdIU,7666,15
ENkQixTP5D0,970866,4
GXEDhrwycG8,400,1
v1-PGfS1YCY,18533,3
MnaF-qyBLzY,192066,3
sJmDYZy_7Vc,15666,14
swl4Ushg1Eo,33133,18
9FpR-JY-dLY,2533,5
Ko7ZYk9w-4w,36733,5
u14J6JrcelQ,12133,7
r2vBQQzFFNc,66666,0
e34VAR8re2s,104000,3
vKqt3I361sM,55533,7
654ylXfWndU,16733,3
y2BOVk7bg7k,218466,6
sEU7zMupQ1M,154733,0
sEU7zMupQ1M,344333,0
kSXkd4PYX9M,319400,5
UUYBb750_dU,30466,6
XTAVuT_U_3U,30066,1
fyZImQFj_Y8,555600,6
P0FylASL6h4,12600,0
g4VlMzEXyaM,7600,0
pE9rwp1x8jA,2800,0
1JMo1NN2Hb4,11466,11
j_zbKPqDItI,19466,5
y94W8XIWb0E,5133,10
MH1Kct5RCRg,20600,13
MH1Kct5RCRg,60333,13
MH1Kct5RCRg,84200,13
tkfXhHdH8ew,182466,6
Njq52lZs9YQ,68866,11
vnyBVn70QLY,14066,7
4wH-Cn3jvP4,164400,11
AC4VnUopxGE,78866,7
EyQhOD93Sps,23000,22
RDoKTKWskE4,4800,0
6VS1uX9lnt8,2866,7
Y4xfoWRtoDw,27000,15
Y4xfoWRtoDw,49266,15
Y4xfoWRtoDw,84933,15
bpmjtSElw0k,29400,16
d-6-T4gkBTk,196333,6
1ZTSJb2KCOw,11466,20
2F3NLOkJlpE,405733,7
1b4QR0FxNaQ,433000,0
JOxZHQKCHRU,65400,15
mrxaXDLVusY,495066,16
_ZDU4qi4lcI,744800,6
cqvjKRFEi8M,183066,22
v3DnSuzCFHA,25333,13
cEkjZ9HwYKA,44066,5
rbrMGxWgV_Y,733,0
bFCQNQUFsFU,32600,13
ATy91FTiYvU,6266,0
PlKM2zMF1Lk,181266,12
PlKM2zMF1Lk,215000,12
2vF8Va9DGSM,115533,2
qZVUho1xBlo,19200,16
d6vTXY--7zw,477466,16
RfBaDFbRw0c,405666,3
vinPLnPTNz4,21066,5
XTAVuT_U_3U,55866,1
-mFwBbUXMoI,28666,0
AH8W3j-EFNc,43400,3
AH8W3j-EFNc,102266,3
NThqXLC-xR4,76200,3
Njq52lZs9YQ,109533,11
UWeKT7Bh-p4,27266,1
gHMCfvdZzMM,29000,0
crTlDygt7x0,34333,7
q3FIHQ10wj4,38200,12
ukDFRx_VKHg,124533,1
1Y7E37miFRg,193533,5
r0DCSq3LWns,34866,7
tSlEYIQDZGI,162133,18
NJm81cIGO98,9600,14
RTRblA_2wsI,51800,16
iNiiX6P-kqA,46400,19
UD3pDEJ_fHI,50333,18
rvBm-SnbjVI,4133,6
-NWvB2g952Q,428400,1
0Qi8n7Zbpa0,7466,19
sEU7zMupQ1M,426266,0
_wL2x-dVKcA,933,22
Aqh6dAY85GE,9066,12
AwNgOIMgd_Y,5866,15
XV3l8qPH8oQ,5466,9
YPcZfMFVXT8,46133,0
6Ona04rOyZk,92400,7
CQVOI070F6s,87200,13
D-suxpB7D5c,49000,0
D-suxpB7D5c,96066,0
cqvjKRFEi8M,338066,22
6jKwB-3P4RU,25533,6
TZsigdW7Qfs,9533,13
W0QSh7zJFlA,66666,1
BhziteyWJVU,13400,7
BhziteyWJVU,116600,7
LV4fgpzaqDA,147000,6
O5796OHwBy8,373866,5
R2AaLyOPrlE,38933,19
gHMCfvdZzMM,89066,0
PlKM2zMF1Lk,246200,12
gHMCfvdZzMM,151533,0
-_iBuJTwjw8,120200,10
heEzyz_UP9k,571266,11
5btFEHtMr5k,89200,19
DzzH-zWSBbU,60200,0
GkrezU7rYCY,209066,16
GkrezU7rYCY,357066,16
4fIznTWAFRw,16133,10
y5x-olsqnC4,7866,15
Bzn8R8Qdgts,14733,2
Po84XgLWo0k,13666,3
Po84XgLWo0k,171866,3
0sA23Q_HQr8,326533,17
8RQVwSp8tMw,36933,0
_2a79I0x408,22000,5
LSmozavWGKM,355200,6
zb6vYqqs4Io,61333,13
-nPEVNhVK68,13133,0
m2Sr_Q8JpcI,14333,10
MH1Kct5RCRg,114133,13
8Rzcl_ZzNgY,111133,7
gZYE0QxKFms,355800,7
jJpNj8zLk0o,136066,1
3h0uw1AsvIw,60333,6
3Y7-acGE4Wc,2866,0
6YgmE-4Gqjo,13000,6
6YgmE-4Gqjo,129133,6
DiLGyNCykDE,193600,14
DiLGyNCykDE,217466,14
D66HqHRhqJI,12133,21
U6P7S2hT9Qg,7733,9
U6P7S2hT9Qg,119200,9
fbOZOJTi6HA,104266,12
8twHq38vND0,241000,12
12NMxd-lOEA,5000,2
wD5n2-vzF14,46533,15
s8CPo3QAW00,52133,7
1loBBYmTOM4,149866,7
OYCDyQPt5rU,192400,16
7ledBa3nuVs,77666,15
zud5xvz5-UY,164600,0
INMmUzZiZqQ,207800,0
Vs2JphYinjk,3200,8
cXXYupNmDQI,136066,0
7kUU4aukrqM,86533,16
2vF8Va9DGSM,222000,2
LawMfgr_D7g,62466,14
zrJZJj3lOVc,102533,0
rAGNLtnq6RM,632400,22
9HqapwdLVzk,44333,12
d-6-T4gkBTk,224466,6
d-6-T4gkBTk,239666,6
4fIznTWAFRw,60200,10
4fhyo7p3M6w,37933,15
ciuOFW0q2cU,151133,0
wg0kB1KBzdQ,15666,11
654ylXfWndU,52933,3
sglRepQQGrY,188533,12
XW3x-djjiCk,6533,6
pE9rwp1x8jA,45800,0
iNiiX6P-kqA,156466,19
8RQVwSp8tMw,237400,0
OLS_6DLeVII,15733,0
OLS_6DLeVII,70666,0
TwQ1F8P0FzI,2600,16
eJy4oIgItKw,97000,0
v8tktR3aE38,4866,13
UWeKT7Bh-p4,55666,1
v1-PGfS1YCY,157666,3
U6P7S2hT9Qg,314266,9
9FpR-JY-dLY,57533,5
H7XW8-L5uTw,3733,19
KC5ECqMiTLU,31066,14
jPMNk_P5C28,15266,14
fNsCZIgCKbI,20600,9
blF3GEkOuz0,25266,14
_-RgZtnx_PI,101133,22
P-SwAv0OXhQ,46066,14
cS2KxNGiKgU,45333,18
cS2KxNGiKgU,129466,18
g6C6J-B3XnU,9266,7
ggIrY3j6Lmw,42200,19
hTaEY4YCVqM,15133,13
qjX9v8alebI,101266,22
0nk5fSvqGX4,16400,5
uG_aXbOrD-w,39800,22
HiH0rpFsUY8,13400,0
OXYYu8i8DlY,3800,21
XJq9qp3jhq0,7400,11
jJpNj8zLk0o,223000,1
946wiAK4Seg,157466,0
HUceJx7oHb8,59600,19
HUceJx7oHb8,95466,19
HiRHL3RVZlY,6066,0
9HqapwdLVzk,75000,12
WCnIWh96vHE,236866,12
cs3ahGXYJ24,8066,22
v9APKqczixg,179200,4
3KqN7H6PZ98,106000,0
-NWvB2g952Q,866066,1
cH_SL9CR8y4,101533,19
cEkjZ9HwYKA,80266,5
cflUlZfhkdk,224400,0
1sajDCQgsMs,78800,0
4fIznTWAFRw,142600,10
MH1Kct5RCRg,152000,13
PlKM2zMF1Lk,272600,12
m2Sr_Q8JpcI,315800,10
cS2KxNGiKgU,175533,18
vuMNpPvUCiI,105600,14
442Ei8-eiUg,59666,11
Yddc9B6EGUM,16533,4
iIpv1946evk,14933,3
mrxY66vFAR8,7533,15
cfuR05oyO9w,45066,12
5pQTyFJtk4U,24200,2
v1-PGfS1YCY,253800,3
6Vx7eUUXhdc,349266,3
D_PQlip5CS0,238133,13
ksyc3yScmSI,28266,7
ksyc3yScmSI,72866,7
qZVUho1xBlo,52933,16
uTjzYmdYkz4,44800,3
4qIx-9Qs3Zs,89133,13
E9J03vUxTZQ,90400,16
YvS7etG2kxo,46266,13
j_zbKPqDItI,72666,5
5fLDy8wkHJ0,12266,0
YZPgGu_PjF0,210400,3
XJq9qp3jhq0,34866,11
afU2vHgUvaw,14600,15
M40gbbuNuL4,193533,16
NhAyOTJhGjU,147333,18
7OWhKNNtRTk,1133,20
BL8o-tdhlxs,35466,15
BL8o-tdhlxs,75333,15
BL8o-tdhlxs,103333,15
4fhyo7p3M6w,239133,15
Bs035dRBURk,84666,15
X7YvAHr5Qsk,4400,22
cdmI2sqW-34,78333,0
i8Z9-KSMCTA,60866,2
OiGsGbC2_WM,132400,6
QszBg-eN7F8,14866,7
bbBt9Bj0x5o,2600,11
9HqapwdLVzk,167133,12
fOsNFWNkrNE,48400,10
0iv0Xw_u-sc,89666,2
yA2c7J_yDBA,33933,7
i2SgjtgmsE0,34200,0
4fIznTWAFRw,240400,10
ocJUmpBIBOo,54466,0
oyMPlqBx7kE,26133,20
XkG5oDI8bVY,36266,7
pLvGIJc0ETk,91466,7
HiRHL3RVZlY,64933,0
cS2KxNGiKgU,197933,18
WjqIVgueU3Y,3133,15
_ZDU4qi4lcI,770666,6
rAGNLtnq6RM,795000,22
wQEVWRJ8Guc,9400,11
8OFySvINkQc,11400,0
8OFySvINkQc,42000,0
m2Sr_Q8JpcI,345133,10
BlnNCyhWY8Q,414133,2
dcBhJzXWx2k,17066,20
MH1Kct5RCRg,185666,13
fC1mZ0oG5eU,4333,1
qNtLLKTMbbw,25400,18
AiQ-QVGnu1I,29066,12
C3Du6RFGjpg,53733,5
C3Du6RFGjpg,74400,5
iIpv1946evk,34133,3
w6A2W9VQeZk,36333,22
1iIk2ESq4YU,23600,4
v1-PGfS1YCY,291733,3
tTecZJF4kXE,57800,0
hsVrbECA5Qs,60266,13
WQRKRHjZC0E,586733,12
R_xLhXpHgp0,55066,14
u08rIE5azN8,228066,20
hV5fQcTREok,53200,0
8twHq38vND0,268000,12
-OsN5KORGn4,163533,11
VfBrelUfLFg,65800,6
VfBrelUfLFg,103533,6
VzKShDYyKgw,6933,0
A3-GUVf_HUQ,166266,14
MHpZ3OMDPew,86000,9
Sph2g6B-X2M,161066,7
UzWnERtKCaQ,487133,6
1loBBYmTOM4,221066,7
wD5n2-vzF14,352933,15
CR7xoT4V22w,466,7
DhvKyQVTR7c,39000,4
DhvKyQVTR7c,104000,4
FXI-4gyRlJ8,131533,0
O5796OHwBy8,723000,5
1TFrN-WwPJU,29000,0
Bv8WeZ_zrJc,2333,5
Bv8WeZ_zrJc,33733,5
Bv8WeZ_zrJc,57800,5
iNoI1sGK7Bs,285466,14
uAWXGcWWgSU,155600,0
ggIrY3j6Lmw,65266,19
bFCQNQUFsFU,58866,13
2vF8Va9DGSM,479266,2
XJq9qp3jhq0,66533,11
tA5c6wtvhBk,73666,7
7dTyuekFSXo,18466,3
-QQCINzsXpw,5133,0
FBjqGSBg-7o,81666,10
IAqwHcpW3mE,278133,0
J02u46SlewE,14000,0
O4VhK3ccbrY,12600,5
-jto01q57nI,17200,0
9vA2ZAlzhVQ,39491,0
MZXKbPuZCIg,15266,7
YIMNog7H_Cs,42066,14
ZWtpThRlZC4,84666,0
RfBaDFbRw0c,477533,3
Tb67T4TldWI,37066,7
7G2sXxpbA-0,30666,11
EpBZ77zmngM,11600,10
EpBZ77zmngM,48266,10
EpBZ77zmngM,79533,10
mE_2i4-OA9M,4000,12
lS31zVtdlq8,75000,4
-_iBuJTwjw8,132600,10
yF4scIun3xY,90733,12
9HqapwdLVzk,217133,12
ukDFRx_VKHg,163733,1
eXvofXrEuU8,15200,0
Gm9yMiay9Is,215133,14
YZPgGu_PjF0,330333,3
afU2vHgUvaw,44933,15
Bs_CQHkBJ1c,26733,4
F24N7tbGQbA,7733,7
NEqLQXY0mYg,8533,0
r2vBQQzFFNc,185466,0
VRPArMisjI4,83200,16
NtphrpY2GnQ,105800,3
mrxY66vFAR8,30000,15
T1ivqkJPEcw,52600,2
uTjzYmdYkz4,112666,3
13bgh4LXOco,172800,22
v1-PGfS1YCY,353400,3
oyMPlqBx7kE,96466,20
zVASK7M0QkI,23600,0
yjrPPlnO0e8,2200,20
IRdrWEQ5yiU,13333,1
R2AaLyOPrlE,66066,19
MH1Kct5RCRg,225733,13
7ledBa3nuVs,132133,15
1PSIOY62FBg,75933,5
R_xLhXpHgp0,76000,14
R_xLhXpHgp0,118333,14
9HqapwdLVzk,269466,12
6jLJZQsgyXA,49533,10
bD6xZhJfhMU,14933,16
XkG5oDI8bVY,143000,7
hIgGEq-OBTw,196200,13
v8tktR3aE38,34000,13
id8FjjOFhIs,301333,0
zj0Bmbjz2qA,72066,2
iNiiX6P-kqA,187066,19
TxqNd2q3Gsg,29800,3
eA0fRlGrdgo,3866,0
7maOJk96nEg,40733,19
7maOJk96nEg,99466,19
blF3GEkOuz0,62333,14
Gm9yMiay9Is,286400,14
J02u46SlewE,56000,0
MUE4ynWMTsM,21800,20
smioxgQwR6k,135333,0
twtn-YnoRIk,26466,15
qZVUho1xBlo,87200,16
7kUU4aukrqM,109400,16
N527y1oECXY,30400,0
QT7o6nfor4Y,57466,2
QT7o6nfor4Y,348466,2
m2Sr_Q8JpcI,365466,10
j_zbKPqDItI,88333,5
7GTLdIylfnw,12933,4
ZR5ep9IFRPU,50866,0
0plRTBX4mOI,24133,1
d6vTXY--7zw,512866,16
4FVfzA07rVs,46400,0
HE1B1hevHbE,44066,4
dUzyGOsLZsY,634666,9
r0TXN2kTA68,17666,11
599YYzF8Tzk,7466,19
-NWvB2g952Q,896866,1
GmxfjRtS74o,471866,13
GmxfjRtS74o,508933,13
ORFnFtK4XGg,69400,0
NKc7nBReb6Y,165733,0
R_xLhXpHgp0,188000,14
0thVZf1nbZM,5200,7
MH1Kct5RCRg,250600,13
CIubjzwf6eo,13866,19
yGErwLXlmQI,17066,19
y9hu6CyRi5s,18666,13
F2O5nQCbVUw,2400,0
HyveOYRpDqQ,350733,14
Qd4uwwt5Wfw,52733,0
QlXL4fot9O0,13400,22
-h2uuiPnK8o,13133,22
E8vEG4YbEH0,102266,13
E8vEG4YbEH0,128800,13
E8vEG4YbEH0,156333,13
yP1OHDJKZws,45866,22
OdL_jAx7sAk,5933,15
Pwyedpv1ReA,13000,19
S0rkQQh7_J4,11066,16
iIpv1946evk,106600,3
op2KhKZ4XME,80200,0
2IOViiqzvQo,52266,17
dsHy_ZrSK60,44133,7
lujJ_vD-le0,462400,5
noTnh5A2OHo,14400,3
uKffRb7CJPQ,15933,10
idDWrA9YUlk,84400,21
vuMNpPvUCiI,149666,14
2vF8Va9DGSM,500466,2
7GTLdIylfnw,84000,4
m2Sr_Q8JpcI,426466,10
QFxep-yih-s,1066,16
7maOJk96nEg,146266,19
Lg9jqibVXhk,144066,19
N9vkS7ish9k,188866,6
Xw3TUqqiIIE,87066,20
u08rIE5azN8,256400,20
GKdZSm19oY0,42733,3
pl1dqN1oLrg,57933,0
VRPArMisjI4,112266,16
ORFnFtK4XGg,98466,0
WQRKRHjZC0E,617466,12
eqwsETW54wQ,4533,0
D66HqHRhqJI,243400,21
4qIx-9Qs3Zs,147266,13
SAZPiPhJApk,5266,0
yF4scIun3xY,141866,12
N76WMDknkdE,16466,4
fMXX6q-7cII,24933,5
fMXX6q-7cII,42133,5
afU2vHgUvaw,105266,15
v9APKqczixg,436466,4
4FVfzA07rVs,98933,0
pLvGIJc0ETk,182000,7
tiAmlCk0W4U,50066,4
zDiKo8BvZCo,58066,0
fbOZOJTi6HA,326066,12
gm-66ohvivI,4600,20
i3H6VVkrmdE,800,0
hTaEY4YCVqM,30466,13
9Q4CkNsWK1Y,58733,4
AwVdVzh1Eh0,20133,0
AwVdVzh1Eh0,55533,0
DsjYUYxdWHg,78666,0
9HqapwdLVzk,402600,12
gaKGYmLxJVU,495933,2
KR9-PqpFKV8,13800,11
cF048exOCnk,177866,7
gDbZj1O36VU,24466,13
VI2mqLzh8os,9066,0
5GJDusYgV8w,2600,22
9LHGY8Cz-2s,5866,4
EpBZ77zmngM,118533,10
RfBaDFbRw0c,527000,3
qtaSCTxVhAk,34333,2
BL8o-tdhlxs,175000,15
uTjzYmdYkz4,147466,3
YV4WLgYTUn4,15133,0
bo-F6yd9jFM,82133,6
j8jjlaRBY-c,12400,19
k55y23Q3cko,84266,19
xq7TZvWE7sg,148466,18
UzWnERtKCaQ,513466,6
Tn6dQ2h7wmE,15800,0
zj0Bmbjz2qA,126200,2
GagtW0BBRHA,7333,11
GagtW0BBRHA,69400,11
MRpdlhgvO1E,29866,5
isbtQ06yVM8,144800,16
5fLDy8wkHJ0,60000,0
qAzwkRvbY0s,73466,19
eqwsETW54wQ,95200,0
nh4AR9Mjwmo,31400,2
AiFjH_5WlVY,31333,19
AiFjH_5WlVY,104266,19
BbTPsou2x9k,125133,16
Sph2g6B-X2M,225800,7
Gm9yMiay9Is,335466,14
MH1Kct5RCRg,270800,13
i3H6VVkrmdE,108066,0
770xwcXlnUM,10733,1
K9pgB6KH-EY,85933,6
LRaTtj1D-qg,36200,15
LRaTtj1D-qg,103933,15
6a5LvRHj5es,273933,12
r0TXN2kTA68,56800,11
ltXR0W3Y3zQ,15466,16
ntMTBpHFsz0,24933,18
P5nGCDfzGNQ,55600,7
UX4dpwv6qWE,6266,19
ZQ74HiEYWq0,14066,7
R_xLhXpHgp0,246066,14
R_xLhXpHgp0,283000,14
mVws_308vF0,20800,19
5pQTyFJtk4U,60866,2
2Zja7wkXyo4,16466,12
FkgbmAOgK5w,6466,3
FkgbmAOgK5w,61000,3
FkgbmAOgK5w,89000,3
9HqapwdLVzk,477466,12
5DCZuTSlRbw,4066,3
CWO8lA_SZYY,30466,5
CWO8lA_SZYY,47466,5
CWO8lA_SZYY,73066,5
J2ycUTr0lJQ,13000,7
xeAkz6Kg108,15866,1
xj3FKNXP-cw,48600,1
noTnh5A2OHo,48666,3
R6gCM9Mbl8A,10600,11
7GTLdIylfnw,128066,4
Tn6dQ2h7wmE,215066,0
3epWeni8vhc,55133,0
3epWeni8vhc,100866,0
ACzMLU7ZqMo,21066,0
ACzMLU7ZqMo,156666,0
ACzMLU7ZqMo,179800,0
qZVUho1xBlo,105466,16
2vF8Va9DGSM,590533,2
ke2uXJrB9WQ,10866,1
LRaTtj1D-qg,157266,15
N7kkWmuHvR0,736466,6
afU2vHgUvaw,118200,15
j8jjlaRBY-c,54866,19
fh4f8Mzf4aE,21066,15
Xw3TUqqiIIE,149133,20
yQanC-X_LL0,61133,4
hTaEY4YCVqM,67600,13
3zccg30U6vs,106600,0
V_pDcjE46ck,42600,19
tTecZJF4kXE,98333,0
5_njhyGAXdE,9266,16
lYMH2ZLNSRg,36000,12
yqMUBbA1lU8,231025,21
d6vTXY--7zw,568066,16
9MSrPyzcMAQ,9133,6
lAHkKkunkP8,21133,4
opYiNVXmySg,44866,14
cQJS_SmUsa0,5066,4
Tdo0JsPyHlA,102600,13
R2AaLyOPrlE,97200,19
rX57pVSKNSE,67533,12
rX57pVSKNSE,136000,12
bfNLlkjC3u4,25066,16
5OMDhkm_xro,100358,6
QRCmWKsoNY4,60266,11
-jto01q57nI,78466,0
DB5a6OalRlE,8333,11
PPCXBfWREE8,15800,12
UYAtAlnvVy4,175800,14
1nqv_M6nj44,115866,0
IITAYeEtMGM,50400,0
IITAYeEtMGM,432666,0
v-FfNLIkxFo,12066,1
0nQTCL1eq74,8866,19
B6nArbkcRek,66400,11
DuVU8aupbjw,5266,1
R45uCINxuVY,106066,0
NqEJKXhTmLE,8200,15
YMR3qCOLgLE,15266,0
cF048exOCnk,204133,7
79XCArxd6CM,71333,18
vuMNpPvUCiI,204066,14
2nGRJRNHGGs,225133,4
IG6uBeGLiuU,45200,0
IG6uBeGLiuU,147400,0
KPmP05UA9d0,17200,14
u08rIE5azN8,283733,20
l4wUeVeqEVU,30866,15
NlTLvOcpoEA,134000,20
NlTLvOcpoEA,226000,20
YFQlAc3qTBQ,97733,11
noTnh5A2OHo,113333,3
YvS7etG2kxo,91200,13
9MSrPyzcMAQ,194866,6
CImL1b1-NIU,42266,13
CImL1b1-NIU,61200,13
6a5LvRHj5es,307800,12
Mh1BddWwY6I,145933,14
yMb6l7v8_a0,1866,3
ACsDdx_mBk8,69533,9
LhVdt5ewT6E,86533,12
LhVdt5ewT6E,107266,12
lv6aYZguv6k,159000,0
3ncJciPZo0E,87533,0
QFxep-yih-s,34133,16
8HdyDRBVVFQ,87200,20
d6S8nOVSO0Y,75666,7
ezyFfdIkCCQ,4066,6
ezyFfdIkCCQ,359200,6
m2Sr_Q8JpcI,455666,10
BbTPsou2x9k,169200,16
hTaEY4YCVqM,90266,13
WQRKRHjZC0E,710600,12
blF3GEkOuz0,120333,14
EhmwuAQk47Q,531866,4
alDzE2nWplw,16000,19
sf76JIFYKB0,147691,7
-_iBuJTwjw8,173466,10
MH1Kct5RCRg,352333,13
LRaTtj1D-qg,208466,15
IFgndmW21Zs,43066,3
ZKqcz3jBK5s,3466,11
j8jjlaRBY-c,84800,19
v7XVyg16ens,89866,7
opYiNVXmySg,72200,14
cH_SL9CR8y4,122400,19
8zjgYuK3nVY,84200,0
BmSvDNbwm00,151133,14
K6VJF4VZjtM,122866,19
K6VJF4VZjtM,156200,19
vinPLnPTNz4,72466,5
6BSjF5D_A1w,87666,3
dW4RjdpTaJo,21333,0
tRNDDh_w-_c,15400,0
bfNLlkjC3u4,151333,16
R_xLhXpHgp0,332666,14
Ucnc6oTuLp8,189133,18
j_6ZWhyOOcA,43000,0
qAzwkRvbY0s,112066,19
a74_tj_B-YA,61933,12
a74_tj_B-YA,136066,12
a74_tj_B-YA,178533,12
xxh3dVrgkew,9000,7
KfML89kJIfE,160933,7
xj3FKNXP-cw,72533,1
79XCArxd6CM,109466,18
CzyOJCvh4_w,43466,0
Ezs7k55TV48,26733,0
S73sRU7b2dk,85466,0
VRPArMisjI4,162866,16
-2q0U2BjUoE,20133,13
Q5E7WT6ChaM,40133,5
Q5E7WT6ChaM,79333,5
Q5E7WT6ChaM,133200,5
Gm9yMiay9Is,366466,14
_WN0O71od3w,16266,3
XWh-YC68YAg,164400,18
7Q6rnEMPmSY,37133,11
NtphrpY2GnQ,135000,3
liCqs4eOHww,3533,1
ksyc3yScmSI,134400,7
V_pDcjE46ck,74333,19
Y4Ak1eyhd2U,3400,5
exWt5d_jA1o,85200,21
Xw3TUqqiIIE,180733,20
a74_tj_B-YA,279066,12
ke2uXJrB9WQ,69133,1
2vF8Va9DGSM,661533,2
80L9lC6g6JM,135800,7
0fwTvclFQRw,1866,14
A0bGDL7YPQM,26000,14
A0bGDL7YPQM,57733,14
C0ajIQrZy60,26266,10
TW5st5Qylyg,13800,15
E8vEG4YbEH0,188800,13
1Ob23hwFaDg,5200,11
_kXT9C4_AjI,14625,1
eFqoa5QPAlI,13733,12
db2CwRKjFrM,13600,0
7GTLdIylfnw,147666,4
KNBwB3I33UU,14066,6
opYiNVXmySg,89933,14
MH1Kct5RCRg,388600,13
cdmI2sqW-34,228800,0
HacYwonTy6w,15933,14
HacYwonTy6w,58733,14
HacYwonTy6w,90200,14
Sph2g6B-X2M,350800,7
LMY4G8PqXSo,8133,22
w6A2W9VQeZk,66733,22
bfNLlkjC3u4,293400,16
czQQSHrKyJQ,58600,0
zU3V0XNxkdQ,13333,0
Hfrzj8LLeHE,148200,14
j_6ZWhyOOcA,106400,0
Tdo0JsPyHlA,141133,13
tRNDDh_w-_c,120800,0
LRaTtj1D-qg,269800,15
LRaTtj1D-qg,284933,15
K6VJF4VZjtM,273933,19
Tx3_jVaK7BE,120600,0
aaZxOcHxPec,22933,0
37uM_EbI7L0,2133,0
KPmP05UA9d0,64000,14
ligjCt4GQ54,35466,22
QRCmWKsoNY4,190133,19
aX9RKACdcm8,30800,6
sf76JIFYKB0,180558,7
r_zy2NFGl-Y,133466,18
j7u5bW1QGw4,15600,15
9LHGY8Cz-2s,34400,4
liCqs4eOHww,61200,1
VewaRvnBa_A,38666,0
6Gv-yqM47Jg,165533,20
LRaTtj1D-qg,362533,15
9-QH7f1SSyo,9800,13
0nk5fSvqGX4,31400,5
T_ZjehyGH44,67666,18
VArmrP-PAKc,256600,6
ZkQjkL2HuF0,557800,12
pkVJEnmh2tE,12800,9
L4aQ1RsWqhI,76566,0
8hFEJz0GvfU,48133,20
_nGdcxoP1eY,4200,10
NJ9pi2U5574,268133,2
-_iBuJTwjw8,237800,10
PK_UdRSa36U,4000,11
ltXR0W3Y3zQ,42333,16
IoptlNhzLfU,71333,21
99X2oPyoCGY,43400,9
v9APKqczixg,479200,4
giTjNqE9NAU,5933,18
bfNLlkjC3u4,336533,16
j0szHkx7FEE,40600,13
1bQQPrsoA9Y,13066,0
ZKqcz3jBK5s,40400,11
4qIx-9Qs3Zs,376666,13
Tdo0JsPyHlA,180600,13
uTjzYmdYkz4,165133,3
u08rIE5azN8,316666,20
ZvJaYKKVcYg,1333,13
Qk5UYTKRRxI,177866,4
4FeYJ1FkaFw,13533,15
5OMDhkm_xro,199825,6
svdpVTUpk3Q,518533,7
uWv5YIHp0I0,56133,0
bB6tIraYEaI,1133,14
R2AaLyOPrlE,119466,19
noTnh5A2OHo,146533,3
rFW5izR5XvM,56200,13
5XKTiaTSG7s,31400,22
Y4Ak1eyhd2U,43466,5
xve9mBCVaWw,29533,3
xVxUTSj_Htw,144400,4
VRPArMisjI4,192933,16
eUkWnWy_H8w,103533,14
Xw3TUqqiIIE,237400,20
pkVJEnmh2tE,44933,9
SiKM4-3fs9w,24266,1
rV42noqL3Vw,31266,19
ZwE7nHt9elw,549266,8
7GTLdIylfnw,187533,4
qtgrc3uOPus,110266,3
LT7ZY9IeU6c,2533,14
gR_9pJs7Nlg,5133,7
RGub5RAZdu4,5600,15
VuDA6sPAa9U,25933,0
VuDA6sPAa9U,53533,0
yuDY6ijXC1k,45800,7
YIJJx06iKJk,7666,1
fMXX6q-7cII,81333,5
V_pDcjE46ck,117600,19
2vF8Va9DGSM,715266,2
bsZ9_2MBQJk,388533,6
46S4uwA6-Do,15666,9
rghir032uug,8133,2
s9ojv_w38ow,4866,10
yeIA9yh6hi8,5000,0
WQRKRHjZC0E,766533,12
0fwTvclFQRw,69533,14
v3jckQqDac0,165133,0
qu5Z2Nqpwcg,87266,4
yFTQVSm69kI,328466,7
ke2uXJrB9WQ,106333,1
xRlBqu3IChU,43533,18
afU2vHgUvaw,148533,15
Ub-T6eiA9e8,60600,10
Y4Ak1eyhd2U,88733,5
xj3FKNXP-cw,118133,1
KHaJjN2koBE,6933,7
2Yy_JATDOBQ,4000,21
s3sFNmKRKGw,2533,14
uTiWK-gXJtI,65600,6
eUkWnWy_H8w,133800,14
eUkWnWy_H8w,223066,14
xVxUTSj_Htw,207400,4
sglRepQQGrY,382733,12
ygcpfL06bTI,33066,6
aGNmEx30Rmw,90400,21
9bQQBxk5CfE,259600,0
uTjzYmdYkz4,211466,3
FkgbmAOgK5w,121400,3
e6dht7BGVis,93066,0
LQMv1N2Mv3I,122400,14
RGub5RAZdu4,88600,15
0BDTVo_LxtM,57666,0
Vu4XfTHejVc,100533,14
Zg76LJrqJjw,26000,4
dp2Y9FerahA,83333,10
PBS3-SzLV2A,2866,10
YQML7wNdjOY,16333,7
X0-n3maCrZU,8000,19
g58BuahMHoc,13533,19
ebKtmpH85MU,55333,10
MH1Kct5RCRg,456333,13
rFW5izR5XvM,127600,13
y2G43ywDCoc,13200,15
sI17jkxX6tE,84266,14
vAUSfFO5UI4,15800,19
noTnh5A2OHo,164466,3
aaZxOcHxPec,50200,14
8W8VzhOpU0I,43266,11
8p2eron4x-g,84066,21
a7cEm85lt5c,21600,22
7Szv9W_c9vw,16066,3
iX4gVag7ShI,14066,0
VZ5K3CjODLs,167400,0
qaj_wJb4ucg,4400,0
yeIA9yh6hi8,103733,0
Y4Ak1eyhd2U,119133,5
xRlBqu3IChU,59933,18
d6vTXY--7zw,582600,16
afU2vHgUvaw,192933,15
kMCD7qpqNOo,67066,18
NbJ2gM5KJTM,11466,7
u80Y4lA5xT0,3266,19
7Z-cGk_9c8M,14000,15
_kXT9C4_AjI,44891,1
SiKM4-3fs9w,52200,1
0BsO_Xu8sdA,26000,0
gdAVi92ZfSc,13533,10
ZxzXlD_nn14,33666,7
jq-QhqHi458,76000,0
ZUS0dXtWn6k,23666,13
5OMDhkm_xro,334958,6
qu5Z2Nqpwcg,112600,4
Xw3TUqqiIIE,259133,20
vAUSfFO5UI4,39333,19
Vu4XfTHejVc,198866,14
zHsJmU_7wKE,47400,7
kqtlEGc77UQ,45266,13
MH1Kct5RCRg,507400,13
RGub5RAZdu4,136600,15
NbJ2gM5KJTM,54066,7
gkuJsY8lZww,100133,22
2vF8Va9DGSM,759200,2
dqoISkW4E2M,1533,15
1OTQ_alW24w,90733,6
0iv0Xw_u-sc,214600,2
xRlBqu3IChU,106000,18
mccZQALPHFA,23833,0
PBS3-SzLV2A,42133,10
2Yy_JATDOBQ,97600,21
sI17jkxX6tE,125066,14
fxBQ-A7Q8So,10066,6
-6IHpce3ij8,184466,0
ziHuACzQ2Yo,18000,0
MLZn71S7bpI,2466,5
MLZn71S7bpI,31466,5
zbxMscBGOJo,98733,3
_INauk2cFhU,8200,0
Ub-T6eiA9e8,108200,10
bRqCYb-3duM,7200,1
y2G43ywDCoc,153266,15
C0ajIQrZy60,61066,10
5pQTyFJtk4U,79333,2
vp8If1ytkJ4,28333,7
RGub5RAZdu4,160466,15
m95nb4Vl_R0,7866,20
iX4gVag7ShI,31800,0
1PSIOY62FBg,93866,5
iJYTVMuDiFY,14000,4
V_pDcjE46ck,140200,19
SPF7dHSSWvo,86000,21
vAUSfFO5UI4,79600,19
2Yy_JATDOBQ,155200,21
-nPEVNhVK68,52266,0
sftlWtccnq4,30333,10
_lB1556uV1I,30333,4
vinPLnPTNz4,130800,5
g7HIa3qnZDc,64000,7
xTUXRiXMq2Y,14733,15
afU2vHgUvaw,228866,15
sI17jkxX6tE,176800,14
gaKGYmLxJVU,663200,2
oHl4nm2gmA4,21533,21
5SCfFnYDhCg,34066,7
0BlhkRDO1yQ,22933,15
kv2FKacd5cg,32666,6
TJ8dNfPurU0,600,5
cH_SL9CR8y4,164200,19
rKHGGyOT0uk,6333,4
_ZDU4qi4lcI,825466,6
vWjwwC99H8w,147933,7
9lsXenPJ-X8,5600,1
MH1Kct5RCRg,541733,13
zbxMscBGOJo,136200,3
2Yy_JATDOBQ,196000,21
4mvJ40vayYo,56933,22
gdAVi92ZfSc,51266,10
Mawl5e_dZGM,614133,9
RGub5RAZdu4,254800,15
Wb9i7jssQsY,834400,11
h1UvmhvPZfU,22400,0
mY9CUDyWf6Q,333,0
spr7lyeheCE,169000,3
WQRKRHjZC0E,815666,12
3bSWlbx1o3I,10933,5
vhDl3Z8hcJ0,5266,9
iJYTVMuDiFY,53466,4
1uXiCF_sojw,31666,14
xSVhZamp8pg,23333,4
uTjzYmdYkz4,239533,3
tqMl3Ur9EpA,17533,0
m1cSTMNg8Ng,1133,0
bffHRlVTH-o,40600,6
PBS3-SzLV2A,58066,10
4Jd01RppNb0,34533,0
sI17jkxX6tE,255466,14
680Gk-cDp1g,75200,0
xj3FKNXP-cw,149000,1
Xw3TUqqiIIE,350333,20
2Yy_JATDOBQ,258133,21
4qIx-9Qs3Zs,416133,13
8CK1l2vhMxk,9933,0
0viKlMZRKdk,1333,0
7bqlApH5GwI,2800,2
TmNBsg5yx3I,46133,21
9aiRO1t6BYg,20133,0
muj1enId6vw,6133,10
S90QxNF-Ng0,120466,0
2vF8Va9DGSM,807466,2
4s2gnNiNOrA,6333,22
9bbOj9OjW2g,36800,21
zbxMscBGOJo,270866,3
X0-n3maCrZU,44533,19
1fXPXYIPHM8,5200,19
TnY1qP0YQQ8,26533,0
afU2vHgUvaw,259666,15
hE0_iwL8mxs,29933,10
5OMDhkm_xro,539225,6
qu5Z2Nqpwcg,171066,4
427f8MCBXJ4,62400,0
j8lHdD6-JC0,13800,11
V_pDcjE46ck,165733,19
z_CQX_gwU_o,51466,0
nAQTWNG2M5k,141333,0
xbDQYdykjYU,166200,0
vAUSfFO5UI4,154800,19
nLUyCQwkCds,10866,11
PBS3-SzLV2A,88733,10
hl1G5dgYS74,11400,9
nW2c8n7W1tE,61733,7
nW2c8n7W1tE,210266,7
MLZn71S7bpI,57000,5
muk5R25UV1A,1333,0
_5sIT4l5izM,336866,12
wuO7TUTG0J0,55466,7
5_njhyGAXdE,48066,16
LQMv1N2Mv3I,165133,14
l5m4VI0gCd0,60933,12
2lDZJNSouaU,24266,4
TnY1qP0YQQ8,600400,0
36aTd46Wm0o,14333,18
2vF8Va9DGSM,837866,2
z_CQX_gwU_o,122600,0
-k5gR-LVQ1c,488200,6
3bSWlbx1o3I,29800,5
6Oo_8ROi_6I,1333,0
S90QxNF-Ng0,168000,0
8LGnOH6nDbc,5133,19
xj3FKNXP-cw,194400,1
rvabEz9l93E,152600,0
_XTlyV-0hYQ,87066,0
muj1enId6vw,40333,10
nLUyCQwkCds,134400,11
4avaoLry8L0,29733,14
N1c3-MNPMCU,4933,0
noTnh5A2OHo,262000,3
qPxCsxn2d_w,2333,0
o3Szma50YsA,26266,0
9lsXenPJ-X8,44733,1
JBlDwXJFbQc,165533,21
25c1qs0F70Y,15000,0
8LGnOH6nDbc,58866,19
DnzZd_9JlAA,14933,7
PBS3-SzLV2A,132266,10
7__59PL_cWU,13066,19
7E9df3TEPBQ,26000,15
yZzxkT3QOpw,156266,3
9nliEMN1gOo,43733,0
-epz3DTAG3Q,54933,6
z_CQX_gwU_o,171333,0
V1-vDo9nnPE,19533,15
04qX57-WuwY,63800,21
7bqlApH5GwI,55933,2
n19nqH4078Y,13866,5
afU2vHgUvaw,293600,15
aY-pr3a9jEg,7733,1
jruDfNosriU,133866,16
zOZcKK3HTvk,15200,0
2HxHT1B6ybk,31400,15
zbxMscBGOJo,433666,3
qPxCsxn2d_w,42866,0
zOYgx5RU-z8,7266,15
ebKtmpH85MU,146333,10
4avaoLry8L0,70200,14
MLZn71S7bpI,100733,5
l5GlzRyX39s,9266,0
zbxMscBGOJo,540400,3
xj3FKNXP-cw,254066,1
PBS3-SzLV2A,171933,10
wuO7TUTG0J0,132666,7
tBk8BEerTOo,8866,7
1NFhIE-pN6A,13933,22
7IkMETDZkLU,13066,15
V1-vDo9nnPE,48800,15
4avaoLry8L0,96533,14
WQRKRHjZC0E,886000,12
XP3g_5Pg7Pg,135800,7
9COF_DbnmZo,1066,0
2vF8Va9DGSM,885666,2
3bSWlbx1o3I,90200,5
rvabEz9l93E,420733,0
MSzWfFjKsF8,2400,0
uzsdMqrgiL8,156600,0
zLaPwkMDf_I,14666,1
re5Ym8_4EZI,238533,9
_mJBwuCegJ0,39466,16
ebKtmpH85MU,191066,10
427f8MCBXJ4,118066,0
1tlBiBNo2Yc,33266,7
0BlhkRDO1yQ,55933,15
VlYUdRPWj8w,4000,0
4oUt155R8rY,6800,12
0plRTBX4mOI,56866,1
-UzCoG-s5y4,87533,11
TDJthccBeRU,9400,19
YIJJx06iKJk,41666,1
8LGnOH6nDbc,90133,19
-HCGB8uP2PQ,37800,13
qJOaXM8s-Yo,10600,12
0nk5fSvqGX4,70933,5
-epz3DTAG3Q,155866,6
afU2vHgUvaw,331466,15
pINK56mkS-E,147533,7
dFsxl0FLjMg,12200,11
fMXX6q-7cII,119066,5
6skx_NgDth0,28733,5
9WDPvYpnrfU,30466,16
aY-pr3a9jEg,43466,1
ligjCt4GQ54,65333,22
9nliEMN1gOo,93866,0
aasgsROUmGM,40666,19
hE0_iwL8mxs,45466,10
TY2KUmSheVA,2600,5
zOYgx5RU-z8,33200,15
X0-n3maCrZU,74266,19
m95nb4Vl_R0,47733,20
zLaPwkMDf_I,28866,1
2j8gfii05lg,2266,0
m1cSTMNg8Ng,48133,0
7G7bekaT73g,12133,0
igymcl7yTYo,5066,5
sPD0DlxQ2qs,336733,22
2lDZJNSouaU,49200,4
8n3A8io4GNU,222333,0
1DP9NLBWVu8,203666,0
hKpWHujSmcA,22400,10
7__59PL_cWU,67400,19
9WDPvYpnrfU,78733,16
hkLXFGlzTEo,14933,7
9lsXenPJ-X8,58866,1
2vF8Va9DGSM,941000,2
cH_SL9CR8y4,286333,19
LQMv1N2Mv3I,195266,14
g3VgEf6WOqI,11000,3
wGPW8I8nGmc,2200,15
3bSWlbx1o3I,124800,5
4avaoLry8L0,198933,14
zLaPwkMDf_I,60200,1
V1-vDo9nnPE,105133,15
zR8vtv6GO-E,25000,0
t_qvtoXbLRI,121333,0
i6DSUwD45bs,140533,18
-UzCoG-s5y4,119266,11
1VTU_wwQBQ0,11066,0
2bJ1PezxDeg,553733,16
PBS3-SzLV2A,209533,10
O4VhK3ccbrY,28400,5
grZngBCaVRA,161800,16
0BlhkRDO1yQ,88400,15
9pCI01q8x6g,17133,16
DnzZd_9JlAA,300466,7
dJnLznNE29w,8400,15
7GTLdIylfnw,216200,4
7YQM-nFSHW4,57000,12
4Ngh6eFupW0,4000,13
sglRepQQGrY,660400,12
8snjtw16IQg,22933,9
3bSWlbx1o3I,165000,5
V1-vDo9nnPE,135133,15
pNGVdZLH_0o,88866,0
-epz3DTAG3Q,263933,6
l58prmhRxZU,100600,3
9nliEMN1gOo,133666,0
4avaoLry8L0,229666,14
zqC7VGxFx5E,30266,6
3zccg30U6vs,153533,0
sWXTQygca9M,42800,1
igymcl7yTYo,39933,5
-Fu9coX9J-A,14533,0
6Z2wNiOpXpY,2133,1
8EflSKkcQ1c,223466,18
mxiwDXnrzu4,57400,6
7YQM-nFSHW4,132800,12
vf7NtV1T5Jc,67733,15
ujaONv5xxq4,169266,4
0viKlMZRKdk,62533,0
7CYm8WQftfw,17666,4
2lDZJNSouaU,78066,4
sdIIaWHZ6EE,4200,19
kVUbtQgRKNI,37666,7
8LGnOH6nDbc,103800,19
f1RxjMMpVsk,8800,0
muk5R25UV1A,50066,0
qGooO0VDkPA,2866,0
zLaPwkMDf_I,96866,1
0BlhkRDO1yQ,105466,15
2d7dwiGchrg,10266,18
sNBcoZyoZiU,139133,18
l5GlzRyX39s,60200,0
LQMv1N2Mv3I,224200,14
g3VgEf6WOqI,51333,3
TDJthccBeRU,135333,19
_mJBwuCegJ0,104600,16
4duFrAfYG8k,24800,0
YHbfdswWsoM,4200,19
1VTU_wwQBQ0,60533,0
2QwCZtCDtZU,72866,0
8EflSKkcQ1c,250200,18
-Fu9coX9J-A,175933,0
yATGW8B1VJ4,113600,19
9lsXenPJ-X8,110066,1
PCNSYoPkjIM,38000,7
KGfviNYCJLg,34133,16
R3rimwuScmM,16333,19
5Et37GelAMg,64600,7
xeAkz6Kg108,73066,1
hE0_iwL8mxs,145533,10
8Z0ua6syFTI,15000,4
qJOaXM8s-Yo,49666,12
0BlhkRDO1yQ,136400,15
sZ26V5c7VMA,13800,0
nUjYjf8HAf8,74866,21
urYUCtC51ho,14400,19
zLaPwkMDf_I,135133,1
pS0pQdwkJ1o,54733,4
2QwCZtCDtZU,151533,0
2vF8Va9DGSM,993866,2
-epz3DTAG3Q,329466,6
yIkwS9Vkq-k,55600,20
VOUBHZrZgVs,7400,14
04qX57-WuwY,98533,21
8b5fedIr-WQ,164200,0
4avaoLry8L0,255466,14
_kexexb9oQg,154200,0
wZ4UqFRVJAA,113533,14
3Nts13M8uyY,29666,22
4erzsZx4hJ4,6000,0
igymcl7yTYo,64400,5
8HvSO5y3at8,9866,0
8Z0ua6syFTI,59266,4
8LGnOH6nDbc,163866,19
hC69bGTvLBo,9400,14
dJnLznNE29w,45400,15
9pCI01q8x6g,48800,16
7YQM-nFSHW4,175000,12
g3VgEf6WOqI,74666,3
21bWvCcGC2g,23666,7
9piTYMeo6Co,14000,0
7VX02QSwvNM,15800,22
srcRIyZzQLk,8066,0
srcRIyZzQLk,31200,0
_9JD1lqfVJM,29466,0
0iv0Xw_u-sc,248333,2
5M7Wx_HJ_XQ,600,0
-vISTxy2itA,11266,0
uzsdMqrgiL8,195933,0
xp_ShmZCoDw,59133,13
8Z0ua6syFTI,102200,4
-6G4300r96E,31400,7
Rkn0xreuqzE,16600,19
85FDtIsVCrI,12800,18
v1iIhTWRjg8,89133,3
_3RqsNtsaaA,866,5
sdIIaWHZ6EE,52666,19
tW6AooBOo6g,12400,0
urYUCtC51ho,55866,19
3toSUHvwbDw,139666,9
ujaONv5xxq4,207000,4
1NFhIE-pN6A,32866,22
49OYuZhd7mY,89866,0
5zd3wcj7SGo,51266,0
zR8vtv6GO-E,79133,0
TJ8dNfPurU0,47600,5
hC69bGTvLBo,36133,14
_mJBwuCegJ0,241533,16
_9JD1lqfVJM,75200,0
-Vwv9qDsIas,30266,15
4zOWVq3Pp6s,20466,6
zQEo6CMBQlQ,26200,20
1-fTpSC6f7s,29600,0
bx2UEqSIZzA,58933,16
2lDZJNSouaU,123866,4
41B5g61Z2ys,28666,7
2vF8Va9DGSM,1019333,2
8OWh6YUmpH0,16333,6
xp_ShmZCoDw,79533,13
m95nb4Vl_R0,74000,20
xp_ShmZCoDw,120800,13
TH5vjjs904k,89666,18
ssq_cx5CIx4,22066,16
8snjtw16IQg,62733,9
Mg5uyYoog3E,486066,21
O4VhK3ccbrY,74533,5
8Z0ua6syFTI,138933,4
ligjCt4GQ54,88333,22
TDJthccBeRU,155866,19
gN-FQ28dXew,78933,9
2BkDKp5SMVE,44733,0
4s8jITBQPZk,24533,20
nx4QcKvgEbo,55866,9
7CYm8WQftfw,46866,4
igymcl7yTYo,103533,5
7WTridU1JzY,58133,11
0VKozmEWjZ4,157200,0
_9JD1lqfVJM,193266,0
4Ngh6eFupW0,42466,13
5_njhyGAXdE,101200,16
R3rimwuScmM,41266,19
lv6aYZguv6k,181866,0
xp_ShmZCoDw,156400,13
xp_ShmZCoDw,189466,13
8Z0ua6syFTI,165266,4
5HQOo2k4VN8,255400,0
yF0X9hui-Go,44933,0
nktZ0XY12vA,137000,11
a248WjeSQ08,30533,6
hE0_iwL8mxs,177933,10
T3h3Ao8yhv4,224000,18
9lsXenPJ-X8,138266,1
3uJiOWo2BIc,380466,21
qYrqgvy1_DM,17733,19
TDJthccBeRU,194333,19
xp_ShmZCoDw,222866,13
in0jxO0MEl0,16266,18
vf7NtV1T5Jc,95800,15
4s8jITBQPZk,57800,20
sWGUF_NYR8I,116933,0
dJnLznNE29w,87866,15
5WSOZSQRS-M,12600,20
2vF8Va9DGSM,1054533,2
2BkDKp5SMVE,103600,0
0uyw-qrdCSk,15066,0
-eXLhkFnJ_E,2333,1
-eXLhkFnJ_E,30533,1
34nUhGmLPks,7666,3
sglRepQQGrY,718066,12
4Ngh6eFupW0,58333,13
TY2KUmSheVA,37266,5
_mJBwuCegJ0,272666,16
8Z0ua6syFTI,214466,4
n4cIrA7sJzY,40733,14
5-rxkK9n7y8,201066,4
4jr2OwTxs28,15333,0
1tlBiBNo2Yc,194533,7
8snjtw16IQg,124266,9
jUzhGHE_jgE,123133,0
xp_ShmZCoDw,271733,13
xp_ShmZCoDw,356733,13
YIJJx06iKJk,67400,1
kJ-DFA3jSEA,51266,7
_dfaUIy6CHs,12091,0
sLnYAS4LAY8,41800,0
5FkvSd3tZ-c,148866,4
svGQPfezORE,55733,0
gZ2AS02qkbg,31733,14
ZJMpZA42R0c,392733,13
8Z0ua6syFTI,250000,4
_3RqsNtsaaA,31600,5
0wuiVGHhZlY,2866,15
2vF8Va9DGSM,1219200,2
7a8IHclQx8w,39933,15
4s8jITBQPZk,84133,20
7MXlG2xK1FY,118533,14
5lsHpjq0qaY,56533,11
xp_ShmZCoDw,374733,13
6v0C7p_EGoE,16000,13
gZ2AS02qkbg,112000,14
cUQwiXHrSYo,42333,14
svGQPfezORE,157133,0
_mJBwuCegJ0,325400,16
5-rxkK9n7y8,240400,4
l-sj8xYBJ30,41400,14
48ujtCaCdX0,4000,0
JBlDwXJFbQc,202666,21
dJnLznNE29w,132600,15
sLnYAS4LAY8,82666,0
xp_ShmZCoDw,429266,13
hTLe5jCGfAI,1200,13
cUQwiXHrSYo,68200,14
gZ2AS02qkbg,135466,14
Zo5YF0LVrv0,20800,6
Wwx2Vce-1oM,51200,22
4s8jITBQPZk,111266,20
sLnYAS4LAY8,207066,0
qYrqgvy1_DM,103533,19
soQja6QIIQA,388466,4
xp_ShmZCoDw,464066,13
jGOT2Cs7Al4,55800,7
5Fro7Bo628Y,9533,3
n19nqH4078Y,71466,5
yT-tBu_wqEo,30600,7
6fCmpLqlaSA,15466,0
qKZyb5dmvUg,2103400,7
6Iew3IucDUo,26200,0
sWGUF_NYR8I,246333,0
ozs58ifYUoM,58933,7
5-IvB6C1-lE,233533,6
0ZG4ImljNO0,16933,0
glgAiCZKwjo,12933,5
6Iew3IucDUo,145666,0
_mJBwuCegJ0,357466,16
ui3LdNtMqQ8,105600,14
sLnYAS4LAY8,236533,0
yF0X9hui-Go,89933,0
0ZG4ImljNO0,52266,0
byXFuM5__60,74866,14
kqXwFQERTwI,9066,4
3zccg30U6vs,207466,0
ligjCt4GQ54,129066,22
8rBiqic41vo,12758,13
ui3LdNtMqQ8,338466,14
ui3LdNtMqQ8,367933,14
ymKaniMl5RA,143933,3
0ZG4ImljNO0,220800,0
8lonNtE99PI,346133,0
8wdvLn40CTk,22666,4
qYrqgvy1_DM,124600,19
nv1yHfCfmrE,2133,0
n07SjMwXcVE,13933,6
5_xEMmJN7Lg,120333,0
TJ8dNfPurU0,78266,5
72RzEHZFYtM,21266,13
0iv0Xw_u-sc,277333,2
bx2UEqSIZzA,223466,16
T4uRm3X9xcQ,27533,1
tQXtjRpMeRM,7666,3
7a8IHclQx8w,93333,15
_mJBwuCegJ0,374800,16
8lonNtE99PI,479333,0
5l5q2KVvd6A,21000,0
W3Rh3uVdMRo,27000,21
6v0C7p_EGoE,42533,13
7krpvSwPsGw,49800,14
5l9rlcuS7pE,8533,4
72RzEHZFYtM,63933,13
_XOXSTp3DWI,85333,16
c0PL_YV8KYo,116200,0
pFuqBW_cn6A,119600,14
tG4VlprScWk,28666,7
Z0jLZ_-RvSw,98800,22
xP1OYgR7ypI,14733,7
qYrqgvy1_DM,151266,19
glgAiCZKwjo,36466,5
72RzEHZFYtM,98733,13
8rBiqic41vo,36691,13
sglRepQQGrY,836466,12
_mJBwuCegJ0,405000,16
rCQ6gF1BDnw,87400,0
uQZE4VMfMag,88466,18
0wuiVGHhZlY,29200,15
_dfaUIy6CHs,58425,0
72RzEHZFYtM,124800,13
vT2JpCnT6rg,7066,3
byXFuM5__60,104866,14
xrXntvzzaYc,98133,10
264BxoiGgJ8,214200,7
7FR2MmM_Qtw,133733,0
72RzEHZFYtM,160400,13
n4cIrA7sJzY,134200,14
Wwx2Vce-1oM,72866,22
t_qvtoXbLRI,169466,0
r-tlL-nud9E,8533,20
v1iIhTWRjg8,161466,3
n5vbOclDv48,204066,0
zo_LDeDEAfs,208600,6
xVuNCF2vbXs,28866,0
vQfOmHuPCkQ,106600,22
8rBiqic41vo,68625,13
2l7MPXzF64M,43600,7
Zo5YF0LVrv0,76800,6
5l5q2KVvd6A,47933,0
nnOPT6gexOg,60800,3
5ogEgwMVsrk,742066,9
_mJBwuCegJ0,434800,16
-S24ygDJDIo,71066,21
53NaByzOSM8,184133,7
puG9QqycDDk,16133,1
puG9QqycDDk,44000,1
4U-oNA7ePnE,28933,0
yBA4-ZJY2Xk,7466,0
t5-lIrnJGac,3533,13
3uG4S1gvMxs,8733,1
nnOPT6gexOg,209866,3
6v0C7p_EGoE,72666,13
_W_HSnTUEEg,9733,22
xVuNCF2vbXs,113600,0
49a6EgDu-ZU,20333,16
_mJBwuCegJ0,463866,16
8wdvLn40CTk,74200,4
ligjCt4GQ54,193866,22
ukLrpqeprnM,30000,7
byXFuM5__60,178333,14
qSiMwC5e5_I,20400,0
4-NjA26pakA,43400,1
_W_HSnTUEEg,37066,22
5l5q2KVvd6A,91200,0
_mJBwuCegJ0,509466,16
t5-lIrnJGac,39866,13
bx2UEqSIZzA,283000,16
7a8IHclQx8w,157800,15
n19nqH4078Y,104800,5
qSiMwC5e5_I,65400,0
rZqGP8Yxfio,109400,6
_8QEZ5pU2mU,71466,0
vT2JpCnT6rg,27533,3
JBlDwXJFbQc,237866,21
xZQsqmGuUEQ,11066,12
okrfpDaYhuM,230800,9
0iv0Xw_u-sc,418133,2
Zo5YF0LVrv0,164200,6
0wuiVGHhZlY,63600,15
g1PFdjc4Fxw,13400,18
04Ayl0c0EfY,4133,6
bk6NgYdALu8,80666,7
gs_qIWp2pDI,133000,14
okrfpDaYhuM,271266,9
1Vw7CvoKjQ0,38800,2
_mJBwuCegJ0,540400,16
7FR2MmM_Qtw,405400,0
t5-lIrnJGac,60266,13
_dfaUIy6CHs,87691,0
ligjCt4GQ54,270800,22
gs_qIWp2pDI,171066,14
psOd6VwmmiI,31466,16
_zCxpbbw7UQ,10933,0
uOCP_UOXL_I,33000,4
g1PFdjc4Fxw,46266,18
jMyxNu6YkEQ,44533,3
netyGhva-zE,48466,20
_mJBwuCegJ0,572066,16
6FjUZaYKFoo,3466,16
vnS6mBbkkFM,51600,0
3XhbwqTA9Cw,64800,6
xZQsqmGuUEQ,72466,12
5KPG_fpJB3A,148000,0
24KVs1iLlnc,60066,2
6qSL6kl1Org,149066,3
psOd6VwmmiI,76000,16
jMyxNu6YkEQ,89600,3
3XhbwqTA9Cw,150800,6
8wdvLn40CTk,114666,4
v1iIhTWRjg8,471333,3
_mJBwuCegJ0,599066,16
sD3LeFpWNuA,26266,19
_dYQcsKx8so,233800,22
3XhbwqTA9Cw,569533,6
_mJBwuCegJ0,649800,16
0iv0Xw_u-sc,485800,2
5VcmuaNX0t4,132066,14
jMyxNu6YkEQ,184333,3
_mJBwuCegJ0,706866,16
jMyxNu6YkEQ,210733,3
52UjkVxSSHg,54733,0
6WjbqRLRd9Q,6000,15
_mJBwuCegJ0,778400,16
qcEv67Ib6jc,7533,1
6N-gYUtWwCs,37333,0
8wdvLn40CTk,141200,4
jMyxNu6YkEQ,263200,3
62PpG0cOcbU,187533,0
_mJBwuCegJ0,802266,16
62PpG0cOcbU,314266,0
52UjkVxSSHg,142400,0
62PpG0cOcbU,566000,0
_mJBwuCegJ0,827466,16
jMyxNu6YkEQ,284666,3
_mJBwuCegJ0,855000,16
8wdvLn40CTk,185600,4
qcEv67Ib6jc,27733,1
rGc2f2_cvSE,29866,14
wemTgIs3pvo,2866,4
8wdvLn40CTk,225200,4
x0q0JMiiw1A,97333,7
8wdvLn40CTk,307466,4
1C_VjDHGun4,61266,5
8wdvLn40CTk,331666,4
8wdvLn40CTk,395600,4
1C_VjDHGun4,139666,5
8wdvLn40CTk,431066,4
-AvfZgFRRdM,18000,0
1C_VjDHGun4,169933,5

